DMPC-Swarm: Distributed Model Predictive Control on Nano UAV Swarms

Swarms of unmanned aerial vehicles (UAVs) are increasingly becoming vital to our society, undertaking tasks such as search and rescue, surveillance and delivery. A special variant of Distributed Model Predictive Control (DMPC) has emerged as a promising approach for the safe management of these swarms by combining the scalability of distributed computation with dynamic swarm motion control. In this DMPC method, multiple agents solve local optimization problems with coupled anti-collision constraints, periodically exchanging their solutions. Despite its potential, existing methodologies using this DMPC variant have yet to be deployed on distributed hardware that fully utilize true distributed computation and wireless communication. This is primarily due to the lack of a communication system tailored to meet the unique requirements of mobile swarms and an architecture that supports distributed computation while adhering to the payload constraints of UAVs. We present DMPC-SWARM, a new swarm control methodology that integrates an efficient, stateless low-power wireless communication protocol with a novel DMPC algorithm that provably avoids UAV collisions even under message loss. By utilizing event-triggered and distributed off-board computing, DMPC-SWARM supports nano UAVs, allowing them to benefit from additional computational resources while retaining scalability and fault tolerance. In a detailed theoretical analysis, we prove that DMPC-SWARM guarantees collision avoidance under realistic conditions, including communication delays and message loss. Finally, we present DMPC-SWARM's implementation on a swarm of up to 16 nano-quadcopters, demonstrating the first realization of these DMPC variants with computation distributed on multiple physical devices interconnected by a real wireless mesh networks. A video showcasing DMPC-SWARM is available at http://tiny.cc/DMPCSwarm.

==> plot_data/ArrivalTime_UAVs10_COMPARISON_DMPC_MLR_DMPC.csv <==
1 23.86070000000003 25.364300000000107 22.571899999999964 38.68189999999946 19.135099999999788
2 20.726438958333198 21.851856458333252 19.826104958333154 34.45653245833386 17.575269958333045
3 20.801849166667164 21.969399166667213 19.634299166667116 36.447019166667 17.29919916666702
4 21.43077750000038 22.874197500000413 20.46849750000036 34.6621275000002 17.822227500000302
5 22.307335833333408 23.793115833333413 21.316815833333404 45.33692583333119 18.592885833333394
7 24.434142291666152 26.271624791666017 23.12165479166625 51.47138479166733 19.97168479166648
9 25.865519166666743 28.04175916666675 24.50536916666674 105.02624916665414 21.24100916666673


==> plot_data/ArrivalTime_UAVs10_DT.csv <==
1 23.001499999999986 25.2032000000001 21.92749999999993 34.38590000000009 18.920299999999777
2 19.601021458333143 20.501355458333187 18.92577095833311 26.35352645833347 17.575269958333045
3 19.167279166667097 20.101319166667135 18.408371666667065 23.13694916666726 17.29919916666702
4 19.50621750000034 20.227927500000355 18.784507500000323 22.393057500000403 17.581657500000297
5 20.3262958333334 21.069185833333403 19.583405833333398 30.72675583333344 18.097625833333392
7 22.596659791666287 23.64664979166621 21.546669791666364 79.0336222916649 19.7091872916665
9 24.50536916666674 26.137549166666744 23.417249166666736 37.29077916666678 20.968979166666728


==> plot_data/ArrivalTime_UAVs10_HT.csv <==
1 23.216299999999997 24.719900000000074 21.92749999999993 29.660300000000326 19.3498999999998
2 19.826104958333154 21.17660595833322 19.15085445833312 22.977273958333306 17.800353458333056
3 20.101319166667135 21.268869166667184 19.167279166667097 28.974699166667502 17.76621916666704
4 20.82935250000037 21.731490000000388 19.98735750000035 196.56573750002204 18.543937500000318
5 21.564445833333405 22.369243333333408 20.5739258333334 29.488605833333434 18.592885833333394
7 24.04039604166618 25.484132291666075 22.859157291666268 57.50882729166787 20.49667979166644
9 25.04942916666674 26.681609166666746 24.233339166666738 44.635589166666804 21.24100916666673


==> plot_data/ArrivalTime_UAVs10_RR.csv <==
1 27.512300000000216 30.14360000000035 24.719900000000074 49.85149999999781 21.068299999999887
2 21.62677295833324 23.202357458333317 20.276271958333176 29.50469545833362 18.47560395833309
3 21.268869166667184 22.66992916666724 20.101319166667135 29.67522916666753 17.99972916666705
4 21.190207500000376 22.393057500000403 20.46849750000036 54.38886749999714 18.784507500000323
5 22.059705833333407 23.855023333333413 21.069185833333403 29.488605833333434 19.335775833333397
7 24.17164479166617 25.484132291666075 22.859157291666268 37.03402229166605 20.23418229166646
9 25.593489166666743 27.49769916666675 23.961309166666737 56.876939166666844 21.51303916666673


==> plot_data/ArrivalTime_UAVs16_COMPARISON_DMPC_MLR_DMPC.csv <==
1 49.261810583332306 53.24808958333185 46.44796658333263 80.68306858333476 38.70989558333352
2 38.89531820833309 41.095786708333314 36.939346208332886 62.61147870833553 31.804919708332392
3 37.2059641666671 39.498174166667454 35.42313416666683 62.67496416667102 30.074644166666324
4 37.03402229166605 39.39649979166626 35.196539791665884 65.90874729166799 30.73408229166569
5 37.495267208333075 39.92156370833331 35.87773620833292 64.99329420833541 30.75555470833262
7 40.319058541667204 43.72430454166758 38.332665041666985 68.41233804166897 32.65725504166636
9 44.317491500000266 48.88142000000065 41.62402550000004 107.46430550000561 36.23709349999958


==> plot_data/ArrivalTime_UAVs16_DT.csv <==
1 52.54462858333193 60.10683433333106 48.08937558333244 199.99787041669774 39.178869583333466
2 38.89531820833309 41.095786708333314 36.69484970833286 62.36698220833551 31.315926708332427
3 35.677824166666866 37.46065416666714 34.14968416666663 110.81137416667842 29.819954166666328
4 34.67154479166584 36.509027291666 33.0965597916657 70.63370229166688 29.421594791665786
5 34.799382208332815 36.686501708333 33.18185120833266 98.15267970832812 28.868435208332738
7 36.6300420416668 39.18397654166708 34.92741904166661 200.01090741664393 30.103320541666363
9 40.426929499999936 43.41966950000019 38.33201149999976 86.81439950000386 33.54362749999935


==> plot_data/ArrivalTime_UAVs16_HT.csv <==
1 48.79283658333236 52.7791155833319 46.389344833332636 84.20037358333563 38.94438258333349
2 38.16182870833301 40.36229720833324 36.450353208332835 61.388996208335406 31.804919708332392
3 36.441894166666984 38.734104166667336 34.65906416666671 78.46574416667345 30.584024166666318
4 36.509027291666 38.674631666666194 34.67154479166584 70.108707291667 30.20908729166573
5 36.95609020833302 39.38238670833326 35.27116208333286 69.5762987083344 30.485966208332638
7 40.03528804166717 43.72430454166758 37.76512404166692 80.61446954166665 33.508566541666454
9 43.718943500000215 47.609505500000544 41.32475150000001 126.61784150000723 35.63854549999953


==> plot_data/ArrivalTime_UAVs16_RR.csv <==
1 68.02077058333161 77.69335933333402 60.98616058333096 136.0220005833485 41.05476558333325
2 47.45269570833397 52.5871222083345 43.540751708333566 83.88267420833772 34.49438120833263
3 42.299764166667885 47.39356416666867 38.988794166667375 77.44698416667329 32.876234166666435
4 40.18399229166633 44.12145479166668 37.559017291666095 81.39609979166434 31.521574791665632
5 39.65197520833328 43.42621420833365 36.95609020833302 200.01220129163906 31.025143208332604
7 40.602829041667235 44.36278816666765 38.332665041666985 100.47840454166287 32.94102554166639
9 44.317491500000266 48.806601500000646 41.62402550000004 95.4933455000046 35.937819499999556


==> plot_data/BigSwarm.csv <==
,0d0,0d1,0d2,1d0,1d1,1d2,2d0,2d1,2d2,3d0,3d1,3d2,4d0,4d1,4d2,5d0,5d1,5d2,6d0,6d1,6d2,7d0,7d1,7d2,8d0,8d1,8d2,9d0,9d1,9d2,10d0,10d1,10d2,11d0,11d1,11d2,12d0,12d1,12d2,13d0,13d1,13d2,14d0,14d1,14d2,15d0,15d1,15d2,mindists,maxdists,meandists,t
0,-1.477621078491211,1.413879632949829,1.005094289779663,-0.42903801798820496,1.3856855630874634,1.0009779930114746,0.476705938577652,1.352265477180481,1.0017368793487549,1.5033628940582275,1.3858208656311035,0.9992715120315552,-1.459350347518921,0.4068572521209717,1.0006476640701294,-0.4022446572780609,0.34192413091659546,1.0025080442428589,0.4870796501636505,0.35943368077278137,0.9967955946922302,1.5233656167984009,0.47465142607688904,1.0051032304763794,-1.4070078134536743,-0.5495843291282654,1.005311369895935,-0.474200576543808,-0.5211195349693298,1.0034723281860352,0.5524484515190125,-0.5786617398262024,1.0008279085159302,1.529853343963623,-0.5324165225028992,1.0017484426498413,-1.451594352722168,-1.446548581123352,1.0036410093307495,-0.45474153757095337,-1.4245024919509888,0.9968904256820679,0.42322397232055664,-1.502211570739746,1.0022872686386108,1.5366575717926025,-1.4787631034851074,1.0008881092071533,0.8660386558270471,4.177711750966265,2.0699228988817113,0.0
1,-1.4777672290802002,1.416806697845459,1.0042414665222168,-0.42992696166038513,1.3853521347045898,1.0004143714904785,0.479891836643219,1.351062297821045,1.0016331672668457,1.5022456645965576,1.3856287002563477,0.9985084533691406,-1.4605402946472168,0.4045555889606476,1.0016393661499023,-0.40408095717430115,0.3412500321865082,1.0005618333816528,0.4848717451095581,0.361559122800827,0.9975847601890564,1.523046612739563,0.47372257709503174,1.005440354347229,-1.404858112335205,-0.5532969832420349,1.0032669305801392,-0.4759767949581146,-0.5205879807472229,1.0020548105239868,0.5550157427787781,-0.5784330368041992,0.9996814131736755,1.5294848680496216,-0.5329572558403015,1.0014283657073975,-1.4546018838882446,-1.447947382926941,1.0034862756729126,-0.4529109299182892,-1.4192695617675781,0.9942935109138489,0.4221442639827728,-1.4994980096817017,1.0025928020477295,1.536584734916687,-1.478855848312378,1.0004013776779175,0.8648329324262265,4.179855749945865,2.069669412521073,0.1
2,-1.4786616563796997,1.4179500341415405,1.0041240453720093,-0.430281400680542,1.384717583656311,0.9999353289604187,0.48199155926704407,1.3501944541931152,1.0013232231140137,1.5015497207641602,1.3870999813079834,0.9982274174690247,-1.460642695426941,0.40301477909088135,1.001054286956787,-0.4063127338886261,0.33968743681907654,1.0001055002212524,0.48170214891433716,0.36436599493026733,0.9984126687049866,1.522120714187622,0.4732762277126312,1.0054491758346558,-1.4031623601913452,-0.5558421611785889,1.0016757249832153,-0.4742998778820038,-0.5229573249816895,1.001584768295288,0.5580533146858215,-0.5799227952957153,1.0002461671829224,1.5291997194290161,-0.5330156683921814,1.0010793209075928,-1.458280324935913,-1.4489858150482178,1.0041074752807617,-0.45155349373817444,-1.414486289024353,0.992883026599884,0.42051032185554504,-1.4974349737167358,1.0023239850997925,1.536747694015503,-1.4788187742233276,1.0003942251205444,0.8653209953795825,4.181384578237877,2.069504067725496,0.2
3,-1.4788826704025269,1.4175039529800415,1.003829836845398,-0.4298401474952698,1.384067416191101,0.9994356632232666,0.4838434159755707,1.3495428562164307,1.0009974241256714,1.501951813697815,1.388350486755371,0.9984009265899658,-1.45927095413208,0.4017981290817261,1.0005136728286743,-0.40905097126960754,0.3375258147716522,0.9991045594215393,0.4781602621078491,0.3660399913787842,0.9991738200187683,1.5212029218673706,0.4732115864753723,1.0055023431777954,-1.4036991596221924,-0.555345356464386,1.0003550052642822,-0.4698658585548401,-0.5256484746932983,1.0038349628448486,0.5620203018188477,-0.5824825167655945,1.00068199634552,1.528698444366455,-0.5327096581459045,1.0008107423782349,-1.4610188007354736,-1.450426697731018,1.0043915510177612,-0.4511185884475708,-1.4094774723052979,0.9922284483909607,0.41852694749832153,-1.4956490993499756,1.002249002456665,1.5368566513061523,-1.4786065816879272,1.0004246234893799,0.8653269215882429,4.181166282389725,2.0691086288634204,0.30000000000000004
4,-1.47795569896698,1.4156147241592407,1.0040463209152222,-0.42903438210487366,1.3836418390274048,0.9997684359550476,0.4862094819545746,1.3491785526275635,1.002975583076477,1.5028691291809082,1.3885231018066406,0.9983406662940979,-1.4558607339859009,0.4008066654205322,1.0011171102523804,-0.41212528944015503,0.3365668058395386,0.9968276619911194,0.47532182931900024,0.36738747358322144,1.0004487037658691,1.5212268829345703,0.4720507562160492,1.005033016204834,-1.405733585357666,-0.5530722141265869,0.999017596244812,-0.4663444459438324,-0.5278845429420471,1.0055888891220093,0.5650410652160645,-0.5848129987716675,1.0003730058670044,1.5288159847259521,-0.5329955816268921,1.0004645586013794,-1.4626754522323608,-1.4518802165985107,1.0038418769836426,-0.4511570930480957,-1.4043034315109253,0.992301881313324,0.4170825183391571,-1.4951502084732056,1.0025696754455566,1.5368425846099854,-1.4785152673721313,1.0002264976501465,0.8661943260280063,4.179116137365624,2.0686143641764874,0.4
5,-1.4763497114181519,1.41367506980896,1.0047746896743774,-0.42820701003074646,1.383769154548645,1.0003776550292969,0.4885457456111908,1.3491196632385254,1.0054376125335693,1.5035990476608276,1.3891854286193848,0.9984413981437683,-1.4514368772506714,0.39966922998428345,1.001567006111145,-0.41331037878990173,0.3368673324584961,0.9958460330963135,0.4744020104408264,0.36631959676742554,1.002281665802002,1.5213994979858398,0.47065192461013794,1.0048036575317383,-1.4098246097564697,-0.5504426956176758,0.9992367625236511,-0.46539968252182007,-0.5307802557945251,1.0044993162155151,0.566939651966095,-0.5863118171691895,1.0002844333648682,1.5303019285202026,-0.5342242121696472,0.9997708797454834,-1.4635463953018188,-1.4511555433273315,1.0033338069915771,-0.4529494643211365,-1.4001975059509277,0.992487370967865,0.4165426194667816,-1.4949530363082886,1.0026860237121582,1.5365389585494995,-1.4786877632141113,1.000291347503662,0.8692528471470781,4.17651541309615,2.0683346950696646,0.5
6,-1.4731571674346924,1.4125170707702637,1.0046178102493286,-0.4274900555610657,1.3848614692687988,1.0004419088363647,0.4901682436466217,1.3488985300064087,1.0065094232559204,1.5031226873397827,1.3903511762619019,0.9988709092140198,-1.4471698999404907,0.39775264263153076,1.0006215572357178,-0.4117041826248169,0.3382726013660431,0.9970297813415527,0.4766101539134979,0.36403903365135193,1.0043927431106567,1.5217176675796509,0.46955999732017517,1.0047709941864014,-1.4144929647445679,-0.5484423637390137,0.9997550249099731,-0.4653584361076355,-0.533674418926239,1.0040457248687744,0.5673331022262573,-0.5863248705863953,1.0007681846618652,1.5322952270507812,-0.5348429679870605,0.9997290968894958,-1.4638501405715942,-1.4500682353973389,1.0033198595046997,-0.45663297176361084,-1.397010326385498,0.9928989410400391,0.4167361557483673,-1.4953150749206543,1.0024670362472534,1.5361238718032837,-1.4792487621307373,1.0005766153335571,0.8634519521237101,4.173499531173708,2.0681767987982074,0.6000000000000001
7,-1.4703820943832397,1.4117772579193115,1.0037829875946045,-0.42709025740623474,1.387189507484436,1.0002132654190063,0.49113738536834717,1.3497798442840576,1.0070133209228516,1.5021607875823975,1.3916741609573364,0.9988552331924438,-1.4442486763000488,0.396327942609787,0.999086856842041,-0.4082597494125366,0.34159308671951294,0.998664140701294,0.4808366596698761,0.3605690896511078,1.0065042972564697,1.5217760801315308,0.46910253167152405,1.0049278736114502,-1.4192733764648438,-0.5487725734710693,1.000838041305542,-0.4670100808143616,-0.5364657044410706,1.005152702331543,0.5661925673484802,-0.5856109261512756,1.0021543502807617,1.5345062017440796,-0.5353877544403076,1.000401496887207,-1.4631590843200684,-1.4484620094299316,1.002510666847229,-0.4610576629638672,-1.3955990076065063,0.9959685802459717,0.4171621799468994,-1.4971072673797607,1.0013755559921265,1.5359399318695068,-1.4799176454544067,1.0007884502410889,0.8592030097623624,4.171316399769252,2.0686563960497524,0.7000000000000001
8,-1.4692256450653076,1.411138653755188,1.0030888319015503,-0.4272664785385132,1.3904653787612915,1.0006972551345825,0.49174800515174866,1.3508868217468262,1.0079981088638306,1.5001624822616577,1.3937891721725464,0.99944007396698,-1.4450607299804688,0.39433157444000244,0.9988027215003967,-0.40498843789100647,0.34591302275657654,1.0006284713745117,0.4848605692386627,0.35615861415863037,1.0065827369689941,1.522178053855896,0.46802419424057007,1.0041100978851318,-1.4225819110870361,-0.5524618625640869,1.0021605491638184,-0.46870455145835876,-0.5392705798149109,1.0029938220977783,0.5643019080162048,-0.5855861902236938,1.0044224262237549,1.5371910333633423,-0.5354058742523193,1.0004183053970337,-1.4621049165725708,-1.4463320970535278,1.002116084098816,-0.4646974503993988,-1.3992314338684082,0.9994483590126038,0.41783273220062256,-1.4993979930877686,1.0007227659225464,1.5357000827789307,-1.4806160926818848,1.0011658668518066,0.8599774983520241,4.170351045319344,2.0700240435480457,0.8
9,-1.4701451063156128,1.409340262413025,1.0031341314315796,-0.42740777134895325,1.3925304412841797,1.001265287399292,0.4927177131175995,1.3514540195465088,1.008989930152893,1.4984766244888306,1.3953303098678589,0.999992847442627,-1.4482084512710571,0.3936542868614197,0.9987013339996338,-0.4037758409976959,0.3511841297149658,1.001554250717163,0.48744985461235046,0.3522535264492035,1.0049161911010742,1.5221514701843262,0.4680161774158478,1.0038702487945557,-1.4239226579666138,-0.5573216080665588,1.0014101266860962,-0.4691039025783539,-0.5423682928085327,1.0021933317184448,0.5633190870285034,-0.5882753729820251,1.0051617622375488,1.5387390851974487,-0.5352879166603088,1.0000473260879517,-1.4613947868347168,-1.4439582824707031,1.0027493238449097,-0.46617549657821655,-1.4064838886260986,0.9999852180480957,0.4183354377746582,-1.5012980699539185,1.0014322996139526,1.5355404615402222,-1.4807511568069458,1.001442551612854,0.8641233790743251,4.1697454365594115,2.0716080762878786,0.9
10,-1.4707281589508057,1.4085071086883545,1.0027494430541992,-0.42697006464004517,1.394582986831665,1.0011392831802368,0.49370500445365906,1.3509399890899658,1.0081164836883545,1.4958745241165161,1.3957228660583496,1.0003883838653564,-1.4522370100021362,0.39447513222694397,0.9988502264022827,-0.4042043089866638,0.357644647359848,1.0021580457687378,0.48992398381233215,0.34812575578689575,1.0040984153747559,1.5219115018844604,0.4683070480823517,1.0041106939315796,-1.4236897230148315,-0.5604901909828186,1.0005863904953003,-0.4677940905094147,-0.5434481501579285,1.0059653520584106,0.5640203952789307,-0.5923947095870972,1.005549669265747,1.5392779111862183,-0.5340688824653625,1.000229835510254,-1.4608078002929688,-1.4417314529418945,1.0029735565185547,-0.46519431471824646,-1.4155815839767456,0.9986267685890198,0.419475257396698,-1.5018110275268555,1.0021557807922363,1.536086082458496,-1.4804250001907349,1.0014809370040894,0.8721681833374241,4.16975565485101,2.07287549799,1.0
11,-1.4717248678207397,1.408429741859436,1.0026789903640747,-0.4262765049934387,1.3970211744308472,1.001501441001892,0.493600457906723,1.3492146730422974,1.0061376094818115,1.494103193283081,1.394566535949707,1.0001486539840698,-1.4567407369613647,0.3974965512752533,0.9996165037155151,-0.40681684017181396,0.36434927582740784,1.0018821954727173,0.4918352961540222,0.34683340787887573,1.0045279264450073,1.5214816331863403,0.4693133234977722,1.0044678449630737,-1.4235929250717163,-0.5614424347877502,1.0001037120819092,-0.4660886526107788,-0.5418593883514404,1.007839322090149,0.5671729445457458,-0.5967691540718079,1.0062916278839111,1.5393368005752563,-0.5329791307449341,1.0000295639038086,-1.4590493440628052,-1.4420770406723022,1.0031418800354004,-0.46264374256134033,-1.42193603515625,0.9979437589645386,0.4204736053943634,-1.5011534690856934,1.0023239850997925,1.5366965532302856,-1.4801599979400635,1.0017286539077759,0.8801390196020281,4.170677527051569,2.0739628398290977,1.1
12,-1.4727510213851929,1.408693552017212,1.0021709203720093,-0.42502856254577637,1.3998063802719116,1.0020222663879395,0.49308449029922485,1.3467845916748047,1.004579782485962,1.4927465915679932,1.3939895629882812,1.0005338191986084,-1.4606369733810425,0.4014814496040344,0.9998141527175903,-0.4104209542274475,0.3713376820087433,1.0017696619033813,0.4939574897289276,0.3500314950942993,1.0045580863952637,1.521051287651062,0.47029122710227966,1.0043377876281738,-1.4242135286331177,-0.5593547821044922,0.9990027546882629,-0.46410706639289856,-0.5372553467750549,1.0048547983169556,0.5718494653701782,-0.5997295379638672,1.004289984703064,1.5396562814712524,-0.5325338244438171,0.9996283054351807,-1.456768274307251,-1.4436672925949097,1.0034053325653076,-0.4600374400615692,-1.4224239587783813,0.9978387355804443,0.4222397804260254,-1.4994707107543945,1.001589298248291,1.537035346031189,-1.4799245595932007,1.0020630359649658,0.8849224883388012,4.171681745273512,2.0746478045067054,1.2000000000000002
13,-1.4736605882644653,1.408937931060791,1.0013344287872314,-0.42411789298057556,1.402597427368164,1.0026792287826538,0.4934999942779541,1.3445112705230713,1.0057995319366455,1.4914981126785278,1.3943867683410645,1.000837802886963,-1.463506817817688,0.4050123393535614,0.9996870160102844,-0.4129684865474701,0.3767578601837158,1.0036892890930176,0.4953678548336029,0.356333464384079,1.0034399032592773,1.521596908569336,0.47045794129371643,1.0035426616668701,-1.4255414009094238,-0.5564545392990112,0.9987906813621521,-0.4628000259399414,-0.5303864479064941,1.002568006515503,0.5774928331375122,-0.6014348864555359,1.0018131732940674,1.5398348569869995,-0.5322850942611694,0.9993817806243896,-1.4548940658569336,-1.4450777769088745,1.0036449432373047,-0.45833951234817505,-1.4183152914047241,0.9977260231971741,0.4234786629676819,-1.49710214138031,1.001936674118042,1.5370535850524902,-1.4796525239944458,1.0018391609191895,0.885340833593278,4.172332070341758,2.0749573435327955,1.3
14,-1.4742209911346436,1.40915048122406,1.0008121728897095,-0.42328882217407227,1.405012845993042,1.002943992614746,0.49379363656044006,1.3428105115890503,1.007267951965332,1.4912126064300537,1.3947172164916992,1.0000277757644653,-1.465287208557129,0.40558257699012756,1.0009748935699463,-0.4142046868801117,0.37957799434661865,1.0053123235702515,0.4955872595310211,0.36349916458129883,1.0022499561309814,1.5229098796844482,0.47125500440597534,1.0032449960708618,-1.427170753479004,-0.5542953610420227,0.9989013075828552,-0.46165987849235535,-0.5243818163871765,1.0026682615280151,0.5813832879066467,-0.6017398238182068,1.0018059015274048,1.5399256944656372,-0.5315776467323303,1.0007718801498413,-1.4540435075759888,-1.4459282159805298,1.0037779808044434,-0.458916574716568,-1.41166090965271,0.9977284073829651,0.4245522618293762,-1.494481086730957,1.0022825002670288,1.5366384983062744,-1.4793537855148315,1.0013034343719482,0.8872970850964674,4.172377260682818,2.074905688352116,1.4000000000000001
15,-1.4749418497085571,1.4100136756896973,1.0013896226882935,-0.42296069860458374,1.4067128896713257,1.003100872039795,0.4942610561847687,1.343001127243042,1.006151795387268,1.4911575317382812,1.396049976348877,0.9997530579566956,-1.4655101299285889,0.40367043018341064,1.0014227628707886,-0.41339048743247986,0.37952613830566406,1.0047581195831299,0.4943148195743561,0.36906492710113525,1.0004596710205078,1.525059461593628,0.4719086289405823,1.0025579929351807,-1.4281638860702515,-0.5540705323219299,0.9996080994606018,-0.4609965980052948,-0.5206867456436157,1.0034804344177246,0.5828498005867004,-0.6009819507598877,1.0013244152069092,1.541082501411438,-0.5308894515037537,1.0019831657409668,-1.4544647932052612,-1.4449926614761353,1.0039945840835571,-0.4606797993183136,-1.405179500579834,0.9985312223434448,0.4248986542224884,-1.4934368133544922,1.0027132034301758,1.5363765954971313,-1.4791630506515503,1.0013344287872314,0.8845066583108492,4.173173964444126,2.0749781916680505,1.5
16,-1.474942684173584,1.4111019372940063,1.0013104677200317,-0.42250779271125793,1.4062516689300537,1.0023912191390991,0.49421048164367676,1.3440816402435303,1.0043599605560303,1.491821527481079,1.3983168601989746,0.9997629523277283,-1.4649038314819336,0.3998427391052246,1.0012080669403076,-0.4118877351284027,0.37698566913604736,1.0027955770492554,0.49176591634750366,0.3727167844772339,0.999360203742981,1.5270605087280273,0.473431259393692,1.0022282600402832,-1.4274145364761353,-0.5573662519454956,1.0003998279571533,-0.4607556462287903,-0.5194875597953796,1.0044697523117065,0.5818067789077759,-0.5984055995941162,1.000618577003479,1.5423840284347534,-0.5296648740768433,1.0019439458847046,-1.4556612968444824,-1.4435821771621704,1.0039644241333008,-0.46377846598625183,-1.4029691219329834,0.9993641376495361,0.42492589354515076,-1.4932373762130737,1.0026699304580688,1.5361167192459106,-1.4784702062606812,1.0015312433242798,0.8835014857811306,4.173260829671452,2.075049910182712,1.6
17,-1.4746001958847046,1.412028193473816,1.0005254745483398,-0.42239123582839966,1.4050449132919312,1.0009300708770752,0.4937605857849121,1.3463164567947388,1.0036137104034424,1.4929279088974,1.39987051486969,0.9999897480010986,-1.4638197422027588,0.3960649073123932,1.0025559663772583,-0.4107614755630493,0.37500709295272827,1.0015592575073242,0.48872724175453186,0.3748120069503784,0.9988892078399658,1.5289075374603271,0.4750627279281616,1.0016783475875854,-1.4250471591949463,-0.5619230270385742,1.0007615089416504,-0.4609309732913971,-0.5197747945785522,1.00290048122406,0.5792030096054077,-0.5939449071884155,1.0005719661712646,1.5437277555465698,-0.528685450553894,1.0020259618759155,-1.4572765827178955,-1.441130518913269,1.0035245418548584,-0.46686625480651855,-1.4046498537063599,0.9994256496429443,0.42485567927360535,-1.493890643119812,1.0028364658355713,1.5359963178634644,-1.4776588678359985,1.0016580820083618,0.8798023549980374,4.173006585627878,2.07520502832681,1.7000000000000002
18,-1.4739680290222168,1.4123891592025757,1.0008437633514404,-0.4224546253681183,1.4029805660247803,0.9996061325073242,0.4922372102737427,1.3482990264892578,1.0040298700332642,1.4962440729141235,1.4009968042373657,0.9994077682495117,-1.463961124420166,0.39423975348472595,1.0031906366348267,-0.40827232599258423,0.3751431107521057,1.0036205053329468,0.4850234091281891,0.3760181665420532,0.9984350800514221,1.5302350521087646,0.4761902987957001,1.000913381576538,-1.4226564168930054,-0.5669777989387512,1.0017521381378174,-0.4622192978858948,-0.5190935134887695,1.0005310773849487,0.5757399201393127,-0.5890546441078186,1.0004847049713135,1.5452840328216553,-0.5300248265266418,1.0015482902526855,-1.4592933654785156,-1.439271330833435,1.0036014318466187,-0.4703003466129303,-1.4080348014831543,0.9993426203727722,0.42513591051101685,-1.493916392326355,1.0029072761535645,1.5357482433319092,-1.477281928062439,1.0016672611236572,0.8730645403830009,4.172360448331037,2.0756453194358713,1.8
19,-1.472975492477417,1.4138003587722778,1.0017112493515015,-0.4230262339115143,1.4019241333007812,0.9999678134918213,0.4902893602848053,1.350579023361206,1.0038177967071533,1.4986497163772583,1.4023888111114502,0.9993826150894165,-1.4646519422531128,0.39318445324897766,1.002169132232666,-0.4040451645851135,0.3761042058467865,1.0055065155029297,0.4814470410346985,0.37779685854911804,0.9992173910140991,1.5313166379928589,0.47739219665527344,1.0011248588562012,-1.4205743074417114,-0.5714388489723206,1.00368332862854,-0.46542173624038696,-0.5184802412986755,1.0010161399841309,0.5732781887054443,-0.5861157178878784,1.0020760297775269,1.5453611612319946,-0.531484842300415,1.0011556148529053,-1.4607182741165161,-1.4372793436050415,1.0035603046417236,-0.4736708700656891,-1.4108387231826782,0.9992824196815491,0.42552605271339417,-1.4938075542449951,1.0027332305908203,1.5354973077774048,-1.4770138263702393,1.0016305446624756,0.8667706244105899,4.172255415169058,2.0761810412147237,1.9000000000000001
20,-1.4719151258468628,1.4139989614486694,1.0025910139083862,-0.42390668392181396,1.4025349617004395,1.0008914470672607,0.48797959089279175,1.3534389734268188,1.0009633302688599,1.501352310180664,1.4031091928482056,0.9992413520812988,-1.4658459424972534,0.39175328612327576,1.0015029907226562,-0.3986144959926605,0.37773847579956055,1.0046900510787964,0.4795359969139099,0.38103818893432617,0.9997085928916931,1.5318217277526855,0.4772118926048279,1.0015265941619873,-1.4196844100952148,-0.5742510557174683,1.0055097341537476,-0.4687739312648773,-0.5177556872367859,1.0022556781768799,0.5721051692962646,-0.5863222479820251,1.0021402835845947,1.5452113151550293,-0.5345839262008667,1.00005304813385,-1.4619556665420532,-1.4368797540664673,1.0032837390899658,-0.4752289056777954,-1.4130204916000366,0.999235212802887,0.42514705657958984,-1.4932291507720947,1.0019570589065552,1.5355101823806763,-1.4770973920822144,1.0018794536590576,0.8636666517765443,4.1716957722591745,2.077012266585839,2.0
21,-1.4703364372253418,1.414150595664978,1.0022708177566528,-0.42438340187072754,1.4044675827026367,1.0007801055908203,0.4868139922618866,1.3565373420715332,0.998979926109314,1.503665804862976,1.4052115678787231,0.9992011785507202,-1.4656569957733154,0.3901476562023163,1.0024324655532837,-0.39400729537010193,0.37935036420822144,1.0024824142456055,0.48055392503738403,0.38503408432006836,0.9994392991065979,1.5318853855133057,0.4772804081439972,1.0015838146209717,-1.4197005033493042,-0.5747079253196716,1.006051778793335,-0.4709721505641937,-0.5173411965370178,1.0012013912200928,0.5723534226417542,-0.5892269611358643,1.0010262727737427,1.5442155599594116,-0.5373821258544922,0.9998340010643005,-1.4624277353286743,-1.4372444152832031,1.0030404329299927,-0.4747629761695862,-1.412361979484558,1.0002187490463257,0.42447158694267273,-1.4919041395187378,1.0012531280517578,1.535427212715149,-1.4774439334869385,1.0020126104354858,0.8635993753327621,4.170843332828014,2.077691972291295,2.1
22,-1.4693669080734253,1.4130507707595825,1.0027962923049927,-0.4239802062511444,1.4061166048049927,1.0012319087982178,0.48541659116744995,1.358485221862793,0.9998422861099243,1.5047581195831299,1.4068703651428223,0.9995037913322449,-1.4635807275772095,0.38879287242889404,1.0035532712936401,-0.3898569643497467,0.37997204065322876,1.0012930631637573,0.4842197597026825,0.389505535364151,0.9996439218521118,1.5325253009796143,0.4770650267601013,1.001902461051941,-1.4208117723464966,-0.5734778046607971,1.0063289403915405,-0.47277534008026123,-0.5172326564788818,1.0004256963729858,0.5715348720550537,-0.5925464034080505,1.0009164810180664,1.5441679954528809,-0.540023684501648,0.9995741844177246,-1.4623143672943115,-1.4392802715301514,1.0030440092086792,-0.47231414914131165,-1.4110568761825562,1.0004159212112427,0.4233275055885315,-1.4905743598937988,1.0008825063705444,1.5354835987091064,-1.4776653051376343,1.0019105672836304,0.8668028425180306,4.16957633148389,2.07807152997802,2.2
23,-1.4679925441741943,1.4114041328430176,1.0031787157058716,-0.42360642552375793,1.4065412282943726,1.001548409461975,0.48282021284103394,1.3583030700683594,1.0005877017974854,1.5064579248428345,1.4071143865585327,0.9988319873809814,-1.4599738121032715,0.38845229148864746,1.0030362606048584,-0.38629913330078125,0.3776305615901947,1.002147912979126,0.48887020349502563,0.3925339877605438,1.0002840757369995,1.5338678359985352,0.476879358291626,1.002350091934204,-1.4229893684387207,-0.571442186832428,1.0057293176651,-0.4732712507247925,-0.5172250270843506,1.001834750175476,0.5678879022598267,-0.5941645503044128,1.0032832622528076,1.5437915325164795,-0.542762815952301,0.9991145730018616,-1.461416244506836,-1.4423407316207886,1.0035418272018433,-0.4706125855445862,-1.4103469848632812,0.9987568259239197,0.42215684056282043,-1.4904122352600098,1.000558853149414,1.5355273485183716,-1.4777663946151733,1.0012636184692383,0.8717486364964188,4.167546250508857,2.0779211694615047,2.3000000000000003
24,-1.4672132730484009,1.4107367992401123,1.0030395984649658,-0.42391714453697205,1.4057998657226562,1.0008926391601562,0.47968414425849915,1.355398416519165,1.0003167390823364,1.5078219175338745,1.408392071723938,0.9995778799057007,-1.4569212198257446,0.3900913894176483,1.0014744997024536,-0.3829646110534668,0.3740178048610687,1.0033180713653564,0.4925175607204437,0.39296621084213257,0.9999086260795593,1.5351876020431519,0.47675779461860657,1.0025215148925781,-1.4249382019042969,-0.5693254470825195,1.0050569772720337,-0.4727919399738312,-0.5160859823226929,1.0023683309555054,0.5643077492713928,-0.5923666954040527,1.0044105052947998,1.543444037437439,-0.5444781184196472,0.9989563822746277,-1.4605801105499268,-1.4458563327789307,1.0030012130737305,-0.47039952874183655,-1.4105266332626343,0.9976099729537964,0.42108646035194397,-1.4899823665618896,1.0016288757324219,1.535291314125061,-1.477468729019165,1.0011881589889526,0.8756938389073792,4.1661455084158145,2.077465626176637,2.4000000000000004
25,-1.4676275253295898,1.4101850986480713,1.002049446105957,-0.4249681830406189,1.4042983055114746,1.0005993843078613,0.4766516089439392,1.3508511781692505,1.0004827976226807,1.5090645551681519,1.4077554941177368,1.000563383102417,-1.4561675786972046,0.3934256434440613,1.000972867012024,-0.3803598880767822,0.3705976605415344,1.0031131505966187,0.49401527643203735,0.3906102776527405,0.9995574951171875,1.5364859104156494,0.47695380449295044,1.0028969049453735,-1.4254086017608643,-0.5672008395195007,1.004152536392212,-0.4730570316314697,-0.5133006572723389,1.0012614727020264,0.5616481900215149,-0.5883014798164368,1.0021718740463257,1.5430033206939697,-0.5458610653877258,0.9993992447853088,-1.4597324132919312,-1.447623610496521,1.0018336772918701,-0.47030410170555115,-1.4119572639465332,0.9979092478752136,0.4210341274738312,-1.490565538406372,1.0022084712982178,1.5349009037017822,-1.477210521697998,1.0010991096496582,0.8746113856104055,4.1656009576860145,2.076778998331566,2.5
26,-1.4701809883117676,1.4112391471862793,1.00168776512146,-0.4261493980884552,1.4026912450790405,1.0012214183807373,0.4751093089580536,1.3461780548095703,1.0012933015823364,1.5097615718841553,1.4071133136749268,1.0012428760528564,-1.458066463470459,0.397256076335907,0.999779462814331,-0.3778165876865387,0.36980828642845154,1.0008121728897095,0.4934680461883545,0.3870861530303955,1.0006788969039917,1.5376837253570557,0.47638624906539917,1.002771258354187,-1.424239993095398,-0.5653473138809204,1.004360556602478,-0.47477272152900696,-0.5081648826599121,1.000223159790039,0.5597748160362244,-0.5833954811096191,1.0000381469726562,1.542850136756897,-0.547134280204773,0.9989835023880005,-1.4591628313064575,-1.4473479986190796,1.0010241270065308,-0.46899253129959106,-1.4142626523971558,0.9987907409667969,0.42207083106040955,-1.4918675422668457,1.001664161682129,1.534553050994873,-1.476849913597107,1.0005983114242554,0.8714559401732882,4.1676715629826235,2.0764105469308496,2.6
27,-1.4729565382003784,1.4121989011764526,1.0005419254302979,-0.4270031750202179,1.4014898538589478,1.0011683702468872,0.4736461639404297,1.340119481086731,1.003879189491272,1.510467290878296,1.4052014350891113,1.000559687614441,-1.4606952667236328,0.4022558331489563,0.9996218085289001,-0.3750668168067932,0.37070590257644653,0.999043881893158,0.49270105361938477,0.3834567070007324,1.0011615753173828,1.537593960762024,0.4764380156993866,1.0021096467971802,-1.4222397804260254,-0.5622243285179138,1.0058808326721191,-0.4758501350879669,-0.502133309841156,0.9995272159576416,0.5590909719467163,-0.5787878036499023,0.9996458292007446,1.542631983757019,-0.5475797653198242,0.9985818266868591,-1.4592021703720093,-1.4457786083221436,1.0014081001281738,-0.4651157259941101,-1.4175262451171875,0.999327540397644,0.42376598715782166,-1.4932968616485596,1.0006269216537476,1.5344382524490356,-1.4763675928115845,1.000823736190796,0.8678641279502739,4.16992085014007,2.0757745615692427,2.7
28,-1.4758949279785156,1.4130476713180542,0.9996877908706665,-0.4275713562965393,1.4008944034576416,0.9999055862426758,0.4714195430278778,1.3345566987991333,1.004233479499817,1.5105078220367432,1.4037107229232788,1.000040054321289,-1.4630711078643799,0.40692034363746643,0.9988175630569458,-0.3725147545337677,0.3693945109844208,0.9992232322692871,0.49360015988349915,0.37986698746681213,0.9997522234916687,1.536435842514038,0.4780142903327942,1.0012543201446533,-1.4208251237869263,-0.5598256587982178,1.0056840181350708,-0.47423824667930603,-0.4986450672149658,1.0013989210128784,0.5587736368179321,-0.5776333808898926,0.9996780157089233,1.5425121784210205,-0.5464608073234558,1.0000394582748413,-1.4603909254074097,-1.44547438621521,1.0024542808532715,-0.4600137770175934,-1.4210553169250488,0.9991565346717834,0.4254519045352936,-1.4934747219085693,1.0006648302078247,1.5350422859191895,-1.4760788679122925,1.0017606019973755,0.8661783866914581,4.172864647009913,2.07539103906732,2.8000000000000003
29,-1.4772729873657227,1.4128080606460571,0.9992731809616089,-0.4275593161582947,1.4000986814498901,0.999491274356842,0.46906396746635437,1.3294872045516968,1.0033460855484009,1.5107314586639404,1.4020634889602661,0.9999693632125854,-1.4631097316741943,0.4105401635169983,0.9973752498626709,-0.3724617660045624,0.36562857031822205,0.9984843134880066,0.49515989422798157,0.3765057325363159,0.9988780617713928,1.535294771194458,0.4798356592655182,1.0010449886322021,-1.4222080707550049,-0.5578330755233765,1.0054084062576294,-0.47135066986083984,-0.49842268228530884,1.0035059452056885,0.5579243898391724,-0.5799682140350342,0.9992305636405945,1.542689561843872,-0.5450465083122253,1.0017014741897583,-1.4625173807144165,-1.4454350471496582,1.002922773361206,-0.4539870619773865,-1.4238264560699463,0.9981741905212402,0.42669251561164856,-1.4936144351959229,1.001196265220642,1.5358312129974365,-1.4757070541381836,1.0017985105514526,0.8676899290647007,4.1740056142598405,2.0750292038365097,2.9000000000000004
30,-1.4783233404159546,1.4117127656936646,0.9994153380393982,-0.4275857210159302,1.3990185260772705,0.9992477893829346,0.46723467111587524,1.325530767440796,1.0038291215896606,1.5113071203231812,1.3998134136199951,1.000064492225647,-1.4604593515396118,0.41220131516456604,0.9983932971954346,-0.3747398257255554,0.35951972007751465,0.9962420463562012,0.4971919357776642,0.3740571439266205,1.0000182390213013,1.5349080562591553,0.4821619987487793,1.0015623569488525,-1.424652099609375,-0.5563856363296509,1.006125807762146,-0.46676740050315857,-0.5003312230110168,1.002611517906189,0.5573541522026062,-0.5838186740875244,0.9984779953956604,1.5426915884017944,-0.5429374575614929,1.0024523735046387,-1.4643514156341553,-1.4457122087478638,1.0024828910827637,-0.448483943939209,-1.4247756004333496,0.9998104572296143,0.4272863566875458,-1.492499828338623,1.0013679265975952,1.5368455648422241,-1.4755301475524902,1.0013604164123535,0.8647851114684564,4.1746160243375465,2.0743878360343553,3.0
31,-1.4781861305236816,1.410824179649353,0.9995715618133545,-0.42832863330841064,1.3970448970794678,0.9981889724731445,0.464974969625473,1.3222851753234863,1.0045949220657349,1.511184573173523,1.3970812559127808,1.000589370727539,-1.45514714717865,0.4116736650466919,1.000378966331482,-0.37905439734458923,0.352403461933136,0.9952781796455383,0.4995943605899811,0.37405842542648315,1.0022404193878174,1.5352731943130493,0.48342442512512207,1.001905083656311,-1.427350640296936,-0.5557798743247986,1.0073312520980835,-0.4620218276977539,-0.5039147138595581,1.0020867586135864,0.556842565536499,-0.5872686505317688,0.9985348582267761,1.5422818660736084,-0.540473222732544,1.002453088760376,-1.4664740562438965,-1.4466547966003418,1.0022863149642944,-0.44484803080558777,-1.4242814779281616,1.002312183380127,0.4280683696269989,-1.490837574005127,1.0009082555770874,1.537575125694275,-1.4757375717163086,1.0012023448944092,0.8603550252308048,4.1745727156687495,2.0734269770862315,3.1
32,-1.4771045446395874,1.4102067947387695,0.9998570084571838,-0.4294886887073517,1.393339991569519,0.9972832798957825,0.462046355009079,1.3206398487091064,1.0046889781951904,1.5109124183654785,1.3944587707519531,1.0004760026931763,-1.449902057647705,0.4104057252407074,1.0028196573257446,-0.3830915689468384,0.3473052680492401,0.9956682920455933,0.502079963684082,0.3771420419216156,1.00313138961792,1.536051869392395,0.48364707827568054,1.002061367034912,-1.4277890920639038,-0.5569523572921753,1.0075995922088623,-0.4596940875053406,-0.5080666542053223,1.0031400918960571,0.555474042892456,-0.5890454649925232,0.9985250234603882,1.542066216468811,-0.5393078327178955,1.0022176504135132,-1.4678525924682617,-1.4475820064544678,1.0024030208587646,-0.4441540539264679,-1.423693299293518,1.002777338027954,0.4295351207256317,-1.489569067955017,1.0012956857681274,1.5378957986831665,-1.4760898351669312,1.0010788440704346,0.8588276305662134,4.173839575130265,2.0724715340522426,3.2
33,-1.4766381978988647,1.409785270690918,1.0005686283111572,-0.4311063587665558,1.3895151615142822,0.9975272417068481,0.4600245952606201,1.31875741481781,1.0025190114974976,1.511168122291565,1.3901164531707764,1.0002111196517944,-1.4471559524536133,0.40739870071411133,1.0056021213531494,-0.38613399863243103,0.3450110852718353,0.9968400597572327,0.5033008456230164,0.38249894976615906,1.0034195184707642,1.5365887880325317,0.48402467370033264,1.0021334886550903,-1.4261149168014526,-0.5592857599258423,1.006350040435791,-0.4612385034561157,-0.5123192071914673,1.001595139503479,0.5541651844978333,-0.5899108052253723,0.9981480240821838,1.5415481328964233,-0.5393989086151123,1.0017186403274536,-1.4698362350463867,-1.4484028816223145,1.0039349794387817,-0.4458029866218567,-1.4241496324539185,1.0014405250549316,0.4315128028392792,-1.488727331161499,1.0022331476211548,1.5378596782684326,-1.476818561553955,1.000999093055725,0.8606268226144338,4.1736889336710075,2.0719017464975766,3.3000000000000003
34,-1.4763381481170654,1.4099959135055542,1.0012017488479614,-0.4320550262928009,1.3874454498291016,0.9984174966812134,0.45964694023132324,1.3165184259414673,0.9998071789741516,1.5116745233535767,1.3880170583724976,1.0003403425216675,-1.4465277194976807,0.40431880950927734,1.006558895111084,-0.388936311006546,0.34616145491600037,0.9975249767303467,0.504467248916626,0.3882138431072235,1.0027077198028564,1.5368068218231201,0.48397812247276306,1.0017926692962646,-1.4247386455535889,-0.563678503036499,1.0047004222869873,-0.46534958481788635,-0.5133591294288635,1.001301646232605,0.5531255602836609,-0.5890980362892151,0.9989689588546753,1.54091477394104,-0.5397734045982361,1.001235842704773,-1.4721741676330566,-1.4499939680099487,1.0042096376419067,-0.44832152128219604,-1.425227165222168,0.9997912049293518,0.4336005747318268,-1.4881247282028198,1.0021777153015137,1.5376986265182495,-1.4773554801940918,1.0009219646453857,0.8629188180585892,4.173873000922828,2.0721360527872545,3.4000000000000004
35,-1.476070523262024,1.4100120067596436,1.0014227628707886,-0.4321771562099457,1.388009786605835,0.9988273978233337,0.46044427156448364,1.3151599168777466,0.9995360374450684,1.513062596321106,1.385562777519226,0.9999261498451233,-1.4475157260894775,0.40131253004074097,1.0054130554199219,-0.3926701843738556,0.34939926862716675,0.9983869194984436,0.5044451355934143,0.3933212459087372,1.0021557807922363,1.5370936393737793,0.4837028980255127,1.0013471841812134,-1.4246106147766113,-0.5679553151130676,1.0044862031936646,-0.46925607323646545,-0.5120125412940979,1.002503752708435,0.5536310076713562,-0.5879582166671753,0.9986329078674316,1.5398330688476562,-0.5401634573936462,1.0012497901916504,-1.4728809595108032,-1.450976848602295,1.0021021366119385,-0.4505414366722107,-1.4268004894256592,0.9990594387054443,0.43526989221572876,-1.4888650178909302,1.0013339519500732,1.537445306777954,-1.4773385524749756,1.0011991262435913,0.8648194337319114,4.173496251325422,2.0728141781841884,3.5
36,-1.4762966632843018,1.410155177116394,1.0013031959533691,-0.4315795302391052,1.3905073404312134,0.9981968402862549,0.4623537063598633,1.3150756359100342,0.9984649419784546,1.5141788721084595,1.383241891860962,0.9997707605361938,-1.4496876001358032,0.3995855152606964,1.0043954849243164,-0.3978939950466156,0.3531598150730133,1.0007234811782837,0.5035668611526489,0.39824149012565613,1.0010720491409302,1.5374889373779297,0.4828987419605255,1.0008502006530762,-1.4256954193115234,-0.5702175498008728,1.005255937576294,-0.47090432047843933,-0.5100917220115662,1.0027844905853271,0.5557683706283569,-0.5859661102294922,0.9991099834442139,1.5388730764389038,-0.5422205924987793,1.0008151531219482,-1.4714672565460205,-1.4528782367706299,1.0012364387512207,-0.45210152864456177,-1.4288121461868286,0.999973714351654,0.435914009809494,-1.4894068241119385,1.0010534524917603,1.5371476411819458,-1.4766110181808472,1.0010110139846802,0.8663359461885013,4.17304034581518,2.0738253583484285,3.6
37,-1.4764001369476318,1.4101938009262085,1.0011347532272339,-0.43089374899864197,1.3930171728134155,0.9982591271400452,0.4642685353755951,1.3167318105697632,0.9974082112312317,1.5147273540496826,1.3821955919265747,0.9999951124191284,-1.4514219760894775,0.3987206220626831,1.0029125213623047,-0.4032800495624542,0.35612982511520386,1.002518892288208,0.5011637806892395,0.4026271402835846,1.0003222227096558,1.5376415252685547,0.48245862126350403,1.0006669759750366,-1.427225112915039,-0.56964510679245,1.005397081375122,-0.4697091579437256,-0.5085878372192383,1.0010051727294922,0.558172345161438,-0.5833104848861694,1.0004010200500488,1.5380043983459473,-0.5452046394348145,1.000333309173584,-1.4690027236938477,-1.4539445638656616,1.000434398651123,-0.4537169933319092,-1.4293967485427856,1.0010300874710083,0.4356432557106018,-1.4908244609832764,1.0007073879241943,1.5363534688949585,-1.4760984182357788,1.000254511833191,0.8672668293785802,4.172213781523841,2.074596192980534,3.7
38,-1.4767398834228516,1.4096182584762573,1.0016412734985352,-0.43023836612701416,1.393520712852478,0.9981308579444885,0.4673879146575928,1.3201724290847778,0.9982409477233887,1.5151478052139282,1.3813178539276123,0.9995617270469666,-1.4524602890014648,0.3984122574329376,1.0018254518508911,-0.40841808915138245,0.35723769664764404,1.0026096105575562,0.4978107213973999,0.4042997360229492,0.9996241331100464,1.5374419689178467,0.4818565547466278,1.0010229349136353,-1.4286906719207764,-0.5688016414642334,1.004835844039917,-0.46726715564727783,-0.5099099278450012,0.9988855123519897,0.560767412185669,-0.5792558193206787,1.0003374814987183,1.5368694067001343,-0.547266960144043,1.0002509355545044,-1.4669078588485718,-1.4560030698776245,0.9994298219680786,-0.45488670468330383,-1.4303359985351562,1.0002046823501587,0.4341163635253906,-1.4922112226486206,1.0006866455078125,1.5352814197540283,-1.4752824306488037,1.0002872943878174,0.8691502080757507,4.170722497381603,2.075100298827957,3.8000000000000003
39,-1.4765454530715942,1.408754825592041,1.0020051002502441,-0.43035921454429626,1.3918700218200684,0.9976382255554199,0.4703567624092102,1.3236240148544312,0.9988698959350586,1.5153180360794067,1.3810372352600098,0.9984880089759827,-1.4545971155166626,0.39746183156967163,1.0028510093688965,-0.41261646151542664,0.35605588555336,1.0012623071670532,0.49417486786842346,0.4040897786617279,0.99886554479599,1.537223219871521,0.4812532961368561,1.0011556148529053,-1.4292688369750977,-0.5680292248725891,1.0037436485290527,-0.4657505750656128,-0.5142892003059387,0.9983852505683899,0.5627509355545044,-0.5744437575340271,0.9992433190345764,1.5360419750213623,-0.5483514666557312,1.0000067949295044,-1.4659398794174194,-1.4574427604675293,0.99843829870224,-0.4564671218395233,-1.4310249090194702,0.9982972145080566,0.4325566291809082,-1.4944040775299072,1.0016162395477295,1.534330129623413,-1.474272608757019,1.0002989768981934,0.8719702288248528,4.168599509731681,2.075427452143572,3.9000000000000004
40,-1.4761637449264526,1.4074757099151611,1.002068281173706,-0.4311347007751465,1.3892040252685547,0.9983876347541809,0.47333213686943054,1.3263894319534302,0.9991919994354248,1.5147898197174072,1.38048255443573,0.9985546469688416,-1.4571166038513184,0.3955286145210266,1.0050538778305054,-0.41418835520744324,0.35335153341293335,1.0005061626434326,0.49138009548187256,0.4019763767719269,0.9996165633201599,1.5373820066452026,0.4806649684906006,1.0005501508712769,-1.429510474205017,-0.5666280388832092,1.003081202507019,-0.466523677110672,-0.5191222429275513,0.9995471239089966,0.5635138154029846,-0.5704414248466492,0.9988346695899963,1.535323143005371,-0.5479617118835449,1.0000193119049072,-1.4642506837844849,-1.4576694965362549,0.9981718063354492,-0.4583694338798523,-1.4313714504241943,0.9985427856445312,0.4311491549015045,-1.4970148801803589,1.0014047622680664,1.5335545539855957,-1.4736576080322266,1.000167965888977,0.8740425596478897,4.166453773389396,2.075320458414307,4.0
41,-1.4759759902954102,1.407212257385254,1.0020314455032349,-0.4323618412017822,1.387629508972168,1.0000337362289429,0.4750162363052368,1.3285008668899536,0.9999004006385803,1.513999581336975,1.3804481029510498,0.9999877214431763,-1.4591459035873413,0.3937751352787018,1.006374478340149,-0.4136636555194855,0.35008347034454346,1.0016379356384277,0.4918188452720642,0.39822816848754883,1.0015922784805298,1.5375837087631226,0.48061057925224304,1.0005691051483154,-1.4295066595077515,-0.5641877055168152,1.0024194717407227,-0.4695131182670593,-0.523412823677063,1.0001636743545532,0.5647212266921997,-0.567362368106842,0.998524010181427,1.534712553024292,-0.5458205938339233,1.0003268718719482,-1.462527871131897,-1.4574121236801147,0.9997128844261169,-0.45746901631355286,-1.4330507516860962,0.9989947080612183,0.4305340349674225,-1.4997327327728271,1.0004514455795288,1.533080816268921,-1.4729576110839844,1.0001696348190308,0.8752811614589946,4.165309688691618,2.075349905884155,4.1000000000000005
42,-1.475656509399414,1.4072250127792358,1.0021032094955444,-0.4338517487049103,1.3871183395385742,1.0005550384521484,0.47485822439193726,1.3299132585525513,0.999836266040802,1.5128788948059082,1.381087303161621,1.0007731914520264,-1.4596928358078003,0.3925347328186035,1.0061148405075073,-0.4118831753730774,0.3475239872932434,1.0034971237182617,0.49529600143432617,0.39330029487609863,1.0023103952407837,1.5377763509750366,0.47976577281951904,1.0003852844238281,-1.4307283163070679,-0.5625535249710083,1.0009726285934448,-0.47254520654678345,-0.5261415243148804,0.9986907243728638,0.5655973553657532,-0.5672188401222229,0.9976999759674072,1.5349798202514648,-0.5441382527351379,0.9999268651008606,-1.4608852863311768,-1.456725001335144,1.0014424324035645,-0.4544666111469269,-1.4350759983062744,0.9992109537124634,0.43040889501571655,-1.5023107528686523,1.0008995532989502,1.5327832698822021,-1.472649097442627,1.0004574060440063,0.8757821702194398,4.16465935041021,2.075553120821052,4.2
43,-1.4758257865905762,1.4075219631195068,1.0025101900100708,-0.4352166950702667,1.387380838394165,1.0009195804595947,0.47248294949531555,1.3315171003341675,1.0006157159805298,1.5123823881149292,1.3808828592300415,1.0002130270004272,-1.4582427740097046,0.3932115435600281,1.0052686929702759,-0.4102558195590973,0.3469289541244507,1.0040004253387451,0.5002315044403076,0.3890444040298462,1.0010244846343994,1.5374970436096191,0.4799472391605377,1.000647783279419,-1.43192458152771,-0.5626280903816223,0.9999305605888367,-0.4745296835899353,-0.5282883048057556,0.9983153939247131,0.5664604306221008,-0.5693137645721436,0.9985727667808533,1.5351498126983643,-0.5425891280174255,1.0006303787231445,-1.4594554901123047,-1.4565306901931763,1.0029596090316772,-0.4501492977142334,-1.4362351894378662,0.9989545941352844,0.43037518858909607,-1.5053900480270386,1.0011262893676758,1.5327563285827637,-1.4726818799972534,1.0008480548858643,0.8775925589411848,4.16499019018516,2.0759086040075383,4.3
44,-1.47646164894104,1.4073553085327148,1.0030871629714966,-0.4362201988697052,1.3883438110351562,1.0014641284942627,0.47043973207473755,1.3328291177749634,1.0003528594970703,1.5106472969055176,1.3816496133804321,1.0001064538955688,-1.455824851989746,0.3957042098045349,1.003741979598999,-0.4087701439857483,0.3491746783256531,1.003428339958191,0.5052746534347534,0.38678088784217834,1.0005290508270264,1.5376462936401367,0.479371041059494,1.0005550384521484,-1.4328641891479492,-0.5632352232933044,0.9999526143074036,-0.47502464056015015,-0.5307891964912415,0.9988499283790588,0.5680879950523376,-0.5736120939254761,1.0005130767822266,1.5363658666610718,-0.5419872403144836,1.0008125305175781,-1.4592549800872803,-1.4563466310501099,1.0032585859298706,-0.44721469283103943,-1.4356971979141235,0.9998356699943542,0.4304390847682953,-1.5077152252197266,1.0010977983474731,1.532896876335144,-1.472608208656311,1.0011577606201172,0.8806045324431125,4.165385014207651,2.0764997467967916,4.4
45,-1.477643609046936,1.4060291051864624,1.0029125213623047,-0.43699413537979126,1.3891150951385498,1.0017975568771362,0.4686740040779114,1.333731770515442,0.9990338683128357,1.508208155632019,1.3831357955932617,1.000011920928955,-1.4546070098876953,0.3992471992969513,1.0026415586471558,-0.40813934803009033,0.35354840755462646,1.0024691820144653,0.5089935064315796,0.38649237155914307,1.000327229499817,1.5375292301177979,0.47903040051460266,1.0007575750350952,-1.4349130392074585,-0.5634766221046448,0.9999281167984009,-0.4746168553829193,-0.533780038356781,0.9986776113510132,0.570293664932251,-0.5790733098983765,1.0004733800888062,1.537609338760376,-0.5406679511070251,1.000877022743225,-1.4597278833389282,-1.4545097351074219,1.0031002759933472,-0.44649797677993774,-1.434601068496704,0.999988853931427,0.42987921833992004,-1.5104389190673828,1.0003892183303833,1.533232569694519,-1.472419261932373,1.0012933015823364,0.8796525041156774,4.16543430961941,2.077288304523059,4.5
46,-1.478133201599121,1.4053971767425537,1.0022289752960205,-0.4377310872077942,1.38959538936615,1.0016915798187256,0.46808940172195435,1.334627389907837,1.000301480293274,1.5062031745910645,1.3840824365615845,1.0004249811172485,-1.455119252204895,0.40232017636299133,1.0013788938522339,-0.40719854831695557,0.3597037196159363,1.0021686553955078,0.5094488859176636,0.38742905855178833,0.9991843700408936,1.5372543334960938,0.4783305823802948,1.0008695125579834,-1.43618643283844,-0.5636259317398071,0.9988012909889221,-0.4738312363624573,-0.5352092385292053,0.9998434782028198,0.571993887424469,-0.5841235518455505,0.9998757243156433,1.5394669771194458,-0.5395006537437439,1.000739336013794,-1.4604949951171875,-1.4536476135253906,1.0028276443481445,-0.4477371275424957,-1.4331005811691284,0.9985418915748596,0.4288482367992401,-1.5120280981063843,0.9997414350509644,1.5338118076324463,-1.4720685482025146,1.0009183883666992,0.8801323155143013,4.1655279922846145,2.0780809859250478,4.6000000000000005
47,-1.4780781269073486,1.4042778015136719,1.002184271812439,-0.43805181980133057,1.3893932104110718,1.001457691192627,0.46874213218688965,1.3359898328781128,1.0021644830703735,1.5050095319747925,1.3856841325759888,1.000869631767273,-1.4570953845977783,0.40492331981658936,0.9995598793029785,-0.4056861102581024,0.36604437232017517,1.0022046566009521,0.5069543123245239,0.38626420497894287,0.9982383251190186,1.5367751121520996,0.4773784279823303,1.0015759468078613,-1.4359172582626343,-0.5644437670707703,0.9975244998931885,-0.4738104045391083,-0.5350230932235718,0.9987723231315613,0.572076678276062,-0.5892279148101807,0.9989318251609802,1.540338397026062,-0.5364832878112793,1.0019567012786865,-1.4608350992202759,-1.453434705734253,1.0027421712875366,-0.4510522186756134,-1.4329737424850464,0.9971494674682617,0.4269881248474121,-1.513114333152771,0.9994806051254272,1.5340849161148071,-1.4713202714920044,1.0005357265472412,0.8816931401170031,4.1643958977172115,2.0785935298052287,4.7
48,-1.476659893989563,1.4046334028244019,1.001989483833313,-0.4370940029621124,1.3874520063400269,1.0010926723480225,0.46953845024108887,1.3382141590118408,1.0014839172363281,1.5058163404464722,1.386983871459961,1.0003376007080078,-1.4596601724624634,0.4060269594192505,0.9988173246383667,-0.4029259979724884,0.3710893988609314,1.0023173093795776,0.5036603212356567,0.3835791051387787,0.9980983734130859,1.5372138023376465,0.47550347447395325,1.0015569925308228,-1.4348174333572388,-0.5651805996894836,0.9967826008796692,-0.4757758677005768,-0.534363865852356,1.0007935762405396,0.5716906785964966,-0.5929782390594482,0.9993219375610352,1.5410689115524292,-0.5333389043807983,1.0020697116851807,-1.4601311683654785,-1.4542179107666016,1.002821445465088,-0.4540756642818451,-1.4335227012634277,0.9969900250434875,0.42532163858413696,-1.513198971748352,0.9994610548019409,1.5342381000518799,-1.4711823463439941,1.0008851289749146,0.8830028484407159,4.163631128388707,2.078965474879758,4.800000000000001
49,-1.4749211072921753,1.4052538871765137,1.0016530752182007,-0.4354344308376312,1.3853131532669067,1.0007184743881226,0.46903854608535767,1.339798092842102,1.0007895231246948,1.5069361925125122,1.3881422281265259,1.000145435333252,-1.4620198011398315,0.40613463521003723,0.9991313815116882,-0.4002441465854645,0.3743455111980438,1.0033336877822876,0.5001046657562256,0.37976107001304626,0.9978821277618408,1.5377277135849,0.4747125804424286,1.001620888710022,-1.4326902627944946,-0.5659297704696655,0.9953033924102783,-0.4787485599517822,-0.5328351855278015,1.0039770603179932,0.5706283450126648,-0.5960165858268738,1.0001782178878784,1.5408856868743896,-0.5295925140380859,1.0017207860946655,-1.4587092399597168,-1.4553581476211548,1.0031801462173462,-0.45710450410842896,-1.4349614381790161,0.9976874589920044,0.42396095395088196,-1.5122568607330322,0.9995555877685547,1.5341941118240356,-1.4713435173034668,1.0013936758041382,0.8844514761354594,4.162882066149102,2.0788934419368914,4.9
50,-1.4738497734069824,1.4060148000717163,1.0014513731002808,-0.4332890212535858,1.3835771083831787,1.0007668733596802,0.4676818549633026,1.3404486179351807,1.001463770866394,1.5081405639648438,1.3883728981018066,0.9996766448020935,-1.4642939567565918,0.4051550328731537,1.0002598762512207,-0.3989896774291992,0.3762112557888031,1.0035083293914795,0.49724921584129333,0.3770192265510559,0.9979237914085388,1.538049340248108,0.47310683131217957,1.0015679597854614,-1.430591344833374,-0.5686371922492981,0.9932950735092163,-0.4802073538303375,-0.5310247540473938,1.002405047416687,0.570807695388794,-0.597861111164093,0.9997260570526123,1.5402518510818481,-0.526822566986084,1.001623272895813,-1.4569768905639648,-1.456538200378418,1.0025557279586792,-0.4591358006000519,-1.4374855756759644,0.997641921043396,0.423204630613327,-1.5110716819763184,0.9995624423027039,1.5336798429489136,-1.4715319871902466,1.001218557357788,0.8854056923219806,4.1623923361863255,2.078708583824928,5.0
51,-1.4735127687454224,1.4071033000946045,1.0016752481460571,-0.4310632646083832,1.3831377029418945,1.0008585453033447,0.46583905816078186,1.339914083480835,1.0011427402496338,1.5081310272216797,1.3884490728378296,0.9999673366546631,-1.4659230709075928,0.40377703309059143,1.0012575387954712,-0.4000221788883209,0.3759944438934326,1.0042874813079834,0.495366632938385,0.3772900104522705,0.998081386089325,1.5380510091781616,0.47143474221229553,1.0012123584747314,-1.428561806678772,-0.5724006295204163,0.9919841289520264,-0.4791395366191864,-0.5291087627410889,0.9998136162757874,0.5713668465614319,-0.5984227657318115,1.0001835823059082,1.5394655466079712,-0.52409428358078,1.00151526927948,-1.4557517766952515,-1.4558247327804565,1.0012320280075073,-0.4609624445438385,-1.4390099048614502,0.9988936185836792,0.4230499863624573,-1.5104725360870361,0.9994570016860962,1.5334993600845337,-1.4718369245529175,1.000819444656372,0.8838908101837261,4.162982043250199,2.078343222649923,5.1000000000000005
52,-1.4730035066604614,1.4081850051879883,1.0014439821243286,-0.42889270186424255,1.3835759162902832,1.0014311075210571,0.4643256962299347,1.3378640413284302,1.0002280473709106,1.5073199272155762,1.3876947164535522,1.0002907514572144,-1.4659099578857422,0.40265095233917236,1.0007407665252686,-0.4030206799507141,0.37416911125183105,1.0047924518585205,0.4945230185985565,0.38005292415618896,0.998427152633667,1.5370640754699707,0.4706059694290161,1.0010559558868408,-1.426845669746399,-0.5762254595756531,0.9927991628646851,-0.4771939516067505,-0.5270788669586182,1.0010789632797241,0.5721042156219482,-0.5993615984916687,1.001542568206787,1.5385563373565674,-0.5230923295021057,1.0012049674987793,-1.455678939819336,-1.4552578926086426,1.0013502836227417,-0.46191155910491943,-1.4399629831314087,1.0008901357650757,0.423891544342041,-1.5094501972198486,0.9991601705551147,1.5336002111434937,-1.4720978736877441,1.0007610321044922,0.8795467568317303,4.163615717699938,2.0777958253212105,5.2
53,-1.4718014001846313,1.4104812145233154,1.0014164447784424,-0.4276247024536133,1.3840733766555786,1.0019270181655884,0.4628872871398926,1.3376319408416748,1.0026627779006958,1.5063340663909912,1.386607050895691,1.000672698020935,-1.4640576839447021,0.4022693932056427,0.9989383816719055,-0.40605977177619934,0.37213578820228577,1.0032224655151367,0.495050311088562,0.3835209906101227,0.9985162615776062,1.5362796783447266,0.4696890115737915,1.000866413116455,-1.4255465269088745,-0.578266978263855,0.9946426749229431,-0.4755629897117615,-0.5254195332527161,1.0017156600952148,0.5726914405822754,-0.600719690322876,1.0019460916519165,1.5381141901016235,-0.5216647386550903,1.0013986825942993,-1.4560916423797607,-1.454768180847168,1.0018564462661743,-0.46141892671585083,-1.439418077468872,1.0021167993545532,0.4249812662601471,-1.5078275203704834,0.9993698000907898,1.5343509912490845,-1.4722298383712769,1.000653624534607,0.8770629399912621,4.164970083553785,2.0772832666576884,5.300000000000001
54,-1.4700636863708496,1.4120806455612183,1.0010908842086792,-0.42702770233154297,1.3846266269683838,1.0018900632858276,0.46278512477874756,1.3397489786148071,1.0040680170059204,1.5053077936172485,1.3859426975250244,1.0011990070343018,-1.461767315864563,0.40258845686912537,0.9978107810020447,-0.40793928503990173,0.36981624364852905,1.0020427703857422,0.4956625998020172,0.38563939929008484,0.9990374445915222,1.5355459451675415,0.4691179096698761,1.0009899139404297,-1.425237774848938,-0.5768420100212097,0.996091365814209,-0.47353023290634155,-0.5244794487953186,1.0001709461212158,0.5719852447509766,-0.6014459729194641,1.0016292333602905,1.5386414527893066,-0.5216569304466248,1.0004392862319946,-1.455641508102417,-1.452994465827942,1.0019893646240234,-0.46072638034820557,-1.4375323057174683,1.002298355102539,0.42585593461990356,-1.5075703859329224,0.9997215270996094,1.535869836807251,-1.4730273485183716,1.000274658203125,0.8766996630556425,4.166471546703848,2.076872714059764,5.4
55,-1.4678457975387573,1.4142593145370483,1.0008538961410522,-0.4266979694366455,1.3846545219421387,1.0014444589614868,0.4636613726615906,1.3437860012054443,1.002646803855896,1.5049902200698853,1.3849889039993286,1.000693678855896,-1.4604692459106445,0.40149369835853577,0.9980916976928711,-0.4086909294128418,0.3675437867641449,1.0026285648345947,0.4961775839328766,0.3862118721008301,1.0001345872879028,1.5353116989135742,0.4691254496574402,1.0009597539901733,-1.4266653060913086,-0.5725506544113159,0.9982080459594727,-0.4715871214866638,-0.5254226922988892,0.9984354972839355,0.5709501504898071,-0.6019613742828369,1.0015933513641357,1.5390136241912842,-0.5214182138442993,0.9995309114456177,-1.4537402391433716,-1.4509884119033813,1.0027590990066528,-0.4594554007053375,-1.4343268871307373,1.0017446279525757,0.4259912967681885,-1.5087789297103882,1.0001815557479858,1.5370123386383057,-1.473854899406433,1.0002259016036987,0.8788666894764534,4.167778368112802,2.0765936022804468,5.5
56,-1.4661681652069092,1.416796088218689,1.0011836290359497,-0.426420122385025,1.3852612972259521,1.001207947731018,0.46425020694732666,1.34709632396698,1.0004093647003174,1.504447340965271,1.3847317695617676,0.9996628165245056,-1.4617456197738647,0.3974791169166565,0.9995675086975098,-0.40816810727119446,0.3652186691761017,1.0025062561035156,0.49575045704841614,0.3858236074447632,1.0015535354614258,1.535906434059143,0.4690474569797516,1.0004950761795044,-1.4294352531433105,-0.5662198066711426,0.9994809627532959,-0.4697604179382324,-0.5275007486343384,0.9996316432952881,0.5697945952415466,-0.6037029027938843,1.0013350248336792,1.5397623777389526,-0.5213371515274048,0.9989751577377319,-1.450870156288147,-1.448938250541687,1.0026719570159912,-0.4579724669456482,-1.430994987487793,1.0017791986465454,0.42632290720939636,-1.510521411895752,1.0003936290740967,1.5384091138839722,-1.474564552307129,1.0000969171524048,0.8829844215310079,4.16982639453416,2.0766596678170726,5.6000000000000005
57,-1.4670666456222534,1.4172885417938232,1.0008018016815186,-0.42647913098335266,1.3864578008651733,1.0010451078414917,0.4645474851131439,1.3495690822601318,0.9993284940719604,1.5047420263290405,1.384564995765686,0.9998818039894104,-1.4642958641052246,0.39069104194641113,1.0012761354446411,-0.4064072370529175,0.3638995289802551,1.0020625591278076,0.49363934993743896,0.3858186900615692,1.001779556274414,1.5367921590805054,0.4687527120113373,1.0005747079849243,-1.4319113492965698,-0.5616182088851929,0.9998497366905212,-0.46958616375923157,-0.528751015663147,1.0017368793487549,0.568465530872345,-0.6072371602058411,1.000363826751709,1.5404562950134277,-0.5211216807365417,0.9995582103729248,-1.447779655456543,-1.446768045425415,1.0015181303024292,-0.4565242528915405,-1.4281517267227173,1.0024666786193848,0.4271809756755829,-1.5107345581054688,1.0007688999176025,1.539292573928833,-1.474920392036438,0.9998387098312378,0.8852936347928934,4.171698599066489,2.0767584182262793,5.7
58,-1.4685269594192505,1.4166245460510254,1.0001559257507324,-0.4269241392612457,1.3878087997436523,1.0003275871276855,0.46454086899757385,1.3525915145874023,1.0004909038543701,1.5044224262237549,1.3843997716903687,1.0002937316894531,-1.4644211530685425,0.38441118597984314,1.0004339218139648,-0.40376016497612,0.3637499213218689,1.0017625093460083,0.4910762310028076,0.38703563809394836,1.002070665359497,1.5376417636871338,0.4681963622570038,1.00088632106781,-1.4331402778625488,-0.56218022108078,1.001367449760437,-0.4700770676136017,-0.5284812450408936,1.0029828548431396,0.5671689510345459,-0.6114901900291443,0.9992645978927612,1.5414047241210938,-0.5212182998657227,0.9996325969696045,-1.4454290866851807,-1.4447853565216064,0.9999486207962036,-0.45658373832702637,-1.425767183303833,1.0028822422027588,0.428189218044281,-1.5108752250671387,1.0003403425216675,1.5397762060165405,-1.4750224351882935,0.9996994733810425,0.8826918222145419,4.172710199334508,2.076815595197849,5.800000000000001
59,-1.4704031944274902,1.4152511358261108,0.9997162818908691,-0.4276973307132721,1.3895440101623535,1.000838279724121,0.4648424983024597,1.3564976453781128,1.0011922121047974,1.5043950080871582,1.383468747138977,0.9997584819793701,-1.461392879486084,0.38004055619239807,0.9987095594406128,-0.40062958002090454,0.36446458101272583,1.0014994144439697,0.4905635118484497,0.3883218467235565,1.0018647909164429,1.5382006168365479,0.46778571605682373,1.0013657808303833,-1.4328105449676514,-0.5658890008926392,1.003054141998291,-0.4711322784423828,-0.5255119800567627,1.001981258392334,0.5661921501159668,-0.615372896194458,0.999165415763855,1.542051911354065,-0.5210264921188354,0.9995664358139038,-1.4444377422332764,-1.4413405656814575,0.9994050860404968,-0.45745760202407837,-1.4239230155944824,1.0027450323104858,0.4293235242366791,-1.5090289115905762,0.9997420907020569,1.53987717628479,-1.4749704599380493,0.9998626708984375,0.8755363782372652,4.173148548080566,2.076483936994116,5.9
60,-1.47199547290802,1.413047432899475,0.9992033839225769,-0.42844289541244507,1.3907690048217773,1.002127766609192,0.46575385332107544,1.3603317737579346,1.0002442598342896,1.5033214092254639,1.3825181722640991,1.0000888109207153,-1.456315279006958,0.37704363465309143,1.000048041343689,-0.39706680178642273,0.3661055266857147,1.0017145872116089,0.4918477237224579,0.3894914388656616,1.0030022859573364,1.5383440256118774,0.46771183609962463,1.0013089179992676,-1.431576132774353,-0.5713858604431152,1.0038095712661743,-0.4728727340698242,-0.5186988115310669,1.0016059875488281,0.5651810169219971,-0.6195418834686279,0.9980607628822327,1.542686939239502,-0.520882785320282,0.9998723268508911,-1.4442754983901978,-1.4383465051651,0.9995759129524231,-0.45836037397384644,-1.4220240116119385,1.002380132675171,0.43021097779273987,-1.5066274404525757,0.9993408918380737,1.539791226387024,-1.4746694564819336,0.9999164342880249,0.8670639868236497,4.172501463595909,2.0757570253535107,6.0
61,-1.4728330373764038,1.4125834703445435,0.9986191391944885,-0.42894306778907776,1.3922996520996094,1.0023170709609985,0.4656616449356079,1.3636873960494995,0.9988141059875488,1.5020062923431396,1.3821558952331543,1.0012404918670654,-1.4526383876800537,0.37524834275245667,1.0026161670684814,-0.39417022466659546,0.3672100305557251,1.0015666484832764,0.49372249841690063,0.3900913894176483,1.003739356994629,1.5380306243896484,0.4676052927970886,1.0006693601608276,-1.429627537727356,-0.5744985342025757,1.0028420686721802,-0.4743868112564087,-0.5113129615783691,1.0016785860061646,0.5632403492927551,-0.6229877471923828,0.9972677826881409,1.543577790260315,-0.5216658115386963,1.000065565109253,-1.4450966119766235,-1.435430884361267,0.9993100762367249,-0.45884469151496887,-1.422549843788147,1.0026254653930664,0.43069615960121155,-1.5032585859298706,1.000006914138794,1.5398094654083252,-1.4743727445602417,1.000245213508606,0.8610785555211912,4.172593160191882,2.075235483764716,6.1000000000000005
62,-1.4737622737884521,1.4121198654174805,0.9984267354011536,-0.428729385137558,1.3931715488433838,1.0021369457244873,0.465015709400177,1.3661795854568481,0.9979939460754395,1.5009541511535645,1.381866216659546,1.001709222793579,-1.4500677585601807,0.3742578327655792,1.0020720958709717,-0.3912047743797302,0.3667472004890442,1.0013550519943237,0.4947754740715027,0.3898894190788269,1.0032471418380737,1.5374375581741333,0.4677599370479584,1.0004847049713135,-1.42794668674469,-0.5744879245758057,1.0004414319992065,-0.47491714358329773,-0.5049819946289062,0.999978244304657,0.5606492161750793,-0.6273717880249023,0.9970822930335999,1.5442696809768677,-0.5230059623718262,0.9999611973762512,-1.4467653036117554,-1.4333491325378418,0.9999712109565735,-0.45843005180358887,-1.424800157546997,1.0019681453704834,0.43050283193588257,-1.5000026226043701,1.001065969467163,1.5397984981536865,-1.473946452140808,1.0004055500030518,0.8590674804639192,4.172640798252371,2.0747693472433344,6.2
63,-1.4740073680877686,1.4124315977096558,0.9990457892417908,-0.4281918704509735,1.3935730457305908,1.0025196075439453,0.46383169293403625,1.3653780221939087,0.9984415173530579,1.501069188117981,1.383419394493103,1.0021650791168213,-1.4484416246414185,0.37408116459846497,1.0008187294006348,-0.39005815982818604,0.3641013503074646,1.0011645555496216,0.4961045980453491,0.3903852701187134,1.002740740776062,1.5371462106704712,0.4674423635005951,1.0009820461273193,-1.4272089004516602,-0.5734562277793884,0.9998547434806824,-0.47507885098457336,-0.5018248558044434,0.9979963898658752,0.5586470365524292,-0.633513331413269,0.996936559677124,1.545328140258789,-0.5251659154891968,0.9995647668838501,-1.4482390880584717,-1.431585431098938,1.0006693601608276,-0.4567727744579315,-1.4279149770736694,1.0010287761688232,0.4301318824291229,-1.4970592260360718,1.0015084743499756,1.5395680665969849,-1.4733554124832153,1.0001060962677002,0.8583872447683261,4.172457871924449,2.0746287032815,6.300000000000001
64,-1.4742885828018188,1.4129854440689087,0.9992401599884033,-0.42750340700149536,1.3931629657745361,1.002997875213623,0.46206507086753845,1.3614362478256226,1.000841498374939,1.503004550933838,1.384473204612732,1.0016138553619385,-1.4503095149993896,0.3736036717891693,1.0020827054977417,-0.3904079794883728,0.3596915006637573,1.000593900680542,0.49760890007019043,0.3920530676841736,1.0010924339294434,1.5371876955032349,0.4669138789176941,1.0015709400177002,-1.4277864694595337,-0.572955846786499,1.0010735988616943,-0.4745929539203644,-0.5021937489509583,0.999062716960907,0.557896077632904,-0.6405243277549744,0.997919499874115,1.5452972650527954,-0.5267215371131897,0.9999481439590454,-1.4491482973098755,-1.4318110942840576,1.001422643661499,-0.4535570442676544,-1.4321707487106323,1.0003820657730103,0.42940130829811096,-1.4937618970870972,1.0014630556106567,1.539414405822754,-1.4726636409759521,1.0000954866409302,0.8591209377471094,4.172454562634398,2.0748786497518994,6.4
65,-1.4746419191360474,1.413944959640503,0.9987472891807556,-0.4265958368778229,1.3926889896392822,1.003709077835083,0.4610729217529297,1.3585339784622192,1.002405047416687,1.5050249099731445,1.3863682746887207,1.00083589553833,-1.454459309577942,0.37338241934776306,1.0019896030426025,-0.3915414810180664,0.3548625409603119,1.000072956085205,0.4976464509963989,0.39276212453842163,0.9980188608169556,1.5376012325286865,0.4657127261161804,1.0013779401779175,-1.4288852214813232,-0.5731300115585327,1.0010398626327515,-0.4741987884044647,-0.5041061639785767,0.9989696145057678,0.5587273240089417,-0.6452224850654602,1.0004247426986694,1.5451751947402954,-0.5279699563980103,1.0003615617752075,-1.449198842048645,-1.4326525926589966,1.0025107860565186,-0.4503610134124756,-1.4364784955978394,0.9999198317527771,0.4293064773082733,-1.4917595386505127,1.0017027854919434,1.5392462015151978,-1.4719417095184326,1.0004284381866455,0.8563739674035878,4.172752844022029,2.0756537732162865,6.5
66,-1.4746005535125732,1.4151709079742432,0.998806357383728,-0.42485949397087097,1.3919141292572021,1.0038601160049438,0.46107417345046997,1.356803059577942,1.0012449026107788,1.5067349672317505,1.3875236511230469,1.000447154045105,-1.4585793018341064,0.37331175804138184,1.0011764764785767,-0.39377856254577637,0.35032060742378235,1.0001558065414429,0.4954749345779419,0.39199474453926086,0.9949145317077637,1.5374022722244263,0.46483665704727173,1.0015804767608643,-1.4289178848266602,-0.5740009546279907,1.0000845193862915,-0.4744560420513153,-0.5042474269866943,0.9970442056655884,0.5600119829177856,-0.6467567682266235,1.0012056827545166,1.5437668561935425,-0.528224527835846,1.0007820129394531,-1.449149489402771,-1.4344934225082397,1.0022921562194824,-0.4479166567325592,-1.439375877380371,1.0006059408187866,0.42979562282562256,-1.4911543130874634,1.0026808977127075,1.5392111539840698,-1.4714447259902954,1.0004587173461914,0.8543802961573018,4.173201835136394,2.076110524502642,6.6000000000000005
67,-1.474928379058838,1.4171448945999146,0.9999061822891235,-0.42294877767562866,1.391396164894104,1.0034832954406738,0.4618983864784241,1.355576515197754,0.9984012246131897,1.5078965425491333,1.3889185190200806,1.000758409500122,-1.4605332612991333,0.37367531657218933,1.002160906791687,-0.39548832178115845,0.3447813093662262,0.9994556903839111,0.49154171347618103,0.3892166316509247,0.9940745234489441,1.536997675895691,0.4640807807445526,1.0019668340682983,-1.427033543586731,-0.576717734336853,0.9997566938400269,-0.4744466245174408,-0.5018246173858643,0.9982134699821472,0.5615594983100891,-0.6451019048690796,1.001272439956665,1.5423929691314697,-0.5293451547622681,1.0004785060882568,-1.4494315385818481,-1.4371181726455688,1.001798152923584,-0.44730183482170105,-1.4403437376022339,1.0013973712921143,0.43198060989379883,-1.491273283958435,1.0028433799743652,1.539251446723938,-1.4710458517074585,1.0003328323364258,0.8502808664754764,4.1745569814342804,2.0762007534661655,6.7
68,-1.474388599395752,1.4183623790740967,1.0002552270889282,-0.42156657576560974,1.390670895576477,1.0029070377349854,0.4622149169445038,1.353513240814209,0.9978007674217224,1.5090233087539673,1.3898322582244873,1.0004671812057495,-1.460608959197998,0.3748759925365448,1.0042603015899658,-0.3956589996814728,0.3377387821674347,0.9979193210601807,0.48771706223487854,0.3854852318763733,0.9972533583641052,1.5366119146347046,0.46259623765945435,1.002036213874817,-1.4242089986801147,-0.5794280767440796,0.9993963241577148,-0.47390809655189514,-0.49896055459976196,1.0001071691513062,0.5633230805397034,-0.6426807045936584,1.0004065036773682,1.539601445198059,-0.5295782685279846,1.000402808189392,-1.4500714540481567,-1.4391822814941406,1.001923680305481,-0.4481751620769501,-1.4389461278915405,1.0016436576843262,0.43491339683532715,-1.4922926425933838,1.002992868423462,1.5390721559524536,-1.4707828760147095,1.0002652406692505,0.8403531924060105,4.1746983159416695,2.075433690110392,6.800000000000001
69,-1.4735686779022217,1.419119119644165,1.0000017881393433,-0.4203813970088959,1.389396071434021,1.0027198791503906,0.4610460102558136,1.3507816791534424,0.9997094869613647,1.509886384010315,1.3906655311584473,0.9999992251396179,-1.4566478729248047,0.37911006808280945,1.005472183227539,-0.39469772577285767,0.3317258358001709,0.9975647330284119,0.48715072870254517,0.384123831987381,1.0010322332382202,1.5365523099899292,0.46088358759880066,1.0020008087158203,-1.4210001230239868,-0.5802677273750305,0.9996236562728882,-0.4733539819717407,-0.497173547744751,0.9997892379760742,0.5658077597618103,-0.6407747864723206,1.000133752822876,1.5373691320419312,-0.5312859416007996,0.9995666742324829,-1.4514036178588867,-1.4397311210632324,1.0030097961425781,-0.450153112411499,-1.4365344047546387,1.002336859703064,0.438457727432251,-1.4939351081848145,1.003187656402588,1.5387523174285889,-1.4705240726470947,1.00046706199646,0.832625932278498,4.17422037920206,2.074380308287197,6.9
70,-1.4730268716812134,1.420068383216858,1.0002450942993164,-0.42003074288368225,1.3884687423706055,1.002885103225708,0.4586161971092224,1.3470326662063599,1.0010184049606323,1.5100597143173218,1.3924494981765747,1.0002223253250122,-1.4503157138824463,0.3845161497592926,1.0050498247146606,-0.3921712338924408,0.3284938931465149,0.9991234540939331,0.48919543623924255,0.38525068759918213,0.9999831318855286,1.5371253490447998,0.45902204513549805,1.001253366470337,-1.420055627822876,-0.5779588222503662,1.0011612176895142,-0.47153186798095703,-0.49789732694625854,1.0001351833343506,0.5669988989830017,-0.6394012570381165,1.0002230405807495,1.5350896120071411,-0.5319958925247192,1.0001872777938843,-1.453711986541748,-1.4394418001174927,1.0027624368667603,-0.45225784182548523,-1.4336950778961182,1.003501057624817,0.4413892924785614,-1.4956010580062866,1.0025495290756226,1.5381232500076294,-1.4702670574188232,1.0003552436828613,0.8301937017861615,4.173854816218968,2.0733998554934345,7.0
71,-1.4718729257583618,1.4197927713394165,1.0000700950622559,-0.42006608843803406,1.3884111642837524,1.0025227069854736,0.4558866322040558,1.3417540788650513,1.0002224445343018,1.5102821588516235,1.3933227062225342,1.0002878904342651,-1.444783091545105,0.3900166451931,1.0040512084960938,-0.3900918662548065,0.3283228576183319,1.0011311769485474,0.4938895106315613,0.3903951346874237,0.9980547428131104,1.5372439622879028,0.4571637511253357,1.0014889240264893,-1.4227486848831177,-0.5751851797103882,1.0037305355072021,-0.4687097668647766,-0.501024603843689,1.00175142288208,0.5670601725578308,-0.6365576982498169,1.000866174697876,1.5339480638504028,-0.53253173828125,1.0012600421905518,-1.4553149938583374,-1.4382967948913574,1.000877022743225,-0.45457011461257935,-1.4311338663101196,1.0035722255706787,0.4427533447742462,-1.4973499774932861,1.0015493631362915,1.5376629829406738,-1.469865322113037,1.0000816583633423,0.8330656461737187,4.172221264858553,2.072694894418249,7.1000000000000005
72,-1.4718990325927734,1.4195314645767212,1.0001188516616821,-0.4202718734741211,1.3892042636871338,1.0014691352844238,0.45444032549858093,1.3359895944595337,1.0004156827926636,1.510375738143921,1.3935250043869019,1.000032663345337,-1.4427794218063354,0.3929176926612854,1.0028012990951538,-0.38888710737228394,0.329708069562912,1.0001816749572754,0.49817386269569397,0.39633235335350037,0.9969736337661743,1.5372133255004883,0.45594632625579834,1.0017759799957275,-1.4259780645370483,-0.5729374289512634,1.0054043531417847,-0.4669467508792877,-0.5042575001716614,1.002044916152954,0.5668652057647705,-0.6320154070854187,1.002001166343689,1.534595012664795,-0.533478856086731,1.0011296272277832,-1.455967903137207,-1.4382789134979248,1.0004377365112305,-0.45641574263572693,-1.429686188697815,1.00350022315979,0.44263073801994324,-1.498499870300293,1.001251459121704,1.5375036001205444,-1.4691619873046875,1.000015139579773,0.8376128885797456,4.171457068636878,2.072599880508567,7.2
73,-1.4713706970214844,1.4181900024414062,1.000209093093872,-0.42042601108551025,1.3909393548965454,1.0000249147415161,0.4543793201446533,1.3303351402282715,1.002337098121643,1.5094194412231445,1.3945714235305786,1.0005676746368408,-1.4423879384994507,0.3944527506828308,1.002009630203247,-0.38959041237831116,0.33112648129463196,0.9985948204994202,0.5008749961853027,0.3995826542377472,0.9951700568199158,1.5368471145629883,0.45487338304519653,1.001771330833435,-1.429136037826538,-0.571978747844696,1.0053856372833252,-0.4672745168209076,-0.5068029761314392,1.0011227130889893,0.566332221031189,-0.6255018711090088,1.0022783279418945,1.5352306365966797,-0.5331854224205017,1.0008820295333862,-1.4553313255310059,-1.4380230903625488,1.0003395080566406,-0.45775461196899414,-1.428348183631897,1.0035053491592407,0.4418985843658447,-1.500461220741272,1.0006641149520874,1.537354588508606,-1.468817949295044,1.000718355178833,0.8415265806534827,4.169801316193073,2.072419899254684,7.300000000000001
74,-1.4708430767059326,1.4168250560760498,1.0006197690963745,-0.4208279848098755,1.3923661708831787,0.9997061491012573,0.4547157287597656,1.3245205879211426,1.0020573139190674,1.5089861154556274,1.3953145742416382,1.0010926723480225,-1.442298173904419,0.3943448066711426,1.0006499290466309,-0.39326345920562744,0.33237800002098083,0.9985865950584412,0.5007956624031067,0.3991866409778595,0.9951742887496948,1.5356329679489136,0.45441728830337524,1.001761794090271,-1.4310599565505981,-0.5719580054283142,1.0044571161270142,-0.4693002998828888,-0.5088453888893127,0.9993754029273987,0.5657069087028503,-0.6178030371665955,1.001755952835083,1.5355331897735596,-0.531873345375061,1.0007842779159546,-1.4543135166168213,-1.4380276203155518,1.0000009536743164,-0.45894500613212585,-1.427579402923584,1.002736210823059,0.4407668113708496,-1.50254487991333,1.0007680654525757,1.5371588468551636,-1.4684054851531982,1.0013418197631836,0.8446531912020178,4.168048868421104,2.071939272178439,7.4
75,-1.4700186252593994,1.41585111618042,1.0008922815322876,-0.4214340150356293,1.393141269683838,1.000023603439331,0.4552070200443268,1.3183352947235107,1.0014841556549072,1.5088965892791748,1.3958276510238647,1.0013624429702759,-1.4435935020446777,0.392892062664032,0.9996692538261414,-0.3992745578289032,0.3325861692428589,0.9985626339912415,0.4986301362514496,0.3948807716369629,0.9966651797294617,1.5346825122833252,0.4538610279560089,1.0012600421905518,-1.4315928220748901,-0.5741091966629028,1.0033930540084839,-0.47216930985450745,-0.5114555954933167,0.9982318878173828,0.5654863119125366,-0.6095074415206909,1.000875473022461,1.5357794761657715,-0.5312694907188416,1.0007785558700562,-1.4528616666793823,-1.4379727840423584,0.9994432926177979,-0.4593522250652313,-1.4273314476013184,1.00214421749115,0.43975040316581726,-1.5059880018234253,1.0013915300369263,1.5367422103881836,-1.468625783920288,1.0015738010406494,0.8471837196764721,4.166631514121159,2.071490282695678,7.5
76,-1.469031572341919,1.414780855178833,1.0012162923812866,-0.4223650097846985,1.3932124376296997,0.9998172521591187,0.45592743158340454,1.3124819993972778,1.0021297931671143,1.5100198984146118,1.3959763050079346,1.0014264583587646,-1.4465128183364868,0.39163532853126526,1.0003738403320312,-0.4049951732158661,0.33209651708602905,0.9981840252876282,0.4965812861919403,0.38910067081451416,0.9979687333106995,1.534533143043518,0.4528385400772095,1.000145435333252,-1.4311890602111816,-0.5774274468421936,1.0012046098709106,-0.4721513092517853,-0.5142859816551208,0.9999793767929077,0.5650453567504883,-0.6019601821899414,0.9998819828033447,1.5352094173431396,-0.5299322605133057,1.0015374422073364,-1.4516682624816895,-1.4380929470062256,0.9991092085838318,-0.4587138295173645,-1.427153468132019,1.0025581121444702,0.43860527873039246,-1.509617805480957,1.0016911029815674,1.5362972021102905,-1.4689855575561523,1.001466155052185,0.8490444653076864,4.165106220518293,2.071042701825596,7.6000000000000005
77,-1.4679114818572998,1.4139025211334229,1.0014389753341675,-0.4235285222530365,1.392535924911499,0.9988904595375061,0.45649558305740356,1.3075342178344727,1.0026832818984985,1.511712908744812,1.395403265953064,1.001142978668213,-1.4496477842330933,0.3923456370830536,1.0020105838775635,-0.40881672501564026,0.33181169629096985,0.9987183809280396,0.4949837028980255,0.38474521040916443,0.9980601072311401,1.5345075130462646,0.4529391825199127,1.0000507831573486,-1.4300801753997803,-0.5789486765861511,1.0002162456512451,-0.4688462018966675,-0.5157875418663025,1.0013208389282227,0.5649363398551941,-0.5945724844932556,0.9990144968032837,1.534806251525879,-0.5296339988708496,1.0015459060668945,-1.451542854309082,-1.4383717775344849,0.9981874227523804,-0.45809751749038696,-1.426983118057251,1.002009630203247,0.4379701316356659,-1.5125335454940796,1.0016186237335205,1.5359759330749512,-1.4695591926574707,1.0016378164291382,0.8497262967609281,4.1638553164133905,2.070613234425528,7.7
78,-1.4665558338165283,1.4129772186279297,1.0015758275985718,-0.424776554107666,1.3913352489471436,0.9993295669555664,0.4565195143222809,1.304184913635254,1.001552939414978,1.5131136178970337,1.3944365978240967,1.0010040998458862,-1.451324701309204,0.3937579393386841,1.0022568702697754,-0.4110582768917084,0.3341148793697357,0.9995337724685669,0.4949336349964142,0.38251742720603943,0.9966356158256531,1.5347750186920166,0.4533677101135254,1.000383734703064,-1.4292241334915161,-0.5778714418411255,1.000565528869629,-0.46465957164764404,-0.5159050226211548,0.9993460774421692,0.5650727152824402,-0.5878458023071289,0.9984864592552185,1.5339330434799194,-0.52864670753479,1.0018707513809204,-1.4529625177383423,-1.4397759437561035,0.9985380172729492,-0.45837152004241943,-1.4267780780792236,0.9997398257255554,0.4379326105117798,-1.515089988708496,1.0012965202331543,1.5358099937438965,-1.4700924158096313,1.0017348527908325,0.8517082644952665,4.162486168722671,2.070319546833387,7.800000000000001
79,-1.4660710096359253,1.4129098653793335,1.0024986267089844,-0.42525503039360046,1.3903242349624634,1.0002261400222778,0.45701780915260315,1.301988959312439,1.0006879568099976,1.5137956142425537,1.3935372829437256,1.0011839866638184,-1.4519941806793213,0.3960266411304474,1.002214789390564,-0.41125303506851196,0.33936020731925964,0.9994158148765564,0.4958697557449341,0.38190099596977234,0.9960697889328003,1.5351831912994385,0.4547370970249176,1.0005735158920288,-1.4282995462417603,-0.5748306512832642,1.0007603168487549,-0.46033233404159546,-0.5146970748901367,0.9982581734657288,0.5653985738754272,-0.5826488137245178,0.9983548521995544,1.5335514545440674,-0.5281467437744141,1.0021370649337769,-1.453535556793213,-1.4418694972991943,0.9996381998062134,-0.4595035910606384,-1.4264419078826904,0.9968811273574829,0.43810275197029114,-1.515897274017334,1.0012363195419312,1.535762906074524,-1.470491647720337,1.0016891956329346,0.8554670999028694,4.162332494940026,2.0701438136180554,7.9
80,-1.4657862186431885,1.4129328727722168,1.0030359029769897,-0.42533355951309204,1.3889787197113037,1.0005781650543213,0.4582768380641937,1.3005567789077759,1.0005407333374023,1.513366460800171,1.3933452367782593,1.0013426542282104,-1.452523946762085,0.40045031905174255,1.0030618906021118,-0.40999093651771545,0.34755077958106995,0.9987140893936157,0.49793118238449097,0.38185539841651917,0.9960209131240845,1.5361127853393555,0.456258624792099,1.0004427433013916,-1.4285967350006104,-0.5717496275901794,1.0010451078414917,-0.45653799176216125,-0.5124827027320862,0.9997848868370056,0.5659831166267395,-0.5794222950935364,0.9976729154586792,1.533582329750061,-0.5275136828422546,1.0020862817764282,-1.4536370038986206,-1.443257212638855,1.000023603439331,-0.4611157774925232,-1.4262535572052002,0.994817852973938,0.43845710158348083,-1.515499234199524,1.0012370347976685,1.5360114574432373,-1.4707682132720947,1.0012038946151733,0.8612928454705682,4.162514215959586,2.0702269082015112,8.0
81,-1.4650204181671143,1.4120376110076904,1.0027278661727905,-0.4249498248100281,1.388466238975525,1.0006107091903687,0.4598448574542999,1.2999305725097656,1.0005028247833252,1.5126289129257202,1.3933206796646118,1.0010991096496582,-1.4517199993133545,0.40483152866363525,1.002561092376709,-0.4078454077243805,0.35728511214256287,0.9976065754890442,0.4989719092845917,0.38174644112586975,0.9949551224708557,1.5365322828292847,0.45867809653282166,1.0011019706726074,-1.4302626848220825,-0.5685161352157593,1.0009580850601196,-0.45374345779418945,-0.5093477964401245,0.999649167060852,0.5663725733757019,-0.5771913528442383,0.9973896741867065,1.534171462059021,-0.5271971821784973,1.0013446807861328,-1.4530028104782104,-1.4455032348632812,1.0002373456954956,-0.462484747171402,-1.4262340068817139,0.9935756921768188,0.43794241547584534,-1.5158228874206543,1.001294732093811,1.5362905263900757,-1.471229076385498,1.0008013248443604,0.8678498726271892,4.16186231008566,2.0704482512100713,8.1
82,-1.464100956916809,1.4110581874847412,1.0024144649505615,-0.42386019229888916,1.3889862298965454,1.0007617473602295,0.4615299105644226,1.3004311323165894,0.9999454021453857,1.512196660041809,1.3918590545654297,1.000422716140747,-1.450164794921875,0.40806344151496887,1.0016030073165894,-0.4037712514400482,0.3666752278804779,0.9962035417556763,0.49987995624542236,0.37975752353668213,0.9942094683647156,1.537563681602478,0.4600067436695099,1.0010184049606323,-1.431140661239624,-0.5658344030380249,0.9998559355735779,-0.4516141414642334,-0.5072030425071716,0.9992444515228271,0.5666491985321045,-0.5742486119270325,0.9995909333229065,1.5350276231765747,-0.5274210572242737,1.000848412513733,-1.452433705329895,-1.4461661577224731,1.0007729530334473,-0.4641609489917755,-1.4274368286132812,0.9923348426818848,0.436307817697525,-1.51646888256073,1.0010643005371094,1.5361289978027344,-1.4717953205108643,1.0010086297988892,0.8751922192945891,4.160796330767883,2.070520571764973,8.200000000000001
83,-1.4628478288650513,1.409414529800415,1.0018030405044556,-0.4235427975654602,1.3899567127227783,1.0004913806915283,0.4635721743106842,1.3016729354858398,0.999445378780365,1.5116746425628662,1.3914486169815063,1.0005966424942017,-1.4494409561157227,0.40925559401512146,1.00271737575531,-0.40061724185943604,0.3735197186470032,0.9970967173576355,0.4984659254550934,0.37474244832992554,0.9949132204055786,1.5384137630462646,0.46064943075180054,1.0007004737854004,-1.4312797784805298,-0.5630944967269897,0.9985819458961487,-0.44960227608680725,-0.5076687932014465,0.9984432458877563,0.5683024525642395,-0.5697087049484253,1.0028020143508911,1.535191297531128,-0.5279543995857239,1.0007413625717163,-1.4521291255950928,-1.4464051723480225,1.0002790689468384,-0.466177761554718,-1.429202914237976,0.9906296133995056,0.4338437020778656,-1.5175923109054565,1.001490831375122,1.5355994701385498,-1.4723079204559326,1.001386046409607,0.8825500213194857,4.158727047919533,2.070500605122701,8.3
84,-1.4628856182098389,1.4077908992767334,1.0014151334762573,-0.4236001968383789,1.3898597955703735,1.000380039215088,0.4668954610824585,1.3041471242904663,0.9992941617965698,1.5112966299057007,1.3911439180374146,1.0009076595306396,-1.4504541158676147,0.4070686101913452,1.0018526315689087,-0.39892372488975525,0.3778948187828064,0.9987058043479919,0.4958207905292511,0.36752352118492126,0.9963998198509216,1.538865327835083,0.4619443118572235,1.0011616945266724,-1.4308382272720337,-0.5577413439750671,0.9985368847846985,-0.44712409377098083,-0.5101292133331299,0.9969840049743652,0.5699595808982849,-0.564639687538147,1.0032826662063599,1.5349607467651367,-0.528454601764679,1.0007994174957275,-1.4522778987884521,-1.4484038352966309,0.999984622001648,-0.46839219331741333,-1.431592583656311,0.990855872631073,0.4318220615386963,-1.5201096534729004,1.0022366046905518,1.5350322723388672,-1.4728937149047852,1.0009464025497437,0.8893328520687935,4.157626215109147,2.0708012325599614,8.4
85,-1.464026689529419,1.4064921140670776,1.0017585754394531,-0.42384567856788635,1.3884704113006592,1.0000485181808472,0.47036999464035034,1.3057249784469604,0.9992440938949585,1.5113710165023804,1.3905285596847534,1.0009231567382812,-1.45120108127594,0.40361833572387695,1.0000187158584595,-0.3981599509716034,0.3794943392276764,0.9989131093025208,0.4923187792301178,0.35877901315689087,0.9979575872421265,1.539444923400879,0.4624711573123932,1.0013055801391602,-1.4303560256958008,-0.5508223176002502,0.9992069602012634,-0.44512006640434265,-0.5140025615692139,0.9961403012275696,0.5711978077888489,-0.5606517791748047,1.0011478662490845,1.5343574285507202,-0.5290287137031555,1.0003414154052734,-1.452420949935913,-1.4491796493530273,0.9997656345367432,-0.4660060405731201,-1.434592604637146,0.9962395429611206,0.4315439760684967,-1.522316336631775,1.0028594732284546,1.5347343683242798,-1.4733858108520508,1.0006424188613892,0.8907201618343983,4.157675551355811,2.0707282756570735,8.5
86,-1.4654362201690674,1.405145287513733,1.0021463632583618,-0.4240180253982544,1.3862169981002808,0.9995459914207458,0.4733361601829529,1.307292103767395,0.9988647699356079,1.5120859146118164,1.3897016048431396,1.0006046295166016,-1.452970266342163,0.40063050389289856,1.0012695789337158,-0.39792177081108093,0.37989428639411926,0.9976423382759094,0.4888751804828644,0.34984031319618225,0.999240517616272,1.5392252206802368,0.46297159790992737,1.0008877515792847,-1.4304687976837158,-0.5444265604019165,0.9987151622772217,-0.44453585147857666,-0.5189666748046875,0.9954652190208435,0.5721667408943176,-0.5594280958175659,0.9998994469642639,1.5336023569107056,-0.5292081236839294,0.9998230338096619,-1.4527075290679932,-1.4493274688720703,1.0004833936691284,-0.4595003128051758,-1.4379901885986328,1.0002665519714355,0.4332831799983978,-1.523976445198059,1.0041675567626953,1.5345866680145264,-1.473576545715332,1.0010517835617065,0.887307516200794,4.157785218218932,2.0706968754623407,8.6
87,-1.4670041799545288,1.4044157266616821,1.001847267150879,-0.42404985427856445,1.3848329782485962,1.0001332759857178,0.4743919372558594,1.307133436203003,0.9984883666038513,1.5125645399093628,1.3896311521530151,1.0012811422348022,-1.45573091506958,0.400007039308548,1.00193190574646,-0.3961603045463562,0.3793322741985321,0.9958559274673462,0.4869803190231323,0.3433578312397003,1.0009020566940308,1.5385662317276,0.4637618660926819,1.0005583763122559,-1.4306528568267822,-0.5401575565338135,0.9978412389755249,-0.4455527067184448,-0.5236281752586365,0.9973214268684387,0.5727306604385376,-0.5614811778068542,0.99923175573349,1.5325489044189453,-0.5283615589141846,1.0003242492675781,-1.4536879062652588,-1.4482421875,1.0013160705566406,-0.45172467827796936,-1.4397541284561157,1.0015617609024048,0.4351615905761719,-1.5259662866592407,1.0050208568572998,1.5348625183105469,-1.4737931489944458,1.0012108087539673,0.8838874277672897,4.158760682118877,2.070807687988886,8.700000000000001
88,-1.4690974950790405,1.4045578241348267,1.0009640455245972,-0.4233461916446686,1.3840252161026,1.0009684562683105,0.4742130935192108,1.3067139387130737,0.9984405040740967,1.512925386428833,1.3900066614151,1.0018689632415771,-1.4582542181015015,0.4011262357234955,0.9999721646308899,-0.3931604027748108,0.37968260049819946,0.9956035614013672,0.48639431595802307,0.3393315374851227,1.002479910850525,1.5372650623321533,0.46473991870880127,1.0010391473770142,-1.430454969406128,-0.5390598773956299,0.997735321521759,-0.44708406925201416,-0.5266619920730591,1.0010311603546143,0.5728970170021057,-0.5667694807052612,0.9998674988746643,1.5322377681732178,-0.5277639627456665,1.0004674196243286,-1.4556242227554321,-1.4463732242584229,1.0017567873001099,-0.4461252987384796,-1.440016269683838,1.0027598142623901,0.43632182478904724,-1.5282624959945679,1.0051300525665283,1.5351511240005493,-1.4740970134735107,1.0008035898208618,0.8805066698857122,4.160788803228726,2.0712467402856305,8.8
89,-1.4706963300704956,1.404803991317749,1.0007144212722778,-0.4226832985877991,1.38398277759552,1.0011686086654663,0.4728177487850189,1.306687355041504,0.9980592727661133,1.5127663612365723,1.3903738260269165,1.0025755167007446,-1.4601317644119263,0.4033198058605194,0.9994019865989685,-0.3893677294254303,0.38048526644706726,0.996982991695404,0.4865521788597107,0.33933794498443604,1.0039886236190796,1.5357767343521118,0.46566495299339294,1.0010920763015747,-1.4302436113357544,-0.540590226650238,0.998304545879364,-0.44946929812431335,-0.5281649827957153,1.002990484237671,0.5717878937721252,-0.5760716795921326,1.0006563663482666,1.532435417175293,-0.5281393527984619,0.9994864463806152,-1.457802176475525,-1.4453182220458984,1.002023458480835,-0.44365453720092773,-1.4384772777557373,1.0029098987579346,0.4365697205066681,-1.5299711227416992,1.003975749015808,1.535565972328186,-1.4747638702392578,1.000841736793518,0.8769138308137516,4.162874501632815,2.0719381942008934,8.9
90,-1.471833348274231,1.405213475227356,1.001238226890564,-0.42262306809425354,1.3852224349975586,1.0003300905227661,0.4703194797039032,1.3078638315200806,0.9976518154144287,1.5138508081436157,1.3897708654403687,1.001847505569458,-1.4603933095932007,0.40609270334243774,1.0001766681671143,-0.38557174801826477,0.3814314007759094,0.998016357421875,0.48736321926116943,0.34247323870658875,1.0042375326156616,1.53422212600708,0.467235267162323,1.0010864734649658,-1.4297168254852295,-0.5429022908210754,0.998096764087677,-0.4520513415336609,-0.5263458490371704,1.0036190748214722,0.571013331413269,-0.586046040058136,1.0015255212783813,1.5327284336090088,-0.5283659100532532,0.9993186593055725,-1.4594693183898926,-1.4442188739776611,1.002419114112854,-0.4447912573814392,-1.4369738101959229,1.0023727416992188,0.4369451105594635,-1.5309630632400513,1.0038094520568848,1.5357201099395752,-1.4755403995513916,1.0010086297988892,0.8738260115788258,4.164627323516646,2.0727465119335875,9.0
91,-1.47227144241333,1.4048136472702026,1.001397967338562,-0.4229181706905365,1.3867425918579102,0.9994587302207947,0.46772462129592896,1.3106367588043213,0.9977948069572449,1.5145810842514038,1.38870108127594,1.001331090927124,-1.4590981006622314,0.40822312235832214,1.000977873802185,-0.3829376995563507,0.3819757401943207,0.9984898567199707,0.48784053325653076,0.3463789224624634,1.0063611268997192,1.5336072444915771,0.4683459401130676,1.0007387399673462,-1.4289966821670532,-0.5447662472724915,0.9975194334983826,-0.45572879910469055,-0.5230013132095337,1.0022963285446167,0.569996178150177,-0.5960193276405334,1.0014156103134155,1.533585548400879,-0.529085099697113,0.9994625449180603,-1.4606250524520874,-1.4445292949676514,1.002239465713501,-0.4476992189884186,-1.4359275102615356,1.0031884908676147,0.4370213449001312,-1.529842734336853,1.0050705671310425,1.5355569124221802,-1.4761111736297607,1.0004379749298096,0.8715410610336167,4.1649441961946385,2.073427261416307,9.1
92,-1.4701875448226929,1.4005019664764404,1.0008883476257324,-0.4218972623348236,1.3842498064041138,0.999521017074585,0.466497540473938,1.3157840967178345,0.9981597661972046,1.5149062871932983,1.3874001502990723,1.0013998746871948,-1.4579588174819946,0.4074644148349762,1.0022701025009155,-0.3832106292247772,0.3838179409503937,0.9987177848815918,0.48731333017349243,0.34808361530303955,1.0086349248886108,1.5334867238998413,0.4694533348083496,1.0007578134536743,-1.4285446405410767,-0.5460084080696106,0.997602105140686,-0.45914226770401,-0.5235112905502319,1.0000718832015991,0.5700681805610657,-0.6030134558677673,1.0016098022460938,1.5342280864715576,-0.5293982625007629,0.999746561050415,-1.460490107536316,-1.4456202983856201,1.0018482208251953,-0.450873464345932,-1.434843897819519,1.0039067268371582,0.4367300271987915,-1.5271738767623901,1.0054261684417725,1.5354487895965576,-1.476864218711853,0.9999890327453613,0.8713135231257634,4.160899752122547,2.0732896766958127,9.200000000000001
93,-1.464084267616272,1.3891545534133911,1.001319169998169,-0.4180353283882141,1.3733748197555542,0.9997321367263794,0.4675382673740387,1.3208250999450684,0.9988909363746643,1.5142797231674194,1.3850221633911133,1.0014631748199463,-1.4579893350601196,0.40421944856643677,1.0018606185913086,-0.38447242975234985,0.38524749875068665,0.9993292093276978,0.4860204756259918,0.34869736433029175,1.0079747438430786,1.533194661140442,0.4717380702495575,1.0016303062438965,-1.427555799484253,-0.5469951629638672,0.9975280165672302,-0.46275442838668823,-0.5263564586639404,1.0000519752502441,0.5709300637245178,-0.6079038381576538,1.0024988651275635,1.5345450639724731,-0.5294169187545776,1.0002378225326538,-1.4592218399047852,-1.4480385780334473,1.0027556419372559,-0.4533921778202057,-1.4342468976974487,1.0034558773040771,0.4363928735256195,-1.5235607624053955,1.004549264907837,1.535003900527954,-1.4776766300201416,0.9998560547828674,0.8713027923214938,4.148885755876599,2.071313118677427,9.3
94,-1.4535518884658813,1.369616150856018,1.00177800655365,-0.4099993109703064,1.3523207902908325,0.9996242523193359,0.4702790081501007,1.3236044645309448,0.9993105530738831,1.5105923414230347,1.3795371055603027,1.001387596130371,-1.4592288732528687,0.40061715245246887,1.0007014274597168,-0.38675495982170105,0.38594043254852295,1.000141978263855,0.4850860834121704,0.3503463864326477,1.0063799619674683,1.5331077575683594,0.4729447662830353,1.001047968864441,-1.4257954359054565,-0.5470985770225525,0.9967184662818909,-0.46719419956207275,-0.5302116870880127,0.9993795156478882,0.5723533034324646,-0.6119940876960754,1.0029641389846802,1.5348328351974487,-0.5296301245689392,1.0005334615707397,-1.4579271078109741,-1.4500833749771118,1.0032548904418945,-0.45530712604522705,-1.4321938753128052,1.0024771690368652,0.43589556217193604,-1.5192952156066895,1.0046651363372803,1.5345633029937744,-1.4789317846298218,1.0001747608184814,0.8725896247530742,4.1283241525574885,2.0667105617639314,9.4
95,-1.4388285875320435,1.3418858051300049,1.0014023780822754,-0.39867573976516724,1.321956992149353,1.0002256631851196,0.47536948323249817,1.3212788105010986,0.9989016056060791,1.5035730600357056,1.3672159910202026,1.0007871389389038,-1.4594509601593018,0.3984486758708954,1.0032989978790283,-0.38862770795822144,0.38431113958358765,0.9989434480667114,0.4843432605266571,0.3530902862548828,1.0076647996902466,1.532905101776123,0.4752093553543091,1.0008299350738525,-1.4239895343780518,-0.545369029045105,0.9966686367988586,-0.4723398685455322,-0.5332247018814087,0.9994293451309204,0.5734748840332031,-0.6151002049446106,1.0023776292800903,1.5360908508300781,-0.531151294708252,0.9995734691619873,-1.4566864967346191,-1.4503581523895264,1.0022581815719604,-0.457202672958374,-1.4303107261657715,1.0037446022033691,0.4349318742752075,-1.5156408548355103,1.0052210092544556,1.5348584651947021,-1.4794410467147827,1.0002200603485107,0.8735726160280785,4.099109816822468,2.05908716447682,9.5
96,-1.420264720916748,1.3043267726898193,1.0009156465530396,-0.38315361738204956,1.283054232597351,1.0015636682510376,0.4833550453186035,1.3118298053741455,0.9989131093025208,1.491877555847168,1.3459111452102661,1.0007250308990479,-1.456316590309143,0.3969009816646576,1.0100194215774536,-0.3866052031517029,0.3774207532405853,0.992702841758728,0.4845077097415924,0.3557075560092926,1.0088469982147217,1.5324182510375977,0.4768295884132385,1.0007356405258179,-1.4218757152557373,-0.5414702892303467,0.9989398121833801,-0.47537901997566223,-0.5351788997650146,1.0042681694030762,0.5746397972106934,-0.6181360483169556,1.0011345148086548,1.536981463432312,-0.5324509739875793,0.9995001554489136,-1.4553446769714355,-1.4500521421432495,1.001069188117981,-0.4598238468170166,-1.4288383722305298,1.0047190189361572,0.43333977460861206,-1.5133620500564575,1.0038204193115234,1.5355966091156006,-1.4794986248016357,0.9998416304588318,0.8669903814845044,4.062453656633284,2.047475264484347,9.600000000000001
97,-1.3994371891021729,1.265273094177246,1.0010939836502075,-0.3666331171989441,1.2450149059295654,1.0005704164505005,0.49282899498939514,1.2978217601776123,0.99964439868927,1.4766396284103394,1.3188660144805908,1.0011532306671143,-1.4493881464004517,0.3933742344379425,1.0183802843093872,-0.3778807520866394,0.3649675250053406,0.9840187430381775,0.48587778210639954,0.35905691981315613,1.0117926597595215,1.5315940380096436,0.4785110652446747,0.9987643957138062,-1.4205392599105835,-0.5365375280380249,1.002267837524414,-0.4750078320503235,-0.5372210741043091,1.0062872171401978,0.5753111839294434,-0.6200119853019714,1.0012985467910767,1.5374547243118286,-0.5331767797470093,0.9998576641082764,-1.4543137550354004,-1.449337363243103,1.0013813972473145,-0.4625909924507141,-1.427768349647522,1.004807472229004,0.4320034384727478,-1.5137240886688232,1.001366138458252,1.5363832712173462,-1.479368805885315,1.0003764629364014,0.8421532724938742,4.031555249334044,2.0340661668255353,9.700000000000001
98,-1.3765771389007568,1.2225919961929321,1.0017881393432617,-0.35070446133613586,1.2102653980255127,0.9991220831871033,0.5030649900436401,1.2816091775894165,0.9993565082550049,1.4605231285095215,1.2896909713745117,1.0011885166168213,-1.4397635459899902,0.3866710364818573,1.0288022756576538,-0.3622383177280426,0.3502570390701294,0.9756054878234863,0.48767074942588806,0.3630240559577942,1.021635890007019,1.5301513671875,0.4803873598575592,0.9939526915550232,-1.4209983348846436,-0.533546507358551,1.0054486989974976,-0.4717855751514435,-0.5396257042884827,1.0034245252609253,0.5750886797904968,-0.6216533780097961,1.0018343925476074,1.537396788597107,-0.5332711935043335,1.0002570152282715,-1.453533411026001,-1.4490655660629272,1.001719355583191,-0.46481722593307495,-1.4259421825408936,1.00443434715271,0.43067631125450134,-1.5143470764160156,1.0013670921325684,1.537052869796753,-1.4791356325149536,1.0006229877471924,0.8123255409010016,3.99906403659107,2.019657208500421,9.8
99,-1.352661371231079,1.1748175621032715,1.0013099908828735,-0.3300659954547882,1.166062831878662,0.9993357062339783,0.5156210064888,1.2593491077423096,0.9985591173171997,1.4381186962127686,1.249919056892395,1.0005730390548706,-1.4236267805099487,0.3746648132801056,1.0447018146514893,-0.3356015980243683,0.3306523561477661,0.9612431526184082,0.4890104830265045,0.36800616979599,1.0407791137695312,1.5272725820541382,0.48403310775756836,0.9849741458892822,-1.42500901222229,-0.5311606526374817,1.0061577558517456,-0.4636891484260559,-0.5457919239997864,0.999020516872406,0.5735109448432922,-0.6239867806434631,1.0023581981658936,1.5381920337677002,-0.5347591638565063,0.9992653131484985,-1.452730655670166,-1.4488493204116821,1.0016226768493652,-0.4672854244709015,-1.422054409980774,1.0034042596817017,0.43047621846199036,-1.5139554738998413,1.0022284984588623,1.53750741481781,-1.4789539575576782,1.0002739429473877,0.7712152928403078,3.9547897328882056,2.0013716976914044,9.9
100,-1.3278639316558838,1.1243125200271606,1.0004040002822876,-0.309976726770401,1.1223032474517822,1.0007212162017822,0.5272003412246704,1.2368501424789429,0.9983875155448914,1.4161733388900757,1.210798740386963,1.0004817247390747,-1.4047868251800537,0.36162641644477844,1.062255620956421,-0.3064461946487427,0.31326478719711304,0.9446815848350525,0.48673129081726074,0.3718484044075012,1.064405083656311,1.5238523483276367,0.48981812596321106,0.9738492965698242,-1.4310609102249146,-0.5267311930656433,1.000464916229248,-0.4527297616004944,-0.5557502508163452,0.9931738376617432,0.5703036785125732,-0.6242775917053223,1.0015182495117188,1.5382277965545654,-0.5352739691734314,0.9981890320777893,-1.4516088962554932,-1.448620080947876,1.0016264915466309,-0.4689297676086426,-1.417401671409607,1.0029802322387695,0.43151697516441345,-1.5108667612075806,1.0020654201507568,1.5377271175384521,-1.4786428213119507,1.000091552734375,0.7294635711798741,3.9110976369783383,1.9824173292125784,10.0
101,-1.302938461303711,1.0700912475585938,0.9997011423110962,-0.2904997169971466,1.0750882625579834,1.0010747909545898,0.5395979285240173,1.2119135856628418,0.9992164969444275,1.3925021886825562,1.1709835529327393,1.0010796785354614,-1.382755160331726,0.34798717498779297,1.082987904548645,-0.27488189935684204,0.2957344353199005,0.9268920421600342,0.4795491695404053,0.3749765455722809,1.0921767950057983,1.5196882486343384,0.4976861774921417,0.9598162770271301,-1.4391486644744873,-0.5185077786445618,0.9895854592323303,-0.4365348219871521,-0.5694620609283447,0.9827214479446411,0.5655432939529419,-0.6224316954612732,1.0003776550292969,1.5360027551651,-0.5341811180114746,0.9950922727584839,-1.4508851766586304,-1.4489166736602783,1.0012882947921753,-0.4695957601070404,-1.4114221334457397,1.0012564659118652,0.4339863359928131,-1.5059196949005127,1.0012317895889282,1.5380058288574219,-1.4784719944000244,0.999778151512146,0.6864461507833612,3.8663586163475294,1.9619688714349917,10.100000000000001
102,-1.278252363204956,1.0151665210723877,0.9999138712882996,-0.27155429124832153,1.023258924484253,1.0018457174301147,0.5526146292686462,1.1854040622711182,1.0006768703460693,1.3683485984802246,1.1275110244750977,1.001028299331665,-1.3581123352050781,0.33444535732269287,1.106056571006775,-0.2396908551454544,0.2736409604549408,0.9072980880737305,0.4680912494659424,0.37711432576179504,1.1250582933425903,1.514251708984375,0.5072737336158752,0.9431197643280029,-1.4471967220306396,-0.5036221742630005,0.9749090671539307,-0.4147576689720154,-0.5852631330490112,0.9697322249412537,0.558941662311554,-0.6198772192001343,0.9996967911720276,1.5302761793136597,-0.5301085114479065,0.9887625575065613,-1.450750708580017,-1.4478589296340942,1.0009678602218628,-0.47167015075683594,-1.4052891731262207,0.9967586994171143,0.43646106123924255,-1.50006902217865,1.0006400346755981,1.5386101007461548,-1.4784159660339355,0.9998722076416016,0.639793258055635,3.8183571476812905,1.9398893841472853,10.200000000000001
103,-1.2549538612365723,0.9601767063140869,1.0005916357040405,-0.2527883052825928,0.9688107371330261,1.0039074420928955,0.5652759671211243,1.1577987670898438,1.001536250114441,1.3442116975784302,1.0829839706420898,1.0013383626937866,-1.3324416875839233,0.3197992146015167,1.129496693611145,-0.20032189786434174,0.24484632909297943,0.8864348530769348,0.4536249339580536,0.3778153955936432,1.1644761562347412,1.5082224607467651,0.5179547071456909,0.9235934615135193,-1.4551115036010742,-0.4822427034378052,0.9589009284973145,-0.38734227418899536,-0.6053187251091003,0.9549766778945923,0.5503082275390625,-0.6189795732498169,0.9992254376411438,1.5201016664505005,-0.523220956325531,0.9785042405128479,-1.450070858001709,-1.4405100345611572,1.0004688501358032,-0.47592228651046753,-1.3989531993865967,0.9896136522293091,0.4381445050239563,-1.4949911832809448,1.0005096197128296,1.5392119884490967,-1.4784640073776245,1.0003741979599,0.5934659793971953,3.7651079334818927,1.9167583574279277,10.3
104,-1.2322665452957153,0.9057841300964355,1.0009732246398926,-0.23305803537368774,0.9145422577857971,1.005510926246643,0.5778106451034546,1.1284676790237427,1.0016855001449585,1.320567011833191,1.037391185760498,1.0022244453430176,-1.3051317930221558,0.30413299798965454,1.1533708572387695,-0.15871845185756683,0.21118460595607758,0.8616947531700134,0.43975183367729187,0.3778081238269806,1.2078808546066284,1.50140380859375,0.5286781191825867,0.902025043964386,-1.463363528251648,-0.45409920811653137,0.9411699175834656,-0.3540306091308594,-0.6309364438056946,0.9374393224716187,0.5398572087287903,-0.621522843837738,0.9986556768417358,1.5058571100234985,-0.5131300091743469,0.9647983312606812,-1.4467127323150635,-1.4223042726516724,1.0003525018692017,-0.47857803106307983,-1.3972365856170654,0.9827601313591003,0.4386051595211029,-1.4900002479553223,1.0024311542510986,1.539342999458313,-1.476958990097046,1.0007284879684448,0.5491182488374962,3.7024238594033307,1.8928107421609313,10.4
105,-1.2118693590164185,0.8553589582443237,1.001735806465149,-0.21347229182720184,0.8643857836723328,1.0058969259262085,0.5895113945007324,1.099406361579895,1.0019021034240723,1.2976776361465454,0.9910093545913696,1.0022871494293213,-1.2770180702209473,0.2879564166069031,1.1769492626190186,-0.1159784123301506,0.17540507018566132,0.8354825377464294,0.4273371994495392,0.37875092029571533,1.2542601823806763,1.4941680431365967,0.5390321016311646,0.8788434267044067,-1.4701491594314575,-0.4204404056072235,0.9191979169845581,-0.3164418637752533,-0.6608282923698425,0.9176743030548096,0.5285521745681763,-0.627115786075592,0.9994083046913147,1.4873944520950317,-0.4994286298751831,0.9494267106056213,-1.441428303718567,-1.3914546966552734,0.9999173879623413,-0.47898274660110474,-1.4023277759552002,0.9742812514305115,0.4376418888568878,-1.4850029945373535,1.007018804550171,1.5370794534683228,-1.4694172143936157,1.0013264417648315,0.5080652221051494,3.6302674723849644,1.868838212535224,10.5
106,-1.191030502319336,0.809668779373169,1.0027449131011963,-0.19571197032928467,0.8212152719497681,1.0049511194229126,0.6009064316749573,1.0707036256790161,1.0014355182647705,1.274774193763733,0.9448651671409607,1.0018081665039062,-1.2484835386276245,0.27130213379859924,1.1995747089385986,-0.0734698623418808,0.14001870155334473,0.8116652965545654,0.4174347221851349,0.38006535172462463,1.3029825687408447,1.4863474369049072,0.5504252910614014,0.8554030656814575,-1.4735528230667114,-0.38316574692726135,0.8944413661956787,-0.27669012546539307,-0.6916433572769165,0.8953070044517517,0.5157173275947571,-0.635173499584198,1.0011204481124878,1.4678832292556763,-0.4853205382823944,0.9314584136009216,-1.4331303834915161,-1.3478965759277344,0.9993751049041748,-0.47804468870162964,-1.4132030010223389,0.9621051549911499,0.43621888756752014,-1.4776631593704224,1.014296531677246,1.5313245058059692,-1.4521448612213135,1.001843810081482,0.47093577757669247,3.5481698845726197,1.844649552465019,10.600000000000001
107,-1.1665064096450806,0.7694380879402161,1.0037997961044312,-0.18201449513435364,0.7849558591842651,1.0039148330688477,0.6118175387382507,1.0428506135940552,1.0007514953613281,1.2487375736236572,0.8991826772689819,1.001532793045044,-1.221748948097229,0.2568632662296295,1.2211885452270508,-0.03177270293235779,0.10784013569355011,0.7888877391815186,0.40979498624801636,0.38018929958343506,1.3525135517120361,1.478010892868042,0.5616963505744934,0.830603301525116,-1.4754152297973633,-0.3431219458580017,0.8696509003639221,-0.23752477765083313,-0.721759021282196,0.8713168501853943,0.5004832744598389,-0.6455681920051575,1.0033409595489502,1.4470582008361816,-0.469697505235672,0.9113216400146484,-1.423879861831665,-1.2935441732406616,1.000207543373108,-0.4780125021934509,-1.426363229751587,0.947258710861206,0.4353671669960022,-1.467130184173584,1.0245846509933472,1.5204523801803589,-1.4209036827087402,1.0012588500976562,0.4423575100462721,3.4666051212788003,1.8199691126279645,10.700000000000001
108,-1.1315518617630005,0.7311813235282898,1.0045573711395264,-0.17058061063289642,0.7513883113861084,1.0041093826293945,0.6228376030921936,1.0146172046661377,1.0008811950683594,1.2155134677886963,0.8488748073577881,1.0014801025390625,-1.1928173303604126,0.24367694556713104,1.2455114126205444,0.012112224474549294,0.07462318241596222,0.763928234577179,0.4019652307033539,0.37811583280563354,1.4063000679016113,1.4694645404815674,0.5730937123298645,0.8028836846351624,-1.4781749248504639,-0.29710760712623596,0.8421072959899902,-0.19606086611747742,-0.7534892559051514,0.8435916304588318,0.4820805490016937,-0.659009575843811,1.0042847394943237,1.4230477809906006,-0.45273852348327637,0.8863995671272278,-1.413454294204712,-1.2266179323196411,1.0010915994644165,-0.48113563656806946,-1.4374395608901978,0.9266285300254822,0.43543586134910583,-1.4516464471817017,1.0390135049819946,1.508117914199829,-1.3824903964996338,1.0003156661987305,0.424248626280535,3.404330975210384,1.7934303673177843,10.8
109,-1.0916786193847656,0.6989687085151672,1.0039312839508057,-0.16238439083099365,0.724746584892273,1.0036118030548096,0.6321730017662048,0.9923726916313171,1.0013654232025146,1.181221842765808,0.8027204871177673,1.0005898475646973,-1.162686824798584,0.23341338336467743,1.2691011428833008,0.05278850719332695,0.044268619269132614,0.7401114106178284,0.3937298357486725,0.373627632856369,1.4536224603652954,1.4615395069122314,0.5850508213043213,0.778622031211853,-1.4817287921905518,-0.2534349858760834,0.8163979649543762,-0.15850386023521423,-0.7800835967063904,0.8162408471107483,0.465222030878067,-0.6723151206970215,1.0049504041671753,1.3998085260391235,-0.43657636642456055,0.8639312982559204,-1.4026743173599243,-1.1603602170944214,1.0011048316955566,-0.48945221304893494,-1.4432581663131714,0.904286801815033,0.43529409170150757,-1.4340746402740479,1.0556254386901855,1.49394953250885,-1.3367570638656616,0.9998224377632141,0.4186021831575825,3.3614995345272587,1.7684062333048431,10.9
110,-1.0448048114776611,0.6683762669563293,1.0029534101486206,-0.15488439798355103,0.7015204429626465,1.003293752670288,0.6400449275970459,0.9744229316711426,1.0008265972137451,1.1432032585144043,0.7555186152458191,0.9995616674423218,-1.1285886764526367,0.22261464595794678,1.2917828559875488,0.0941910520195961,0.011988491751253605,0.7171822190284729,0.3845943808555603,0.3664585053920746,1.4997142553329468,1.4540666341781616,0.5968249440193176,0.7553382515907288,-1.4861540794372559,-0.20672182738780975,0.7909353971481323,-0.12043916434049606,-0.8063662648200989,0.7887890338897705,0.4469524919986725,-0.6854797005653381,1.0058847665786743,1.3747881650924683,-0.4197881519794464,0.8408248424530029,-1.3902078866958618,-1.0915348529815674,1.001847743988037,-0.5023878216743469,-1.4460585117340088,0.8814419507980347,0.435295045375824,-1.4149055480957031,1.0746358633041382,1.4792717695236206,-1.28554368019104,1.000009536743164,0.4259868501099903,3.316809202240009,1.743219265105959,11.0
111,-0.9937701225280762,0.6372349262237549,1.0024007558822632,-0.1474568247795105,0.6814140677452087,1.0030730962753296,0.6467386484146118,0.9605738520622253,0.9996655583381653,1.1029425859451294,0.7087374925613403,0.9993349313735962,-1.0903996229171753,0.2112908661365509,1.313439965248108,0.13696898519992828,-0.023193910717964172,0.6963084936141968,0.37565624713897705,0.357909619808197,1.5440711975097656,1.4468607902526855,0.608306348323822,0.7332566380500793,-1.489305019378662,-0.1584751009941101,0.7663134932518005,-0.08165202289819717,-0.8314310908317566,0.7636245489120483,0.42759963870048523,-0.6996498107910156,1.0059441328048706,1.347401738166809,-0.40168169140815735,0.8168244957923889,-1.3777965307235718,-1.019538164138794,1.0038632154464722,-0.5176846385002136,-1.4465527534484863,0.8577561974525452,0.4348994493484497,-1.3939015865325928,1.0960681438446045,1.4638603925704956,-1.2300965785980225,1.000340461730957,0.44627772089243556,3.2713597566500705,1.7180226325199628,11.100000000000001
112,-0.9397851824760437,0.6069087982177734,1.0024296045303345,-0.14066076278686523,0.6622238755226135,1.0047231912612915,0.6524969935417175,0.9494980573654175,0.9996322393417358,1.0618939399719238,0.6617594957351685,0.9985072016716003,-1.0504616498947144,0.2012293040752411,1.3356773853302002,0.18060825765132904,-0.06156250089406967,0.6745947003364563,0.3675564229488373,0.3494982421398163,1.5838037729263306,1.4399241209030151,0.6196027994155884,0.7130902409553528,-1.490868091583252,-0.10776489228010178,0.7421234250068665,-0.04372749105095863,-0.8557239770889282,0.7406697869300842,0.40841346979141235,-0.7159421443939209,1.0051099061965942,1.317097783088684,-0.38214612007141113,0.7930736541748047,-1.3670927286148071,-0.9460505247116089,1.0072221755981445,-0.5340393781661987,-1.4466536045074463,0.8340640068054199,0.43441107869148254,-1.3724526166915894,1.1198667287826538,1.447367787361145,-1.1707916259765625,1.000962734222412,0.47554899453565763,3.227557516110939,1.6936961694706623,11.200000000000001
113,-0.8843557238578796,0.5792698860168457,1.0029997825622559,-0.1347006857395172,0.6422143578529358,1.0108602046966553,0.6568821668624878,0.9417371153831482,1.000017762184143,1.021084189414978,0.6164524555206299,0.997011661529541,-1.0091478824615479,0.19556038081645966,1.356196403503418,0.22341372072696686,-0.10300906002521515,0.6537065505981445,0.3603679835796356,0.3414900600910187,1.6175334453582764,1.433419108390808,0.6292104125022888,0.6948818564414978,-1.4921749830245972,-0.05566753074526787,0.7181135416030884,-0.0074820686131715775,-0.8787733912467957,0.7183670997619629,0.3906828463077545,-0.7348490357398987,1.0037347078323364,1.2850381135940552,-0.36232659220695496,0.7694851756095886,-1.3580530881881714,-0.8714936971664429,1.008486032485962,-0.549757719039917,-1.4457873106002808,0.8109660744667053,0.43470850586891174,-1.3512777090072632,1.1456959247589111,1.4309720993041992,-1.1094902753829956,1.001334309577942,0.4883259770013719,3.1847727435851088,1.670969099390658,11.3
114,-0.8296563029289246,0.5554185509681702,1.0021958351135254,-0.12961779534816742,0.6216961145401001,1.021738886833191,0.6599485874176025,0.9363638162612915,1.0002816915512085,0.9801608920097351,0.5733863115310669,0.9956626296043396,-0.9678435325622559,0.19458697736263275,1.3736543655395508,0.2660825252532959,-0.14526312053203583,0.6339019536972046,0.35413694381713867,0.33481279015541077,1.646140456199646,1.427247405052185,0.6364415884017944,0.6798495054244995,-1.4923614263534546,-0.0022584558464586735,0.6951425075531006,0.025163931772112846,-0.9017844200134277,0.699251115322113,0.3743511438369751,-0.7563877701759338,1.0021389722824097,1.2511719465255737,-0.34222856163978577,0.746392011642456,-1.3480775356292725,-0.7949467301368713,1.0085151195526123,-0.5636886358261108,-1.4436352252960205,0.7860062718391418,0.4354405999183655,-1.3297678232192993,1.1720455884933472,1.4153366088867188,-1.0468026399612427,1.0021092891693115,0.48405570411436527,3.139955752988837,1.6496851945835758,11.4
115,-0.7754626870155334,0.5343275666236877,0.9999496936798096,-0.12601739168167114,0.6029229760169983,1.0350170135498047,0.6624624133110046,0.9333426356315613,0.9981759190559387,0.9390228986740112,0.531112551689148,0.9948765635490417,-0.9288287162780762,0.19646985828876495,1.3901631832122803,0.30775201320648193,-0.18528622388839722,0.6159663796424866,0.3487803637981415,0.32995495200157166,1.6698435544967651,1.421694040298462,0.6431472301483154,0.6665228009223938,-1.4907076358795166,0.0527399480342865,0.6742092370986938,0.05319730192422867,-0.9250279068946838,0.6829742193222046,0.3603171110153198,-0.7779635190963745,1.001090168952942,1.2174128293991089,-0.3228636085987091,0.7231118679046631,-1.3364009857177734,-0.7171241641044617,1.008971929550171,-0.575258731842041,-1.4421288967132568,0.7621196508407593,0.43498334288597107,-1.3079440593719482,1.1983517408370972,1.4009648561477661,-0.9820572733879089,1.0035483837127686,0.46599170454430366,3.0943008651803425,1.6302513558630936,11.5
116,-0.7226705551147461,0.5153664350509644,0.997481644153595,-0.12207730859518051,0.5888686776161194,1.0513936281204224,0.6670150756835938,0.932039737701416,0.9921161532402039,0.8985342383384705,0.48980504274368286,0.9936854839324951,-0.8902022838592529,0.19998915493488312,1.406038761138916,0.34801027178764343,-0.22350037097930908,0.6001705527305603,0.34349262714385986,0.32655057311058044,1.6872000694274902,1.4155844449996948,0.6511808037757874,0.6535071134567261,-1.4872126579284668,0.10848239064216614,0.6529970169067383,0.07619955390691757,-0.9473711848258972,0.6676691174507141,0.34917280077934265,-0.7965030074119568,1.0006095170974731,1.1831623315811157,-0.3036297857761383,0.7005919814109802,-1.3202450275421143,-0.637983500957489,1.0066587924957275,-0.5844891667366028,-1.4401506185531616,0.7403240203857422,0.43218502402305603,-1.2862305641174316,1.2247681617736816,1.3878413438796997,-0.914575457572937,1.004523515701294,0.45620709133158127,3.0718323120675755,1.611999395426275,11.600000000000001
117,-0.6738218665122986,0.49774351716041565,0.99551922082901,-0.11708198487758636,0.5787817239761353,1.0695546865463257,0.6748244166374207,0.9323669672012329,0.984070360660553,0.8590203523635864,0.4500153958797455,0.992420494556427,-0.8519566059112549,0.2037390172481537,1.4210926294326782,0.3869848847389221,-0.25927284359931946,0.58540278673172,0.3393184244632721,0.32459747791290283,1.6973968744277954,1.4076752662658691,0.6627559661865234,0.6412423253059387,-1.4835638999938965,0.1633014976978302,0.6337785720825195,0.093772754073143,-0.9648213386535645,0.6542136669158936,0.3400793969631195,-0.8097105622291565,1.001497507095337,1.149454951286316,-0.28605902194976807,0.6791773438453674,-1.3004175424575806,-0.5607678890228271,1.0054343938827515,-0.5919280648231506,-1.4388173818588257,0.7187297344207764,0.4274091124534607,-1.2645200490951538,1.2507978677749634,1.3755571842193604,-0.8448824286460876,1.0052297115325928,0.4531361615943868,3.0543385785681627,1.5950256760508987,11.700000000000001
118,-0.6292654871940613,0.4810561537742615,0.9935389161109924,-0.11042200028896332,0.5717698335647583,1.0887242555618286,0.6857150197029114,0.9342895150184631,0.9741436839103699,0.8210157155990601,0.4115179479122162,0.9904489517211914,-0.8152939677238464,0.20410095155239105,1.4336819648742676,0.4255877435207367,-0.29019615054130554,0.5707422494888306,0.33627504110336304,0.32374149560928345,1.7020765542984009,1.398841381072998,0.6783268451690674,0.6296829581260681,-1.4789906740188599,0.2154153436422348,0.6180570721626282,0.10678134858608246,-0.9757179021835327,0.6448242664337158,0.33292171359062195,-0.8177216053009033,1.0017462968826294,1.116204857826233,-0.2690185308456421,0.6584879159927368,-1.277075171470642,-0.48779919743537903,1.005203127861023,-0.5989589691162109,-1.438689947128296,0.6984707117080688,0.4212658107280731,-1.2434147596359253,1.2741057872772217,1.3640305995941162,-0.7727433443069458,1.0061547756195068,0.45110489947769966,3.0347730363593746,1.5790229394881639,11.8
119,-0.5887194275856018,0.4643479585647583,0.992524266242981,-0.10284817963838577,0.5664796233177185,1.1088169813156128,0.6996527314186096,0.9368287920951843,0.9604495763778687,0.7842644453048706,0.3735333979129791,0.9884793758392334,-0.7802013754844666,0.2023857831954956,1.4461123943328857,0.46161743998527527,-0.3193007707595825,0.5591819286346436,0.3336672782897949,0.3233376741409302,1.7022908926010132,1.3894892930984497,0.6966395974159241,0.6190025210380554,-1.4719470739364624,0.2671649158000946,0.6027567386627197,0.11720913648605347,-0.9802163243293762,0.6381068825721741,0.3268829584121704,-0.8228139877319336,1.0016422271728516,1.0832462310791016,-0.2528156042098999,0.6382802128791809,-1.2517037391662598,-0.420266330242157,1.004889726638794,-0.6070656776428223,-1.439467191696167,0.6817944049835205,0.4159446954727173,-1.22452974319458,1.2943859100341797,1.3538576364517212,-0.7003549933433533,1.0073256492614746,0.44821485243281817,3.0141239256646455,1.564147819210086,11.9
120,-0.5478450655937195,0.444111704826355,0.9915860295295715,-0.0959545224905014,0.5619491934776306,1.1336959600448608,0.7175455689430237,0.9410083293914795,0.942309558391571,0.745356023311615,0.33307865262031555,0.9862787127494812,-0.7430766224861145,0.2003030776977539,1.4597642421722412,0.4986349046230316,-0.34763303399086,0.5455427765846252,0.33359238505363464,0.32126155495643616,1.7007375955581665,1.3790030479431152,0.7196128964424133,0.6078299880027771,-1.463312029838562,0.3228176534175873,0.5863932371139526,0.1273650825023651,-0.9812072515487671,0.6342127919197083,0.32209664583206177,-0.8252544403076172,1.0014070272445679,1.047224521636963,-0.23748253285884857,0.6192258596420288,-1.2222716808319092,-0.35355305671691895,1.003844976425171,-0.6159568428993225,-1.4405258893966675,0.66881263256073,0.4122995138168335,-1.2072765827178955,1.3123723268508911,1.344140887260437,-0.622134804725647,1.0091444253921509,0.4439293497243157,2.992230872955703,1.5496994337615286,12.0
121,-0.5111327767372131,0.42179352045059204,0.9878795146942139,-0.09008714556694031,0.5584449768066406,1.1587672233581543,0.7350217700004578,0.9449755549430847,0.9234831929206848,0.7108478546142578,0.29698219895362854,0.9840429425239563,-0.7102311253547668,0.2008598893880844,1.4697080850601196,0.5324082374572754,-0.3720962703227997,0.5316852331161499,0.33530038595199585,0.3172580301761627,1.6987947225570679,1.369274377822876,0.7425583004951477,0.5975567102432251,-1.4560657739639282,0.37394922971725464,0.5715806484222412,0.13475340604782104,-0.9789214730262756,0.6344289779663086,0.3199801445007324,-0.8241564035415649,1.0014718770980835,1.0146411657333374,-0.2245236188173294,0.6016793251037598,-1.1968070268630981,-0.29697006940841675,1.0056672096252441,-0.6226047277450562,-1.4402028322219849,0.661132276058197,0.41065871715545654,-1.1934902667999268,1.3284388780593872,1.3363045454025269,-0.5530036091804504,1.0106520652770996,0.43929678029046476,2.9747869293645497,1.5380743739340033,12.100000000000001
122,-0.47466379404067993,0.39892205595970154,0.9834522604942322,-0.08572477847337723,0.5575805306434631,1.1832884550094604,0.7528393268585205,0.949027955532074,0.90201735496521,0.6777318716049194,0.2624706029891968,0.9811921715736389,-0.678816020488739,0.2036803662776947,1.4771836996078491,0.5684205889701843,-0.3918554484844208,0.5195648074150085,0.3365797996520996,0.31349074840545654,1.6965659856796265,1.3601405620574951,0.7672083377838135,0.5877701640129089,-1.450813889503479,0.4247053265571594,0.5573009848594666,0.14012257754802704,-0.9768567681312561,0.6324882507324219,0.32026898860931396,-0.8215694427490234,1.0025107860565186,0.9832754731178284,-0.2121134102344513,0.5835543870925903,-1.175133228302002,-0.24145059287548065,1.008754014968872,-0.6246317625045776,-1.4402260780334473,0.6550837159156799,0.41049209237098694,-1.1813664436340332,1.3455771207809448,1.3292847871780396,-0.4860275983810425,1.01180100440979,0.4398676613372503,2.9692792045800935,1.5290150953721005,12.200000000000001
123,-0.4397019147872925,0.3782617151737213,0.9783926010131836,-0.08125333487987518,0.5581733584403992,1.2061485052108765,0.7712817192077637,0.9529657363891602,0.8790505528450012,0.646041989326477,0.22993996739387512,0.9780545830726624,-0.650740921497345,0.20695778727531433,1.4834965467453003,0.6064851880073547,-0.4086979627609253,0.5116223692893982,0.33562204241752625,0.3115443289279938,1.6951205730438232,1.3513376712799072,0.7917687892913818,0.5788474678993225,-1.4472397565841675,0.4742280840873718,0.5444053411483765,0.1460098922252655,-0.9794386029243469,0.6320440769195557,0.32245680689811707,-0.8196941614151001,1.0041178464889526,0.9544845819473267,-0.20085246860980988,0.5688849091529846,-1.1570523977279663,-0.1847519427537918,1.0092973709106445,-0.6246198415756226,-1.4399378299713135,0.6507070064544678,0.41182103753089905,-1.1689528226852417,1.3620461225509644,1.3232651948928833,-0.42223334312438965,1.0129634141921997,0.40936820356878956,2.9816247785984906,1.5225068286662131,12.3
124,-0.40757298469543457,0.3613816797733307,0.9742153286933899,-0.07693623751401901,0.5580487847328186,1.2287100553512573,0.7910623550415039,0.9576667547225952,0.8559504151344299,0.6157732009887695,0.1995033174753189,0.9746745228767395,-0.6268317103385925,0.20912963151931763,1.4892706871032715,0.6492857933044434,-0.4240521490573883,0.5042480826377869,0.33216965198516846,0.31119468808174133,1.6960978507995605,1.3424733877182007,0.8177509307861328,0.5703798532485962,-1.444826602935791,0.5198184251785278,0.5329863429069519,0.15028826892375946,-0.9850771427154541,0.6373697519302368,0.3247891366481781,-0.821294903755188,1.0042837858200073,0.9254893064498901,-0.1923791617155075,0.5577555894851685,-1.141595721244812,-0.12796293199062347,1.0065523386001587,-0.6248704791069031,-1.44143807888031,0.6480631828308105,0.41427934169769287,-1.1562706232070923,1.3773829936981201,1.3173273801803589,-0.3606342375278473,1.0146561861038208,0.3644500062104826,2.996733483549542,1.5187705223410626,12.4
125,-0.3791700005531311,0.34878838062286377,0.9708486795425415,-0.07309333235025406,0.5568867325782776,1.2513763904571533,0.8124485015869141,0.9635316729545593,0.8319511413574219,0.5881430506706238,0.17255939543247223,0.9730599522590637,-0.6081605553627014,0.20950941741466522,1.494147777557373,0.695602297782898,-0.4348182678222656,0.49796831607818604,0.32708579301834106,0.3118482530117035,1.6974049806594849,1.3338879346847534,0.8432629704475403,0.5615666508674622,-1.4424986839294434,0.5640718936920166,0.5248302221298218,0.15174449980258942,-0.9909947514533997,0.6403950452804565,0.3259897232055664,-0.8271647691726685,1.0039441585540771,0.8940261006355286,-0.1859835535287857,0.5463022589683533,-1.124983787536621,-0.07422291487455368,1.0044317245483398,-0.6269266605377197,-1.4447271823883057,0.646506667137146,0.41783276200294495,-1.1440701484680176,1.3924357891082764,1.3095791339874268,-0.30019867420196533,1.0165678262710571,0.3219113086105043,3.014449804305118,1.5173545462944722,12.5
126,-0.3552413582801819,0.3397772014141083,0.9654916524887085,-0.07000279426574707,0.5547805428504944,1.2727962732315063,0.8352484703063965,0.9708905816078186,0.807135283946991,0.5628317594528198,0.1490868777036667,0.9719094634056091,-0.5947533249855042,0.20852015912532806,1.4970245361328125,0.7404507398605347,-0.44601911306381226,0.492639422416687,0.3238341808319092,0.31170985102653503,1.6989883184432983,1.3242348432540894,0.8679934740066528,0.5531991124153137,-1.4384406805038452,0.6061631441116333,0.5190473198890686,0.15299251675605774,-1.0002527236938477,0.6366298794746399,0.326099157333374,-0.8356317281723022,1.0036371946334839,0.8623470067977905,-0.18322895467281342,0.5307602286338806,-1.1041176319122314,-0.02890470251441002,1.0039372444152832,-0.630625307559967,-1.4485377073287964,0.6441048979759216,0.42178115248680115,-1.133020043373108,1.4075783491134644,1.2980319261550903,-0.23932209610939026,1.0171809196472168,0.2921824140961496,3.032500418003031,1.5178092524249742,12.600000000000001
127,-0.3324240744113922,0.33242908120155334,0.9587348699569702,-0.06744633615016937,0.5518633723258972,1.29359769821167,0.8597230315208435,0.979192852973938,0.781112790107727,0.537411093711853,0.12772034108638763,0.9661157131195068,-0.5851773023605347,0.20605193078517914,1.4998433589935303,0.7846155762672424,-0.4638471007347107,0.4902968406677246,0.32341253757476807,0.3101293742656708,1.703402042388916,1.3123072385787964,0.8952743411064148,0.5450528264045715,-1.4318426847457886,0.6480642557144165,0.5139792561531067,0.1552906185388565,-1.0140597820281982,0.6317541003227234,0.32499146461486816,-0.846722424030304,1.003226399421692,0.8299402594566345,-0.1808358132839203,0.5171949863433838,-1.0765066146850586,0.005686112213879824,1.0025361776351929,-0.6335480213165283,-1.4519351720809937,0.6418746709823608,0.42632484436035156,-1.1241116523742676,1.4214980602264404,1.2806013822555542,-0.17147153615951538,1.0172985792160034,0.2878771022008553,3.0504294223678112,1.5191528874122024,12.700000000000001
128,-0.31467875838279724,0.3251587450504303,0.954292356967926,-0.06595054268836975,0.5480633974075317,1.3099135160446167,0.8809480667114258,0.9873962998390198,0.7583468556404114,0.5159504413604736,0.11003682017326355,0.9599481225013733,-0.578401505947113,0.20285986363887787,1.5023800134658813,0.8224445581436157,-0.48636266589164734,0.4883686900138855,0.3227963149547577,0.30788636207580566,1.7095675468444824,1.3012984991073608,0.9180495142936707,0.5384722948074341,-1.4255255460739136,0.6825605034828186,0.510744571685791,0.16114330291748047,-1.027156114578247,0.6271978616714478,0.3219611942768097,-0.8583677411079407,1.0015722513198853,0.8014538884162903,-0.1799328476190567,0.5091418027877808,-1.0500965118408203,0.02492683194577694,1.000309705734253,-0.6349756121635437,-1.4534049034118652,0.641350507736206,0.4318750500679016,-1.1162241697311401,1.435575008392334,1.2607557773590088,-0.10862722992897034,1.0175412893295288,0.30784958008172036,3.063256015407209,1.5207840897301546,12.8
129,-0.29884958267211914,0.3168312907218933,0.9502612948417664,-0.06490853428840637,0.5434432625770569,1.3229929208755493,0.9012221693992615,0.994956910610199,0.7362399101257324,0.495364248752594,0.09339504688978195,0.9565201997756958,-0.571524977684021,0.20024213194847107,1.5043834447860718,0.8584029674530029,-0.5091644525527954,0.4846171438694,0.31946730613708496,0.3049846291542053,1.715330958366394,1.290223479270935,0.9395114779472351,0.5326951742172241,-1.4192562103271484,0.7109500169754028,0.5091114044189453,0.16910982131958008,-1.0396130084991455,0.6211469769477844,0.3174975514411926,-0.8707465529441833,0.9991318583488464,0.7741554379463196,-0.1772867739200592,0.500281572341919,-1.026239275932312,0.037271179258823395,0.9992713928222656,-0.6343262791633606,-1.4527050256729126,0.6405913233757019,0.4372463524341583,-1.110868215560913,1.4479234218597412,1.2387032508850098,-0.04677757993340492,1.0181171894073486,0.3427620371657338,3.072170755652319,1.5225990265373515,12.9
130,-0.28394195437431335,0.30685973167419434,0.9448038935661316,-0.06351552903652191,0.5388166904449463,1.332869529724121,0.9199561476707458,1.0023269653320312,0.7154924869537354,0.4757550060749054,0.07504049688577652,0.9564105272293091,-0.5635740756988525,0.19843395054340363,1.5063565969467163,0.8962607383728027,-0.5296849608421326,0.48194724321365356,0.31285160779953003,0.3016810417175293,1.721696376800537,1.279536485671997,0.9588164687156677,0.5272810459136963,-1.4146544933319092,0.7330496311187744,0.5076122283935547,0.17838077247142792,-1.0522983074188232,0.6174603700637817,0.3122527599334717,-0.8823665380477905,0.9989596009254456,0.750100314617157,-0.17073000967502594,0.4909694790840149,-1.0080801248550415,0.04612486809492111,0.9994997978210449,-0.6321066617965698,-1.4496294260025024,0.6403108835220337,0.44344502687454224,-1.106972336769104,1.4597139358520508,1.2157844305038452,0.013454505242407322,1.0184204578399658,0.387676317538111,3.0769736585219745,1.5249269719766865,13.0
131,-0.27059927582740784,0.29609256982803345,0.9398573040962219,-0.061880312860012054,0.5361577272415161,1.339819312095642,0.9368109107017517,1.0082865953445435,0.6977980136871338,0.46048033237457275,0.05436687543988228,0.9589855074882507,-0.5546335577964783,0.1972493827342987,1.508340835571289,0.935319721698761,-0.5456168055534363,0.4802643060684204,0.30366915464401245,0.2966393232345581,1.729421854019165,1.2693833112716675,0.9761581420898438,0.5228167176246643,-1.4115588665008545,0.748071551322937,0.5065339207649231,0.18920794129371643,-1.0630669593811035,0.6124969124794006,0.3081311881542206,-0.8896246552467346,0.9997105002403259,0.7294141054153442,-0.16408343613147736,0.4833018183708191,-0.9970478415489197,0.053959619253873825,0.9988551735877991,-0.6298063397407532,-1.4459675550460815,0.6402441263198853,0.4502691328525543,-1.104109287261963,1.4713106155395508,1.1925725936889648,0.07149459421634674,1.018517255783081,0.37716719515498365,3.0801628884771253,1.5276265068893848,13.100000000000001
132,-0.25953996181488037,0.28666210174560547,0.9360635280609131,-0.05988037586212158,0.5365567803382874,1.34353768825531,0.9518709778785706,1.0142836570739746,0.6834647059440613,0.4488876760005951,0.03004617430269718,0.9572779536247253,-0.5456477999687195,0.19654728472232819,1.5099246501922607,0.9735897779464722,-0.5582109093666077,0.4769112169742584,0.2931295335292816,0.28905150294303894,1.7387869358062744,1.2600983381271362,0.9938756823539734,0.5189176797866821,-1.410179853439331,0.7583052515983582,0.5058814287185669,0.19937776029109955,-1.0737504959106445,0.6026266813278198,0.30678054690361023,-0.8947595953941345,0.9995214343070984,0.7101143002510071,-0.16044235229492188,0.4753481149673462,-0.9931567907333374,0.06250769644975662,0.997597336769104,-0.6295342445373535,-1.4421013593673706,0.6402077674865723,0.4571631848812103,-1.102806806564331,1.4825905561447144,1.1694214344024658,0.1274242401123047,1.0189019441604614,0.34999473546784743,3.0853535827575724,1.531929876215125,13.200000000000001
133,-0.24959571659564972,0.27929115295410156,0.9318860769271851,-0.059030402451753616,0.5412271022796631,1.3460444211959839,0.9652217030525208,1.0199956893920898,0.6707323789596558,0.4381105303764343,0.005059081129729748,0.9515447616577148,-0.5367529988288879,0.19595655798912048,1.5111316442489624,1.0095990896224976,-0.5694222450256348,0.47546327114105225,0.28056296706199646,0.2784081697463989,1.7509722709655762,1.2514948844909668,1.0159211158752441,0.5143073201179504,-1.4091085195541382,0.7675384879112244,0.504758358001709,0.20785917341709137,-1.0862842798233032,0.5900223255157471,0.30909019708633423,-0.8990597128868103,1.0001112222671509,0.6900133490562439,-0.1583864986896515,0.4668773114681244,-0.9937875270843506,0.07423804700374603,0.9978291988372803,-0.6294592022895813,-1.4393330812454224,0.640574038028717,0.46429815888404846,-1.1025937795639038,1.4934637546539307,1.144518256187439,0.1853087693452835,1.0192927122116089,0.32624796642104087,3.0955136460863892,1.5380033107482873,13.3
134,-0.24247220158576965,0.275930255651474,0.9285926222801208,-0.060087695717811584,0.547889769077301,1.3491283655166626,0.974456250667572,1.024788737297058,0.6616774797439575,0.42633286118507385,-0.014308254234492779,0.9485093355178833,-0.5306174755096436,0.19547705352306366,1.511987566947937,1.0373135805130005,-0.5802856087684631,0.4754042327404022,0.267965167760849,0.2672302722930908,1.7637653350830078,1.2445622682571411,1.0403028726577759,0.5104629993438721,-1.4074804782867432,0.7762418985366821,0.5037018656730652,0.21372413635253906,-1.0997612476348877,0.5813385844230652,0.31175991892814636,-0.9015630483627319,1.0018125772476196,0.6745997071266174,-0.1565752476453781,0.4608968198299408,-0.9952576756477356,0.08887584507465363,0.9982597231864929,-0.6274792551994324,-1.4380762577056885,0.6420133709907532,0.4696711301803589,-1.1025688648223877,1.5013298988342285,1.1220216751098633,0.2361830621957779,1.018877387046814,0.30994155613075686,3.108730943592128,1.5443169516245199,13.4
135,-0.2358621507883072,0.2732977867126465,0.9264253973960876,-0.062283799052238464,0.5544033050537109,1.3525326251983643,0.9803236722946167,1.0291754007339478,0.6563208103179932,0.4136275351047516,-0.03282986581325531,0.9483217597007751,-0.5261893272399902,0.19550660252571106,1.5128928422927856,1.0620530843734741,-0.5910301804542542,0.47415006160736084,0.2542535364627838,0.25359228253364563,1.777133584022522,1.2392234802246094,1.0669496059417725,0.5070577263832092,-1.4053101539611816,0.7850983142852783,0.5031896829605103,0.21820832788944244,-1.1139060258865356,0.5740149021148682,0.31456542015075684,-0.9031118750572205,1.0024809837341309,0.664810061454773,-0.15022893249988556,0.4608071446418762,-0.9946272373199463,0.10679784417152405,0.9978033304214478,-0.6237260103225708,-1.4367945194244385,0.6430425047874451,0.47483301162719727,-1.103358507156372,1.5083534717559814,1.099530577659607,0.28466731309890747,1.0186264514923096,0.3012232881949739,3.1237489191024075,1.550514862721614,13.5
136,-0.22818151116371155,0.2683285176753998,0.9241111278533936,-0.0659785121679306,0.5584468841552734,1.3560259342193604,0.9839963912963867,1.031786561012268,0.653396487236023,0.3998359739780426,-0.05218278989195824,0.9477081298828125,-0.5219723582267761,0.19659419357776642,1.513656735420227,1.0846779346466064,-0.6014755964279175,0.4736681878566742,0.239278644323349,0.23852670192718506,1.7906414270401,1.234329104423523,1.0970892906188965,0.5045101046562195,-1.4022527933120728,0.7938520312309265,0.5030609369277954,0.22401808202266693,-1.1286777257919312,0.5665436387062073,0.3183564841747284,-0.9047508239746094,1.0014617443084717,0.6577157974243164,-0.13918162882328033,0.46228402853012085,-0.9909828901290894,0.1272524893283844,0.9974914789199829,-0.6198797225952148,-1.4352006912231445,0.6428174376487732,0.4789212644100189,-1.1045717000961304,1.5158865451812744,1.076886534690857,0.33017081022262573,1.0186212062835693,0.29849299602062546,3.1416097537236034,1.5563205497314643,13.600000000000001
137,-0.22025208175182343,0.2591961920261383,0.921603798866272,-0.07065954804420471,0.5598469376564026,1.3599439859390259,0.9852707982063293,1.0324982404708862,0.6517205834388733,0.38397929072380066,-0.07173118740320206,0.9466314315795898,-0.5175756216049194,0.19879087805747986,1.5144236087799072,1.1058104038238525,-0.610834002494812,0.4736315906047821,0.22321169078350067,0.2221498191356659,1.805022954940796,1.2306993007659912,1.1273547410964966,0.5012621879577637,-1.39913809299469,0.8015407919883728,0.5037164092063904,0.2301599085330963,-1.1437010765075684,0.5590628385543823,0.32061973214149475,-0.9063736796379089,1.0011745691299438,0.6527363657951355,-0.12536261975765228,0.4574008584022522,-0.9843888878822327,0.149824321269989,0.997416615486145,-0.6163670420646667,-1.433849573135376,0.6423822045326233,0.48362377285957336,-1.1067209243774414,1.5214660167694092,1.054247498512268,0.37183669209480286,1.0178728103637695,0.30310168978473934,3.1609075394791075,1.5619781821876069,13.700000000000001
138,-0.2130214273929596,0.2469290792942047,0.919497013092041,-0.07607052475214005,0.5578701496124268,1.3643240928649902,0.9850415587425232,1.0327662229537964,0.6510688662528992,0.3652646839618683,-0.08984008431434631,0.9446253776550293,-0.5124449729919434,0.20128928124904633,1.5149673223495483,1.1239748001098633,-0.6190425753593445,0.4727227985858917,0.2070930302143097,0.20564882457256317,1.8202142715454102,1.2280303239822388,1.1580777168273926,0.4980063736438751,-1.3982752561569214,0.8060425519943237,0.5008917450904846,0.23644091188907623,-1.1582080125808716,0.5515408515930176,0.3227033317089081,-0.9065557718276978,1.0022169351577759,0.6484546065330505,-0.11145222187042236,0.4512917399406433,-0.9762032628059387,0.17374947667121887,0.9976980686187744,-0.6141282320022583,-1.4315799474716187,0.6423713564872742,0.48998528718948364,-1.1086018085479736,1.5260854959487915,1.0302584171295166,0.4108336567878723,1.0167748928070068,0.31332832169027025,3.181307311769938,1.5673050432226399,13.8
139,-0.20602400600910187,0.23198407888412476,0.9163565039634705,-0.08155271410942078,0.5528124570846558,1.36888587474823,0.9843576550483704,1.0333107709884644,0.6504418253898621,0.3463703393936157,-0.10318641364574432,0.9448954463005066,-0.506534218788147,0.20397064089775085,1.5161060094833374,1.1404141187667847,-0.6245110630989075,0.4722825586795807,0.1914280205965042,0.18991442024707794,1.8346585035324097,1.2259607315063477,1.1887465715408325,0.49560391902923584,-1.400442123413086,0.8046855926513672,0.4975779950618744,0.24348275363445282,-1.171085000038147,0.5430742502212524,0.3252820372581482,-0.9062512516975403,1.0016156435012817,0.6407708525657654,-0.10144977271556854,0.4489634037017822,-0.9677502512931824,0.19985468685626984,0.9983828067779541,-0.6141878962516785,-1.4284542798995972,0.6420132517814636,0.4983484447002411,-1.1089508533477783,1.5306367874145508,1.0040310621261597,0.44822248816490173,1.0163893699645996,0.3263542735945967,3.202705569005245,1.5718447550063877,13.9
140,-0.19925957918167114,0.21543918550014496,0.9128236174583435,-0.08685348182916641,0.5457143187522888,1.374567985534668,0.9848123788833618,1.0339306592941284,0.6495605111122131,0.3261867165565491,-0.11416659504175186,0.9447230696678162,-0.5008167624473572,0.20724275708198547,1.5179771184921265,1.1570687294006348,-0.6260537505149841,0.47434499859809875,0.17656096816062927,0.17490993440151215,1.8477853536605835,1.2241184711456299,1.2203694581985474,0.4941817820072174,-1.403116226196289,0.7997703552246094,0.49683645367622375,0.2501594126224518,-1.1825511455535889,0.5375980138778687,0.3287445604801178,-0.9055975675582886,0.999735951423645,0.6307246685028076,-0.09338903427124023,0.45250043272972107,-0.9579747915267944,0.22747407853603363,0.9982811808586121,-0.6163411140441895,-1.4234864711761475,0.6408966183662415,0.5079149007797241,-1.1060417890548706,1.5335277318954468,0.9753814935684204,0.48429375886917114,1.0155457258224487,0.3408362964665635,3.224715631371961,1.5750126541783933,14.0
141,-0.1919364184141159,0.19740764796733856,0.9084075093269348,-0.09362775832414627,0.5373334288597107,1.3820180892944336,0.9873996376991272,1.0342497825622559,0.6490607857704163,0.3034464716911316,-0.12306925654411316,0.9413709044456482,-0.494859904050827,0.21115733683109283,1.5192638635635376,1.177567481994629,-0.6219018697738647,0.47643181681632996,0.1610824167728424,0.15945741534233093,1.8613927364349365,1.2186661958694458,1.254469871520996,0.4931049346923828,-1.4041481018066406,0.7947642207145691,0.49797970056533813,0.25757476687431335,-1.193190336227417,0.5329164266586304,0.33133044838905334,-0.9039788246154785,1.0014961957931519,0.6182839870452881,-0.09114978462457657,0.45330095291137695,-0.9446741342544556,0.25947439670562744,0.9976779818534851,-0.61806321144104,-1.4178069829940796,0.6386640667915344,0.5179840922355652,-1.098847508430481,1.5361655950546265,0.942443311214447,0.5228729844093323,1.0151020288467407,0.3553918063129967,3.2458937080245827,1.5775758823960997,14.100000000000001
142,-0.18574689328670502,0.18156012892723083,0.9061232805252075,-0.10089530795812607,0.5307192206382751,1.3892909288406372,0.9909112453460693,1.0352216958999634,0.6484086513519287,0.2837371528148651,-0.13123928010463715,0.9393036961555481,-0.4899457097053528,0.21511849761009216,1.519535779953003,1.1995491981506348,-0.616461992263794,0.47600337862968445,0.14768093824386597,0.1458183377981186,1.8733240365982056,1.2059506177902222,1.286859154701233,0.4916933476924896,-1.4027973413467407,0.7945659160614014,0.49724724888801575,0.2637883722782135,-1.2021214962005615,0.5291205644607544,0.33254727721214294,-0.9023430943489075,1.0014910697937012,0.6088771224021912,-0.09388116002082825,0.4514160454273224,-0.9306750893592834,0.2896280884742737,0.9977720379829407,-0.6190311908721924,-1.4117673635482788,0.6386908888816833,0.5272329449653625,-1.090144157409668,1.5395020246505737,0.911789059638977,0.5560426115989685,1.0139364004135132,0.3662281103004054,3.2610967425183643,1.5800805017477455,14.200000000000001
143,-0.17906403541564941,0.16777488589286804,0.9055558443069458,-0.10914894938468933,0.5251312255859375,1.3958466053009033,0.9941506385803223,1.0368945598602295,0.6478559374809265,0.2639339864253998,-0.14224867522716522,0.9409469962120056,-0.4853857159614563,0.2192431539297104,1.5194439888000488,1.2246677875518799,-0.612260639667511,0.47621017694473267,0.1354973167181015,0.13181287050247192,1.8839811086654663,1.183512568473816,1.3210816383361816,0.49009594321250916,-1.3993446826934814,0.7987359166145325,0.4954144060611725,0.2679643929004669,-1.210653305053711,0.5270848274230957,0.33190521597862244,-0.898405134677887,0.9994214177131653,0.6008813977241516,-0.09982047230005264,0.4490604102611542,-0.9156551957130432,0.32003918290138245,0.9983227849006653,-0.6196399927139282,-1.407131552696228,0.6388834714889526,0.5378230214118958,-1.080552577972412,1.5437591075897217,0.8809680938720703,0.589070737361908,1.0130515098571777,0.37617609155454906,3.2736285835769117,1.5827378116426116,14.3
144,-0.17134399712085724,0.1541258543729782,0.9026227593421936,-0.1175428256392479,0.5199620127677917,1.4029581546783447,0.9967175126075745,1.0383347272872925,0.6475372314453125,0.24037937819957733,-0.15838998556137085,0.9432862997055054,-0.4807385206222534,0.22359304130077362,1.519059419631958,1.2519994974136353,-0.6096341609954834,0.4789350628852844,0.12432128936052322,0.11891011893749237,1.8932371139526367,1.1525965929031372,1.3565903902053833,0.48856040835380554,-1.3935649394989014,0.8065970540046692,0.4947875142097473,0.2696557939052582,-1.2199891805648804,0.5264453291893005,0.32879868149757385,-0.8942429423332214,0.9987344741821289,0.5935673713684082,-0.10231082141399384,0.44869738817214966,-0.8996394872665405,0.34915757179260254,0.9979379773139954,-0.6197091937065125,-1.4043476581573486,0.638512372970581,0.5498752593994141,-1.0715200901031494,1.5466760396957397,0.8508443236351013,0.6204403042793274,1.0131508111953735,0.38840518139372476,3.2842552123486826,1.5853587049567492,14.4
145,-0.1628548949956894,0.14041411876678467,0.8998880386352539,-0.126082643866539,0.5135813355445862,1.4110066890716553,0.9980419874191284,1.0410186052322388,0.6472843885421753,0.21185080707073212,-0.18048954010009766,0.9432326555252075,-0.4758314788341522,0.2271089404821396,1.5173523426055908,1.2783223390579224,-0.604830801486969,0.4801144301891327,0.11487020552158356,0.10782889276742935,1.9019980430603027,1.115175724029541,1.3919103145599365,0.4876951575279236,-1.3867930173873901,0.8152959942817688,0.49564501643180847,0.2724069654941559,-1.2279945611953735,0.5238559246063232,0.32345911860466003,-0.8903617262840271,0.9999004602432251,0.5872619152069092,-0.10169309377670288,0.4478406310081482,-0.8833139538764954,0.37612614035606384,0.9981492161750793,-0.619486391544342,-1.402763843536377,0.6391052007675171,0.5626974105834961,-1.0636537075042725,1.5476813316345215,0.8217143416404724,0.6496356725692749,1.01352059841156,0.4028821497447501,3.292746772275757,1.5877648471401538,14.5
146,-0.15499061346054077,0.125547856092453,0.896300196647644,-0.1349387913942337,0.5038583278656006,1.4179174900054932,1.0000377893447876,1.042140007019043,0.6451929211616516,0.17841853201389313,-0.2073807269334793,0.9439025521278381,-0.4700160324573517,0.22925080358982086,1.5172641277313232,1.3041918277740479,-0.5968444347381592,0.4806792736053467,0.10727836936712265,0.09871099889278412,1.909080147743225,1.072889804840088,1.4280009269714355,0.48721837997436523,-1.3792506456375122,0.8237283229827881,0.4957662522792816,0.2788031995296478,-1.2345935106277466,0.5218019485473633,0.3164271116256714,-0.888233482837677,0.998314619064331,0.5783463716506958,-0.09622479230165482,0.4482119679450989,-0.8676890730857849,0.4004647135734558,0.9985448718070984,-0.618844211101532,-1.4025204181671143,0.6400805115699768,0.5755442976951599,-1.0552057027816772,1.5480635166168213,0.7914397120475769,0.678403377532959,1.014100432395935,0.4232635365485289,3.301087986899904,1.589782364173156,14.600000000000001
147,-0.14767073094844818,0.1089007630944252,0.8916766047477722,-0.14391623437404633,0.49076199531555176,1.424426555633545,1.0040359497070312,1.042014479637146,0.6416617035865784,0.1402747482061386,-0.23724190890789032,0.9480542540550232,-0.4612893760204315,0.23162014782428741,1.5198782682418823,1.3276243209838867,-0.5833263993263245,0.48077091574668884,0.10137287527322769,0.09079848974943161,1.9136425256729126,1.0238288640975952,1.4672330617904663,0.48740696907043457,-1.3719512224197388,0.8325220346450806,0.4949166774749756,0.2899559736251831,-1.2420222759246826,0.5199748277664185,0.30699998140335083,-0.8859843611717224,0.9967952370643616,0.5648520588874817,-0.08390621095895767,0.44792771339416504,-0.8534137010574341,0.42456838488578796,0.999811053276062,-0.6182635426521301,-1.4042106866836548,0.641639232635498,0.5887226462364197,-1.044688105583191,1.5482442378997803,0.7630122303962708,0.7016329765319824,1.0145732164382935,0.42070326549665243,3.3114112194169754,1.59162032636538,14.700000000000001
148,-0.14137306809425354,0.09834256768226624,0.8893702030181885,-0.1504741609096527,0.4790203273296356,1.4311357736587524,1.010014533996582,1.04232919216156,0.639850914478302,0.10615845769643784,-0.2608404755592346,0.9538113474845886,-0.45087242126464844,0.23524510860443115,1.521634578704834,1.345835566520691,-0.5654285550117493,0.48020943999290466,0.09777859598398209,0.08493049442768097,1.9156556129455566,0.9777530431747437,1.502629041671753,0.48834866285324097,-1.366529107093811,0.8410473465919495,0.49439236521720886,0.30325642228126526,-1.2500072717666626,0.5185143947601318,0.29889973998069763,-0.8869479298591614,0.9994304180145264,0.5467835068702698,-0.07555703073740005,0.44557562470436096,-0.8425869941711426,0.44572845101356506,1.0001920461654663,-0.6175470948219299,-1.4053150415420532,0.6422833800315857,0.6004143357276917,-1.0341278314590454,1.5483072996139526,0.734546959400177,0.7211676239967346,1.01205575466156,0.3973103394118982,3.320364018980926,1.5933829612857802,14.8
149,-0.13446450233459473,0.0870114341378212,0.8781770467758179,-0.15489433705806732,0.4696185290813446,1.4377375841140747,1.017026424407959,1.042203426361084,0.6382646560668945,0.07374972850084305,-0.2826879322528839,0.9559051394462585,-0.43765416741371155,0.23938818275928497,1.5206780433654785,1.3626302480697632,-0.5451070666313171,0.48039236664772034,0.09550720453262329,0.08082201331853867,1.9164865016937256,0.9311866760253906,1.5378444194793701,0.4888395071029663,-1.3614646196365356,0.8496684432029724,0.49363934993743896,0.31877726316452026,-1.2586016654968262,0.517424464225769,0.29403653740882874,-0.8916760683059692,1.0020089149475098,0.526711106300354,-0.07374391704797745,0.44902557134628296,-0.833523154258728,0.46551385521888733,0.9999487400054932,-0.6176233291625977,-1.4043288230895996,0.6411442756652832,0.6123322248458862,-1.0223913192749023,1.5485777854919434,0.7056844234466553,0.7401055693626404,1.010334849357605,0.37394953377583184,3.328421932986568,1.5952513139040423,14.9
150,-0.12966662645339966,0.07868565618991852,0.8718569278717041,-0.15830108523368835,0.46372121572494507,1.4442081451416016,1.022826075553894,1.040202021598816,0.6336687803268433,0.04174772650003433,-0.30607134103775024,0.9561240077018738,-0.42267394065856934,0.24573899805545807,1.5193220376968384,1.3794822692871094,-0.5262988805770874,0.48144906759262085,0.09428127110004425,0.078782819211483,1.916027545928955,0.8833665251731873,1.5731267929077148,0.48870357871055603,-1.356584906578064,0.8584506511688232,0.4910978078842163,0.336013525724411,-1.2677706480026245,0.5164297819137573,0.29253342747688293,-0.8964699506759644,1.0015146732330322,0.5076664686203003,-0.08199772238731384,0.4493917226791382,-0.8265461921691895,0.48290306329727173,1.000430941581726,-0.6183623671531677,-1.4020776748657227,0.6386213898658752,0.6234028935432434,-1.0090945959091187,1.549243688583374,0.6777676343917847,0.7590751051902771,1.0089055299758911,0.3507867596709036,3.3360915217074556,1.5980036402124114,15.0
151,-0.12876950204372406,0.06645768880844116,0.8665262460708618,-0.16177687048912048,0.4620888829231262,1.4501285552978516,1.0280799865722656,1.0356338024139404,0.6267969012260437,0.010498791001737118,-0.33089369535446167,0.9574654698371887,-0.40759503841400146,0.2545187175273895,1.5204381942749023,1.3968544006347656,-0.5105666518211365,0.48393014073371887,0.09445548057556152,0.07753206789493561,1.9151031970977783,0.8331890106201172,1.6087526082992554,0.4884730577468872,-1.3513580560684204,0.8670902848243713,0.48871487379074097,0.3539876937866211,-1.277230978012085,0.5151209235191345,0.2931111752986908,-0.8995161056518555,1.000507116317749,0.49129363894462585,-0.09425617754459381,0.4460641145706177,-0.8212541937828064,0.4965050518512726,1.001233458518982,-0.6198878884315491,-1.4009413719177246,0.6357280015945435,0.6325038075447083,-0.9934810400009155,1.5495022535324097,0.6519145965576172,0.776703953742981,1.0073542594909668,0.32932566036894495,3.345351154602385,1.6017450024607602,15.100000000000001
152,-0.13061997294425964,0.05198764055967331,0.8634305596351624,-0.16585063934326172,0.4625411033630371,1.4554526805877686,1.0334502458572388,1.0325855016708374,0.6218828558921814,-0.020154472440481186,-0.3550833761692047,0.9585281014442444,-0.39304810762405396,0.26384907960891724,1.5230072736740112,1.4138633012771606,-0.4992471933364868,0.48613226413726807,0.0951770469546318,0.0765276700258255,1.9142851829528809,0.7818180322647095,1.6413593292236328,0.48804372549057007,-1.3450356721878052,0.877822995185852,0.4867194890975952,0.37250176072120667,-1.288046956062317,0.5140990614891052,0.29255998134613037,-0.8983420729637146,1.000227451324463,0.4746837019920349,-0.10838380455970764,0.4475603699684143,-0.8183943033218384,0.5057921409606934,1.0014638900756836,-0.6228777170181274,-1.4021390676498413,0.6326073408126831,0.6382431983947754,-0.9754696488380432,1.54910147190094,0.6297425031661987,0.7915038466453552,1.006730318069458,0.30929085493069003,3.3551380416757337,1.6056473502134638,15.200000000000001
153,-0.13077664375305176,0.03597205504775047,0.8583906292915344,-0.1701185554265976,0.4644664227962494,1.4612051248550415,1.0409735441207886,1.030994176864624,0.6164949536323547,-0.050454918295145035,-0.3797875642776489,0.9598860740661621,-0.37827935814857483,0.2695606052875519,1.5239696502685547,1.4299861192703247,-0.49240386486053467,0.4867013394832611,0.09610984474420547,0.07526188343763351,1.9133574962615967,0.728525698184967,1.6702061891555786,0.4889238178730011,-1.3401075601577759,0.8905435800552368,0.4867929220199585,0.39132365584373474,-1.2999927997589111,0.5130115747451782,0.2886047959327698,-0.8957256078720093,0.9972022175788879,0.45900869369506836,-0.12558630108833313,0.45007458329200745,-0.8170604705810547,0.5106387138366699,1.0014456510543823,-0.627151370048523,-1.4054182767868042,0.6283801794052124,0.6403499841690063,-0.9550864696502686,1.5481714010238647,0.6117498874664307,0.8033936619758606,1.0054327249526978,0.29199072440571666,3.364041356108649,1.6098746119396543,15.3
154,-0.12649890780448914,0.01931781694293022,0.8543428182601929,-0.1744430661201477,0.46604618430137634,1.466032862663269,1.0510281324386597,1.030910611152649,0.6088253259658813,-0.08333767205476761,-0.40225332975387573,0.9633103609085083,-0.36438584327697754,0.2710322141647339,1.5225321054458618,1.4446083307266235,-0.4873516261577606,0.48729512095451355,0.0964345782995224,0.07548324763774872,1.9127575159072876,0.6747332811355591,1.6929439306259155,0.4901248514652252,-1.3358876705169678,0.9064552783966064,0.48755770921707153,0.4096403121948242,-1.31381094455719,0.5119449496269226,0.28332528471946716,-0.8927649855613708,0.995246946811676,0.44206199049949646,-0.14575742185115814,0.44620636105537415,-0.8171305060386658,0.5121919512748718,1.0014829635620117,-0.6324453353881836,-1.4095555543899536,0.6224181056022644,0.6386016011238098,-0.9330136179924011,1.5478475093841553,0.5970486402511597,0.8126988410949707,1.0039629936218262,0.2780303429079473,3.3692314398258283,1.6144248166706685,15.4
155,-0.11956627666950226,-0.0007427533273585141,0.853245198726654,-0.1779106706380844,0.4659689664840698,1.4698044061660767,1.0632175207138062,1.031298041343689,0.6017580628395081,-0.12158334255218506,-0.4224945604801178,0.9672008752822876,-0.351750910282135,0.26922309398651123,1.5209190845489502,1.4566786289215088,-0.48296472430229187,0.4889262318611145,0.09565068036317825,0.07610625773668289,1.9122227430343628,0.6209380030632019,1.7115206718444824,0.4909124970436096,-1.3293781280517578,0.9199637174606323,0.48527005314826965,0.4281681776046753,-1.3282989263534546,0.5113821029663086,0.27865004539489746,-0.8901765942573547,0.998575747013092,0.42053329944610596,-0.16965791583061218,0.4415338337421417,-0.817271888256073,0.5124223828315735,1.0011951923370361,-0.638261079788208,-1.4129977226257324,0.616493821144104,0.633847177028656,-0.9091748595237732,1.5477287769317627,0.5843952894210815,0.8199315071105957,1.0028355121612549,0.26747350824055666,3.3710485307392704,1.6182453800550192,15.5
156,-0.11078806221485138,-0.026204070076346397,0.8532405495643616,-0.1804555356502533,0.46462544798851013,1.473521113395691,1.0768229961395264,1.0319565534591675,0.5945586562156677,-0.16264252364635468,-0.43832939863204956,0.9687585830688477,-0.340611070394516,0.26618853211402893,1.5201799869537354,1.4655094146728516,-0.4776628613471985,0.49021440744400024,0.09355782717466354,0.07797404378652573,1.9119749069213867,0.5674216151237488,1.7256982326507568,0.49230867624282837,-1.3345178365707397,0.9417919516563416,0.47358816862106323,0.4467666745185852,-1.3421789407730103,0.5105364322662354,0.2757057547569275,-0.8882995843887329,1.001266360282898,0.39430174231529236,-0.19807808101177216,0.4407067596912384,-0.8167310953140259,0.5131986141204834,1.0007598400115967,-0.6438031196594238,-1.4157503843307495,0.6099734306335449,0.6268295049667358,-0.8838040828704834,1.5471127033233643,0.5751277208328247,0.8253259062767029,1.0024077892303467,0.25923744978822455,3.368918189228022,1.6231375774338768,15.600000000000001
157,-0.09899086505174637,-0.051876991987228394,0.8508607149124146,-0.18134041130542755,0.46216246485710144,1.4772300720214844,1.08952796459198,1.0311557054519653,0.5863481163978577,-0.20549467206001282,-0.4505658447742462,0.9700859785079956,-0.3307543098926544,0.2639388144016266,1.5213505029678345,1.4722075462341309,-0.47132670879364014,0.48996078968048096,0.09030833840370178,0.080891452729702,1.9125940799713135,0.5155976414680481,1.736323595046997,0.4931196868419647,-1.3545989990234375,0.9750616550445557,0.460708349943161,0.46465981006622314,-1.3552391529083252,0.5094236135482788,0.2729973793029785,-0.8888272047042847,0.9999438524246216,0.3647838234901428,-0.22950853407382965,0.4402151107788086,-0.8147246241569519,0.5159128308296204,1.0002645254135132,-0.6482019424438477,-1.4185881614685059,0.6026872396469116,0.6191522479057312,-0.8566103577613831,1.5447849035263062,0.5687971115112305,0.8299654722213745,1.0033875703811646,0.25211850609945324,3.364506310224563,1.629885609469286,15.700000000000001
158,-0.08518845587968826,-0.07429812848567963,0.8527110815048218,-0.17961272597312927,0.45887401700019836,1.481047511100769,1.1015807390213013,1.0274970531463623,0.5774533748626709,-0.2522752285003662,-0.4622828960418701,0.972318708896637,-0.31941738724708557,0.2600775957107544,1.5219569206237793,1.4791394472122192,-0.46442145109176636,0.4894115626811981,0.08622337877750397,0.08500576764345169,1.914165735244751,0.46168243885040283,1.7450779676437378,0.4941633939743042,-1.3898423910140991,1.018615484237671,0.455905556678772,0.48302870988845825,-1.3662642240524292,0.5085805654525757,0.26816922426223755,-0.8912656903266907,1.000656008720398,0.33276990056037903,-0.2602728307247162,0.4361543655395508,-0.8111321926116943,0.5216675996780396,1.0001600980758667,-0.6520148515701294,-1.4229236841201782,0.5947582125663757,0.6094034314155579,-0.8242590427398682,1.5412213802337646,0.5647992491722107,0.8339303135871887,1.0038890838623047,0.24645271396139484,3.359564769102764,1.6381828287985027,15.8
159,-0.0721392035484314,-0.09061874449253082,0.855381190776825,-0.17664533853530884,0.4561564028263092,1.48391854763031,1.1118059158325195,1.0228924751281738,0.5701442956924438,-0.2939964532852173,-0.4732604920864105,0.9737374782562256,-0.3084268867969513,0.2524535059928894,1.520308494567871,1.4873164892196655,-0.4580037295818329,0.48919516801834106,0.08319049328565598,0.08822402358055115,1.9160887002944946,0.4151812791824341,1.7498992681503296,0.4954127073287964,-1.4156681299209595,1.052965521812439,0.4675846993923187,0.4987618327140808,-1.3748648166656494,0.5068597793579102,0.26102086901664734,-0.895616888999939,1.0034968852996826,0.306412011384964,-0.2879162132740021,0.43838709592819214,-0.8071532249450684,0.5287971496582031,1.0000519752502441,-0.6558232307434082,-1.4295268058776855,0.5874484181404114,0.5992143750190735,-0.7929148077964783,1.5380820035934448,0.5619633793830872,0.8364976048469543,1.0032415390014648,0.2453272811545446,3.3562287455647732,1.6442382996828648,15.9
160,-0.0613248273730278,-0.09411399066448212,0.8594548106193542,-0.17374791204929352,0.4538203775882721,1.4866228103637695,1.1228853464126587,1.0182722806930542,0.5644297003746033,-0.33534079790115356,-0.4843983054161072,0.9749506711959839,-0.2974635660648346,0.2416180670261383,1.5190494060516357,1.497027039527893,-0.4501953125,0.48932111263275146,0.08098841458559036,0.09023177623748779,1.9185110330581665,0.37028196454048157,1.754038691520691,0.49693354964256287,-1.4226794242858887,1.0689845085144043,0.48391157388687134,0.5141274929046631,-1.3820521831512451,0.5057210326194763,0.25216037034988403,-0.900050163269043,1.0041762590408325,0.27901342511177063,-0.31406450271606445,0.4410751760005951,-0.8034398555755615,0.5366948843002319,0.9993847012519836,-0.6594348549842834,-1.4383978843688965,0.5805930495262146,0.5867128372192383,-0.7604883909225464,1.5350714921951294,0.5597386956214905,0.8378267884254456,1.0029139518737793,0.24776373375517588,3.3554384112080813,1.6477508781657602,16.0
161,-0.0505092479288578,-0.08561927080154419,0.8622204065322876,-0.17220880091190338,0.45203712582588196,1.488775610923767,1.1349080801010132,1.0155481100082397,0.5603204369544983,-0.3761613368988037,-0.4967074692249298,0.9787843823432922,-0.2877068519592285,0.22988997399806976,1.5187292098999023,1.5069711208343506,-0.4410829544067383,0.4903492033481598,0.07897870987653732,0.09077099710702896,1.9215716123580933,0.3261759281158447,1.7568111419677734,0.4977269172668457,-1.408198356628418,1.060017704963684,0.4920913577079773,0.5298529863357544,-1.3893272876739502,0.5055144429206848,0.24323074519634247,-0.9028649926185608,1.0029703378677368,0.24486219882965088,-0.34162718057632446,0.44001346826553345,-0.8006323575973511,0.5444318056106567,1.0000412464141846,-0.6639032959938049,-1.4482096433639526,0.5706862807273865,0.5714641213417053,-0.7280077338218689,1.5321331024169922,0.5573900938034058,0.8372440338134766,1.0030730962753296,0.2521633893977528,3.3552553067000024,1.648798435697477,16.1
162,-0.03911909833550453,-0.07447279244661331,0.8635295629501343,-0.1715829074382782,0.45064643025398254,1.4899471998214722,1.1477000713348389,1.013680338859558,0.5564106106758118,-0.4167242646217346,-0.5100383758544922,0.9832867383956909,-0.2786933183670044,0.21834613382816315,1.5177726745605469,1.5168179273605347,-0.4317767024040222,0.4915558695793152,0.07707342505455017,0.08941496908664703,1.924958348274231,0.2840564548969269,1.7573460340499878,0.49912092089653015,-1.382879376411438,1.035797119140625,0.4972264766693115,0.547498345375061,-1.3969327211380005,0.5058950185775757,0.2364477962255478,-0.9040058255195618,1.002450704574585,0.20835447311401367,-0.3709043562412262,0.4370688796043396,-0.7985186576843262,0.5518844723701477,1.0008533000946045,-0.6700074076652527,-1.4581717252731323,0.5620641708374023,0.5532149076461792,-0.6963414549827576,1.5296677350997925,0.5542392730712891,0.83623206615448,1.0039714574813843,0.25731367024178686,3.3546615577555006,1.6486137940681609,16.2
163,-0.024679720401763916,-0.06727425754070282,0.8627362251281738,-0.1712264120578766,0.4493318498134613,1.491283655166626,1.1597026586532593,1.0124872922897339,0.5528846979141235,-0.4574911296367645,-0.5234193205833435,0.9863834381103516,-0.2700279951095581,0.20767979323863983,1.5146921873092651,1.5242962837219238,-0.42286717891693115,0.49178704619407654,0.07509693503379822,0.08822411298751831,1.929003357887268,0.24265331029891968,1.7571173906326294,0.5008111000061035,-1.3580061197280884,1.0051467418670654,0.5034886598587036,0.5664780735969543,-1.4052579402923584,0.505358099937439,0.2328953593969345,-0.9036629796028137,1.0027207136154175,0.17125160992145538,-0.4021478593349457,0.4354429244995117,-0.7958664894104004,0.5594630241394043,1.0007753372192383,-0.6748737692832947,-1.4654529094696045,0.5581260323524475,0.5321618914604187,-0.6667839288711548,1.5281955003738403,0.5503042936325073,0.8344195485115051,1.004294991493225,0.26211720400887845,3.3511341785039783,1.6478988844649372,16.3
164,-0.00640371348708868,-0.0676172748208046,0.8619335889816284,-0.17079389095306396,0.44837164878845215,1.493435025215149,1.169135570526123,1.0115532875061035,0.5502248406410217,-0.4983310103416443,-0.5345100164413452,0.9888176918029785,-0.26248642802238464,0.19908051192760468,1.5078541040420532,1.529181718826294,-0.4155808687210083,0.49297553300857544,0.07240980118513107,0.08704742789268494,1.9333983659744263,0.2044764757156372,1.75564706325531,0.5001903772354126,-1.3406814336776733,0.9789382219314575,0.509144127368927,0.5848231911659241,-1.4137786626815796,0.5038295388221741,0.23188047111034393,-0.9015666842460632,1.0018442869186401,0.13532781600952148,-0.43587881326675415,0.4318309426307678,-0.7921460866928101,0.5678050518035889,1.0008821487426758,-0.6785826086997986,-1.4721623659133911,0.5550776124000549,0.5092764496803284,-0.6388096809387207,1.5270063877105713,0.5462421178817749,0.8333716988563538,1.0045011043548584,0.26601034210308255,3.3468731177298943,1.6480850072541287,16.400000000000002
165,0.014851035550236702,-0.07772842049598694,0.8632586598396301,-0.1702311784029007,0.4485844373703003,1.4954800605773926,1.1756430864334106,1.0104845762252808,0.5469474792480469,-0.5394035577774048,-0.544256329536438,0.9915661215782166,-0.2565298080444336,0.19287621974945068,1.4949513673782349,1.5334007740020752,-0.41131913661956787,0.49633634090423584,0.06921244412660599,0.08612561225891113,1.9382450580596924,0.16787385940551758,1.7506277561187744,0.4987033009529114,-1.3323888778686523,0.9619371891021729,0.5090408325195312,0.6003816723823547,-1.4224591255187988,0.5032315254211426,0.23201490938663483,-0.8977564573287964,1.000187873840332,0.09587451815605164,-0.4682633578777313,0.43069490790367126,-0.7869882583618164,0.5775576233863831,1.0007960796356201,-0.681236743927002,-1.4760066270828247,0.5496441721916199,0.48618587851524353,-0.6127228140830994,1.5247547626495361,0.5429263710975647,0.8319317102432251,1.004626750946045,0.26987853851934407,3.3368777670021177,1.6488443186883517,16.5
166,0.03868147358298302,-0.0941760241985321,0.8633860945701599,-0.16977337002754211,0.45095688104629517,1.4964767694473267,1.1782571077346802,1.0096639394760132,0.5445065498352051,-0.5798753499984741,-0.5520538091659546,0.9936382174491882,-0.2519910931587219,0.18808607757091522,1.47559654712677,1.5375535488128662,-0.4105896055698395,0.4977317750453949,0.06511259824037552,0.08483995497226715,1.9434596300125122,0.13255466520786285,1.7378991842269897,0.49983009696006775,-1.3308759927749634,0.9526859521865845,0.5068641901016235,0.6117141842842102,-1.4307317733764648,0.5033721327781677,0.23219574987888336,-0.8933799862861633,0.9992222785949707,0.05230600759387016,-0.4931842088699341,0.4324096739292145,-0.7810297608375549,0.5880911946296692,1.0006535053253174,-0.6858391165733337,-1.473716139793396,0.5449780225753784,0.4628962576389313,-0.5870655179023743,1.5220584869384766,0.5405015349388123,0.8286217451095581,1.0040550231933594,0.27621874846002586,3.3145557329343647,1.648712889274371,16.6
167,0.06261428445577621,-0.1094256341457367,0.8621954321861267,-0.16985724866390228,0.4556249678134918,1.4974629878997803,1.1780189275741577,1.0095090866088867,0.5440409183502197,-0.6187853813171387,-0.5589165687561035,0.9953436851501465,-0.24932228028774261,0.18540680408477783,1.451134443283081,1.5422312021255493,-0.4126920700073242,0.49855926632881165,0.0600978322327137,0.08261256664991379,1.9485424757003784,0.09843137115240097,1.7176992893218994,0.5027103424072266,-1.3330867290496826,0.9449015259742737,0.5044305324554443,0.6202305555343628,-1.4374449253082275,0.5026510953903198,0.23235838115215302,-0.8905003070831299,0.9991154670715332,0.003587479004636407,-0.5130825042724609,0.43212801218032837,-0.7750219702720642,0.5984578132629395,0.9999886751174927,-0.6944257020950317,-1.461132287979126,0.5463455319404602,0.4400607645511627,-0.5619435906410217,1.5193686485290527,0.5381893515586853,0.819331705570221,1.0038658380508423,0.28544505829703465,3.2765067625766027,1.6470779558071802,16.7
168,0.08816654980182648,-0.12076867371797562,0.8632198572158813,-0.1705131232738495,0.4622369110584259,1.4983160495758057,1.1757922172546387,1.0089962482452393,0.5439518690109253,-0.6589000821113586,-0.5638427138328552,0.996432363986969,-0.24856789410114288,0.18335752189159393,1.4178982973098755,1.5464279651641846,-0.4140263795852661,0.5015096068382263,0.05436437949538231,0.07986772805452347,1.9531748294830322,0.062413301318883896,1.6885035037994385,0.5035043954849243,-1.3318918943405151,0.9366346001625061,0.5017401576042175,0.6282193660736084,-1.441483974456787,0.50274658203125,0.22939877212047577,-0.8867237567901611,0.9984545707702637,-0.05287829786539078,-0.5337752103805542,0.433149129152298,-0.7696354389190674,0.6100084781646729,0.9988516569137573,-0.70423424243927,-1.440924882888794,0.5605131387710571,0.4159322679042816,-0.5345810055732727,1.5167864561080933,0.5360469222068787,0.8041528463363647,1.004095196723938,0.30055494644153025,3.222471176065286,1.6424716544277111,16.8
169,0.11263258755207062,-0.12362699955701828,0.8633182048797607,-0.17143157124519348,0.4691157639026642,1.4991624355316162,1.1733660697937012,1.0090365409851074,0.5439590215682983,-0.6927887797355652,-0.5653471350669861,0.9969214200973511,-0.24980998039245605,0.18324322998523712,1.3811603784561157,1.5480819940567017,-0.41209957003593445,0.5026880502700806,0.04967375844717026,0.07678964734077454,1.9567639827728271,0.03034038096666336,1.6553174257278442,0.49981367588043213,-1.3263591527938843,0.9285250306129456,0.501331090927124,0.6353397369384766,-1.4441007375717163,0.5035080909729004,0.22263117134571075,-0.8816098570823669,0.9984216690063477,-0.10534603148698807,-0.5504655241966248,0.43324267864227295,-0.7664743065834045,0.6186469793319702,0.9970872402191162,-0.7092103362083435,-1.4214409589767456,0.5789088010787964,0.39481908082962036,-0.5107365250587463,1.51236891746521,0.5336076617240906,0.7821190357208252,1.0040314197540283,0.31904665198505977,3.1717011315556416,1.6358407043676808,16.900000000000002
170,0.13931049406528473,-0.1183304712176323,0.8625836968421936,-0.1716989278793335,0.4762721359729767,1.4998220205307007,1.1717277765274048,1.0107941627502441,0.5441973209381104,-0.7234882712364197,-0.5644252896308899,0.9979321956634521,-0.2526308000087738,0.18462912738323212,1.3385788202285767,1.5478267669677734,-0.40707382559776306,0.5017968416213989,0.04514952376484871,0.07341951876878738,1.9600054025650024,-0.002427306491881609,1.61527419090271,0.4965285658836365,-1.3179703950881958,0.9198784828186035,0.5041465759277344,0.6435286998748779,-1.4445536136627197,0.502751350402832,0.2124708741903305,-0.8734045624732971,0.9991249442100525,-0.15589909255504608,-0.5656964778900146,0.434400737285614,-0.7647772431373596,0.6230069398880005,0.9930405616760254,-0.7082703113555908,-1.4046030044555664,0.604979395866394,0.37415948510169983,-0.48783954977989197,1.5024878978729248,0.5310722589492798,0.7546235918998718,1.003546953201294,0.3429358278589812,3.1581009046752895,1.626783430124112,17.0
171,0.16838975250720978,-0.10648716241121292,0.8586294651031494,-0.1719793677330017,0.4846668839454651,1.5000633001327515,1.171045184135437,1.0131287574768066,0.5445639491081238,-0.7508463263511658,-0.5596111416816711,0.9999280571937561,-0.25579771399497986,0.18771478533744812,1.2909092903137207,1.546345591545105,-0.3997257947921753,0.5036231875419617,0.04156326502561569,0.07020678371191025,1.9607855081558228,-0.03538975492119789,1.570781946182251,0.4956728219985962,-1.3056461811065674,0.9123185873031616,0.5073769688606262,0.652643620967865,-1.4430943727493286,0.5016769170761108,0.19946788251399994,-0.8628225922584534,0.9992542266845703,-0.20237956941127777,-0.5861756205558777,0.43861186504364014,-0.764316201210022,0.620518147945404,0.9860288500785828,-0.701167106628418,-1.3890951871871948,0.6421568989753723,0.3529004156589508,-0.4667038321495056,1.4878346920013428,0.528884768486023,0.7230865955352783,1.003750205039978,0.37276193993107387,3.139320248514788,1.6153608540413962,17.1
172,0.19851717352867126,-0.09299465268850327,0.8526300191879272,-0.17334482073783875,0.4945334494113922,1.4998575448989868,1.1706452369689941,1.0154050588607788,0.5443888902664185,-0.7746233344078064,-0.5513627529144287,1.0019599199295044,-0.25896063446998596,0.19139434397220612,1.2427107095718384,1.5417799949645996,-0.39247801899909973,0.51146000623703,0.03864593058824539,0.06758609414100647,1.956912636756897,-0.06581057608127594,1.5249930620193481,0.4952120780944824,-1.2922420501708984,0.9084234833717346,0.5088112950325012,0.661858081817627,-1.441298007965088,0.5021369457244873,0.18454480171203613,-0.8494774103164673,0.9977717399597168,-0.2468940168619156,-0.6095094084739685,0.44031503796577454,-0.7642222046852112,0.6101585626602173,0.9761399030685425,-0.6894053220748901,-1.3722540140151978,0.687431275844574,0.3299090266227722,-0.44693300127983093,1.469313621520996,0.5265184640884399,0.6888459920883179,1.00399911403656,0.4066299051056812,3.118338129012909,1.60232105157162,17.2
173,0.2282506674528122,-0.0815790519118309,0.849082350730896,-0.17553859949111938,0.5051295757293701,1.495234489440918,1.1704331636428833,1.0163668394088745,0.5436989665031433,-0.7955014109611511,-0.5405583381652832,1.0020722150802612,-0.2608649432659149,0.1951361745595932,1.195298671722412,1.531385064125061,-0.38574454188346863,0.5269296169281006,0.036916691809892654,0.0660642758011818,1.9477699995040894,-0.09316109120845795,1.481261134147644,0.49158358573913574,-1.279099941253662,0.9085816740989685,0.5090423226356506,0.6698880195617676,-1.4381914138793945,0.5073064565658569,0.1685873568058014,-0.8339157700538635,0.9965317845344543,-0.2897345721721649,-0.6350888609886169,0.437202513217926,-0.7644183039665222,0.5922139883041382,0.9634520411491394,-0.6748666763305664,-1.3524539470672607,0.738218367099762,0.3052780330181122,-0.4275856018066406,1.4457643032073975,0.5245394706726074,0.6507455706596375,1.003535509109497,0.4397021588089483,3.094256982562237,1.5874215729641432,17.3
174,0.25468048453330994,-0.07444524019956589,0.8469269275665283,-0.17845964431762695,0.5146715044975281,1.484392523765564,1.169301152229309,1.0166712999343872,0.5433241724967957,-0.8135045170783997,-0.5283697247505188,1.001537799835205,-0.2612055242061615,0.19930417835712433,1.1439063549041748,1.515200138092041,-0.3768167495727539,0.5505799651145935,0.03650983050465584,0.06567886471748352,1.9336776733398438,-0.11527887731790543,1.4392963647842407,0.4899918735027313,-1.2688722610473633,0.9126522541046143,0.5089682340621948,0.6744089722633362,-1.4311327934265137,0.5184199213981628,0.15124844014644623,-0.8166658878326416,0.9957389831542969,-0.33179137110710144,-0.6601185202598572,0.4367425739765167,-0.764268159866333,0.5692311525344849,0.9480727314949036,-0.6599559187889099,-1.3281800746917725,0.7966367602348328,0.2791527807712555,-0.40815237164497375,1.4168076515197754,0.522709846496582,0.6054386496543884,1.0030362606048584,0.47141729096563906,3.0684720906757033,1.5693752518125692,17.400000000000002
175,0.27513405680656433,-0.07416940480470657,0.8444067239761353,-0.18152102828025818,0.5223188400268555,1.4671307802200317,1.1678436994552612,1.0158969163894653,0.5427560210227966,-0.8305479884147644,-0.5172313451766968,1.0021026134490967,-0.2623908519744873,0.20527607202529907,1.083160638809204,1.4900099039077759,-0.366277277469635,0.5828631520271301,0.0374629870057106,0.06659552454948425,1.9115177392959595,-0.1333521604537964,1.3938651084899902,0.4911995828151703,-1.2604529857635498,0.9215925931930542,0.5086102485656738,0.6745747327804565,-1.4161964654922485,0.5371835827827454,0.1317596137523651,-0.7965487241744995,0.9955857992172241,-0.3760948181152344,-0.6815446019172668,0.44039100408554077,-0.7637697458267212,0.5412539839744568,0.9284693002700806,-0.6464758515357971,-1.297493577003479,0.8683485984802246,0.24962513148784637,-0.3871188759803772,1.380644679069519,0.5207165479660034,0.5598406791687012,1.0020360946655273,0.5044691413966521,3.0379546416779046,1.5468633796543583,17.5
176,0.28721511363983154,-0.07728168368339539,0.8415291905403137,-0.18385449051856995,0.5264791250228882,1.446811556816101,1.1666637659072876,1.0151238441467285,0.5425276756286621,-0.8431745767593384,-0.5099074840545654,1.0016584396362305,-0.2658529579639435,0.21219614148139954,1.029387354850769,1.4617048501968384,-0.35327139496803284,0.6157209873199463,0.039772599935531616,0.0684608668088913,1.8857448101043701,-0.14074546098709106,1.3514715433120728,0.49000081419944763,-1.2541815042495728,0.9295817613601685,0.5084818005561829,0.6684918403625488,-1.3953938484191895,0.5603249073028564,0.11380885541439056,-0.7781064510345459,0.9958392381668091,-0.4150964915752411,-0.6924667954444885,0.44372862577438354,-0.7631062865257263,0.5138899087905884,0.9085749387741089,-0.6369451284408569,-1.2661157846450806,0.9369099736213684,0.22267745435237885,-0.36923012137413025,1.3430531024932861,0.5189457535743713,0.5138499140739441,1.0018744468688965,0.5289050073439691,3.0174280577783468,1.5236906807291908,17.6
177,0.2948884069919586,-0.08004361391067505,0.8404137492179871,-0.1857094168663025,0.5284239053726196,1.4232724905014038,1.1659362316131592,1.014381766319275,0.54230135679245,-0.8524280786514282,-0.5063928365707397,1.0004324913024902,-0.27246779203414917,0.21886539459228516,0.9844191074371338,1.4338293075561523,-0.33509084582328796,0.6494086980819702,0.04268456995487213,0.07131890207529068,1.858782410621643,-0.1329953968524933,1.313073992729187,0.48628249764442444,-1.2503890991210938,0.9374126195907593,0.5082595348358154,0.659173309803009,-1.3715975284576416,0.5865926742553711,0.09690150618553162,-0.761626660823822,0.9956899285316467,-0.44633617997169495,-0.6971807479858398,0.44369539618492126,-0.7626248002052307,0.4886867105960846,0.8890142440795898,-0.6301401853561401,-1.2353428602218628,1.0008176565170288,0.1982623189687729,-0.3539923429489136,1.305734634399414,0.5177738070487976,0.47007036209106445,1.0026023387908936,0.5220799470522226,2.997347583797689,1.501584788350667,17.7
178,0.3025371730327606,-0.08208607882261276,0.8404451012611389,-0.18702831864356995,0.528295636177063,1.3922417163848877,1.1661226749420166,1.014839768409729,0.5419983863830566,-0.8606324791908264,-0.5046442747116089,0.9994737505912781,-0.28119781613349915,0.22563660144805908,0.937850296497345,1.4017571210861206,-0.30734845995903015,0.6911267638206482,0.046917691826820374,0.07545829564332962,1.825528621673584,-0.1106916069984436,1.2717199325561523,0.48313474655151367,-1.2478638887405396,0.9454857110977173,0.5074822306632996,0.6455066800117493,-1.340152382850647,0.6211785078048706,0.07769861072301865,-0.7441100478172302,0.9948837161064148,-0.47653329372406006,-0.6991211771965027,0.4441406726837158,-0.7618308067321777,0.4606133699417114,0.8676140904426575,-0.6238141059875488,-1.2015894651412964,1.0732475519180298,0.1723926067352295,-0.3382022976875305,1.2627429962158203,0.5167794823646545,0.4335021674633026,1.0026615858078003,0.4954560005054377,2.9701717880555547,1.4772171819563857,17.8
179,0.30961769819259644,-0.08280563354492188,0.8405845165252686,-0.18777641654014587,0.5260903835296631,1.3567990064620972,1.1675606966018677,1.0147141218185425,0.542126476764679,-0.8665152788162231,-0.5035629272460938,0.9990937113761902,-0.2915497124195099,0.23079442977905273,0.8951383233070374,1.3702195882797241,-0.274108350276947,0.7350225448608398,0.05253833904862404,0.08085867017507553,1.7898929119110107,-0.07813093811273575,1.230660080909729,0.48169249296188354,-1.2454842329025269,0.9523067474365234,0.5071859359741211,0.6298295855522156,-1.303993821144104,0.6592317819595337,0.05768768489360809,-0.7256810069084167,0.9935250878334045,-0.5045594573020935,-0.7012469172477722,0.4507632851600647,-0.7597908973693848,0.4316544532775879,0.8454878330230713,-0.6168078780174255,-1.1682322025299072,1.1465867757797241,0.14793942868709564,-0.3227144479751587,1.219409704208374,0.5166587233543396,0.391530841588974,1.000013828277588,0.4706923462211207,2.9378243842588665,1.4522080705498563,17.900000000000002
180,0.3170066177845001,-0.0841759741306305,0.8433601260185242,-0.18855001032352448,0.5225666761398315,1.3136934041976929,1.1695199012756348,1.0138450860977173,0.5427360534667969,-0.871263861656189,-0.5007302761077881,1.0000128746032715,-0.30213746428489685,0.23188021779060364,0.8538182973861694,1.3374272584915161,-0.2337394505739212,0.785500168800354,0.06037859618663788,0.08779080957174301,1.7481907606124878,-0.03466356545686722,1.1869109869003296,0.4802200496196747,-1.242833137512207,0.9577345252037048,0.5073351263999939,0.6120810508728027,-1.259963035583496,0.7051700353622437,0.03527878224849701,-0.7053255438804626,0.9914357662200928,-0.5363271236419678,-0.7100059390068054,0.45699435472488403,-0.7547647953033447,0.39622125029563904,0.8196651339530945,-0.6053624153137207,-1.1337867975234985,1.2254652976989746,0.12477068603038788,-0.304275780916214,1.1714448928833008,0.518269956111908,0.3532240092754364,0.9987785220146179,0.4393611187316621,2.897935087022762,1.4260044153702178,18.0
181,0.3225662112236023,-0.0887691006064415,0.8486818671226501,-0.18941979110240936,0.5186384320259094,1.2708686590194702,1.1709496974945068,1.0121232271194458,0.5429062247276306,-0.8743167519569397,-0.49534812569618225,1.0008214712142944,-0.3097096383571625,0.23171621561050415,0.8288354277610779,1.3080140352249146,-0.19560173153877258,0.8346834778785706,0.06842830777168274,0.09440754354000092,1.7080036401748657,0.009478443302214146,1.153915524482727,0.4785146415233612,-1.2407677173614502,0.9625890851020813,0.5074902176856995,0.5955817699432373,-1.2170302867889404,0.7510898113250732,0.014824947342276573,-0.6876856684684753,0.9905315041542053,-0.5642673373222351,-0.7202696204185486,0.45759841799736023,-0.7479609251022339,0.36165058612823486,0.7949441075325012,-0.5901644229888916,-1.103491187095642,1.2975236177444458,0.10722475498914719,-0.28825506567955017,1.1274358034133911,0.5212252140045166,0.3154826760292053,0.9988980889320374,0.4048090290889122,2.8604651383766364,1.403669842191375,18.1
182,0.3256400227546692,-0.09630554169416428,0.8539233803749084,-0.18982042372226715,0.5141850113868713,1.2268558740615845,1.1713727712631226,1.0102365016937256,0.5433527231216431,-0.8771378993988037,-0.48943620920181274,1.0030252933502197,-0.3131190836429596,0.23271183669567108,0.8208794593811035,1.2779982089996338,-0.16002953052520752,0.8836700916290283,0.07630178332328796,0.10164124518632889,1.6670254468917847,0.054584283381700516,1.1276609897613525,0.47514608502388,-1.2394423484802246,0.9671710729598999,0.5062687993049622,0.5788765549659729,-1.1730629205703735,0.7990351915359497,-0.004469688981771469,-0.6725846529006958,0.9895607233047485,-0.5865822434425354,-0.7304563522338867,0.45379096269607544,-0.7386353611946106,0.32340341806411743,0.7697426080703735,-0.5724110007286072,-1.07467520236969,1.368833303451538,0.09212157875299454,-0.27346718311309814,1.086074948310852,0.5244850516319275,0.2792942523956299,0.9986764192581177,0.3739137084600285,2.840608534399645,1.3833496989324552,18.2
183,0.3259110748767853,-0.10540938377380371,0.8599798083305359,-0.1896916776895523,0.5092476010322571,1.1843801736831665,1.1707735061645508,1.0076950788497925,0.5436301231384277,-0.8804294466972351,-0.4814631938934326,1.0096644163131714,-0.3147072494029999,0.23488715291023254,0.8126084208488464,1.246080994606018,-0.1291341632604599,0.9293716549873352,0.08314738422632217,0.10914601385593414,1.6268802881240845,0.10164719074964523,1.106424331665039,0.47356852889060974,-1.2385458946228027,0.9716626405715942,0.5041279792785645,0.5614446401596069,-1.1287035942077637,0.8478003144264221,-0.021821249276399612,-0.6603735685348511,0.9890212416648865,-0.6009691953659058,-0.7360273599624634,0.4531305134296417,-0.7271120548248291,0.283259779214859,0.744813859462738,-0.5532174706459045,-1.0476136207580566,1.4381436109542847,0.07853172719478607,-0.25977930426597595,1.047624111175537,0.5285451412200928,0.24559426307678223,0.9982069730758667,0.3467520705093447,2.8278248033943094,1.3645333642192126,18.3
184,0.324190229177475,-0.11483371257781982,0.8673248887062073,-0.18934202194213867,0.504082441329956,1.1420025825500488,1.169682264328003,1.0056164264678955,0.5432621836662292,-0.8842126727104187,-0.47221294045448303,1.0190441608428955,-0.31546756625175476,0.2360335886478424,0.8005844354629517,1.2130886316299438,-0.10358111560344696,0.9726346731185913,0.08909931778907776,0.1165497750043869,1.5890432596206665,0.15224073827266693,1.0879319906234741,0.471614807844162,-1.2387067079544067,0.9760580062866211,0.5035561323165894,0.543537437915802,-1.0847444534301758,0.8966996669769287,-0.036596041172742844,-0.6506152749061584,0.9889620542526245,-0.6108576059341431,-0.7355823516845703,0.4534430503845215,-0.7143294811248779,0.24280618131160736,0.7200910449028015,-0.5331611633300781,-1.0237667560577393,1.5052446126937866,0.0658356249332428,-0.24841071665287018,1.0119054317474365,0.5328778028488159,0.2162507325410843,0.9975041151046753,0.32479755383616515,2.8184183568792545,1.3478990579588934,18.400000000000002
185,0.3205145597457886,-0.12322216480970383,0.8745506405830383,-0.18815597891807556,0.49857524037361145,1.0970717668533325,1.1687275171279907,1.004095435142517,0.5433909893035889,-0.887694776058197,-0.46131211519241333,1.0300904512405396,-0.31585264205932617,0.2364862710237503,0.7906360030174255,1.1796934604644775,-0.08354601263999939,1.0181479454040527,0.09494950622320175,0.12381521612405777,1.553393006324768,0.20724040269851685,1.0764440298080444,0.47078555822372437,-1.2389293909072876,0.9785926938056946,0.504417896270752,0.5252434015274048,-1.0418415069580078,0.9452639222145081,-0.04842071980237961,-0.6425585746765137,0.9887164235115051,-0.6200271248817444,-0.7308970093727112,0.45114952325820923,-0.6996110081672668,0.20282846689224243,0.6955246329307556,-0.5119418501853943,-1.0019021034240723,1.5703481435775757,0.053383514285087585,-0.2374749779701233,0.9777321815490723,0.5376690030097961,0.19052721560001373,0.9964215755462646,0.30831660863489363,2.811283807031107,1.3336649162479632,18.5
186,0.31543150544166565,-0.13012786209583282,0.8810338377952576,-0.18622002005577087,0.4918060004711151,1.0515697002410889,1.168449878692627,1.0016131401062012,0.5434538722038269,-0.8904452323913574,-0.449429452419281,1.0436170101165771,-0.3165903687477112,0.23694027960300446,0.785560131072998,1.146019697189331,-0.06479848176240921,1.0635885000228882,0.10129959136247635,0.13074547052383423,1.520448088645935,0.2645224630832672,1.0683232545852661,0.47116294503211975,-1.2399903535842896,0.9783921837806702,0.5040410161018372,0.5075183510780334,-0.9997314214706421,0.9920994639396667,-0.05792209506034851,-0.6338294744491577,0.9887837767601013,-0.6320149302482605,-0.7223019003868103,0.4506373703479767,-0.6834893822669983,0.1652792990207672,0.6719771027565002,-0.48947232961654663,-0.9823774695396423,1.6319727897644043,0.04046490415930748,-0.22629989683628082,0.9461418390274048,0.5429727435112,0.16902394592761993,0.9962481260299683,0.2984874267223572,2.8053160645201647,1.321345390227086,18.6
187,0.30911731719970703,-0.13713333010673523,0.8874251246452332,-0.18331170082092285,0.48377835750579834,1.0066269636154175,1.1690614223480225,0.9994461536407471,0.5435522198677063,-0.8915751576423645,-0.43741750717163086,1.0599603652954102,-0.3174838125705719,0.2378229945898056,0.7833942174911499,1.1128872632980347,-0.045860640704631805,1.105999231338501,0.10822148621082306,0.13745151460170746,1.4894521236419678,0.3236844837665558,1.0651612281799316,0.47147947549819946,-1.2422651052474976,0.9765821099281311,0.5027719736099243,0.4907926917076111,-0.9601172804832458,1.0355589389801025,-0.06667811423540115,-0.6217057704925537,0.9889692068099976,-0.6438342332839966,-0.7091795206069946,0.4517759382724762,-0.666890025138855,0.1300278902053833,0.6496164202690125,-0.46689414978027344,-0.9651601314544678,1.6903550624847412,0.026755856350064278,-0.21365848183631897,0.9153603911399841,0.548448383808136,0.15093927085399628,0.9963529706001282,0.29387832947414294,2.801996654039357,1.3110705426386093,18.7
188,0.30174165964126587,-0.14501658082008362,0.8933905363082886,-0.17986416816711426,0.47530826926231384,0.9630576372146606,1.170693278312683,0.998199462890625,0.5436350107192993,-0.8910912871360779,-0.4264051914215088,1.0797829627990723,-0.31856468319892883,0.2390083521604538,0.7835331559181213,1.0808870792388916,-0.026210352778434753,1.1480731964111328,0.11632271111011505,0.1435779631137848,1.458662509918213,0.3834543526172638,1.0598344802856445,0.47047579288482666,-1.2446125745773315,0.9740415811538696,0.5015299320220947,0.4751109778881073,-0.9235245585441589,1.0753320455551147,-0.07604590803384781,-0.6063053011894226,0.9882323741912842,-0.6531539559364319,-0.6965255737304688,0.45031651854515076,-0.6496356129646301,0.09651686996221542,0.6284826993942261,-0.4452371299266815,-0.9498289823532104,1.7454506158828735,0.010950427502393723,-0.19928447902202606,0.8838410377502441,0.5542022585868835,0.13603240251541138,0.9961953163146973,0.29596577232310145,2.801857715260795,1.3026746400935354,18.8
189,0.29360610246658325,-0.15436147153377533,0.9002929925918579,-0.17597153782844543,0.4675390422344208,0.920361340045929,1.1727138757705688,0.9965392351150513,0.5433345437049866,-0.8899549245834351,-0.416189581155777,1.102200984954834,-0.31974226236343384,0.23957236111164093,0.7860323786735535,1.050756573677063,-0.005464843008667231,1.188327670097351,0.12543097138404846,0.14851729571819305,1.4282424449920654,0.4430208206176758,1.0487687587738037,0.4716835916042328,-1.2473973035812378,0.9742762446403503,0.5004383325576782,0.46055757999420166,-0.891745924949646,1.1105037927627563,-0.0867098942399025,-0.5883154273033142,0.9882912039756775,-0.6613848209381104,-0.6890275478363037,0.44525328278541565,-0.6324571371078491,0.06556408852338791,0.6088027358055115,-0.4253308176994324,-0.9357981085777283,1.7964208126068115,-0.006398776546120644,-0.18416348099708557,0.8535707592964172,0.5607912540435791,0.12151248008012772,0.9959628582000732,0.30113634586152477,2.803194543635456,1.2964715514767506,18.900000000000002
190,0.28422194719314575,-0.16611464321613312,0.9079723954200745,-0.17067380249500275,0.460981160402298,0.8736181259155273,1.1752763986587524,0.9943417310714722,0.5430522561073303,-0.8888195157051086,-0.40533560514450073,1.1280155181884766,-0.3211919665336609,0.24143821001052856,0.7920300364494324,1.0217618942260742,0.016820043325424194,1.2287384271621704,0.13630616664886475,0.15345117449760437,1.3975775241851807,0.5081748366355896,1.0302705764770508,0.4744063913822174,-1.2531236410140991,0.9795754551887512,0.4987361431121826,0.44626736640930176,-0.8631551265716553,1.1422994136810303,-0.10099726915359497,-0.5694823861122131,0.9878426194190979,-0.6684014201164246,-0.6820232272148132,0.4473181366920471,-0.6145307421684265,0.03203030675649643,0.58835768699646,-0.4061577320098877,-0.9219955205917358,1.8465051651000977,-0.0261782705783844,-0.16717638075351715,0.8216450214385986,0.5665520429611206,0.10979402810335159,0.995996356010437,0.27840876623234917,2.8057569135114826,1.292155863534188,19.0
191,0.27542147040367126,-0.17717264592647552,0.9136825203895569,-0.16440735757350922,0.4566693603992462,0.8314574956893921,1.1773148775100708,0.991360604763031,0.5428599715232849,-0.8893253207206726,-0.3949596881866455,1.1528940200805664,-0.32298678159713745,0.24328134953975677,0.8004773855209351,0.9995725154876709,0.03562271595001221,1.2643324136734009,0.14648370444774628,0.15729905664920807,1.3710753917694092,0.5653520226478577,1.0064347982406616,0.4759073555469513,-1.2603298425674438,0.9879176020622253,0.4985062777996063,0.43481332063674927,-0.8422937393188477,1.166990876197815,-0.11544796824455261,-0.5560953617095947,0.9869644641876221,-0.6758872866630554,-0.6769194006919861,0.4502018094062805,-0.5991318821907043,0.0013921784702688456,0.5715824365615845,-0.391466349363327,-0.9114845395088196,1.8874577283859253,-0.044728681445121765,-0.15237928926944733,0.7922105193138123,0.572170078754425,0.0990762785077095,0.9969303011894226,0.26765956760087056,2.8088854210575067,1.29091755859798,19.1
192,0.2659069299697876,-0.187384232878685,0.919570803642273,-0.1570444256067276,0.4536108076572418,0.7921231389045715,1.1782134771347046,0.988538920879364,0.5432108044624329,-0.8898851871490479,-0.3835497200489044,1.1786539554595947,-0.3241148293018341,0.245292529463768,0.8095768690109253,0.9813643097877502,0.05218656733632088,1.298152208328247,0.15684138238430023,0.16046980023384094,1.3446688652038574,0.6154956817626953,0.9746167063713074,0.47828441858291626,-1.270540714263916,0.9981960654258728,0.49865177273750305,0.4250178635120392,-0.8241655230522156,1.1912288665771484,-0.1299755871295929,-0.5482349395751953,0.9863665103912354,-0.6820265650749207,-0.6691816449165344,0.44857335090637207,-0.5846695899963379,-0.029943304136395454,0.5554616451263428,-0.3795202672481537,-0.9032806754112244,1.9235295057296753,-0.06323304772377014,-0.13753356039524078,0.7636361718177795,0.5779826641082764,0.08859984576702118,0.9973236918449402,0.2676072822532392,2.8126136457690403,1.2912671686787964,19.200000000000003
193,0.25615623593330383,-0.19722609221935272,0.9267778396606445,-0.14919283986091614,0.44985976815223694,0.7557205557823181,1.1791797876358032,0.9866958856582642,0.54366135597229,-0.8906919956207275,-0.3707062900066376,1.2048091888427734,-0.3245047330856323,0.247433602809906,0.8197795748710632,0.9662888646125793,0.0668366551399231,1.3292118310928345,0.1669035255908966,0.16347208619117737,1.3180186748504639,0.6581769585609436,0.9366074800491333,0.4798058271408081,-1.2788383960723877,1.0097174644470215,0.49658825993537903,0.4162137508392334,-0.807039201259613,1.2148927450180054,-0.14270512759685516,-0.5469648838043213,0.9850741624832153,-0.6859500408172607,-0.6584018468856812,0.4504973292350769,-0.5718721151351929,-0.06309390068054199,0.5401058197021484,-0.3695983290672302,-0.8972476124763489,1.9544447660446167,-0.08090808987617493,-0.12198805809020996,0.7363091707229614,0.5841822028160095,0.07769174128770828,0.9965262413024902,0.27534373108506977,2.817492961673051,1.2920914342411074,19.3
194,0.24562563002109528,-0.20754770934581757,0.9339939951896667,-0.14138959348201752,0.44613027572631836,0.7210939526557922,1.1818037033081055,0.9845196604728699,0.5440858602523804,-0.8917789459228516,-0.3558095395565033,1.2302008867263794,-0.3242526054382324,0.25073128938674927,0.8311697244644165,0.9542795419692993,0.0802694782614708,1.357594609260559,0.17730119824409485,0.166375994682312,1.2920438051223755,0.6967332363128662,0.8974277377128601,0.47689011693000793,-1.2842663526535034,1.0221043825149536,0.4962715208530426,0.40808069705963135,-0.7900575995445251,1.2368907928466797,-0.1544497311115265,-0.5515420436859131,0.9854412078857422,-0.6905245780944824,-0.6455535888671875,0.45107322931289673,-0.5619341135025024,-0.09912816435098648,0.5257973074913025,-0.35962119698524475,-0.8925257325172424,1.9818780422210693,-0.09755521267652512,-0.10573709011077881,0.710340678691864,0.591107964515686,0.0656217709183693,0.9963887929916382,0.289372287103472,2.822505356792092,1.2943652029542043,19.400000000000002
195,0.23459602892398834,-0.2192327231168747,0.9392074346542358,-0.1338856965303421,0.4417998492717743,0.6890711784362793,1.1847363710403442,0.9828200340270996,0.5425436496734619,-0.8931494951248169,-0.3405490517616272,1.2544561624526978,-0.32375359535217285,0.25416019558906555,0.8427696228027344,0.9450892806053162,0.09223423153162003,1.3834160566329956,0.18752984702587128,0.16962085664272308,1.2674760818481445,0.7328437566757202,0.8605644702911377,0.4747730493545532,-1.288322925567627,1.0342652797698975,0.49720168113708496,0.40076330304145813,-0.7740452289581299,1.2571567296981812,-0.16468295454978943,-0.558470606803894,0.9882158637046814,-0.7011183500289917,-0.6318724155426025,0.44579678773880005,-0.5560489892959595,-0.13772276043891907,0.5110498666763306,-0.3482327461242676,-0.8881820440292358,2.007096767425537,-0.11222903430461884,-0.09043929725885391,0.6870492696762085,0.5977965593338013,0.05210508406162262,0.9970030784606934,0.3080286844400244,2.827641937195885,1.2987335967703117,19.5
196,0.22337009012699127,-0.23201803863048553,0.9450506567955017,-0.1269514262676239,0.4369753301143646,0.6593332290649414,1.187550663948059,0.9807519316673279,0.5421805381774902,-0.8943688869476318,-0.3255719542503357,1.2772622108459473,-0.3231026828289032,0.25741031765937805,0.8538541197776794,0.9381237626075745,0.10319988429546356,1.406607747077942,0.197503000497818,0.17262862622737885,1.2445573806762695,0.7662723064422607,0.8233426809310913,0.4751878082752228,-1.2901554107666016,1.0431121587753296,0.5008456707000732,0.39426031708717346,-0.759814441204071,1.277189016342163,-0.17438018321990967,-0.5626494884490967,0.9902103543281555,-0.7144944667816162,-0.6241498589515686,0.444331556558609,-0.5537962317466736,-0.17619065940380096,0.5006669759750366,-0.3349202573299408,-0.8832917213439941,2.0292680263519287,-0.12426172196865082,-0.07517620921134949,0.6652747392654419,0.604166567325592,0.03702330216765404,0.9972683787345886,0.32948032729163856,2.8291351406311143,1.3032541309807815,19.6
197,0.21252764761447906,-0.244195818901062,0.9518453478813171,-0.12028424441814423,0.4311439096927643,0.6318283081054688,1.189604640007019,0.979424774646759,0.5448153614997864,-0.8957647085189819,-0.3120976984500885,1.297852873802185,-0.3231034278869629,0.2604883313179016,0.8650093674659729,0.9331703782081604,0.11274992674589157,1.4270741939544678,0.2071685492992401,0.17511987686157227,1.2232508659362793,0.7972186803817749,0.7883101105690002,0.47544872760772705,-1.2876297235488892,1.0456819534301758,0.5046982169151306,0.38807690143585205,-0.7482120990753174,1.2967262268066406,-0.184477299451828,-0.5608530640602112,0.9925279021263123,-0.7319861054420471,-0.6209396123886108,0.44278484582901,-0.5520822405815125,-0.21100978553295135,0.49220961332321167,-0.3203774690628052,-0.8773075342178345,2.047933340072632,-0.13355118036270142,-0.060791946947574615,0.6427538394927979,0.6100581288337708,0.020325200632214546,0.9964536428451538,0.3530330778523511,2.826104119455176,1.3076015733123445,19.700000000000003
198,0.2027854025363922,-0.25507649779319763,0.957114577293396,-0.11355888843536377,0.42464935779571533,0.6064772009849548,1.1910173892974854,0.9789665937423706,0.5477855205535889,-0.8977565765380859,-0.3004755973815918,1.3163280487060547,-0.3250419795513153,0.26419365406036377,0.8766342401504517,0.9298041462898254,0.1214805617928505,1.445028305053711,0.21694055199623108,0.17676612734794617,1.202713131904602,0.8258469700813293,0.7560993432998657,0.47453445196151733,-1.2825822830200195,1.0424511432647705,0.5060256123542786,0.382612943649292,-0.7393630743026733,1.3149425983428955,-0.19536742568016052,-0.5543891787528992,0.9952608346939087,-0.7544583678245544,-0.6219142079353333,0.4413236379623413,-0.5474684238433838,-0.24057340621948242,0.4849972426891327,-0.30506017804145813,-0.8707649111747742,2.0638232231140137,-0.14097988605499268,-0.0466536320745945,0.6209885478019714,0.6157232522964478,0.00444826390594244,0.9956575036048889,0.3787558006154263,2.82101489598381,1.3121488190761006,19.8
199,0.19367742538452148,-0.2649522125720978,0.9614113569259644,-0.1065887063741684,0.41866832971572876,0.5832074880599976,1.1907646656036377,0.9818286299705505,0.5470574498176575,-0.8998575210571289,-0.29081234335899353,1.3327422142028809,-0.3288938105106354,0.26971176266670227,0.8884381055831909,0.9281023144721985,0.1288466453552246,1.4601490497589111,0.22692221403121948,0.17760851979255676,1.183508276939392,0.8519845604896545,0.7258773446083069,0.4730692505836487,-1.2762892246246338,1.0338364839553833,0.5066531896591187,0.3777977228164673,-0.7329922318458557,1.3321510553359985,-0.20536720752716064,-0.5446296334266663,0.9975765347480774,-0.7792337536811829,-0.6262627840042114,0.44248586893081665,-0.5400705337524414,-0.2644578218460083,0.4782327115535736,-0.2894720435142517,-0.8638044595718384,2.0777363777160645,-0.14894253015518188,-0.03312264382839203,0.6011897325515747,0.6207842230796814,-0.011590326204895973,0.995464026927948,0.40592283511247124,2.8178786695928126,1.3167788702952559,19.900000000000002
200,0.1859036087989807,-0.2747342884540558,0.9656535983085632,-0.09922665357589722,0.4126488268375397,0.5623841285705566,1.190170407295227,0.9863500595092773,0.5463079214096069,-0.9011251330375671,-0.28229013085365295,1.3477023839950562,-0.3344578444957733,0.2770223915576935,0.9001321196556091,0.9268326163291931,0.13550430536270142,1.4727885723114014,0.2370275855064392,0.1784951090812683,1.1666154861450195,0.8746666312217712,0.6969219446182251,0.4735899269580841,-1.2702183723449707,1.0220879316329956,0.5064877271652222,0.3737308084964752,-0.7283874154090881,1.3487712144851685,-0.21445000171661377,-0.5337761640548706,1.000675082206726,-0.8061824440956116,-0.6318832039833069,0.44337397813796997,-0.5317360758781433,-0.28310906887054443,0.47353723645210266,-0.27408668398857117,-0.856998085975647,2.088881015777588,-0.15768563747406006,-0.018747340887784958,0.5840120911598206,0.6254138946533203,-0.0270891934633255,0.9952660202980042,0.4333612218580363,2.814518247641256,1.3213274650526656,20.0
201,0.1776641607284546,-0.2859996259212494,0.9702512621879578,-0.09084417670965195,0.4050477147102356,0.5422566533088684,1.189069151878357,0.9908598065376282,0.5460662841796875,-0.9002044200897217,-0.2719841003417969,1.3619199991226196,-0.34188422560691833,0.28749775886535645,0.912895679473877,0.9233018159866333,0.14288146793842316,1.484655499458313,0.247572124004364,0.17929121851921082,1.1504690647125244,0.8992539048194885,0.665229856967926,0.47281792759895325,-1.2654074430465698,1.0087884664535522,0.504727840423584,0.3701755702495575,-0.7242153882980347,1.3664876222610474,-0.22262921929359436,-0.5214547514915466,1.0043864250183105,-0.8349476456642151,-0.6370018720626831,0.44011908769607544,-0.5242308974266052,-0.3027156591415405,0.4699031412601471,-0.25756996870040894,-0.8499112725257874,2.0984106063842773,-0.16705960035324097,-0.0018534465925768018,0.5657628178596497,0.6298062801361084,-0.04459013044834137,0.9944629669189453,0.4146442880863518,2.809088073625678,1.3263912508308635,20.1
202,0.17041979730129242,-0.29668065905570984,0.9735488295555115,-0.08336338400840759,0.3969893157482147,0.5260233283042908,1.1877250671386719,0.9926927089691162,0.5437538027763367,-0.8965123891830444,-0.26031455397605896,1.3738670349121094,-0.34975892305374146,0.29947561025619507,0.9242925047874451,0.9160842895507812,0.1498950868844986,1.4937939643859863,0.25557103753089905,0.18034662306308746,1.1374129056930542,0.9210947751998901,0.6357039213180542,0.4717088043689728,-1.2619858980178833,0.9970380067825317,0.501959502696991,0.36795270442962646,-0.7203089594841003,1.380983829498291,-0.22827354073524475,-0.5110683441162109,1.0075172185897827,-0.8596778512001038,-0.6430200934410095,0.4402602016925812,-0.520222544670105,-0.3235512375831604,0.4623090624809265,-0.24232283234596252,-0.8440806865692139,2.1054487228393555,-0.17423032224178314,0.0125216543674469,0.5493565797805786,0.6331474781036377,-0.06055958569049835,0.9939954280853271,0.395748182226982,2.8031526046093993,1.3308862336879048,20.200000000000003
203,0.16285328567028046,-0.30713579058647156,0.9765039682388306,-0.07688867300748825,0.3873179256916046,0.5113151669502258,1.1867011785507202,0.9926922917366028,0.5436549782752991,-0.8902926445007324,-0.24607685208320618,1.385935664176941,-0.3592395782470703,0.3122403025627136,0.9350331425666809,0.9040228128433228,0.15772119164466858,1.5009969472885132,0.26220908761024475,0.18133315443992615,1.125069499015808,0.947179913520813,0.6070900559425354,0.46783843636512756,-1.2602311372756958,0.9873358607292175,0.49959176778793335,0.3668667674064636,-0.716503918170929,1.3945101499557495,-0.23159384727478027,-0.5029547810554504,1.010023593902588,-0.8866264820098877,-0.6493580937385559,0.44175052642822266,-0.5208254456520081,-0.3455950617790222,0.45584720373153687,-0.22751076519489288,-0.8382094502449036,2.1107866764068604,-0.17833960056304932,0.02433658577501774,0.5350310802459717,0.6363346576690674,-0.07675054669380188,0.993257999420166,0.3776376416261703,2.794297473411228,1.3357581243976353,20.3
204,0.1553286612033844,-0.3172268569469452,0.9793779253959656,-0.07157563418149948,0.3757845461368561,0.49804824590682983,1.186785101890564,0.9926078915596008,0.5445235371589661,-0.8818150758743286,-0.22967834770679474,1.3970870971679688,-0.369207501411438,0.32694369554519653,0.9443154335021973,0.8876122236251831,0.16634182631969452,1.5066275596618652,0.2679517865180969,0.18075937032699585,1.1127715110778809,0.977639377117157,0.5775027871131897,0.4633215367794037,-1.2580029964447021,0.9775627851486206,0.4976932406425476,0.36675482988357544,-0.7127236723899841,1.407310128211975,-0.23362495005130768,-0.4970029890537262,1.012603521347046,-0.9148231744766235,-0.6565576195716858,0.4381104111671448,-0.5245867967605591,-0.3676212728023529,0.448853462934494,-0.21220432221889496,-0.8333034515380859,2.1141977310180664,-0.18145282566547394,0.03509019687771797,0.5238317847251892,0.6394205689430237,-0.09287981688976288,0.9922642111778259,0.35890169642885694,2.784780191772796,1.340983860329071,20.400000000000002
205,0.1488306224346161,-0.32586050033569336,0.9816030859947205,-0.06720435619354248,0.3634544610977173,0.4860667288303375,1.1875113248825073,0.9935638904571533,0.5436089634895325,-0.8713123798370361,-0.21243777871131897,1.4067862033843994,-0.3807371258735657,0.34303608536720276,0.9543358087539673,0.867634117603302,0.17483049631118774,1.5112566947937012,0.2727096378803253,0.17911994457244873,1.1012765169143677,1.0064270496368408,0.5476142764091492,0.46285882592201233,-1.2551807165145874,0.9671446084976196,0.4989192485809326,0.3676087260246277,-0.7097145915031433,1.418562889099121,-0.23508134484291077,-0.49270230531692505,1.0168724060058594,-0.944881796836853,-0.6655874252319336,0.4355833828449249,-0.5273299813270569,-0.3870750963687897,0.4441925883293152,-0.19735674560070038,-0.8281685709953308,2.1166276931762695,-0.18137429654598236,0.04530104622244835,0.5123597383499146,0.6428410410881042,-0.10774120688438416,0.9919536709785461,0.3390393679596386,2.776860935966885,1.3457130320499173,20.5
206,0.1434871107339859,-0.33242809772491455,0.9834858179092407,-0.06395722180604935,0.35231614112854004,0.47614675760269165,1.1894569396972656,0.9965365529060364,0.5433598160743713,-0.859501838684082,-0.19539497792720795,1.4158233404159546,-0.39279091358184814,0.35935908555984497,0.9650525450706482,0.8452082872390747,0.18295744061470032,1.5150461196899414,0.27721232175827026,0.17613175511360168,1.0906959772109985,1.0314905643463135,0.5184892416000366,0.46214559674263,-1.2519534826278687,0.9606888890266418,0.5010671615600586,0.3686031401157379,-0.7083116173744202,1.4291244745254517,-0.23592552542686462,-0.48995813727378845,1.019750714302063,-0.9736598134040833,-0.6750736832618713,0.43761950731277466,-0.5254595875740051,-0.4051908850669861,0.43550071120262146,-0.18335506319999695,-0.8225021362304688,2.1179358959198,-0.179798886179924,0.05582303926348686,0.5005578994750977,0.6463046669960022,-0.1220269650220871,0.9916558265686035,0.3192543727280567,2.7699827398551866,1.3503411263324194,20.6
207,0.1392611563205719,-0.33780747652053833,0.9850006699562073,-0.06190599873661995,0.344126433134079,0.46840035915374756,1.1908069849014282,0.9998898506164551,0.5433624386787415,-0.8470681309700012,-0.17856916785240173,1.4243648052215576,-0.40564247965812683,0.37573227286338806,0.9749721884727478,0.8212471008300781,0.19110697507858276,1.5184670686721802,0.2815493643283844,0.17249707877635956,1.080995798110962,1.0527359247207642,0.49157392978668213,0.45791298151016235,-1.2474557161331177,0.9591467976570129,0.500108003616333,0.36961308121681213,-0.7077673673629761,1.438864827156067,-0.23549315333366394,-0.48877784609794617,1.022566556930542,-0.9982176423072815,-0.6850751638412476,0.43850046396255493,-0.5210912823677063,-0.42651715874671936,0.42760756611824036,-0.1713729053735733,-0.8152844309806824,2.118488311767578,-0.17923997342586517,0.06554339826107025,0.49186185002326965,0.6492105722427368,-0.134258434176445,0.9916127324104309,0.30319335495563404,2.7644044480166166,1.3548677149417547,20.700000000000003
208,0.135572150349617,-0.3419654667377472,0.986405611038208,-0.061836156994104385,0.34008485078811646,0.46315157413482666,1.1918138265609741,1.0019128322601318,0.5431928634643555,-0.8341189622879028,-0.16240039467811584,1.4323620796203613,-0.41735604405403137,0.39254146814346313,0.9838582277297974,0.796458899974823,0.19938874244689941,1.521030068397522,0.28566601872444153,0.16851353645324707,1.0719788074493408,1.0692507028579712,0.46482017636299133,0.45618492364883423,-1.2428092956542969,0.9619449973106384,0.49799203872680664,0.36981114745140076,-0.7077364325523376,1.4461729526519775,-0.2356809377670288,-0.4875961244106293,1.0264745950698853,-1.016693115234375,-0.6959438323974609,0.438408762216568,-0.5170566439628601,-0.45431673526763916,0.4228910803794861,-0.16110000014305115,-0.8067663908004761,2.1181650161743164,-0.17964377999305725,0.07370276004076004,0.4850943684577942,0.6510344743728638,-0.14401081204414368,0.9925137758255005,0.2920950881653033,2.7876871907649106,1.3585771187093088,20.8
209,0.1317489594221115,-0.3459402322769165,0.9876274466514587,-0.06219429895281792,0.3368583917617798,0.45734116435050964,1.1918376684188843,1.0015408992767334,0.543070912361145,-0.8209471702575684,-0.14680753648281097,1.440237045288086,-0.42768043279647827,0.40864306688308716,0.9922837615013123,0.7707681655883789,0.20780611038208008,1.5224250555038452,0.2895200550556183,0.1642022728919983,1.0625286102294922,1.0819886922836304,0.44015204906463623,0.45282411575317383,-1.2386620044708252,0.9668931365013123,0.49709048867225647,0.3702678978443146,-0.708967924118042,1.450980544090271,-0.23750297725200653,-0.48492640256881714,1.030312418937683,-1.0302258729934692,-0.7099632024765015,0.43752148747444153,-0.5118429064750671,-0.4821465015411377,0.4209156036376953,-0.15248358249664307,-0.7973577976226807,2.1167423725128174,-0.18297415971755981,0.07665497809648514,0.4778558015823364,0.6514177918434143,-0.14991191029548645,0.9930249452590942,0.2876011849596179,2.8067692020339097,1.3614053321734203,20.900000000000002
210,0.12747855484485626,-0.3499809205532074,0.9885659217834473,-0.061412263661623,0.3307179808616638,0.45163872838020325,1.1903562545776367,0.9990086555480957,0.5437134504318237,-0.8070881366729736,-0.13201016187667847,1.4480199813842773,-0.436492919921875,0.42534875869750977,0.9999148845672607,0.7439011931419373,0.21626178920269012,1.523250699043274,0.2938583493232727,0.15879499912261963,1.0529286861419678,1.0942351818084717,0.41889017820358276,0.4484083652496338,-1.2362934350967407,0.9731230139732361,0.49606066942214966,0.3710365891456604,-0.7105737328529358,1.4548271894454956,-0.24058526754379272,-0.48003602027893066,1.034315586090088,-1.038694143295288,-0.7222364544868469,0.43892043828964233,-0.5079734325408936,-0.5100430250167847,0.41327178478240967,-0.14480167627334595,-0.7878589034080505,2.1147282123565674,-0.18927040696144104,0.07780089974403381,0.4729611277580261,0.6505764722824097,-0.1538083404302597,0.9924957752227783,0.2841995767842838,2.818214324793357,1.3636420022451778,21.0
211,0.12305229157209396,-0.35415565967559814,0.989258885383606,-0.05872051790356636,0.32271283864974976,0.4472527801990509,1.1875847578048706,0.9968981742858887,0.544069230556488,-0.7919415235519409,-0.1172315776348114,1.4564629793167114,-0.44335153698921204,0.4455670416355133,1.0070198774337769,0.7139263153076172,0.2254042625427246,1.523627758026123,0.29897236824035645,0.1523139774799347,1.0442591905593872,1.1099600791931152,0.39845773577690125,0.44762253761291504,-1.2355319261550903,0.9767060279846191,0.49646711349487305,0.3718213737010956,-0.7119534015655518,1.4580427408218384,-0.24549835920333862,-0.4727999269962311,1.0379900932312012,-1.044619083404541,-0.7321997880935669,0.44218969345092773,-0.5039472579956055,-0.542961061000824,0.4069543182849884,-0.13717563450336456,-0.778072714805603,2.1121106147766113,-0.1990688443183899,0.07958956062793732,0.4703857898712158,0.6496350169181824,-0.1573793590068817,0.9919921159744263,0.2816766180924605,2.825401421443629,1.365396313329281,21.1
212,0.11914902925491333,-0.35726067423820496,0.9899516701698303,-0.05538450554013252,0.31660914421081543,0.4439931809902191,1.185741901397705,0.9998512268066406,0.5456135869026184,-0.7781214118003845,-0.10468502342700958,1.4629133939743042,-0.4461352825164795,0.4660281538963318,1.0127334594726562,0.6860596537590027,0.23310193419456482,1.523650050163269,0.303945392370224,0.1456839144229889,1.0379868745803833,1.127481460571289,0.38131070137023926,0.4487728178501129,-1.236700177192688,0.9758158326148987,0.49818968772888184,0.37231531739234924,-0.7123224139213562,1.459507703781128,-0.2519313097000122,-0.4648649990558624,1.041439414024353,-1.0515462160110474,-0.737045407295227,0.442158967256546,-0.4989170432090759,-0.5803179144859314,0.40581777691841125,-0.13088147342205048,-0.7697087526321411,2.1093151569366455,-0.20903971791267395,0.0823584720492363,0.4691369831562042,0.6500575542449951,-0.16123950481414795,0.991411566734314,0.28127479887960927,2.83424961783166,1.3676035352134843,21.200000000000003
213,0.11608921736478806,-0.35942479968070984,0.9900944828987122,-0.05227159336209297,0.3117871880531311,0.44135281443595886,1.1864606142044067,1.0068222284317017,0.5458239912986755,-0.7644844651222229,-0.09207582473754883,1.4688127040863037,-0.4444170296192169,0.4884953498840332,1.0173428058624268,0.6590556502342224,0.23948419094085693,1.5236283540725708,0.3079950213432312,0.13968448340892792,1.032065510749817,1.1484606266021729,0.3678719401359558,0.4478899836540222,-1.2394208908081055,0.9699290990829468,0.49978816509246826,0.37214380502700806,-0.7114072442054749,1.4599268436431885,-0.2594066858291626,-0.45671045780181885,1.044852375984192,-1.062444806098938,-0.7389445900917053,0.44094446301460266,-0.4940130114555359,-0.6220608353614807,0.40640655159950256,-0.12526856362819672,-0.7618024349212646,2.106353998184204,-0.2148425281047821,0.08376771956682205,0.4665914475917816,0.6513612866401672,-0.16525346040725708,0.9914340376853943,0.2811746351210663,2.848908052145627,1.3711456577710741,21.3
214,0.11352653801441193,-0.36104896664619446,0.9895622730255127,-0.050278808921575546,0.30866217613220215,0.43931663036346436,1.1867070198059082,1.012821912765503,0.5464046597480774,-0.7509430646896362,-0.07955855131149292,1.4739784002304077,-0.4380239248275757,0.5120031833648682,1.0210230350494385,0.6335065364837646,0.24467259645462036,1.523404836654663,0.31226861476898193,0.13305389881134033,1.0264149904251099,1.1735625267028809,0.36140602827072144,0.4457811713218689,-1.2430229187011719,0.9622178077697754,0.5007584095001221,0.37126946449279785,-0.7100130319595337,1.4606517553329468,-0.26755523681640625,-0.4478704035282135,1.046212911605835,-1.0790971517562866,-0.7370021343231201,0.44226816296577454,-0.4883880019187927,-0.664082944393158,0.4060511887073517,-0.1205035150051117,-0.754004716873169,2.1032650470733643,-0.21536235511302948,0.08191149681806564,0.46423444151878357,0.6537567973136902,-0.16965903341770172,0.9908633828163147,0.2815836378508887,2.8647158933479497,1.3754245051737166,21.400000000000002
215,0.11148680746555328,-0.361857146024704,0.9890369772911072,-0.05007307231426239,0.3069135546684265,0.4371843934059143,1.1843622922897339,1.01608145236969,0.5458478331565857,-0.7382439970970154,-0.06714862585067749,1.4787520170211792,-0.42810311913490295,0.537047803401947,1.0241467952728271,0.6100598573684692,0.24953897297382355,1.5230302810668945,0.3164348602294922,0.12636761367321014,1.022058129310608,1.1990925073623657,0.3610978126525879,0.4441273510456085,-1.2468318939208984,0.954979419708252,0.501772940158844,0.3708508312702179,-0.7085899710655212,1.4614607095718384,-0.2766454517841339,-0.4386962652206421,1.0470243692398071,-1.1018993854522705,-0.731029212474823,0.44512704014778137,-0.4810347259044647,-0.7030526995658875,0.40263858437538147,-0.11651013046503067,-0.7461060285568237,2.099865198135376,-0.2111840695142746,0.08110684156417847,0.4642208516597748,0.6559059023857117,-0.17450715601444244,0.9907752275466919,0.2787048531630536,2.8791548781664114,1.379962270369989,21.5
216,0.10866668820381165,-0.3614042401313782,0.9880732893943787,-0.050293661653995514,0.3047138452529907,0.43657562136650085,1.177937626838684,1.017162799835205,0.5444612503051758,-0.7265892624855042,-0.05541784688830376,1.4828035831451416,-0.41619420051574707,0.5637133717536926,1.02677583694458,0.5895481705665588,0.2538997232913971,1.5224883556365967,0.3201756179332733,0.11953530460596085,1.0180472135543823,1.2206028699874878,0.36526235938072205,0.4426073431968689,-1.2494642734527588,0.9517519474029541,0.5008464455604553,0.3705616891384125,-0.7075140476226807,1.4622827768325806,-0.28720569610595703,-0.42883339524269104,1.0490591526031494,-1.128386378288269,-0.7217268347740173,0.44725853204727173,-0.4714837968349457,-0.7407420873641968,0.3994408845901489,-0.11318651586771011,-0.7381757497787476,2.096097946166992,-0.2063976377248764,0.08405817300081253,0.46109113097190857,0.6577388048171997,-0.17963188886642456,0.9913960099220276,0.27140078712747256,2.8900373607296066,1.384575835657542,21.6
217,0.10518611967563629,-0.3583538830280304,0.9874935150146484,-0.048775527626276016,0.30029547214508057,0.4391707479953766,1.170103907585144,1.0178592205047607,0.5439069867134094,-0.7170223593711853,-0.04430941119790077,1.4864366054534912,-0.40318211913108826,0.5912131667137146,1.029100775718689,0.5717450976371765,0.25805261731147766,1.5219274759292603,0.3234248161315918,0.1133088767528534,1.013293743133545,1.2374557256698608,0.3692686855792999,0.4402778744697571,-1.251881718635559,0.9520885348320007,0.49898800253868103,0.36989209055900574,-0.7058073878288269,1.4623769521713257,-0.29871031641960144,-0.4176064729690552,1.054019808769226,-1.1562153100967407,-0.7084757089614868,0.4498727321624756,-0.46112072467803955,-0.7774136662483215,0.3990786373615265,-0.11063452064990997,-0.7303385138511658,2.092322826385498,-0.20511431992053986,0.09470560401678085,0.45899713039398193,0.659214198589325,-0.18472138047218323,0.991033136844635,0.2590407251612309,2.898419540418578,1.3887567921243371,21.700000000000003
218,0.10048051923513412,-0.3534389138221741,0.9882974624633789,-0.04569973051548004,0.29318392276763916,0.44266825914382935,1.1612097024917603,1.018250584602356,0.5440015196800232,-0.7090412378311157,-0.035120636224746704,1.489001750946045,-0.38894030451774597,0.6192046999931335,1.031054973602295,0.5568320155143738,0.2617880403995514,1.521398901939392,0.3268730938434601,0.10746071487665176,1.0080634355545044,1.2500338554382324,0.3719271719455719,0.43886446952819824,-1.2540154457092285,0.9551339745521545,0.49760690331459045,0.36772528290748596,-0.7023531198501587,1.4623713493347168,-0.307017982006073,-0.40474042296409607,1.0578851699829102,-1.1827374696731567,-0.6921373605728149,0.4540085792541504,-0.44999632239341736,-0.8160482048988342,0.39941275119781494,-0.10865824669599533,-0.7228478789329529,2.088770627975464,-0.21039855480194092,0.10994744300842285,0.46283745765686035,0.6604794859886169,-0.18869833648204803,0.9903644919395447,0.24720053965262748,2.9030353077816584,1.392045253546451,21.8
219,0.09543845057487488,-0.3474280536174774,0.989643931388855,-0.04194868728518486,0.28629112243652344,0.444479763507843,1.1534196138381958,1.016555905342102,0.5444583296775818,-0.7033928632736206,-0.02785482630133629,1.4909429550170898,-0.3731279969215393,0.6467158198356628,1.0331287384033203,0.5449427366256714,0.26514098048210144,1.5211349725723267,0.3305811285972595,0.10217255353927612,1.0034401416778564,1.2618645429611206,0.37201187014579773,0.4399394094944,-1.2553099393844604,0.9579637050628662,0.49790114164352417,0.36362236738204956,-0.6962401270866394,1.4629582166671753,-0.3129412829875946,-0.3891189992427826,1.0570447444915771,-1.206261396408081,-0.6752466559410095,0.458574503660202,-0.4386819005012512,-0.8578492403030396,0.39946216344833374,-0.10733424127101898,-0.7161545753479004,2.085615634918213,-0.22148171067237854,0.12949348986148834,0.4660748839378357,0.6614199280738831,-0.1901090145111084,0.9908336997032166,0.23934066368686335,2.9047661537639082,1.395227609498206,21.900000000000002
220,0.08785092830657959,-0.3452537953853607,0.9895933270454407,-0.038416653871536255,0.279344379901886,0.4441334903240204,1.1479815244674683,1.0134923458099365,0.5441179871559143,-0.6999450325965881,-0.02297503687441349,1.4922887086868286,-0.35611140727996826,0.6744274497032166,1.0349913835525513,0.5360143184661865,0.2680487036705017,1.52088463306427,0.3345407247543335,0.09751985222101212,0.9995443820953369,1.2747334241867065,0.3647039234638214,0.4425218403339386,-1.256185531616211,0.9603785872459412,0.49837371706962585,0.3573162853717804,-0.6873710751533508,1.4642306566238403,-0.3182351291179657,-0.3698054850101471,1.054598093032837,-1.2279322147369385,-0.6584970951080322,0.46239009499549866,-0.42518964409828186,-0.8989865779876709,0.398773729801178,-0.10630835592746735,-0.7102722525596619,2.0827081203460693,-0.23728103935718536,0.1459682434797287,0.4648979902267456,0.6618667840957642,-0.18853381276130676,0.9913517236709595,0.24034850121791282,2.906405724436702,1.398839566761228,22.0
221,0.07793455570936203,-0.34669336676597595,0.9889723062515259,-0.033528149127960205,0.27049124240875244,0.444746732711792,1.1454315185546875,1.0104421377182007,0.5432031154632568,-0.6983149647712708,-0.019169209524989128,1.4929672479629517,-0.33598005771636963,0.7042369842529297,1.0359721183776855,0.5303303599357605,0.2705010771751404,1.5205719470977783,0.338698148727417,0.09197303652763367,0.9951668381690979,1.2912267446517944,0.3489108979701996,0.44423261284828186,-1.2564822435379028,0.9615051746368408,0.49674057960510254,0.348600298166275,-0.6759276986122131,1.4657726287841797,-0.32569989562034607,-0.34517550468444824,1.053158164024353,-1.2512199878692627,-0.6397568583488464,0.46532583236694336,-0.4049069583415985,-0.944000780582428,0.3996174931526184,-0.10600276291370392,-0.7043691873550415,2.0799145698547363,-0.258862167596817,0.16259142756462097,0.46249836683273315,0.6626232266426086,-0.18667297065258026,0.9907821416854858,0.2504653877019432,2.910869293026972,1.403542517888618,22.1
222,0.06699046492576599,-0.35015052556991577,0.9875903725624084,-0.027357274666428566,0.26250505447387695,0.4454857409000397,1.1472612619400024,1.0071253776550293,0.5421702265739441,-0.6981553435325623,-0.017344173043966293,1.492952585220337,-0.316086083650589,0.7318920493125916,1.0362558364868164,0.5284512639045715,0.27167102694511414,1.5205708742141724,0.3423343598842621,0.08856222033500671,0.9921223521232605,1.3080004453659058,0.3276081383228302,0.4450341463088989,-1.2578216791152954,0.960900068283081,0.4944649040699005,0.33984696865081787,-0.6636172533035278,1.4670075178146362,-0.3321499228477478,-0.32089683413505554,1.0490964651107788,-1.2729781866073608,-0.6216430068016052,0.46655070781707764,-0.3802202343940735,-0.985758900642395,0.4016866981983185,-0.10593824088573456,-0.6997554898262024,2.077674388885498,-0.2812410593032837,0.17817102372646332,0.46392786502838135,0.6642022132873535,-0.18754568696022034,0.9911606907844543,0.2681591258674668,2.9182466911019262,1.4086428930708117,22.200000000000003
223,0.055533990263938904,-0.35358694195747375,0.9858943819999695,-0.02427254244685173,0.25615936517715454,0.4476936161518097,1.150496006011963,1.005969524383545,0.5419310331344604,-0.6985861659049988,-0.015649326145648956,1.4926669597625732,-0.29500439763069153,0.7601355910301208,1.0362056493759155,0.5286396741867065,0.2725061774253845,1.5204052925109863,0.3456011414527893,0.08507174998521805,0.9886875748634338,1.3245234489440918,0.30155274271965027,0.44675564765930176,-1.2610303163528442,0.9594002962112427,0.4940621852874756,0.33072829246520996,-0.6497460603713989,1.4679940938949585,-0.33794060349464417,-0.29699522256851196,1.044861912727356,-1.2959556579589844,-0.6018928289413452,0.4681747853755951,-0.3496060371398926,-1.025409460067749,0.4037104845046997,-0.10605622082948685,-0.6959187388420105,2.0758166313171387,-0.30273231863975525,0.19592781364917755,0.4638857841491699,0.6668624877929688,-0.1936446577310562,0.9924963116645813,0.2853592000642769,2.92844448051677,1.4144082212428641,22.3
224,0.04409060254693031,-0.35576120018959045,0.9850809574127197,-0.02526247501373291,0.2521425485610962,0.45067963004112244,1.1541160345077515,1.005449652671814,0.5417311191558838,-0.6990806460380554,-0.014453161507844925,1.4930551052093506,-0.27387309074401855,0.7884816527366638,1.0358250141143799,0.5290345549583435,0.27286258339881897,1.52033531665802,0.34766364097595215,0.081187903881073,0.9854717254638672,1.339801549911499,0.27227309346199036,0.4493687152862549,-1.2649195194244385,0.95768803358078,0.4939322769641876,0.32147708535194397,-0.6346582770347595,1.4696877002716064,-0.3435749411582947,-0.2760630249977112,1.0413480997085571,-1.3215328454971313,-0.5793858170509338,0.47135043144226074,-0.313111275434494,-1.0626075267791748,0.40704572200775146,-0.10603708773851395,-0.6924209594726562,2.074537754058838,-0.3238987624645233,0.2180001437664032,0.46068090200424194,0.6704708337783813,-0.20508885383605957,0.9920717477798462,0.30074800319941625,2.940322139556106,1.4208269808737286,22.400000000000002
225,0.032251954078674316,-0.3568529784679413,0.9840162396430969,-0.029980789870023727,0.24867358803749084,0.45260727405548096,1.156868815422058,1.005340337753296,0.5418134927749634,-0.6989710330963135,-0.012233818881213665,1.4928227663040161,-0.25445252656936646,0.8171947598457336,1.036046028137207,0.5279532670974731,0.2728210687637329,1.5200392007827759,0.35045361518859863,0.07729613780975342,0.9847815632820129,1.3532267808914185,0.24069003760814667,0.4519110918045044,-1.2677528858184814,0.9554106593132019,0.49340546131134033,0.3118668496608734,-0.6183047890663147,1.471716046333313,-0.3478434979915619,-0.26033666729927063,1.0395182371139526,-1.3488738536834717,-0.5572603940963745,0.47305795550346375,-0.27205732464790344,-1.0964089632034302,0.4113597273826599,-0.10506605356931686,-0.6878528594970703,2.073352336883545,-0.342490017414093,0.24613544344902039,0.4580365717411041,0.6726613640785217,-0.22114109992980957,0.9890438914299011,0.3125666916859536,2.9538440539166455,1.427247524551886,22.5
226,0.019168518483638763,-0.35809525847435,0.9842014908790588,-0.03877263516187668,0.2426614910364151,0.452907532453537,1.1590299606323242,1.0050318241119385,0.5423839688301086,-0.6981130242347717,-0.009503014385700226,1.4920607805252075,-0.23720401525497437,0.8447604179382324,1.036669373512268,0.5253075361251831,0.27273595333099365,1.5196459293365479,0.35414406657218933,0.07274586707353592,0.9846042990684509,1.3658168315887451,0.209224134683609,0.4554711878299713,-1.2679126262664795,0.9521177411079407,0.494439959526062,0.3017198145389557,-0.601377010345459,1.4736058712005615,-0.35097092390060425,-0.247976616024971,1.0379812717437744,-1.375868320465088,-0.5367785692214966,0.476481169462204,-0.22736279666423798,-1.1312652826309204,0.41594797372817993,-0.10312648117542267,-0.6823846101760864,2.071962356567383,-0.35963764786720276,0.27843716740608215,0.45807939767837524,0.6734108328819275,-0.24431557953357697,0.9903570413589478,0.3228947252402865,2.967698058001545,1.4335254465644385,22.6
227,0.0036517390981316566,-0.3622564971446991,0.9808980226516724,-0.05195794999599457,0.2358645796775818,0.4545885920524597,1.1608142852783203,1.0038559436798096,0.5415828227996826,-0.6971479654312134,-0.005475379526615143,1.4923182725906372,-0.21957269310951233,0.8730007410049438,1.0362497568130493,0.5214496850967407,0.2728780508041382,1.5194642543792725,0.3577869236469269,0.06706175953149796,0.9824830293655396,1.3798019886016846,0.17201153934001923,0.46011674404144287,-1.265350580215454,0.947759211063385,0.49487006664276123,0.29022353887557983,-0.5827702283859253,1.4755445718765259,-0.35345184803009033,-0.23553131520748138,1.035584807395935,-1.4024266004562378,-0.5161910653114319,0.47918927669525146,-0.17529812455177307,-1.168978214263916,0.42006221413612366,-0.0996413454413414,-0.6744598150253296,2.070486307144165,-0.37896424531936646,0.31177645921707153,0.4622502624988556,0.6740164756774902,-0.2686897814273834,0.9941603541374207,0.3357892669969716,2.980711274585311,1.4400282198480912,22.700000000000003
228,-0.012941109016537666,-0.3683355152606964,0.9760288596153259,-0.06489239633083344,0.2307339459657669,0.45887213945388794,1.1635898351669312,1.0017516613006592,0.5414107441902161,-0.6954952478408813,-0.0015960378805175424,1.4932823181152344,-0.20311889052391052,0.8966764211654663,1.035384178161621,0.5175905227661133,0.2737419903278351,1.5191547870635986,0.3593478798866272,0.06183725595474243,0.9797681570053101,1.3925119638442993,0.13580065965652466,0.46404293179512024,-1.2611525058746338,0.9439087510108948,0.4949656128883362,0.2799621522426605,-0.5662188529968262,1.477656364440918,-0.3560537099838257,-0.22355616092681885,1.0325196981430054,-1.422775149345398,-0.5003962516784668,0.48010772466659546,-0.12629637122154236,-1.2027748823165894,0.4242914617061615,-0.09557053446769714,-0.6665534377098083,2.068817377090454,-0.3971913456916809,0.33909112215042114,0.4648435115814209,0.6751133799552917,-0.29425957798957825,0.9956871271133423,0.3495704888318245,2.991569863095582,1.4459951904872426,22.8
229,-0.030210472643375397,-0.3739263415336609,0.9748796820640564,-0.07794919610023499,0.2287502884864807,0.4605366885662079,1.166757583618164,1.0005135536193848,0.5417512655258179,-0.6927677989006042,0.0026409602724015713,1.4943026304244995,-0.18519805371761322,0.918610155582428,1.0343084335327148,0.513672411441803,0.27521562576293945,1.518395185470581,0.3600573241710663,0.05734894052147865,0.9780141115188599,1.4058899879455566,0.09747842699289322,0.4655848443508148,-1.257433533668518,0.94168621301651,0.4963769018650055,0.2701961398124695,-0.5504624247550964,1.480013370513916,-0.3585430979728699,-0.20999422669410706,1.030138611793518,-1.436448335647583,-0.49334806203842163,0.48003628849983215,-0.0785798728466034,-1.2373943328857422,0.43130701780319214,-0.09081373363733292,-0.6573728322982788,2.0675759315490723,-0.41257143020629883,0.3645015060901642,0.4649238884449005,0.676227331161499,-0.31866389513015747,0.9935911297798157,0.3611366502610772,3.0020180417887716,1.4524363733654304,22.900000000000002
230,-0.047572601586580276,-0.3772871196269989,0.9738986492156982,-0.08800628781318665,0.22881092131137848,0.460658997297287,1.1709156036376953,1.0006117820739746,0.5405038595199585,-0.6881579160690308,0.007115325890481472,1.4947081804275513,-0.16638711094856262,0.9384102821350098,1.0329241752624512,0.5095240473747253,0.27810904383659363,1.5179400444030762,0.3614397943019867,0.053652890026569366,0.9764435887336731,1.419922947883606,0.05904731526970863,0.4666271507740021,-1.2549076080322266,0.941384494304657,0.498416006565094,0.26150885224342346,-0.5365397334098816,1.481817364692688,-0.3616093397140503,-0.19630545377731323,1.0276137590408325,-1.443020224571228,-0.49753594398498535,0.4791204333305359,-0.03141532093286514,-1.2716264724731445,0.43623074889183044,-0.08560894429683685,-0.6474277377128601,2.0664420127868652,-0.4259610176086426,0.3902588188648224,0.467664510011673,0.6761231422424316,-0.34072309732437134,0.9904658794403076,0.3664133585051106,3.0134490286216318,1.4592544055749432,23.0
231,-0.06486210227012634,-0.38142672181129456,0.9725065231323242,-0.0935598686337471,0.2221512645483017,0.46256548166275024,1.175573468208313,1.002780795097351,0.5378379225730896,-0.6823318004608154,0.012287354096770287,1.495221734046936,-0.14574286341667175,0.9552528262138367,1.032204031944275,0.5048223733901978,0.28194671869277954,1.5176923274993896,0.3650205135345459,0.05031628534197807,0.9743361473083496,1.435734510421753,0.022234516218304634,0.46953335404396057,-1.252636194229126,0.9420264959335327,0.498312383890152,0.2542678415775299,-0.5248034596443176,1.4840327501296997,-0.36438584327697754,-0.18425649404525757,1.0238679647445679,-1.4440765380859375,-0.5070427656173706,0.4807012379169464,0.015633326023817062,-1.303333044052124,0.43952763080596924,-0.08034415543079376,-0.6370916366577148,2.0651464462280273,-0.436287522315979,0.41806572675704956,0.4696468114852905,0.674807071685791,-0.3602377772331238,0.9888064861297607,0.3622548382403444,3.02413589983986,1.4660058805558647,23.1
232,-0.0836343988776207,-0.38805100321769714,0.9711230397224426,-0.09777172654867172,0.20935052633285522,0.46215513348579407,1.1800678968429565,1.0059380531311035,0.5358010530471802,-0.6758143901824951,0.018662868067622185,1.4959832429885864,-0.12345949560403824,0.9684887528419495,1.0309569835662842,0.49969202280044556,0.2870209217071533,1.5176831483840942,0.3728783130645752,0.0452815517783165,0.9725785851478577,1.4503144025802612,-0.011833817698061466,0.4706842303276062,-1.251542568206787,0.942900538444519,0.49774906039237976,0.2479044646024704,-0.51533442735672,1.4861178398132324,-0.3668729066848755,-0.1733439713716507,1.0201157331466675,-1.4424951076507568,-0.5168783068656921,0.48217564821243286,0.06401683390140533,-1.330940842628479,0.4440370202064514,-0.07490061223506927,-0.6261565089225769,2.0638937950134277,-0.4427803158760071,0.44931089878082275,0.4685705304145813,0.6728447079658508,-0.3790373206138611,0.9874750971794128,0.35878049812939894,3.033097766781789,1.472808310611082,23.200000000000003
233,-0.10390465706586838,-0.39550304412841797,0.9683506488800049,-0.10396820306777954,0.19123326241970062,0.4613015949726105,1.1856310367584229,1.0107026100158691,0.5344542860984802,-0.6679997444152832,0.025582514703273773,1.4967389106750488,-0.09784003347158432,0.9792135953903198,1.0284924507141113,0.4930694103240967,0.29360851645469666,1.5175700187683105,0.3866494297981262,0.040236059576272964,0.9721373319625854,1.4639005661010742,-0.04161741957068443,0.47025150060653687,-1.2515093088150024,0.9427684545516968,0.49751541018486023,0.2414131909608841,-0.5071435570716858,1.487929344177246,-0.36974042654037476,-0.16407698392868042,1.0168612003326416,-1.4389702081680298,-0.5246255397796631,0.4836348295211792,0.11917703598737717,-1.3577055931091309,0.4495415687561035,-0.06911072134971619,-0.6147375106811523,2.0625696182250977,-0.4485107362270355,0.48691412806510925,0.46664732694625854,0.6698601245880127,-0.39994150400161743,0.9869614243507385,0.35578076293402144,3.041109475107871,1.4801708836279321,23.3
234,-0.11991465091705322,-0.4014873802661896,0.965958297252655,-0.10832931846380234,0.17414477467536926,0.45783674716949463,1.1901050806045532,1.015368103981018,0.532126784324646,-0.6606875658035278,0.031831592321395874,1.4970974922180176,-0.07355309277772903,0.9874491095542908,1.0263078212738037,0.4854601323604584,0.30088621377944946,1.5171796083450317,0.4036501348018646,0.0348237119615078,0.9699925780296326,1.4740933179855347,-0.05962013453245163,0.47143617272377014,-1.2524744272232056,0.9422532916069031,0.4976471960544586,0.23613609373569489,-0.5018062591552734,1.489093542098999,-0.3741878271102905,-0.157414510846138,1.0126758813858032,-1.4359437227249146,-0.5256097316741943,0.483945369720459,0.16967864334583282,-1.3809623718261719,0.45500311255455017,-0.0641172006726265,-0.6044564247131348,2.061516523361206,-0.45505762100219727,0.5231205821037292,0.4669860303401947,0.6672686338424683,-0.4215453863143921,0.9857338070869446,0.35554035830770664,3.0451710060622235,1.4872347109714577,23.400000000000002
235,-0.13624344766139984,-0.4054587781429291,0.9664516448974609,-0.11073316633701324,0.15996314585208893,0.45686760544776917,1.1940914392471313,1.0197097063064575,0.5303760170936584,-0.6529449820518494,0.037694014608860016,1.4965780973434448,-0.04935228079557419,0.9949960112571716,1.0253199338912964,0.4764833152294159,0.3096693456172943,1.5164012908935547,0.4228699505329132,0.027843385934829712,0.9673767685890198,1.483345627784729,-0.07424100488424301,0.4737936556339264,-1.2532217502593994,0.9420371651649475,0.49839287996292114,0.23128844797611237,-0.49800586700439453,1.4896222352981567,-0.38223373889923096,-0.15113839507102966,1.0083357095718384,-1.4345741271972656,-0.5214667320251465,0.48435428738594055,0.21959343552589417,-1.404253363609314,0.4618484377861023,-0.058902740478515625,-0.594768226146698,2.060670852661133,-0.4622000455856323,0.5609073638916016,0.4695630371570587,0.6664471626281738,-0.44615569710731506,0.985363245010376,0.3562925139583458,3.047494950592079,1.4946542769681892,23.5
236,-0.15501222014427185,-0.4099160432815552,0.9677954316139221,-0.11400891095399857,0.14836418628692627,0.45588812232017517,1.1972439289093018,1.0225826501846313,0.528846263885498,-0.6453606486320496,0.044127028435468674,1.4958522319793701,-0.02532419003546238,1.0012807846069336,1.0239379405975342,0.4667644798755646,0.3189850449562073,1.5159369707107544,0.44356346130371094,0.017981933429837227,0.9672519564628601,1.4892938137054443,-0.0902567058801651,0.4766184985637665,-1.2534295320510864,0.9429910182952881,0.49885791540145874,0.22763918340206146,-0.49592822790145874,1.489620566368103,-0.3919321894645691,-0.14649014174938202,1.0067996978759766,-1.4351650476455688,-0.5139444470405579,0.484498530626297,0.2691444754600525,-1.428703784942627,0.4668571650981903,-0.0530305877327919,-0.585341215133667,2.0600876808166504,-0.46686509251594543,0.5997045040130615,0.4712717831134796,0.6674347519874573,-0.4723285138607025,0.9864751100540161,0.3564345805998767,3.048353532941866,1.5027596942067711,23.6
237,-0.17701542377471924,-0.41510018706321716,0.9678773283958435,-0.1204708144068718,0.13451074063777924,0.45296087861061096,1.201157569885254,1.0240634679794312,0.5263596773147583,-0.6367303729057312,0.049256760627031326,1.4965744018554688,-0.0021835651714354753,1.0064146518707275,1.0215156078338623,0.4569309949874878,0.3282153904438019,1.5153552293777466,0.46590325236320496,0.007981414906680584,0.9691991806030273,1.4929674863815308,-0.10455238819122314,0.4791224002838135,-1.2531538009643555,0.9451009035110474,0.49902889132499695,0.2257959395647049,-0.49486440420150757,1.4897361993789673,-0.40117722749710083,-0.14554740488529205,1.0057247877120972,-1.4372061491012573,-0.5050403475761414,0.4842270314693451,0.31596413254737854,-1.4502252340316772,0.4694497585296631,-0.047141969203948975,-0.5752712488174438,2.0598177909851074,-0.4693005084991455,0.6405720710754395,0.4740939140319824,0.6678072810173035,-0.49940162897109985,0.9871425628662109,0.3526182734978818,3.049737161175841,1.5112594398872852,23.700000000000003
238,-0.2025328427553177,-0.42278388142585754,0.9683440327644348,-0.13148640096187592,0.11769402027130127,0.44624802470207214,1.2054431438446045,1.0243695974349976,0.524008572101593,-0.6267610192298889,0.05160139501094818,1.4979605674743652,0.019505148753523827,1.0098029375076294,1.0191411972045898,0.44715118408203125,0.3367697298526764,1.5151374340057373,0.49067291617393494,-0.0035050176084041595,0.9711559414863586,1.4960823059082031,-0.11642102152109146,0.4797767400741577,-1.2540955543518066,0.9500424861907959,0.4991355836391449,0.2253946214914322,-0.4945075511932373,1.4897457361221313,-0.4089215099811554,-0.14660486578941345,1.0028271675109863,-1.4398963451385498,-0.4980106055736542,0.4852408468723297,0.35975584387779236,-1.4659311771392822,0.47292089462280273,-0.04192448407411575,-0.5651084780693054,2.059744358062744,-0.4699043929576874,0.6873294115066528,0.48006492853164673,0.6666603088378906,-0.5275791883468628,0.9866716861724854,0.3464970666818431,3.052370460970583,1.5203109739168958,23.8
239,-0.22990404069423676,-0.4324750304222107,0.9703860282897949,-0.1408289223909378,0.09712433069944382,0.4429214894771576,1.209568738937378,1.0250846147537231,0.5228307247161865,-0.6157866716384888,0.052180301398038864,1.4990555047988892,0.040912725031375885,1.0114736557006836,1.0173312425613403,0.4376929700374603,0.34479981660842896,1.514174222946167,0.5171496272087097,-0.015821417793631554,0.9719371795654297,1.498663306236267,-0.12504908442497253,0.48027074337005615,-1.2565644979476929,0.9567787051200867,0.5002541542053223,0.2263372242450714,-0.4950079917907715,1.489709734916687,-0.41464459896087646,-0.1494520753622055,0.9988728761672974,-1.4415315389633179,-0.49401915073394775,0.4868291914463043,0.4001257121562958,-1.4761173725128174,0.4775059223175049,-0.03781871870160103,-0.5543146133422852,2.060393810272217,-0.46840518712997437,0.7407366633415222,0.4816398322582245,0.6631287336349487,-0.5561667084693909,0.9857940077781677,0.3391792556474576,3.0557004179405003,1.52945834959087,23.900000000000002
240,-0.2578374743461609,-0.44191285967826843,0.9724984765052795,-0.1444350928068161,0.07156560570001602,0.4349469244480133,1.213768720626831,1.0262967348098755,0.5211118459701538,-0.6047488451004028,0.05330315977334976,1.499513030052185,0.0625004842877388,1.011706829071045,1.0161432027816772,0.42824798822402954,0.35237330198287964,1.5132091045379639,0.5448595285415649,-0.029319126158952713,0.9725045561790466,1.4990352392196655,-0.1304405778646469,0.4809519052505493,-1.2597683668136597,0.9640426635742188,0.5016158819198608,0.2274918109178543,-0.4958300292491913,1.4900615215301514,-0.4199700355529785,-0.154009148478508,0.9955335855484009,-1.4409615993499756,-0.4923143982887268,0.4878935217857361,0.4384176731109619,-1.4797394275665283,0.4801129102706909,-0.035142771899700165,-0.5430787801742554,2.061478853225708,-0.4634438455104828,0.79909747838974,0.4828380346298218,0.6579018235206604,-0.5852340459823608,0.9856125712394714,0.3312191579222223,3.0585742270601837,1.5385723407852125,24.0
241,-0.2869766652584076,-0.4521275758743286,0.9743241667747498,-0.14176081120967865,0.042394135147333145,0.42826905846595764,1.2178683280944824,1.0283563137054443,0.5186601877212524,-0.5948551893234253,0.055777329951524734,1.4995715618133545,0.08528177440166473,1.0106579065322876,1.0144270658493042,0.4195680022239685,0.36008480191230774,1.5124388933181763,0.5731624960899353,-0.04251648113131523,0.9733561277389526,1.4989252090454102,-0.13233862817287445,0.481412798166275,-1.2625502347946167,0.9697490930557251,0.5026369094848633,0.22827985882759094,-0.4964112341403961,1.490149974822998,-0.42528343200683594,-0.1573283076286316,0.9924156665802002,-1.4390326738357544,-0.4917706847190857,0.48745837807655334,0.4746861159801483,-1.4801084995269775,0.4825451374053955,-0.0336315855383873,-0.5313546657562256,2.0627105236053467,-0.45431995391845703,0.8625478744506836,0.48676660656929016,0.6519029140472412,-0.6147327423095703,0.9861668348312378,0.3261329064228466,3.061189732493262,1.5477057128384444,24.1
242,-0.31953689455986023,-0.4642445147037506,0.9752535820007324,-0.13528047502040863,0.009633319452404976,0.4255423843860626,1.2226654291152954,1.031070590019226,0.5172980427742004,-0.5858975648880005,0.06007329002022743,1.49992835521698,0.10880532115697861,1.010337233543396,1.0133999586105347,0.41134026646614075,0.36783838272094727,1.5119664669036865,0.6011873483657837,-0.053878817707300186,0.9750776290893555,1.4981813430786133,-0.13505138456821442,0.483882337808609,-1.2645777463912964,0.9732285141944885,0.5025736093521118,0.22793430089950562,-0.49590781331062317,1.489729881286621,-0.4320404529571533,-0.1587836593389511,0.9889570474624634,-1.4367587566375732,-0.4901732802391052,0.48803025484085083,0.5098517537117004,-1.4791224002838135,0.48560020327568054,-0.03232713043689728,-0.519648551940918,2.0645370483398438,-0.4467863440513611,0.9284363389015198,0.4875691831111908,0.6453695893287659,-0.646845817565918,0.9861882328987122,0.3258084863503542,3.063915226630196,1.557554185973143,24.200000000000003
243,-0.3497508466243744,-0.47515588998794556,0.9756826758384705,-0.1300441473722458,-0.01785825751721859,0.4227733016014099,1.2265068292617798,1.0341006517410278,0.5183655023574829,-0.5797605514526367,0.06414276361465454,1.500626802444458,0.1343795210123062,1.01077401638031,1.0120837688446045,0.4032740294933319,0.3764922618865967,1.5115970373153687,0.6317000389099121,-0.06438373029232025,0.9776110053062439,1.4962022304534912,-0.14119838178157806,0.4840008616447449,-1.2667477130889893,0.9743419289588928,0.5024633407592773,0.22653500735759735,-0.49421215057373047,1.4894908666610718,-0.4400458037853241,-0.1576566994190216,0.9849945306777954,-1.4377576112747192,-0.48432400822639465,0.48810631036758423,0.5477978587150574,-1.478943109512329,0.4886116087436676,-0.0311648678034544,-0.506816029548645,2.0670063495635986,-0.44146913290023804,0.9990042448043823,0.4863402247428894,0.6388798356056213,-0.6760441064834595,0.9861183166503906,0.33022057165047775,3.066730192860847,1.568816999272754,24.3
244,-0.380526602268219,-0.4848650097846985,0.9764527082443237,-0.12776866555213928,-0.04377454146742821,0.4204346239566803,1.2292331457138062,1.0351780652999878,0.5175050497055054,-0.5750616192817688,0.06771323084831238,1.5012791156768799,0.15757548809051514,1.0106374025344849,1.0105922222137451,0.39711061120033264,0.3839004933834076,1.5118013620376587,0.6597723364830017,-0.07211749255657196,0.980061948299408,1.4940297603607178,-0.15012165904045105,0.4831900894641876,-1.2697193622589111,0.974337100982666,0.5032380223274231,0.22460345923900604,-0.49204325675964355,1.489626407623291,-0.44738394021987915,-0.15480047464370728,0.9817783832550049,-1.440916657447815,-0.47543206810951233,0.48608464002609253,0.5795364379882812,-1.4800945520401,0.4909304678440094,-0.029669398441910744,-0.49540263414382935,2.069171667098999,-0.43810945749282837,1.0588469505310059,0.4858688712120056,0.6319981813430786,-0.7049787640571594,0.9859783053398132,0.33680983330381037,3.0731308514290947,1.5797091499272324,24.400000000000002
245,-0.4120562672615051,-0.4934162497520447,0.9783609509468079,-0.13027220964431763,-0.06884165108203888,0.4185198247432709,1.2310549020767212,1.0347341299057007,0.5151021480560303,-0.5712913870811462,0.0694810077548027,1.501837134361267,0.18003104627132416,1.0098789930343628,1.0087229013442993,0.39185860753059387,0.39039212465286255,1.511810302734375,0.6874372363090515,-0.07901326566934586,0.9827914834022522,1.491827130317688,-0.162262961268425,0.4836924970149994,-1.2727919816970825,0.9728578329086304,0.5025442242622375,0.22264762222766876,-0.49017518758773804,1.489700198173523,-0.4543476402759552,-0.15233741700649261,0.9792903065681458,-1.4449892044067383,-0.46459516882896423,0.484940767288208,0.6069243550300598,-1.4813435077667236,0.49248814582824707,-0.028186338022351265,-0.4838360846042633,2.0714683532714844,-0.43308499455451965,1.1116877794265747,0.4881082773208618,0.6223040819168091,-0.7327069640159607,0.9864253997802734,0.3436920046791699,3.0913652084224994,1.5898261610774915,24.5
246,-0.4446476399898529,-0.4996727406978607,0.9805932641029358,-0.13698019087314606,-0.09348858147859573,0.41625747084617615,1.2316876649856567,1.0330325365066528,0.5148129463195801,-0.5679519176483154,0.07053311169147491,1.5023678541183472,0.2020537108182907,1.008142352104187,1.0072795152664185,0.3873785436153412,0.39563706517219543,1.5116009712219238,0.7144531011581421,-0.08528925478458405,0.9854000210762024,1.4905482530593872,-0.17423111200332642,0.4849827289581299,-1.275264024734497,0.9711123108863831,0.5008554458618164,0.22185751795768738,-0.4885813295841217,1.4897077083587646,-0.460886150598526,-0.15076462924480438,0.97524094581604,-1.4492043256759644,-0.45482969284057617,0.4869254231452942,0.6285655498504639,-1.48141610622406,0.4943157434463501,-0.02678266353905201,-0.4725149869918823,2.074472188949585,-0.42744511365890503,1.1600521802902222,0.49015146493911743,0.6092182993888855,-0.7590592503547668,0.9875163435935974,0.34932679080707596,3.104755296880302,1.599146270237404,24.6
247,-0.47856345772743225,-0.5041546821594238,0.9822003245353699,-0.14446081221103668,-0.11979720741510391,0.41337281465530396,1.2323096990585327,1.0309746265411377,0.515078604221344,-0.5648890733718872,0.07098637521266937,1.5027562379837036,0.22359900176525116,1.0058337450027466,1.0066441297531128,0.3838708996772766,0.3998640477657318,1.5112107992172241,0.7407960295677185,-0.09159828722476959,0.9872726798057556,1.4905011653900146,-0.18520280718803406,0.4857005178928375,-1.2750051021575928,0.9690837860107422,0.4994276762008667,0.22338661551475525,-0.48697561025619507,1.4896641969680786,-0.46755194664001465,-0.15001438558101654,0.971613347530365,-1.453553318977356,-0.4477531611919403,0.48807820677757263,0.6450439095497131,-1.4805018901824951,0.49526768922805786,-0.02559187076985836,-0.4611804187297821,2.0773136615753174,-0.42146655917167664,1.204746127128601,0.48767203092575073,0.5926498174667358,-0.7842913269996643,0.987748384475708,0.3544695856052746,3.1124067050854545,1.6081704189124686,24.700000000000003
248,-0.5128844976425171,-0.5078650116920471,0.9841976761817932,-0.15072700381278992,-0.1472596973180771,0.41123726963996887,1.2319844961166382,1.02971613407135,0.5146756172180176,-0.5623361468315125,0.07139591872692108,1.503037691116333,0.24525536596775055,1.0018421411514282,1.0055203437805176,0.38171303272247314,0.4026520550251007,1.5108548402786255,0.7656975984573364,-0.09799746423959732,0.988911509513855,1.4921213388442993,-0.19319570064544678,0.4861220419406891,-1.2718784809112549,0.9687350392341614,0.4978419542312622,0.2272527664899826,-0.48498690128326416,1.489639401435852,-0.474530965089798,-0.14990173280239105,0.9690982103347778,-1.4578325748443604,-0.4440624713897705,0.4881265461444855,0.6567643880844116,-1.4784940481185913,0.49619314074516296,-0.024930056184530258,-0.4507617950439453,2.079622268676758,-0.4133339524269104,1.2458006143569946,0.48512768745422363,0.5735990405082703,-0.8081265091896057,0.9879127144813538,0.36032859498181846,3.115862038136338,1.6166257694191055,24.8
249,-0.5460355877876282,-0.5122799873352051,0.9862110614776611,-0.1561720222234726,-0.17350369691848755,0.40701308846473694,1.2313752174377441,1.027388334274292,0.5139336585998535,-0.5619043111801147,0.07129062712192535,1.5028407573699951,0.2660469114780426,0.9963149428367615,1.0036526918411255,0.38078445196151733,0.40394508838653564,1.511116862297058,0.7892281413078308,-0.10388398170471191,0.9902406930923462,1.4977319240570068,-0.1972711682319641,0.48753711581230164,-1.2665724754333496,0.9717676043510437,0.496421754360199,0.23333191871643066,-0.4824771583080292,1.4897220134735107,-0.48127081990242004,-0.15032672882080078,0.9663220047950745,-1.4608608484268188,-0.4426253139972687,0.48786941170692444,0.6653961539268494,-1.4762508869171143,0.49772459268569946,-0.024151526391506195,-0.44053027033805847,2.08150577545166,-0.4017513394355774,1.2843631505966187,0.48546454310417175,0.5525234937667847,-0.8303837776184082,0.9889585375785828,0.3682393394032517,3.118541167887712,1.6248163427259155,24.900000000000002
250,-0.5771320462226868,-0.5172174572944641,0.9881123304367065,-0.15861526131629944,-0.19575533270835876,0.4055216610431671,1.2306936979293823,1.023735523223877,0.513970673084259,-0.562530517578125,0.07193431258201599,1.503002643585205,0.28505977988243103,0.9892966151237488,1.0024902820587158,0.38044625520706177,0.40407395362854004,1.5114614963531494,0.8114662170410156,-0.10949712246656418,0.9909296631813049,1.5059239864349365,-0.20166833698749542,0.48838815093040466,-1.2607866525650024,0.9782085418701172,0.4965597987174988,0.24113328754901886,-0.4791456162929535,1.489719271659851,-0.4873998463153839,-0.1513756513595581,0.9633191823959351,-1.464827537536621,-0.4417289197444916,0.48885682225227356,0.6728455424308777,-1.473879098892212,0.4984437823295593,-0.023459814488887787,-0.42905035614967346,2.0827677249908447,-0.38583770394325256,1.3192120790481567,0.4865994453430176,0.5303201675415039,-0.8505346775054932,0.9898793697357178,0.3775007216677727,3.122766531922968,1.6323797995310476,25.0
251,-0.6065264344215393,-0.523124098777771,0.990091860294342,-0.15803830325603485,-0.2152804136276245,0.4048493504524231,1.2290276288986206,1.017768383026123,0.5150864720344543,-0.5627530217170715,0.07443051785230637,1.5036108493804932,0.3013945519924164,0.9810099601745605,1.0012298822402954,0.3804263472557068,0.4033709764480591,1.5109505653381348,0.831821620464325,-0.11473675072193146,0.9923177361488342,1.513376235961914,-0.2097427248954773,0.48872071504592896,-1.2569787502288818,0.987057089805603,0.49651023745536804,0.2498718947172165,-0.47535240650177,1.4892066717147827,-0.49307316541671753,-0.15296010673046112,0.9604735374450684,-1.470345139503479,-0.43943554162979126,0.49026477336883545,0.6788598895072937,-1.4719713926315308,0.49801889061927795,-0.022691726684570312,-0.4150923192501068,2.083615779876709,-0.3673287034034729,1.349874496459961,0.4865427017211914,0.5076612830162048,-0.8692634701728821,0.9905868768692017,0.38829147596191854,3.129583773054661,1.639262956590409,25.1
252,-0.6338168978691101,-0.5286542177200317,0.9916326999664307,-0.15758070349693298,-0.2346569001674652,0.40220165252685547,1.227718472480774,1.011927604675293,0.5145012140274048,-0.5618709921836853,0.07953257858753204,1.503944993019104,0.31495359539985657,0.9735511541366577,1.0004819631576538,0.38026565313339233,0.4028383195400238,1.5107675790786743,0.8502399325370789,-0.11945615708827972,0.9934053421020508,1.5178954601287842,-0.2187236100435257,0.48864322900772095,-1.2561711072921753,0.997882068157196,0.49639689922332764,0.2585095167160034,-0.47119417786598206,1.488410472869873,-0.49846920371055603,-0.15353034436702728,0.9576287269592285,-1.4778214693069458,-0.43490251898765564,0.49100369215011597,0.6830794811248779,-1.4709089994430542,0.4978716969490051,-0.021769169718027115,-0.3984643816947937,2.0843722820281982,-0.34883490204811096,1.3766063451766968,0.4872093200683594,0.48526689410209656,-0.8859492540359497,0.9913636445999146,0.40024141321666473,3.1393668717063004,1.6459757156007846,25.200000000000003
253,-0.6600571274757385,-0.5335537791252136,0.9926053881645203,-0.1606454849243164,-0.25588735938072205,0.3985387086868286,1.2264543771743774,1.0063846111297607,0.5135596990585327,-0.5599452257156372,0.08740857243537903,1.5043904781341553,0.3269076943397522,0.9669811725616455,1.0000066757202148,0.37995001673698425,0.4027893543243408,1.5114549398422241,0.866499125957489,-0.12278103083372116,0.9948551654815674,1.5207364559173584,-0.22916094958782196,0.48849883675575256,-1.2590128183364868,1.007889747619629,0.49633145332336426,0.2670447826385498,-0.46658915281295776,1.4880131483078003,-0.5037376880645752,-0.15336380898952484,0.9552986025810242,-1.4875248670578003,-0.42799416184425354,0.4925077557563782,0.6850056648254395,-1.4695775508880615,0.4976683557033539,-0.020779356360435486,-0.37935471534729004,2.084096670150757,-0.3320189416408539,1.4018714427947998,0.4879716634750366,0.4616684913635254,-0.9028135538101196,0.9917786717414856,0.4127614041794233,3.1491354155320415,1.6527911603039365,25.3
254,-0.6875349283218384,-0.5380493998527527,0.993586540222168,-0.16861797869205475,-0.28119996190071106,0.3968885838985443,1.2263849973678589,1.0029621124267578,0.5130854249000549,-0.5569442510604858,0.09916815161705017,1.504936933517456,0.3398127853870392,0.9619788527488708,0.9994308352470398,0.37875106930732727,0.40312105417251587,1.5115145444869995,0.8824685215950012,-0.12615209817886353,0.996545672416687,1.5225188732147217,-0.24154910445213318,0.4876291751861572,-1.2647569179534912,1.0153735876083374,0.4983074963092804,0.27705490589141846,-0.4617040753364563,1.4875200986862183,-0.5096970200538635,-0.15144364535808563,0.9528645873069763,-1.5000715255737305,-0.4192906618118286,0.4937899708747864,0.6850693225860596,-1.468268632888794,0.4977651834487915,-0.019644275307655334,-0.3562626838684082,2.0824437141418457,-0.3140132427215576,1.4275362491607666,0.48770657181739807,0.4404982924461365,-0.9173195958137512,0.992446780204773,0.4274910624501365,3.1575783983672925,1.6601507148549144,25.400000000000002
255,-0.7121688723564148,-0.5405611395835876,0.9942207932472229,-0.176998108625412,-0.30393606424331665,0.39528775215148926,1.2272480726242065,1.0006911754608154,0.5125479698181152,-0.5538257956504822,0.11224524676799774,1.5057365894317627,0.3518184423446655,0.9592586159706116,0.9988867044448853,0.37765711545944214,0.4036569893360138,1.5108649730682373,0.8944993019104004,-0.12764114141464233,0.9986535906791687,1.5245959758758545,-0.2509832978248596,0.4898788332939148,-1.2693660259246826,1.0192856788635254,0.49999114871025085,0.28720229864120483,-0.4572904109954834,1.4870742559432983,-0.5153582692146301,-0.147872656583786,0.9510208368301392,-1.5133271217346191,-0.4100204110145569,0.495134174823761,0.6832628846168518,-1.4673470258712769,0.4979841709136963,-0.018466327339410782,-0.33435961604118347,2.0809109210968018,-0.2985815107822418,1.4491368532180786,0.48879528045654297,0.4196608364582062,-0.9308550953865051,0.993058443069458,0.44136707446767764,3.1616618887065093,1.6666896539481064,25.5
256,-0.7357494235038757,-0.5419861674308777,0.9953340888023376,-0.18533764779567719,-0.32369720935821533,0.39535602927207947,1.22938871383667,0.9994817972183228,0.5114972591400146,-0.5504806041717529,0.12655846774578094,1.5065845251083374,0.3634495139122009,0.9582524299621582,0.9984551668167114,0.37631848454475403,0.4041271209716797,1.510426640510559,0.904930830001831,-0.12851952016353607,1.0001566410064697,1.528760313987732,-0.258627712726593,0.4925849139690399,-1.2716670036315918,1.0207048654556274,0.5004280805587769,0.2981831431388855,-0.45309263467788696,1.4863747358322144,-0.5216248035430908,-0.1424819827079773,0.9490739107131958,-1.5241641998291016,-0.4019523561000824,0.5003887414932251,0.680664598941803,-1.4676096439361572,0.4982524812221527,-0.017165573313832283,-0.3123265206813812,2.0787768363952637,-0.283080130815506,1.4703447818756104,0.49357184767723083,0.39861273765563965,-0.943175733089447,0.9935235381126404,0.4556236940297322,3.1628013717729653,1.6727129237247649,25.6
257,-0.7573100328445435,-0.5422991514205933,0.9962725639343262,-0.19468887150287628,-0.34449005126953125,0.3968336284160614,1.2316293716430664,0.9976515173912048,0.5113104581832886,-0.5467080473899841,0.14248928427696228,1.5077288150787354,0.37371566891670227,0.9577307105064392,0.9982307553291321,0.3747379779815674,0.4040003716945648,1.510360598564148,0.9140022993087769,-0.1300344169139862,1.0003348588943481,1.533617615699768,-0.266926646232605,0.4925578236579895,-1.2721583843231201,1.0217688083648682,0.500755786895752,0.3090861439704895,-0.4489985704421997,1.4858970642089844,-0.5289720296859741,-0.1349126249551773,0.9475858807563782,-1.5287834405899048,-0.393795907497406,0.5020216107368469,0.6786174774169922,-1.4687702655792236,0.4981435239315033,-0.016146227717399597,-0.29067060351371765,2.0751402378082275,-0.2639653980731964,1.4943486452102661,0.4956075847148895,0.3775276243686676,-0.954179584980011,0.9938004612922668,0.4695449060003417,3.163592604225134,1.6783280758202481,25.700000000000003
258,-0.776903510093689,-0.5432760715484619,0.9969300627708435,-0.20432357490062714,-0.3686806261539459,0.39946383237838745,1.233208179473877,0.9940335154533386,0.5117031335830688,-0.5425215363502502,0.15892216563224792,1.508915662765503,0.38257479667663574,0.9569986462593079,0.9976206421852112,0.3721635639667511,0.4032197892665863,1.5104613304138184,0.9218090176582336,-0.13083380460739136,0.9998451471328735,1.537554144859314,-0.2762933075428009,0.49204280972480774,-1.2714701890945435,1.0227855443954468,0.5018805861473083,0.31965985894203186,-0.4450847804546356,1.4851409196853638,-0.5379992127418518,-0.12586039304733276,0.9463037252426147,-1.5288339853286743,-0.3859381377696991,0.49641743302345276,0.6781907677650452,-1.469658613204956,0.49816450476646423,-0.015517076477408409,-0.2690899968147278,2.0709729194641113,-0.24122603237628937,1.5198091268539429,0.49507734179496765,0.356779009103775,-0.9632330536842346,0.9948261380195618,0.4836053535717478,3.1644066639292516,1.6833991678949494,25.8
259,-0.7942586541175842,-0.5455971956253052,0.9969325661659241,-0.21488557755947113,-0.3979756236076355,0.40070846676826477,1.235209345817566,0.9909994006156921,0.5125399231910706,-0.5379725694656372,0.17613311111927032,1.5099022388458252,0.38975533843040466,0.9557484984397888,0.997599720954895,0.3683639466762543,0.4014390707015991,1.5107159614562988,0.9281801581382751,-0.13206639885902405,0.9997460842132568,1.539340853691101,-0.28633415699005127,0.49284628033638,-1.2710418701171875,1.0251356363296509,0.5026732087135315,0.32920679450035095,-0.44057491421699524,1.4847215414047241,-0.548211395740509,-0.11627151072025299,0.9454405307769775,-1.5272856950759888,-0.38065147399902344,0.4909139573574066,0.6776608824729919,-1.4703282117843628,0.49884700775146484,-0.015161404386162758,-0.24778173863887787,2.0665199756622314,-0.21503707766532898,1.5437183380126953,0.49467167258262634,0.33689290285110474,-0.9701108932495117,0.9958336353302002,0.4975050017663781,3.1661959628251606,1.6880621862080327,25.900000000000002
260,-0.8098563551902771,-0.5485196709632874,0.997270405292511,-0.22850486636161804,-0.4319585859775543,0.4004110097885132,1.2378816604614258,0.9881746768951416,0.5128312110900879,-0.5331799983978271,0.1929779201745987,1.511069893836975,0.3955460488796234,0.9538015723228455,0.997868537902832,0.36329010128974915,0.39888307452201843,1.5109071731567383,0.9338594079017639,-0.13290131092071533,0.9999074935913086,1.540067434310913,-0.29641032218933105,0.49263885617256165,-1.270076870918274,1.026498556137085,0.5036497712135315,0.33794233202934265,-0.43616411089897156,1.4847369194030762,-0.5601847171783447,-0.1060488373041153,0.9451186060905457,-1.5280667543411255,-0.3796875476837158,0.4899687170982361,0.6769742369651794,-1.4710042476654053,0.499445378780365,-0.01491844467818737,-0.22716782987117767,2.062130928039551,-0.1905045509338379,1.5634300708770752,0.4940350651741028,0.3166011869907379,-0.9757649302482605,0.9962471723556519,0.5107212308359681,3.166787954478041,1.6926959443356182,26.0
261,-0.8241986632347107,-0.551642119884491,0.9981939792633057,-0.2428826540708542,-0.4692589342594147,0.4043469727039337,1.2403795719146729,0.9856890439987183,0.5128378868103027,-0.5279331803321838,0.20946615934371948,1.5124846696853638,0.40003225207328796,0.9521783590316772,0.9980220794677734,0.3579197824001312,0.3961944580078125,1.5109484195709229,0.9381697177886963,-0.13352906703948975,1.0002151727676392,1.5393794775009155,-0.30630719661712646,0.49314412474632263,-1.2690434455871582,1.0273853540420532,0.5053478479385376,0.345907062292099,-0.4319222569465637,1.484613299369812,-0.572494626045227,-0.09471943974494934,0.9445882439613342,-1.531294345855713,-0.3818022608757019,0.49079108238220215,0.6769492030143738,-1.4721447229385376,0.4983549118041992,-0.014322727918624878,-0.20709125697612762,2.057806968688965,-0.17036978900432587,1.5772500038146973,0.49456048011779785,0.2994302213191986,-0.9805578589439392,0.9972255229949951,0.5244109388834789,3.16774160803838,1.696908940864469,26.1
262,-0.8390181064605713,-0.5543477535247803,0.9990286827087402,-0.2575758099555969,-0.5093498826026917,0.4109920561313629,1.242652416229248,0.9833060503005981,0.5134584903717041,-0.5218947529792786,0.22666242718696594,1.5139144659042358,0.4044932425022125,0.9503692984580994,0.9974668025970459,0.35203760862350464,0.39317408204078674,1.5108044147491455,0.9413748979568481,-0.13375301659107208,1.0002162456512451,1.5383650064468384,-0.3162161409854889,0.4934840500354767,-1.266699194908142,1.0278390645980835,0.5064104795455933,0.353703111410141,-0.4283318519592285,1.484311819076538,-0.5869609713554382,-0.0797913670539856,0.9454035758972168,-1.5364601612091064,-0.38500213623046875,0.49280720949172974,0.6781846880912781,-1.4750288724899292,0.49728500843048096,-0.013351596891880035,-0.18578559160232544,2.052704334259033,-0.1545185148715973,1.5844141244888306,0.49422764778137207,0.283473938703537,-0.9861124157905579,0.9973551034927368,0.5400113104168957,3.1707405165735567,1.7009537268520922,26.200000000000003
263,-0.8519059419631958,-0.5553605556488037,1.000028371810913,-0.27540716528892517,-0.548030436038971,0.41259899735450745,1.2439137697219849,0.9813642501831055,0.5130714774131775,-0.5166007876396179,0.24015477299690247,1.514541506767273,0.4081239104270935,0.9500393271446228,0.9972789287567139,0.3468421399593353,0.39079949259757996,1.5101908445358276,0.9428274631500244,-0.13321749866008759,0.9999853372573853,1.5386104583740234,-0.3224905729293823,0.493807315826416,-1.2633838653564453,1.0260595083236694,0.5061270594596863,0.3596351146697998,-0.4264407455921173,1.4837628602981567,-0.6015662550926208,-0.0624493770301342,0.9468880295753479,-1.538217544555664,-0.3883644640445709,0.4954774081707001,0.6800599098205566,-1.4774020910263062,0.49689173698425293,-0.01177726499736309,-0.1671375036239624,2.0474371910095215,-0.14516142010688782,1.5828325748443604,0.4927063286304474,0.2682912349700928,-0.9921798706054688,0.9970259070396423,0.5553875086843567,3.16954949025991,1.7039936325879048,26.3
264,-0.8638383746147156,-0.554603099822998,1.0006132125854492,-0.2975202798843384,-0.5913347601890564,0.41632312536239624,1.2448409795761108,0.9792226552963257,0.5124457478523254,-0.5121266841888428,0.2504271864891052,1.515101432800293,0.41217705607414246,0.9497930407524109,0.9974077939987183,0.341308057308197,0.38863176107406616,1.509577751159668,0.9432186484336853,-0.13298490643501282,0.9994674921035767,1.540209174156189,-0.3302159905433655,0.49575480818748474,-1.2611860036849976,1.0235499143600464,0.5055368542671204,0.36366966366767883,-0.42517197132110596,1.4836299419403076,-0.6173973679542542,-0.041641563177108765,0.9478085041046143,-1.5377169847488403,-0.39292895793914795,0.49576038122177124,0.6826759576797485,-1.480204701423645,0.4962080121040344,-0.00978418905287981,-0.14925651252269745,2.0426270961761475,-0.1378752738237381,1.5762799978256226,0.4926057755947113,0.25357502698898315,-0.9978220462799072,0.9969929456710815,0.5715339404442046,3.1697749964619004,1.7068656788931416,26.400000000000002
265,-0.8742080330848694,-0.5525966882705688,1.000709056854248,-0.3235432803630829,-0.6387859582901001,0.41981035470962524,1.244890570640564,0.9773337244987488,0.5124348402023315,-0.5076947808265686,0.2573087215423584,1.5158064365386963,0.416818767786026,0.9498164057731628,0.9979119300842285,0.335601806640625,0.38661444187164307,1.5088881254196167,0.9421902894973755,-0.13274194300174713,0.999117374420166,1.5444321632385254,-0.33850592374801636,0.49833929538726807,-1.2603226900100708,1.0208863019943237,0.504948079586029,0.3656569719314575,-0.42399105429649353,1.4839743375778198,-0.6351019740104675,-0.01843319460749626,0.9490970969200134,-1.535923719406128,-0.3963594436645508,0.49356815218925476,0.6846216917037964,-1.4804961681365967,0.4967728853225708,-0.007888034917414188,-0.13203689455986023,2.038539409637451,-0.13151568174362183,1.5702998638153076,0.49281948804855347,0.23979315161705017,-1.0025182962417603,0.9977630376815796,0.5875084168390132,3.1685627252178308,1.7100327993334392,26.5
266,-0.8832223415374756,-0.5491970777511597,1.000982642173767,-0.3493970036506653,-0.6903197169303894,0.42284855246543884,1.24471116065979,0.9770317673683167,0.512143075466156,-0.502805769443512,0.26156729459762573,1.516179084777832,0.4211597144603729,0.9502808451652527,0.9983698725700378,0.3291065990924835,0.38430121541023254,1.5081323385238647,0.939958930015564,-0.13321241736412048,0.9994727373123169,1.5510796308517456,-0.34618890285491943,0.5002688765525818,-1.2598737478256226,1.01736319065094,0.5042880773544312,0.36518940329551697,-0.4224911332130432,1.484397053718567,-0.6545661091804504,0.0061468868516385555,0.9510878920555115,-1.5341747999191284,-0.39647191762924194,0.4935472011566162,0.6868338584899902,-1.4802539348602295,0.49747610092163086,-0.006535771302878857,-0.11601380258798599,2.0348477363586426,-0.12175312638282776,1.5700589418411255,0.49254778027534485,0.22780579328536987,-1.0049355030059814,0.9987199902534485,0.602644238092282,3.16667147224916,1.7139670149777444,26.6
267,-0.8908323645591736,-0.5454464554786682,1.0013325214385986,-0.37388816475868225,-0.7404805421829224,0.42755258083343506,1.2447540760040283,0.9780486226081848,0.5122272968292236,-0.4973600506782532,0.2640479803085327,1.5157040357589722,0.42466986179351807,0.9508436322212219,0.9981100559234619,0.321962833404541,0.3816976845264435,1.5075198411941528,0.9366494417190552,-0.13264448940753937,1.0008399486541748,1.5581053495407104,-0.35189980268478394,0.49910175800323486,-1.2590426206588745,1.0152310132980347,0.5037376880645752,0.36277493834495544,-0.42006558179855347,1.4843416213989258,-0.6743037104606628,0.029972374439239502,0.9530003666877747,-1.533276081085205,-0.3948848843574524,0.4951997399330139,0.6878975629806519,-1.4777861833572388,0.49795001745224,-0.005777780432254076,-0.10111106187105179,2.031028985977173,-0.10789365321397781,1.5758248567581177,0.49347347021102905,0.21743227541446686,-1.0055598020553589,0.9989810585975647,0.616706968545568,3.1631857862952577,1.7179715600471335,26.700000000000003
268,-0.8961750864982605,-0.541325032711029,1.0008323192596436,-0.3955891728401184,-0.7861251831054688,0.43489810824394226,1.2458730936050415,0.9809369444847107,0.5139093399047852,-0.49146872758865356,0.26464974880218506,1.5151323080062866,0.4279564619064331,0.9521961808204651,0.9978355169296265,0.31466126441955566,0.3792802095413208,1.5077086687088013,0.9331700801849365,-0.1333109438419342,1.0016579627990723,1.5637043714523315,-0.35426560044288635,0.49575096368789673,-1.2579702138900757,1.01356840133667,0.5040929317474365,0.358541876077652,-0.4169105589389801,1.4841194152832031,-0.6929746866226196,0.054513439536094666,0.9550758004188538,-1.534379482269287,-0.3928247094154358,0.4965238571166992,0.6874728202819824,-1.4743127822875977,0.49832266569137573,-0.0051403529942035675,-0.08780563622713089,2.026935577392578,-0.09107033163309097,1.5847643613815308,0.4945122301578522,0.20922796428203583,-1.0049909353256226,0.9988529682159424,0.6311953315225283,3.158217009486623,1.7217790175177345,26.8
269,-0.8992769718170166,-0.5369696617126465,1.0004299879074097,-0.41689372062683105,-0.8258901834487915,0.44007566571235657,1.2482616901397705,0.9840718507766724,0.5135911703109741,-0.4853680729866028,0.26376622915267944,1.5149245262145996,0.4303108751773834,0.9538154006004333,0.9984952211380005,0.3078225255012512,0.37736788392066956,1.5074959993362427,0.9308595061302185,-0.13536272943019867,1.0015639066696167,1.565635085105896,-0.35479262471199036,0.49501556158065796,-1.2574830055236816,1.0121303796768188,0.5048253536224365,0.352944940328598,-0.4136110842227936,1.4842796325683594,-0.7090153098106384,0.08039479702711105,0.9575690031051636,-1.5370588302612305,-0.3917604386806488,0.49546751379966736,0.6856781244277954,-1.4694952964782715,0.49813205003738403,-0.004757616203278303,-0.07569080591201782,2.0233802795410156,-0.07430233061313629,1.5935876369476318,0.4952719509601593,0.2031247615814209,-1.0037705898284912,0.9988741278648376,0.6279238391711222,3.1559555651586715,1.725225272658941,26.900000000000002
270,-0.8994572162628174,-0.5332556366920471,1.0004689693450928,-0.4391886293888092,-0.8648897409439087,0.44331181049346924,1.2518805265426636,0.9885194897651672,0.5112639665603638,-0.4792437255382538,0.2606485188007355,1.5145305395126343,0.43198883533477783,0.9557284712791443,0.9988968372344971,0.302070677280426,0.3755175769329071,1.5065860748291016,0.930772602558136,-0.13878196477890015,1.0009028911590576,1.5661470890045166,-0.35425668954849243,0.4974789023399353,-1.2583887577056885,1.0108439922332764,0.5066246390342712,0.3463084399700165,-0.41048744320869446,1.4851903915405273,-0.7223563194274902,0.10847298055887222,0.9596470594406128,-1.5413087606430054,-0.3904373049736023,0.4936659634113312,0.6838802695274353,-1.4643728733062744,0.4973885416984558,-0.004097233060747385,-0.06479126960039139,2.0202133655548096,-0.05897987633943558,1.6025062799453735,0.49763810634613037,0.19887056946754456,-1.0030347108840942,0.9988252520561218,0.624625331061422,3.1555647670820206,1.7290891623374192,27.0
271,-0.8981956839561462,-0.5292893052101135,1.0004104375839233,-0.46338388323783875,-0.9059615731239319,0.44820156693458557,1.2556531429290771,0.9939602017402649,0.5101851224899292,-0.4729906916618347,0.25532931089401245,1.514259934425354,0.43270647525787354,0.9569377899169922,0.9988191723823547,0.2968420386314392,0.37396934628486633,1.505889654159546,0.9339537620544434,-0.14345963299274445,1.0007785558700562,1.5664045810699463,-0.35199034214019775,0.5000461339950562,-1.260825753211975,1.009353518486023,0.5080997347831726,0.3387983739376068,-0.4075459837913513,1.4861663579940796,-0.7339497208595276,0.13938811421394348,0.9615907669067383,-1.5438874959945679,-0.38794252276420593,0.4934648275375366,0.6819716691970825,-1.4589605331420898,0.4968872368335724,-0.0035489052534103394,-0.05454014986753464,2.0172460079193115,-0.045274265110492706,1.6096808910369873,0.495787650346756,0.1952858418226242,-1.0021531581878662,0.9985721707344055,0.6220813328923546,3.153640443716616,1.7330489468172041,27.1
272,-0.8966342210769653,-0.524968147277832,1.0002450942993164,-0.4875103235244751,-0.9506169557571411,0.45460835099220276,1.2598464488983154,1.0013618469238281,0.5096530914306641,-0.4667414426803589,0.2484377771615982,1.5136398077011108,0.4322153329849243,0.9576877355575562,0.998997688293457,0.29146409034729004,0.37158963084220886,1.5050455331802368,0.9395840764045715,-0.14855460822582245,1.0011577606201172,1.566596508026123,-0.34892550110816956,0.5003147721290588,-1.2644214630126953,1.0092878341674805,0.5075767040252686,0.33035314083099365,-0.40490514039993286,1.4871548414230347,-0.7443206310272217,0.17188100516796112,0.964154064655304,-1.5458232164382935,-0.383874773979187,0.4944228529930115,0.6809072494506836,-1.4543821811676025,0.49668699502944946,-0.0031450502574443817,-0.045100804418325424,2.014301300048828,-0.03627828508615494,1.6119518280029297,0.49348995089530945,0.1922922134399414,-1.0014997720718384,0.9983341693878174,0.6203593530785132,3.1490902762283457,1.7373236239086658,27.200000000000003
273,-0.8951506018638611,-0.5204687714576721,0.9996300339698792,-0.509071946144104,-0.9999744892120361,0.4611671268939972,1.2634339332580566,1.0081555843353271,0.5097833871841431,-0.46068236231803894,0.24017585813999176,1.5126651525497437,0.43117573857307434,0.9578447341918945,0.9995200037956238,0.2860279381275177,0.3682512640953064,1.5039809942245483,0.945263147354126,-0.15293268859386444,1.000550627708435,1.5665249824523926,-0.3454612195491791,0.4996308982372284,-1.2674843072891235,1.0097211599349976,0.5069552659988403,0.3203614056110382,-0.40136733651161194,1.4879158735275269,-0.7538386583328247,0.20505216717720032,0.9665349721908569,-1.5453039407730103,-0.3770226240158081,0.49485471844673157,0.680709183216095,-1.450635313987732,0.49720829725265503,-0.0032039645593613386,-0.03665697202086449,2.0119378566741943,-0.03219768777489662,1.6088777780532837,0.4951513111591339,0.19011440873146057,-1.00029718875885,0.9984039664268494,0.620832071867094,3.1414743032958796,1.740914236916556,27.3
274,-0.8939958214759827,-0.5156261324882507,0.9996870160102844,-0.5273224711418152,-1.0528554916381836,0.4668673872947693,1.2667127847671509,1.0141125917434692,0.5106304287910461,-0.4545489251613617,0.23109155893325806,1.511793613433838,0.43032747507095337,0.957587718963623,0.9996638894081116,0.2805462181568146,0.3640260696411133,1.5028138160705566,0.9489428997039795,-0.15567860007286072,0.999997615814209,1.5668913125991821,-0.342389851808548,0.49861621856689453,-1.2682472467422485,1.0096803903579712,0.5057353973388672,0.3095570206642151,-0.39721763134002686,1.4882820844650269,-0.7628672122955322,0.23774872720241547,0.9685093760490417,-1.5423479080200195,-0.37120527029037476,0.49616703391075134,0.6808465719223022,-1.4498181343078613,0.49828511476516724,-0.003448388772085309,-0.029244106262922287,2.0099499225616455,-0.029461558908224106,1.6007845401763916,0.4975968897342682,0.18921612203121185,-0.9991369247436523,0.9987351298332214,0.6247097299238201,3.141043659856262,1.7439849482370187,27.400000000000002
275,-0.8933746218681335,-0.510395884513855,1.00028657913208,-0.5410047769546509,-1.104921817779541,0.4722936749458313,1.266547679901123,1.021098256111145,0.512360155582428,-0.44868871569633484,0.22170718014240265,1.510878324508667,0.4297797977924347,0.9570605754852295,0.9993522763252258,0.2750551700592041,0.35974591970443726,1.5016828775405884,0.9512031078338623,-0.15673382580280304,1.0002708435058594,1.5672742128372192,-0.3412383496761322,0.49920886754989624,-1.2671010494232178,1.0086839199066162,0.5042701959609985,0.2991507053375244,-0.3930126428604126,1.4885905981063843,-0.7704108357429504,0.2696729898452759,0.9711628556251526,-1.538731575012207,-0.3680519759654999,0.49785348773002625,0.6811840534210205,-1.4512444734573364,0.4995003342628479,-0.004009669180959463,-0.02257947251200676,2.0080363750457764,-0.026073701679706573,1.5918675661087036,0.49704045057296753,0.1895700991153717,-0.99880450963974,0.9994329214096069,0.6301576221707494,3.139426520604463,1.7467701187424043,27.5
276,-0.8932456374168396,-0.5052465200424194,1.000724196434021,-0.5511676073074341,-1.1527827978134155,0.4771846830844879,1.2653089761734009,1.0295202732086182,0.5114646553993225,-0.44273725152015686,0.21151623129844666,1.5099681615829468,0.4298003315925598,0.9556493759155273,0.998789370059967,0.26908352971076965,0.35623878240585327,1.5010091066360474,0.9520112872123718,-0.1554708182811737,1.0009410381317139,1.5672180652618408,-0.34184730052948,0.49986547231674194,-1.26771879196167,1.0068976879119873,0.5044572949409485,0.28949880599975586,-0.3889210820198059,1.4891310930252075,-0.7757108807563782,0.30131176114082336,0.9737433195114136,-1.535378098487854,-0.36814630031585693,0.4970850646495819,0.6822314858436584,-1.4535411596298218,0.499979168176651,-0.004758487921208143,-0.016832681372761726,2.006366014480591,-0.02175530418753624,1.5853850841522217,0.4957408607006073,0.19048841297626495,-0.999112606048584,1.0000793933868408,0.6375513753424539,3.1394403103141264,1.7499134042146376,27.6
277,-0.8932267427444458,-0.5004902482032776,1.0018481016159058,-0.5610970854759216,-1.1947256326675415,0.4810768961906433,1.2642896175384521,1.0372450351715088,0.5104634165763855,-0.43716520071029663,0.20086288452148438,1.5093661546707153,0.4311476945877075,0.9539534449577332,0.998526394367218,0.26323801279067993,0.35394924879074097,1.5004738569259644,0.9525191783905029,-0.15403278172016144,1.000622034072876,1.5663936138153076,-0.3431602418422699,0.5008502006530762,-1.2666940689086914,1.006525993347168,0.5059073567390442,0.2808855175971985,-0.38494277000427246,1.4903807640075684,-0.7791865468025208,0.33318793773651123,0.9758619070053101,-1.5339481830596924,-0.3697327673435211,0.4956580400466919,0.6834453344345093,-1.4549866914749146,0.5000597834587097,-0.005825059022754431,-0.0120167825371027,2.005699634552002,-0.015868697315454483,1.5891519784927368,0.4975212514400482,0.1911301612854004,-0.9999139308929443,1.0005186796188354,0.6473911515985732,3.1404016596806628,1.7539175877342856,27.700000000000003
278,-0.8933965563774109,-0.49651578068733215,1.0022344589233398,-0.5722707509994507,-1.2301262617111206,0.48274144530296326,1.261329174041748,1.045159101486206,0.5105995535850525,-0.43154531717300415,0.19049574434757233,1.5088598728179932,0.43327200412750244,0.9525731205940247,0.9991748332977295,0.2577327489852905,0.3526320159435272,1.5003794431686401,0.9535607099533081,-0.1525157392024994,1.0000715255737305,1.5653678178787231,-0.3448702394962311,0.5001758933067322,-1.267575979232788,1.0085948705673218,0.5086770057678223,0.27223318815231323,-0.3813967704772949,1.4918577671051025,-0.7813658118247986,0.3652138113975525,0.9782693982124329,-1.5338890552520752,-0.37074095010757446,0.49578559398651123,0.6838952898979187,-1.455769419670105,0.49986928701400757,-0.006625897251069546,-0.008103513158857822,2.005485773086548,-0.009001880884170532,1.6017985343933105,0.49674680829048157,0.19102810323238373,-1.0003199577331543,1.0009727478027344,0.6591107897571251,3.143470859599254,1.7589052689819449,27.8
279,-0.8938576579093933,-0.4934828579425812,1.0007582902908325,-0.5863751173019409,-1.2640305757522583,0.4837663769721985,1.2568706274032593,1.0514079332351685,0.5090248584747314,-0.42583149671554565,0.1788056641817093,1.5079728364944458,0.43612179160118103,0.950514018535614,1.0000901222229004,0.2528836131095886,0.3508228063583374,1.5002036094665527,0.9548482894897461,-0.150370791554451,0.9994928240776062,1.5639206171035767,-0.34403979778289795,0.5013017654418945,-1.2688571214675903,1.0092461109161377,0.5069451928138733,0.2623404860496521,-0.3781539499759674,1.4923784732818604,-0.7817554473876953,0.39739707112312317,0.981109082698822,-1.5351799726486206,-0.37170979380607605,0.4952574670314789,0.6840951442718506,-1.4545326232910156,0.49928316473960876,-0.007361512631177902,-0.004164896439760923,2.0055599212646484,-0.0017203764291480184,1.6200976371765137,0.4967792332172394,0.19055265188217163,-0.9999887347221375,1.001621961593628,0.6701707218939608,3.1501905397436007,1.7641178071482424,27.900000000000002
280,-0.8936278223991394,-0.4901075065135956,1.0005018711090088,-0.6007412672042847,-1.2943052053451538,0.48562559485435486,1.251711130142212,1.0544613599777222,0.5077481269836426,-0.42099395394325256,0.1684075891971588,1.5074349641799927,0.43863511085510254,0.9490597248077393,1.000204086303711,0.2493312507867813,0.34844863414764404,1.5005241632461548,0.9563078880310059,-0.1494292914867401,0.9993343353271484,1.5629318952560425,-0.3425106704235077,0.5022838115692139,-1.2660778760910034,1.0048514604568481,0.501925528049469,0.2526002526283264,-0.3766087591648102,1.4925434589385986,-0.7819701433181763,0.4248296916484833,0.98362135887146,-1.5358247756958008,-0.3718680441379547,0.4942377209663391,0.6838096380233765,-1.4529234170913696,0.5001328587532043,-0.007875579409301281,-0.0012144696665927768,2.0060417652130127,0.003792825620621443,1.6341872215270996,0.4993129372596741,0.1901247352361679,-0.9991347193717957,1.0019522905349731,0.6663090015652233,3.1611193638477166,1.767730342103066,28.0
281,-0.893519937992096,-0.48585939407348633,1.0023423433303833,-0.6156831383705139,-1.324677586555481,0.48963117599487305,1.2461771965026855,1.0522340536117554,0.5059365630149841,-0.41649699211120605,0.15798142552375793,1.5068376064300537,0.44005846977233887,0.9467025399208069,0.9995939135551453,0.24613720178604126,0.3456144332885742,1.5012859106063843,0.958304762840271,-0.1487371176481247,0.9991717338562012,1.56279456615448,-0.34083235263824463,0.5027300119400024,-1.261155605316162,0.9973060488700867,0.4994061589241028,0.24261395633220673,-0.37595269083976746,1.4932117462158203,-0.7819716334342957,0.4509512782096863,0.9852157831192017,-1.5357273817062378,-0.37194588780403137,0.49349725246429443,0.6844782829284668,-1.4508668184280396,0.5002645254135132,-0.008571071550250053,0.0013321220176294446,2.007197141647339,0.00873462576419115,1.6409491300582886,0.4987861216068268,0.19010025262832642,-0.9978678226470947,1.0018894672393799,0.6628369241777292,3.164799762258266,1.7700228729055056,28.1
282,-0.8942593336105347,-0.48097074031829834,1.0040861368179321,-0.6307194232940674,-1.3512356281280518,0.49320608377456665,1.2428548336029053,1.0440665483474731,0.5043238997459412,-0.412764310836792,0.14789140224456787,1.5060110092163086,0.4403482973575592,0.9437862634658813,0.9995319843292236,0.24353563785552979,0.3437891900539398,1.5015548467636108,0.9602277278900146,-0.14697274565696716,0.9991456866264343,1.5639837980270386,-0.34160521626472473,0.5023393034934998,-1.2562838792800903,0.991064190864563,0.4998363256454468,0.2327030450105667,-0.3763960599899292,1.4939740896224976,-0.7819687724113464,0.4760124385356903,0.9869884252548218,-1.5361862182617188,-0.37207654118537903,0.4948689341545105,0.6858274340629578,-1.4516196250915527,0.4998888373374939,-0.009374085813760757,0.003687196644023061,2.008335590362549,0.012330183759331703,1.6411819458007812,0.49684765934944153,0.19010931253433228,-0.9969422817230225,1.0011053085327148,0.6601882393535662,3.165285034849814,1.7718027714438542,28.200000000000003
283,-0.8957965970039368,-0.47535258531570435,1.003684401512146,-0.6433510780334473,-1.3720362186431885,0.49471402168273926,1.2433347702026367,1.0294508934020996,0.5053687691688538,-0.4095635712146759,0.1374095231294632,1.5050593614578247,0.438937246799469,0.9408711791038513,1.000386118888855,0.2413792908191681,0.3433026373386383,1.5010302066802979,0.9619823694229126,-0.14592070877552032,0.9988895058631897,1.5647960901260376,-0.3444754481315613,0.5023004412651062,-1.2533780336380005,0.9858503341674805,0.5001793503761292,0.22432376444339752,-0.3773660957813263,1.4946417808532715,-0.7815675139427185,0.500137448310852,0.9887616038322449,-1.5365850925445557,-0.37250521779060364,0.4965564012527466,0.6864271759986877,-1.4547233581542969,0.5006870627403259,-0.010295351967215538,0.006444863975048065,2.010408401489258,0.012850205413997173,1.63808274269104,0.4973282217979431,0.1902955174446106,-0.9964787364006042,1.000730037689209,0.6572248512565249,3.165306745726338,1.7729965865647919,28.3
284,-0.8972567319869995,-0.4708392322063446,1.002658724784851,-0.654424786567688,-1.3864442110061646,0.49519798159599304,1.2459577322006226,1.0126621723175049,0.5077767968177795,-0.4068153202533722,0.127855122089386,1.504176139831543,0.4370090663433075,0.9377938508987427,1.001468300819397,0.24057801067829132,0.3440650701522827,1.5003266334533691,0.9635138511657715,-0.14508406817913055,0.9986952543258667,1.56511390209198,-0.3471836745738983,0.5025758743286133,-1.2516565322875977,0.9827355742454529,0.5016710162162781,0.21763429045677185,-0.37895122170448303,1.495283603668213,-0.7814242243766785,0.5237209796905518,0.9898716807365417,-1.53739333152771,-0.3728739321231842,0.49629348516464233,0.686903178691864,-1.4582574367523193,0.5014117956161499,-0.010878878645598888,0.010704762302339077,2.0133156776428223,0.011534768156707287,1.6320598125457764,0.49762046337127686,0.190449520945549,-0.9966446161270142,1.001129388809204,0.6555249358750156,3.1632574295270888,1.7739069853202414,28.400000000000002
285,-0.8982744216918945,-0.4670196771621704,1.0018682479858398,-0.665502667427063,-1.3982043266296387,0.4969058930873871,1.2499748468399048,0.9974878430366516,0.5097728371620178,-0.4045896828174591,0.1176946833729744,1.503420114517212,0.43600302934646606,0.9343336820602417,1.001094937324524,0.241040900349617,0.34600237011909485,1.5000461339950562,0.9645286202430725,-0.14393764734268188,1.0002305507659912,1.563816785812378,-0.34957587718963623,0.5016202330589294,-1.2501455545425415,0.9811931848526001,0.5026401877403259,0.21154947578907013,-0.3805641531944275,1.4958927631378174,-0.7817050814628601,0.5489761829376221,0.9910874366760254,-1.5393818616867065,-0.3721016049385071,0.4955958425998688,0.6863378286361694,-1.4610580205917358,0.5006166696548462,-0.010781113058328629,0.01556595228612423,2.015974521636963,0.008666995912790298,1.6227995157241821,0.4981764853000641,0.19082307815551758,-0.9974777102470398,1.0012550354003906,0.6543909287169417,3.157438996452056,1.774755062411878,28.5
286,-0.8982602953910828,-0.4647723138332367,1.0007888078689575,-0.6752001047134399,-1.4092411994934082,0.49880602955818176,1.2520307302474976,0.9906915426254272,0.5113967657089233,-0.4031560719013214,0.10881990194320679,1.5024776458740234,0.43590259552001953,0.9304605722427368,1.000074028968811,0.24261707067489624,0.3484449088573456,1.4991832971572876,0.9649724960327148,-0.14415320754051208,1.0014532804489136,1.5614537000656128,-0.35128653049468994,0.5008503794670105,-1.2496856451034546,0.9801197648048401,0.4994962215423584,0.2067124992609024,-0.382595419883728,1.4961596727371216,-0.7820025682449341,0.5711808800697327,0.9923940896987915,-1.5428688526153564,-0.36854809522628784,0.49448880553245544,0.6852055191993713,-1.4608124494552612,0.4998098909854889,-0.009897108189761639,0.019835878163576126,2.017767906188965,0.006292055360972881,1.6169193983078003,0.4997119903564453,0.191385880112648,-0.9981281757354736,1.0006790161132812,0.6542895547102551,3.1517228348477304,1.7759509339204373,28.6
287,-0.8966213464736938,-0.46202367544174194,0.9991641640663147,-0.6849550008773804,-1.4216325283050537,0.5001216530799866,1.2513103485107422,0.9905478358268738,0.5114104747772217,-0.4025786221027374,0.10058019310235977,1.5021077394485474,0.4374008774757385,0.9267299175262451,0.99986332654953,0.2449830323457718,0.35229626297950745,1.4987012147903442,0.9651042819023132,-0.14416629076004028,1.0018343925476074,1.5591747760772705,-0.35380271077156067,0.4999053180217743,-1.2488574981689453,0.9787557721138,0.492555171251297,0.20144003629684448,-0.3851058781147003,1.4964388608932495,-0.7811424732208252,0.5938074588775635,0.9939683675765991,-1.5483742952346802,-0.36204037070274353,0.49363037943840027,0.6843135356903076,-1.4576878547668457,0.5001189708709717,-0.008846930228173733,0.02390264719724655,2.0206499099731445,0.005138847511261702,1.6152068376541138,0.5005456805229187,0.19193267822265625,-0.9986348152160645,1.0007866621017456,0.6555837656964955,3.147055803422166,1.7780626557590247,28.700000000000003
288,-0.893477737903595,-0.45876798033714294,0.9978703856468201,-0.6933587789535522,-1.4343671798706055,0.5003530383110046,1.2484411001205444,0.9910475015640259,0.5102397799491882,-0.4024449288845062,0.09367717802524567,1.5019797086715698,0.4391210973262787,0.9243289828300476,1.0002493858337402,0.24767735600471497,0.35650867223739624,1.4985851049423218,0.9652585983276367,-0.1446262151002884,1.0018850564956665,1.5566215515136719,-0.3553023338317871,0.49982091784477234,-1.2480733394622803,0.9781011939048767,0.4878324568271637,0.19705606997013092,-0.3876558542251587,1.496633768081665,-0.778809666633606,0.6123061180114746,0.9952558279037476,-1.5535054206848145,-0.35604238510131836,0.4927700459957123,0.6841597557067871,-1.4543547630310059,0.5000432133674622,-0.007680642418563366,0.02676030620932579,2.02315616607666,0.00612844992429018,1.6173393726348877,0.5014790892601013,0.19218237698078156,-0.9983762502670288,1.0013610124588013,0.6572226482371961,3.145637197205828,1.7801332293233159,28.8
289,-0.8901903629302979,-0.45567891001701355,0.9966807961463928,-0.7004155516624451,-1.4471642971038818,0.5020807385444641,1.2469528913497925,0.9887918829917908,0.5092491507530212,-0.4021744132041931,0.08767206221818924,1.5013396739959717,0.44047385454177856,0.922960638999939,0.9994434714317322,0.25088921189308167,0.3615044355392456,1.4983816146850586,0.966014564037323,-0.14497405290603638,1.0019174814224243,1.5533157587051392,-0.3560755252838135,0.5004634857177734,-1.2486943006515503,0.9790323376655579,0.4871993958950043,0.19373078644275665,-0.3910820484161377,1.4971232414245605,-0.7758159041404724,0.627803385257721,0.9965382814407349,-1.558736801147461,-0.35140261054039,0.49201440811157227,0.6847776174545288,-1.4505740404129028,0.4990019202232361,-0.0068652089685201645,0.028892023488879204,2.0252158641815186,0.008325099013745785,1.6216727495193481,0.5014886856079102,0.19161517918109894,-0.997367262840271,1.0009814500808716,0.6589163243916358,3.1496149731633514,1.7822275594801973,28.900000000000002
290,-0.887223482131958,-0.45363232493400574,0.9965681433677673,-0.7058413624763489,-1.4574756622314453,0.5055792331695557,1.2465823888778687,0.9806174039840698,0.508159339427948,-0.40147238969802856,0.08201399445533752,1.50094473361969,0.4400969445705414,0.9211627840995789,0.9987756609916687,0.2544829249382019,0.365511417388916,1.497517466545105,0.9671921730041504,-0.14502191543579102,1.0022666454315186,1.5511223077774048,-0.3556431233882904,0.5009326934814453,-1.2497615814208984,0.9804070591926575,0.4910743534564972,0.19118139147758484,-0.3951064348220825,1.4974257946014404,-0.7721443772315979,0.6405481100082397,0.9972963333129883,-1.5632622241973877,-0.35065340995788574,0.4931935667991638,0.6862130761146545,-1.4474953413009644,0.49849650263786316,-0.006670836359262466,0.031598687171936035,2.027404308319092,0.009456036612391472,1.622727394104004,0.500426173210144,0.1904982626438141,-0.9962049126625061,1.0001420974731445,0.6599770098419016,3.1621713728747065,1.7832840876346534,29.0
291,-0.885046660900116,-0.45412716269493103,0.9972081780433655,-0.7103499174118042,-1.4663416147232056,0.507689356803894,1.2466425895690918,0.9676841497421265,0.5073984265327454,-0.4006103277206421,0.07634946703910828,1.5007966756820679,0.43923884630203247,0.9201470017433167,0.9987537264823914,0.2585638165473938,0.3695126473903656,1.4973593950271606,0.9684648513793945,-0.14533144235610962,1.0019395351409912,1.5494436025619507,-0.35520368814468384,0.500524640083313,-1.2525347471237183,0.9795479774475098,0.494985967874527,0.18945316970348358,-0.39988893270492554,1.4971716403961182,-0.7679746747016907,0.6512035727500916,0.9981902241706848,-1.5654605627059937,-0.3548627495765686,0.49641677737236023,0.687481164932251,-1.4458630084991455,0.49857211112976074,-0.006837860681116581,0.03422422334551811,2.0291056632995605,0.008845104835927486,1.6179922819137573,0.5004010796546936,0.18929633498191833,-0.9959316253662109,0.9998206496238708,0.6602587964972967,3.167082282630729,1.7835133681377051,29.1
292,-0.8825056552886963,-0.45672720670700073,0.997664749622345,-0.7139276266098022,-1.4730128049850464,0.5071786642074585,1.2477811574935913,0.9553812742233276,0.5068427920341492,-0.39965757727622986,0.07092855870723724,1.5008528232574463,0.43787238001823425,0.9196946620941162,0.9993894696235657,0.2627181112766266,0.372424840927124,1.4980261325836182,0.9701178073883057,-0.14613476395606995,1.0010998249053955,1.548696517944336,-0.357872873544693,0.4982268810272217,-1.2562466859817505,0.9781586527824402,0.4978718161582947,0.18831001222133636,-0.404878169298172,1.497016191482544,-0.7632957100868225,0.6604633927345276,0.9987325072288513,-1.5671757459640503,-0.3602747917175293,0.4984402060508728,0.6880844235420227,-1.445873737335205,0.49869561195373535,-0.00738048180937767,0.03731607273221016,2.030395269393921,0.005753561854362488,1.6092681884765625,0.5031730532646179,0.18751294910907745,-0.9963868260383606,1.000126838684082,0.6598684119591817,3.1651877006905766,1.7837234623482907,29.200000000000003
293,-0.8796855807304382,-0.46063119173049927,0.9977400302886963,-0.71512371301651,-1.4782671928405762,0.5072457790374756,1.2501063346862793,0.9489426612854004,0.5063872933387756,-0.39922285079956055,0.06480900198221207,1.5009320974349976,0.436631977558136,0.918876588344574,0.9991220235824585,0.26664668321609497,0.3745090663433075,1.4981470108032227,0.9715688228607178,-0.14616987109184265,1.0004823207855225,1.5497925281524658,-0.3624970018863678,0.49752455949783325,-1.2600901126861572,0.9758820533752441,0.4997510313987732,0.1875748634338379,-0.4094700515270233,1.4972331523895264,-0.7578543424606323,0.6704564094543457,0.9989050626754761,-1.5682668685913086,-0.3642895519733429,0.49783509969711304,0.6879180669784546,-1.447702169418335,0.4990234971046448,-0.00794477853924036,0.040192827582359314,2.0317115783691406,0.0007184781134128571,1.600348711013794,0.5034872889518738,0.18591268360614777,-0.9960252046585083,1.0003021955490112,0.6598722173682983,3.160746755485873,1.784367204924904,29.3
294,-0.8771312832832336,-0.4631832540035248,0.9974166750907898,-0.7155241370201111,-1.4822900295257568,0.5078960657119751,1.2531543970108032,0.9488460421562195,0.5054571628570557,-0.3997997045516968,0.059511978179216385,1.5009905099868774,0.4355302155017853,0.9173157811164856,0.9983131885528564,0.2698797583580017,0.37504008412361145,1.4974803924560547,0.9731829762458801,-0.14608673751354218,0.9998675584793091,1.5520410537719727,-0.3697836399078369,0.4994763731956482,-1.2615350484848022,0.9716261625289917,0.501526951789856,0.18768994510173798,-0.41420459747314453,1.4973722696304321,-0.7524301409721375,0.6820651888847351,0.9998953342437744,-1.5687671899795532,-0.36660659313201904,0.4969869554042816,0.6865531206130981,-1.450404405593872,0.49983587861061096,-0.008128342218697071,0.04241553694009781,2.0332958698272705,-0.005475390236824751,1.5914530754089355,0.5011016726493835,0.1849156767129898,-0.9946659803390503,1.000097393989563,0.6610958633130606,3.154696825642548,1.7850390589264864,29.400000000000002
295,-0.8744106888771057,-0.46547985076904297,0.9970740675926208,-0.7166327238082886,-1.4856958389282227,0.5060468912124634,1.2548736333847046,0.9552339315414429,0.5058706998825073,-0.400905579328537,0.05503791198134422,1.5002937316894531,0.4349122941493988,0.9156567454338074,0.998803973197937,0.27224090695381165,0.3748425245285034,1.4971739053726196,0.9744763970375061,-0.1458362489938736,0.999298095703125,1.5530188083648682,-0.37631547451019287,0.5007780194282532,-1.2610539197921753,0.968660831451416,0.5036724805831909,0.18878155946731567,-0.41805320978164673,1.4975239038467407,-0.7479299306869507,0.6930111050605774,1.0013750791549683,-1.570308804512024,-0.3654601275920868,0.4979626536369324,0.68409663438797,-1.4537665843963623,0.5009212493896484,-0.008322197012603283,0.04413965344429016,2.0345048904418945,-0.010354353114962578,1.587114930152893,0.49996042251586914,0.18482263386249542,-0.992048978805542,0.9998821020126343,0.6630400035030958,3.1529402475453434,1.7860082891361473,29.5
296,-0.8716637492179871,-0.4681203067302704,0.9969793558120728,-0.7183700203895569,-1.4887478351593018,0.5047955513000488,1.2552764415740967,0.9676219820976257,0.5043835043907166,-0.402506023645401,0.05161401256918907,1.4999414682388306,0.4348600208759308,0.9132602214813232,0.9994487762451172,0.2740914225578308,0.3736281991004944,1.4969956874847412,0.9753797054290771,-0.14524619281291962,0.9997393488883972,1.5524083375930786,-0.38228899240493774,0.5004367232322693,-1.262471079826355,0.9703243374824524,0.5034835934638977,0.18982209265232086,-0.4219531714916229,1.4979219436645508,-0.7430786490440369,0.7025493383407593,1.0026710033416748,-1.5710840225219727,-0.3600030243396759,0.4975742697715759,0.6819888949394226,-1.457487940788269,0.5018550753593445,-0.008137885481119156,0.044649407267570496,2.034868001937866,-0.01271031517535448,1.585347294807434,0.5007537007331848,0.18489566445350647,-0.9881702065467834,1.0000847578048706,0.6646210428367695,3.1540502253775546,1.7874946585870384,29.6
297,-0.8696138262748718,-0.47073739767074585,0.9974215626716614,-0.7197549939155579,-1.4902188777923584,0.5051725506782532,1.2556432485580444,0.9803680181503296,0.5017396211624146,-0.40358495712280273,0.048215389251708984,1.4996172189712524,0.43490588665008545,0.9104959964752197,0.99934983253479,0.2752932906150818,0.3718332350254059,1.4965283870697021,0.9757742285728455,-0.1445111632347107,1.000018835067749,1.5509744882583618,-0.38859742879867554,0.4992235004901886,-1.2641195058822632,0.9740293622016907,0.5030728578567505,0.19012632966041565,-0.42531412839889526,1.4980833530426025,-0.7384020090103149,0.7091046571731567,1.0032838582992554,-1.5700430870056152,-0.3555128574371338,0.49739256501197815,0.6809210777282715,-1.459276795387268,0.5016153454780579,-0.007864078506827354,0.044392574578523636,2.035033941268921,-0.013705134391784668,1.5851993560791016,0.5017656683921814,0.18534637987613678,-0.984085202217102,1.0003036260604858,0.6657932818830509,3.1632277205058417,1.7885609099459376,29.700000000000003
298,-0.8683496713638306,-0.4733891189098358,0.9983569979667664,-0.7191038131713867,-1.4898476600646973,0.5042613744735718,1.2558268308639526,0.991837203502655,0.5003390908241272,-0.40357401967048645,0.04255964979529381,1.4993504285812378,0.4354569613933563,0.9071457982063293,0.9988561868667603,0.27645251154899597,0.3698563873767853,1.496479868888855,0.9759212732315063,-0.14367398619651794,0.9995481967926025,1.5492165088653564,-0.3909110724925995,0.49850693345069885,-1.2650773525238037,0.9793536067008972,0.50400310754776,0.18942199647426605,-0.42807096242904663,1.4980264902114868,-0.7338342070579529,0.7140918374061584,1.0029257535934448,-1.5692009925842285,-0.3570871353149414,0.4984060823917389,0.6809608936309814,-1.4596377611160278,0.5021845698356628,-0.007843229919672012,0.04332214593887329,2.0347788333892822,-0.015054333955049515,1.585313081741333,0.5013831257820129,0.1854678988456726,-0.9820016026496887,0.999863862991333,0.6657980294597299,3.1716125543827345,1.7891787507674717,29.8
299,-0.8680293560028076,-0.4757286012172699,1.0000756978988647,-0.7172547578811646,-1.486809492111206,0.5043951869010925,1.2590076923370361,1.0010435581207275,0.4998059868812561,-0.4027371406555176,0.036126043647527695,1.499273657798767,0.4356069266796112,0.9041343927383423,0.9991187453269958,0.2768280506134033,0.36903172731399536,1.4967806339263916,0.9768745303153992,-0.14271098375320435,0.998602032661438,1.5499216318130493,-0.3921825885772705,0.49831801652908325,-1.2650392055511475,0.9824143648147583,0.5044334530830383,0.18796493113040924,-0.4300297498703003,1.4979338645935059,-0.73016756772995,0.718342661857605,1.0024820566177368,-1.5693469047546387,-0.36665505170822144,0.5003314018249512,0.682138979434967,-1.4583625793457031,0.5022286176681519,-0.008427700959146023,0.04181317239999771,2.0338473320007324,-0.01611427590250969,1.582435131072998,0.5018291473388672,0.184877410531044,-0.9807185530662537,1.0000288486480713,0.6642900652703626,3.177270390200935,1.7894637807646765,29.900000000000002


==> plot_data/CircleET.csv <==
0 -0.0004180903993105054 1.3009539874116278 1.0003225132507003 -0.0010739674151184753 -1.3014969894343766 1.0003518267735259 -1.003558200266113 -0.0037370416323410064 1.0003478493696738 -0.29742615990598414 0.006670217496514517 1.0015273353670118 0.2988765150112763 0.004064871881910068 1.0003187967326275 1.0039727660888038 0.0009105308422641872 1.000374408997538
1 -0.0004180903993105054 1.3009539874116278 1.0003225132507003 -0.0010739674151184753 -1.3014969894343766 1.0003518267735259 -1.003558200266113 -0.0037370416323410064 1.0003478493696738 -0.29742615990598414 0.006670217496514517 1.0015273353670118 0.2988765150112763 0.004064871881910068 1.0003187967326275 1.0039727660888038 0.0009105308422641872 1.000374408997538
2 -0.00014433576350563731 1.2999134221421282 1.000340533256802 -0.0012503864338424733 -1.3007720877223576 1.000361687966566 -1.0021589650921505 -0.0032438040844445294 1.000309488304796 -0.2975143318185853 0.006055422814258817 1.0015234137855111 0.29999522740302653 0.0033261474380537363 1.0002970033299463 1.0050405954851391 0.0003823025533418555 1.0003732785412236
3 0.0008695825851553798 1.3002837283515951 1.0003202929107446 -0.00012721118375850354 -1.2998522855872865 1.0003694630555255 -1.0008404617179931 -0.0018037774177859613 1.0003068290460642 -0.2966382211158424 0.004147306880362371 1.0015360650103562 0.2995022928199082 0.0021882375256162025 1.0003157940206668 1.005683339246252 0.0009599430120175904 1.000348556100559
4 0.0008179833381117996 1.3018604162707645 1.0003201490481177 0.0004149539769073542 -1.297500626195476 1.0003603882982322 -1.0005474016242133 -0.0013861333687735936 1.0003247555925683 -0.2968614864747857 0.003937130167053522 1.0015453024607393 0.29983178751026324 0.0030472520825526703 1.0003192794263367 1.0049153279276293 -6.831770282684769e-06 1.0003234595841182
5 -0.00026456773065391785 1.3001902084643788 1.0003301266355498 -0.0013185610324835096 -1.281342865590571 1.0003314503136655 -0.9996254069411159 -0.001672624497510717 1.0003336729343815 -0.296913507270249 0.0048805375213803156 1.0015362901472529 0.2994719956735147 0.004527612572594217 1.0002986388921429 1.0023347969353391 -0.00014400901268660013 1.000313600012125
6 -0.0009057450350533078 1.2861783820594823 1.000344273606791 -0.004037716327945862 -1.2512053289297564 1.0003937445155373 -1.0002657469790812 -0.0024365233354230595 1.0003165666932847 -0.297275690774227 0.005956975115757829 1.0015370580580798 0.29785328814968554 0.004966663844055233 1.0001935990641186 1.0014760643771436 0.0003051045930299274 1.0003052472066376
7 -0.0009057450350533078 1.2861783820594823 1.000344273606791 -0.004037716327945862 -1.2512053289297564 1.0003937445155373 -1.0002657469790812 -0.0024365233354230595 1.0003165666932847 -0.297275690774227 0.005956975115757829 1.0015370580580798 0.29785328814968554 0.004966663844055233 1.0001935990641186 1.0014760643771436 0.0003051045930299274 1.0003052472066376
8 0.0009438966014930556 1.2634052166937761 1.0003775084228914 -0.008342096293774241 -1.2013877433447766 1.0005407096890289 -1.0015144469600092 -0.0024937356757308606 1.0003266485824338 -0.29686006580690516 0.005182594457160329 1.0015464159131062 0.3013252235583193 0.006661244093582178 0.999737777010473 1.0019422332350774 -0.0011213526534213807 1.0002921372820683
9 0.0010690962727296482 1.2252395274388597 1.0005229137930227 -0.01414497463086358 -1.127423103209027 1.0004420336762778 -1.0012522011711242 -0.0015266904993170662 1.0003347194140106 -0.2963792265531661 0.00447247884648163 1.001530302687247 0.31018723755241295 0.010417690307054916 0.9986759046339672 1.0027200936770888 -0.002158115182653588 1.0003148449912114
10 -0.0021720329665322075 1.1649017445508791 1.0005983333876463 -0.018374860157905345 -1.0328638697001582 1.0001975171920598 -1.0011738372431882 -0.0017607843867489218 1.0002909895216034 -0.2967520675198122 0.006102636298610548 1.0015149280495448 0.32229365282947986 0.019675940138264972 0.9969220185710466 1.00354511355914 -0.0006518770348600399 1.0002997635841704
11 -0.007851456338038463 1.0882165660044414 1.0005942077125007 -0.021398560298743517 -0.9306761733963994 1.0001313628199526 -1.0011231809991201 -0.002140198242692859 1.000275159012197 -0.2975991807827874 0.007230178562226785 1.001518549232305 0.3400011815556302 0.032922456535772526 0.9946119034980196 1.0028950446951823 0.0014405622625894665 1.0003120556724776
12 -0.018483900124298847 1.0040028377207895 1.0006184135825376 -0.01864783179709195 -0.8312304417391251 1.0001272166081439 -1.0015727930411613 -0.0020592669787253574 1.0003027386264625 -0.29710154907430963 0.006309804713773925 1.0015105089434664 0.3634001449301229 0.049711715266528796 0.9918835469036021 1.0024132313262386 0.0006276853904086586 1.0003249770422424
13 -0.018483900124298847 1.0040028377207895 1.0006184135825376 -0.01864783179709195 -0.8312304417391251 1.0001272166081439 -1.0015727930411613 -0.0020592669787253574 1.0003027386264625 -0.29710154907430963 0.006309804713773925 1.0015105089434664 0.3634001449301229 0.049711715266528796 0.9918835469036021 1.0024132313262386 0.0006276853904086586 1.0003249770422424
14 -0.03135483525642491 0.9172288524638846 1.0007066462048873 -0.009953465621550759 -0.7365027611867708 1.0001921895936574 -1.0010316988490893 -0.002942280247562284 1.000327503789409 -0.29607550625263324 0.004430324191052394 1.0014956268083415 0.3903657318512297 0.06852676328160884 0.9888643575244267 1.0021554044851975 -0.00035743062805450873 1.0003113297518644
15 -0.044944629052724304 0.8327197774383034 1.0008146586840971 0.003913374019787773 -0.6463473842188618 1.0003456279833922 -1.0002810109745635 -0.003194693068270542 1.0003239478120016 -0.2959737371468453 0.002633061188685396 1.0015151653933072 0.41713594373336865 0.0864057746869614 0.985740977391246 1.0003790187050703 -0.00029657688884784976 1.0002822927614468
16 -0.05338649416060862 0.7582589233938131 1.0009917460784887 0.02220592023433338 -0.5606342815295624 1.0005790535859527 -0.9995905121269354 -0.0034952908085891634 1.000309782393425 -0.29599468750820085 0.002143854832878546 1.0015236221220332 0.4412007580113128 0.10576030078997478 0.9826942954088403 1.000954517803865 -0.00012983676134893088 1.0002659311203768
17 -0.054730727551140605 0.6930774757261945 1.0012784053941766 0.04524608471409001 -0.48506002918224966 1.0009430078798833 -0.9990031881365823 -0.00419188955108401 1.000324099652736 -0.29764666500908155 0.003948009583089808 1.0015171956733397 0.4631378137078063 0.12633182691828582 0.9798329480390792 1.0022170795085548 -0.0011759890445606027 1.0002784116610468
18 -0.05290404227394964 0.6342187301347071 1.001616285189101 0.07122462165738988 -0.4195892556034148 1.001487741473251 -0.9998315373101616 -0.00303332498516926 1.0003130955882278 -0.2974658456307803 0.005101238378955256 1.0015220288036675 0.48487323853242403 0.14599885959652886 0.9771533116317204 1.0015539191913285 -0.0020749449155008635 1.0003097082493644
19 -0.05290404227394964 0.6342187301347071 1.001616285189101 0.07122462165738988 -0.4195892556034148 1.001487741473251 -0.9998315373101616 -0.00303332498516926 1.0003130955882278 -0.2974658456307803 0.005101238378955256 1.0015220288036675 0.48487323853242403 0.14599885959652886 0.9771533116317204 1.0015539191913285 -0.0020749449155008635 1.0003097082493644
20 -0.05055299229196387 0.5846669720131336 1.0019025698713626 0.09796478681945553 -0.36371607303816367 1.002221604331517 -1.001215235036268 -0.0012158923495217187 1.0002931718530854 -0.2968398776885034 0.005368177397653935 1.0015113854951883 0.503981764427144 0.16605733450565116 0.9747549499104416 1.0004224233650536 -0.0015541214845488864 1.0003124798777976
21 -0.044944361689352584 0.5437680463175819 1.0022201417363976 0.12186729851601984 -0.31979470943085525 1.0031055311702517 -1.0012475723587575 -0.0022353489468717284 1.0002698171703517 -0.29715521676843754 0.005105622308367859 1.001514516157874 0.5199397931028458 0.1840244521871578 0.9726705125834813 0.9996614082816829 -0.0021802364114530313 1.000293764787951
22 -0.03591505407853789 0.5085354175349126 1.002571232994766 0.14114954530233528 -0.28855250296948814 1.0041166717269516 -1.0019747940187012 -0.003268704490404589 1.0002743636179814 -0.29843549259153695 0.0050876590561688044 1.001492688559265 0.5326785325334213 0.19845795324404794 0.9708562973463665 0.9999428717614828 -0.0023666929157666653 1.0002974029707843
23 -0.026846385327966817 0.47863850029089167 1.0030421222529367 0.15814026351425867 -0.26815421687394864 1.00512396645735 -1.0014370619080124 -0.0017760296445422034 1.0002580936446879 -0.29956072995972205 0.005082416336956366 1.0014790885751519 0.5427795747092257 0.2121495878791375 0.9693498368266991 0.9995676169360379 -0.00041199595702330903 1.0003048986813425
24 -0.016272609955928274 0.4508200762062832 1.0037013559899122 0.1743889102112275 -0.25843977522553435 1.0060495272823755 -0.9998062940645122 -0.0006194126703151696 1.0002604058473394 -0.29858819023928884 0.005010443501451142 1.001466835246758 0.5516345540791205 0.2248064682551458 0.9681274922606318 1.0010133890860953 0.0003265827699714694 1.0003166510024564
25 -0.016272609955928274 0.4508200762062832 1.0037013559899122 0.1743889102112275 -0.25843977522553435 1.0060495272823755 -0.9998062940645122 -0.0006194126703151696 1.0002604058473394 -0.29858819023928884 0.005010443501451142 1.001466835246758 0.5516345540791205 0.2248064682551458 0.9681274922606318 1.0010133890860953 0.0003265827699714694 1.0003166510024564
26 -0.0039029591142001425 0.4258040694766127 1.004577073052251 0.18882280505836418 -0.25515071478852636 1.0069388231351115 -1.0004031712954693 -0.0004381990743105645 1.0002676278550275 -0.2976348834469432 0.004932878480260684 1.001468641466124 0.5579186090611657 0.23450442463620366 0.9671387079736968 1.0017860983162106 0.0011416961472031429 1.0003021066300286
27 0.01101143509761314 0.40454905292780446 1.0056845027769177 0.20240337178179252 -0.2550801317638533 1.0077161812253932 -1.0023287298815609 -0.00021395367600062163 1.0002361877628074 -0.29749253813571547 0.005549670841460526 1.0014814858414713 0.564150434186991 0.2413890164754272 0.9663548991539784 1.001585929532332 0.0020357218665886644 1.0003060400314536
28 0.024455684780843635 0.386906201247267 1.0070497850779945 0.21311113276291688 -0.2583006827774066 1.0083689984294149 -1.0027256822568997 -0.0010346948136951387 1.0002353737259764 -0.2969670979487423 0.005610672291311608 1.0014927620816516 0.5692094424645419 0.24657816418446865 0.9658095085868396 1.0013078515818965 0.001068704823825414 1.000297360609952
29 0.03535889900720992 0.3733982597683915 1.0086353087742546 0.22009068344664529 -0.2625654542665029 1.0088655818324583 -1.001603212644421 -0.0023474914547278207 1.0002588045977103 -0.29732596144610085 0.0053622556584458905 1.001480734120487 0.5720557215880837 0.25228312332974817 0.965413645939301 1.0009368487925634 0.0009096526674144911 1.000282135950812
30 0.044333394479698904 0.3636555501044168 1.0104333305161202 0.22796001404486027 -0.26588906976719107 1.009228763998653 -1.0007666412822946 -0.0028851708244346775 1.0002765775633848 -0.29673815772408535 0.006432453526781136 1.0014542796578978 0.5722096416880537 0.25822732642751944 0.965141111175982 1.0008702942840033 0.0009381680720260454 1.000293712721153
31 0.044333394479698904 0.3636555501044168 1.0104333305161202 0.22796001404486027 -0.26588906976719107 1.009228763998653 -1.0007666412822946 -0.0028851708244346775 1.0002765775633848 -0.29673815772408535 0.006432453526781136 1.0014542796578978 0.5722096416880537 0.25822732642751944 0.965141111175982 1.0008702942840033 0.0009381680720260454 1.000293712721153
32 0.05104834318942549 0.3574808749268428 1.0123513901562262 0.23836458989801904 -0.26868773762469117 1.0093425924650397 -0.9996248006635854 -0.002603532453426783 1.0002786216628645 -0.2962734604815225 0.006450118402839152 1.0014588327581564 0.5718585297080909 0.26204603974152746 0.9649983193867615 1.0014168607011256 0.0006695026040304911 1.0002964762609223
33 0.05490803610065879 0.35781147054543827 1.014202754645395 0.24894322744222983 -0.2699345910263723 1.0091854806253475 -0.9999172279734294 -0.0033964759037598594 1.000285873695821 -0.2957798328831914 0.005266495047592952 1.0014574768687088 0.5728734242619128 0.26315665568492214 0.9649376238474363 1.0020671606065308 -0.0003308821195522351 1.0002998848287001
34 0.05461265222288213 0.36333197863477756 1.0158272527072367 0.2607780814451029 -0.26874321149973035 1.0088495944973064 -1.0001582764793882 -0.0036550555490114625 1.0002964863701105 -0.29548672930285663 0.005726689715688836 1.0014662005601742 0.5771569402556108 0.2644347752873074 0.9650459948101319 1.0006681080357718 -0.0002662796110386653 1.000273502694896
35 0.04856676636196205 0.37232644775272566 1.0171362383719789 0.2719431765244901 -0.2665393683137477 1.008467861528227 -1.0013241310562848 -0.0019374864311561938 1.0002852161702087 -0.2969353183295849 0.005465980031247217 1.0015510874012197 0.5823018057217243 0.2691725846512107 0.9658283871578668 1.0003308727007354 0.000499317738900112 1.0002798851607688
36 0.04106464264430775 0.3852138705848974 1.0180827050190433 0.2821267826627328 -0.26461873694029375 1.0079184760403523 -1.0015664015354613 -0.0020300513857872946 1.0002866138133921 -0.29936520954967005 0.0019519727820086633 1.002057343901175 0.5856038870786208 0.2770956415030273 0.9675073926364183 1.0012240661171465 0.0008402193543122282 1.0002898646738358
37 0.04106464264430775 0.3852138705848974 1.0180827050190433 0.2821267826627328 -0.26461873694029375 1.0079184760403523 -1.0015664015354613 -0.0020300513857872946 1.0002866138133921 -0.29936520954967005 0.0019519727820086633 1.002057343901175 0.5856038870786208 0.2770956415030273 0.9675073926364183 1.0012240661171465 0.0008402193543122282 1.0002898646738358
38 0.03225406492426946 0.39796332628033876 1.0186350949564584 0.2920717476066393 -0.27020827876924874 1.0067242840911523 -1.0020256352082477 -0.0023509539023726 1.000281507447096 -0.3043353516608004 -0.005206450882748703 1.0031768426735899 0.5928788403844137 0.2911656163187866 0.9701943172589724 1.0011814227873388 -0.0007429223591936035 1.0002764067043732
39 0.021143848351593872 0.41027122686361345 1.0187137140684546 0.2995809205808973 -0.28344397375001934 1.0044333544775155 -1.0011133500438631 -0.0026187880428212872 1.0002603954743698 -0.31196303620310917 -0.019282185043754844 1.0050129654584607 0.6066142147388368 0.31071878994934665 0.9737349581589984 1.0025800183232902 -0.0018369310406337253 1.0002712216688696
40 0.012229912009438657 0.41808580774248677 1.0183050390417498 0.3049834720729671 -0.3080121541470909 1.0009686622046239 -1.0002265009727551 -0.003529485252370481 1.0002519251849429 -0.3234380300401326 -0.038798666789921436 1.0074319859592926 0.6258924487067452 0.3332775668442958 0.977923207997317 1.0033257138991256 -0.0027019677699557988 1.0002766998479706
41 0.010688751602754157 0.41938255988602646 1.0174147482075933 0.31221469469425484 -0.3445995341967891 0.9964691207838025 -1.000065829433394 -0.002652541914581693 1.0002300278417433 -0.33813921995673724 -0.0642408031360926 1.010257641884006 0.650103215898246 0.3596454772203065 0.9824931985281546 1.0034185735997647 -0.0034507063476705907 1.0002876753544476
42 0.01540556583914571 0.40906518397967867 1.0161737038624319 0.3218817901679545 -0.3907341152735782 0.9911926837086251 -1.0002516891391773 -0.0016609641070758463 1.0002529849131947 -0.3556255561314449 -0.09426448606479906 1.0133386296934876 0.6790820017748457 0.3862663801972176 0.9872147917686179 1.0025992680314475 -0.0016530567449939478 1.0002682953342816
43 0.01540556583914571 0.40906518397967867 1.0161737038624319 0.3218817901679545 -0.3907341152735782 0.9911926837086251 -1.0002516891391773 -0.0016609641070758463 1.0002529849131947 -0.3556255561314449 -0.09426448606479906 1.0133386296934876 0.6790820017748457 0.3862663801972176 0.9872147917686179 1.0025992680314475 -0.0016530567449939478 1.0002682953342816
44 0.026364641441068894 0.38350862132783153 1.0147002241337626 0.3320572309190311 -0.44283848218851785 0.9856058148225703 -0.9998930003498282 -0.00049041805315628 1.0002734037586345 -0.3716538260448811 -0.12314889484353424 1.0165145680505343 0.7135282431327833 0.41219810019604175 0.9918858481692326 1.0003896379618489 1.4614395111443569e-05 1.0002631660801773
45 0.040424153883054405 0.3448435149616448 1.0131021122591444 0.3413961012720545 -0.4949683168876844 0.9798935105388196 -1.0006113659250064 -1.4603926843482778e-05 1.0002638947522353 -0.38664150488933907 -0.1504563463351198 1.019671869576495 0.7495962011932318 0.4353975719773003 0.9963322995711745 0.9997125063025436 0.0007689304014392272 1.0002568094000666
46 0.05630509143227475 0.29261100860032957 1.0115064817068036 0.3490007547393987 -0.5476634292787658 0.9743037596782104 -1.0014467718926603 -0.001367071726519097 1.00027320282153 -0.40116587506433465 -0.17752540101501257 1.0226500999957469 0.7867968515693117 0.4556665177940144 1.0004834231673498 1.0009445659422094 0.0008704460568342818 1.0002633906092038
47 0.07391636618701107 0.23152488452978479 1.0099753167978767 0.3570499694387956 -0.5997534647772559 0.9689715850976212 -1.000319903617084 -0.0021717799268410986 1.0002831693534446 -0.4173508648796294 -0.20308678880659076 1.0253685617926953 0.8237998179862336 0.4726353368449489 1.0041834660855304 1.0017343259401392 -0.0009185060026789528 1.000264360302897
48 0.09447417897621235 0.1653579282785274 1.0086462844804653 0.36442030293156596 -0.6499153526650041 0.964089608383081 -1.0000333273203372 -0.0034828220546882487 1.00028392759819 -0.43120716327487907 -0.2266475570498957 1.0277910523903682 0.8608935811104103 0.48598783015792135 1.0074582690698586 1.0019819164892831 -0.0012569615980006627 1.0002608353146818
49 0.09447417897621235 0.1653579282785274 1.0086462844804653 0.36442030293156596 -0.6499153526650041 0.964089608383081 -1.0000333273203372 -0.0034828220546882487 1.00028392759819 -0.43120716327487907 -0.2266475570498957 1.0277910523903682 0.8608935811104103 0.48598783015792135 1.0074582690698586 1.0019819164892831 -0.0012569615980006627 1.0002608353146818
50 0.11414767975163327 0.09888853938943486 1.0075601722129552 0.37084241021366915 -0.6960683496249455 0.9597350069853579 -1.0008436779670202 -0.002815765436748792 1.0002574114281515 -0.44196788640999507 -0.2453106608475504 1.0299007130983762 0.8965345605770092 0.49593399613682365 1.0102818700553517 1.0020275861435872 -0.0008248357667752089 1.0002762409837083
51 0.13154665162727278 0.03154854647086125 1.0067734157542827 0.3769941455287582 -0.7368623477426093 0.9558957492929714 -1.002818432708596 -0.0014962988323986234 1.0002154332275148 -0.45216657340541594 -0.26102247655051214 1.0317014636032613 0.9310466856896998 0.502234215513925 1.0126478078003567 1.0013384315669251 -0.0011733523753237381 1.0002737784228894
52 0.14658311463004134 -0.03656014245709482 1.0062556187107554 0.3820169182987813 -0.7721015790701831 0.952599517328513 -1.0032463148736261 -0.001152196087471078 1.0002124394199157 -0.4601332134047476 -0.27579174130389933 1.033217898461978 0.9611408556751858 0.5058961415969062 1.0145701548234614 1.0019274316515197 -0.001023958973608354 1.0002650300221279
53 0.15307739594010114 -0.10333639749821869 1.0058957576142313 0.38863678076652525 -0.8070229644876431 0.9497664849371277 -1.001258249841539 -0.0008780650568914764 1.0002333023983123 -0.4661280810526555 -0.2873351358973234 1.0344429790373548 0.9880131417554177 0.5090640282587963 1.0161136397754427 1.001425875551822 -0.0017337891645773755 1.0002685181823414
54 0.1521126636206835 -0.1674874126717006 1.0057440647035538 0.3959228981481841 -0.8419578319264563 0.9473785129595532 -0.9985152959435792 -0.000941962643015969 1.000239686240846 -0.47058303000071844 -0.2944027877302449 1.035369604852269 1.0122346277374228 0.5101116579134107 1.0173256353842306 1.0020465056155319 -0.0008082769486983277 1.000264245765104
55 0.1521126636206835 -0.1674874126717006 1.0057440647035538 0.3959228981481841 -0.8419578319264563 0.9473785129595532 -0.9985152959435792 -0.000941962643015969 1.000239686240846 -0.47058303000071844 -0.2944027877302449 1.035369604852269 1.0122346277374228 0.5101116579134107 1.0173256353842306 1.0020465056155319 -0.0008082769486983277 1.000264245765104
56 0.1471077338967373 -0.22895912848101674 1.0057707352603449 0.40581378174004296 -0.8764855023056698 0.9453626590810214 -0.9991938088374981 -0.0015352608949145974 1.0002077749334188 -0.4734033811817817 -0.3005596430346742 1.0360964027116446 1.0329467535266394 0.5087875327188114 1.0182376962386068 1.0018782470649308 0.0005980376912009426 1.0002751534052077
57 0.1369368484388944 -0.29271815774508453 1.0058587202140299 0.41857660044739636 -0.9099485312178914 0.9437417700313556 -1.0006473603544657 -0.0024209923328928156 1.000230593626162 -0.47607075457878456 -0.3045641860830546 1.0366100981254647 1.050901637926221 0.5063701354086035 1.0188768399425807 1.0011201817995834 0.0006321039373159593 1.000271083508054
58 0.11874507177452205 -0.35853363544475225 1.0059610749279928 0.43483592867178605 -0.9387064008964335 0.9424074156948218 -0.9997688028784038 -0.0030715202533629486 1.0002408198361843 -0.47661614881740794 -0.3072144080189945 1.0369587704914476 1.0641990938114174 0.50275721585628 1.0192724124435355 1.0015449387053679 2.4263188165801504e-05 1.0002560352950673
59 0.0939272896940345 -0.43215418124701077 1.006019610601258 0.45446453425435873 -0.9632278187983598 0.9414058959479058 -0.999019924791798 -0.002758997525584485 1.0002500221297455 -0.47757902922043 -0.30889548513309306 1.0371530172381012 1.0745784396770082 0.4993759433463388 1.0195249526742127 1.0015412493997156 -0.0020606408755964585 1.0002528787269485
60 0.06273657524479317 -0.5131835533635619 1.005888796597551 0.4784205075082852 -0.9841306820592872 0.9406558720741519 -0.9998828135001551 -0.002295058717743867 1.0002458505254177 -0.47835921825275685 -0.30943199088140944 1.0372635098676735 1.0830360463255222 0.498411792607579 1.0196566842922767 1.0023842200973854 -0.0020292256810022537 1.0002522070910524
61 0.06273657524479317 -0.5131835533635619 1.005888796597551 0.4784205075082852 -0.9841306820592872 0.9406558720741519 -0.9998828135001551 -0.002295058717743867 1.0002458505254177 -0.47835921825275685 -0.30943199088140944 1.0372635098676735 1.0830360463255222 0.498411792607579 1.0196566842922767 1.0023842200973854 -0.0020292256810022537 1.0002522070910524
62 0.03105602349340808 -0.5990470636593047 1.0056378068849554 0.5057041255223633 -0.9965535909885268 0.9401346198042481 -1.0015002294968838 -0.0013824768811258699 1.0002447197978046 -0.4775994819142045 -0.3101196868112439 1.0372891478038149 1.0910693036618693 0.4974347591791613 1.0196677899118225 1.0016248942136046 -0.0005644338604439162 1.0002610917821306
63 0.005364504980949352 -0.689311800925893 1.0052653947310635 0.5362363627047456 -0.9976627196811171 0.9397806971057497 -1.0006103204102335 -0.0022353397920122117 1.0002361323643678 -0.4775852527576222 -0.3096222049708019 1.0372844927775746 1.096341765712843 0.4957639039998476 1.0196000987044818 1.000492125781791 0.00012730208112445018 1.0002677764462269
64 -0.013562612521842758 -0.7806329953188664 1.0048525309488798 0.5693750088437086 -0.9910250709531153 0.9395406775354682 -1.0003963220755168 -0.002530969775325726 1.0002393494008954 -0.4775653363081761 -0.3094765914820454 1.0372713783329344 1.1010902146407433 0.4937757894056078 1.0194836162547776 0.9997422917450023 0.0014738173830969221 1.0002591705485055
65 -0.028218731392800765 -0.8666911352359236 1.0043773767390176 0.6021808232396709 -0.9764672679832029 0.9393916823407193 -1.0007244572253964 -0.002180921277972144 1.0002140659001086 -0.4783984207839708 -0.30849991271177357 1.0372494602191331 1.1038422665848888 0.4920466808657617 1.0193185651324586 1.000071377580115 0.0013578418794186974 1.00024760652893
66 -0.0385612019612136 -0.9471793718701713 1.0038710403826479 0.6334585194656644 -0.953547110476051 0.9393145632651546 -1.0011981304879878 -0.0024254109443585478 1.0002148870567364 -0.47834211972407514 -0.30778260558696563 1.037234360507721 1.104879897743766 0.4926480275486446 1.0191645304998207 1.0012054923398777 -0.0004395085568759487 1.000239280621143
67 -0.0385612019612136 -0.9471793718701713 1.0038710403826479 0.6334585194656644 -0.953547110476051 0.9393145632651546 -1.0011981304879878 -0.0024254109443585478 1.0002148870567364 -0.47834211972407514 -0.30778260558696563 1.037234360507721 1.104879897743766 0.4926480275486446 1.0191645304998207 1.0012054923398777 -0.0004395085568759487 1.000239280621143
68 -0.043167065161002015 -1.0208332353996035 1.003346512536451 0.663170756143765 -0.924212187574567 0.9392862170888299 -1.001649664583482 -0.002094198202722051 1.0002259268018718 -0.4785641093262052 -0.308203123421881 1.0372220168220725 1.104825382329202 0.4919228167805332 1.0189726617796253 1.0022540724885851 -0.0005415187704083343 1.0002308422692077
69 -0.04582145216112971 -1.0851683812007 1.0028324633318582 0.6910999273625251 -0.893883446833173 0.9392683148807502 -1.000738015121189 -0.0026127986861304996 1.0002344178810474 -0.47916083511770036 -0.30778027702619115 1.037226619434007 1.1057735061137055 0.48915207619489937 1.0188100994564733 1.0028838633902648 -0.00014058068013563776 1.000238807815072
70 -0.04587258283126826 -1.1405503241934818 1.0023533908648186 0.7140486773508053 -0.8629753669880087 0.9392585182077733 -1.0005803097522616 -0.0028126430741106136 1.0002337562152726 -0.47801474264068927 -0.30844580561417134 1.0372053702437851 1.1065537943547115 0.48898462244477553 1.018641303411428 1.0016220955075654 -4.361765748302128e-05 1.00023241880547
71 -0.04309236294883191 -1.187917620226101 1.0019264622533404 0.7324723389199534 -0.8337616102745881 0.9392468271927237 -1.0003965349385142 -0.002723771614037894 1.0002162510661974 -0.47705657228119347 -0.3085527766747656 1.037218802881786 1.1062390975450447 0.48965846197228413 1.0184993137189629 1.002083906412999 -0.00044647373748580747 1.0002210564750353
72 -0.03910292370259891 -1.2287506989250994 1.0015468804973322 0.7454138913708225 -0.8078168622724605 0.9392652308483602 -1.000790477708428 -0.0012116785041202238 1.000205046851923 -0.4768346119099804 -0.3073826189252691 1.0372151167274288 1.1077543330455033 0.4899433842038363 1.018390937488564 1.0026897923974782 -0.0008545325455352666 1.0002076005998062
73 -0.03910292370259891 -1.2287506989250994 1.0015468804973322 0.7454138913708225 -0.8078168622724605 0.9392652308483602 -1.000790477708428 -0.0012116785041202238 1.000205046851923 -0.4768346119099804 -0.3073826189252691 1.0372151167274288 1.1077543330455033 0.4899433842038363 1.018390937488564 1.0026897923974782 -0.0008545325455352666 1.0002076005998062
74 -0.03487122023399983 -1.2604096555198416 1.0012298480931499 0.7525316438258602 -0.7837544232819339 0.9392888498633455 -0.9999134486634607 -0.0011695567905548067 1.0002185026555845 -0.47776282435056366 -0.3069371191079244 1.0372026689217948 1.1082500366806523 0.48894999555488766 1.01829700885867 1.0022420258201712 0.000561246799521819 1.0001919471507295
75 -0.032474708699186706 -1.2853225246374793 1.0009340560217947 0.7505235954411908 -0.7615707254072066 0.9393973831563612 -1.0000330995190219 -0.0018310736878992691 1.0002005627272506 -0.4788781433875498 -0.3068148904741754 1.0372038417041578 1.1072201071290435 0.4882280111565268 1.018210731198661 1.0013544962709457 0.0015425791762620246 1.0001791714915926
76 -0.02892356900733743 -1.3048047011908241 1.0006832910002699 0.7426477630729794 -0.7444696382361726 0.9395716781604992 -1.0007522925949737 -0.0008086736550873532 1.0001808165369817 -0.4783556076113328 -0.3071213710576821 1.0372057695184045 1.1054676509453518 0.4878884764143804 1.0181349072978303 1.001009654523262 0.0023753786659392565 1.0001712602343558
77 -0.023915718550092325 -1.3180005509109085 1.0005010745572789 0.728783031821879 -0.731379549645954 0.9398050714111468 -1.0010707184515433 0.00012141133846352664 1.000189054672131 -0.47865423952167724 -0.3071699193356232 1.0372080465775857 1.1044392455982028 0.489603030570594 1.0180495953964652 1.0013318098188022 0.0025777762873565075 1.000195919941173
78 -0.018124349906472582 -1.3273803446966326 1.0003376890482008 0.705817995383316 -0.7220128571550901 0.9400030605565481 -1.000329782365518 -4.747540372650884e-05 1.000198907806436 -0.47858776798126784 -0.30786493718942204 1.0371829254803797 1.1051445818728518 0.4911957086831035 1.0179949928002838 1.0026576512673573 0.000872692908680814 1.0001917036397974
79 -0.018124349906472582 -1.3273803446966326 1.0003376890482008 0.705817995383316 -0.7220128571550901 0.9400030605565481 -1.000329782365518 -4.747540372650884e-05 1.000198907806436 -0.47858776798126784 -0.30786493718942204 1.0371829254803797 1.1051445818728518 0.4911957086831035 1.0179949928002838 1.0026576512673573 0.000872692908680814 1.0001917036397974
80 -0.012797389657130079 -1.3323647626435562 1.000201963145494 0.679063274319716 -0.7105844908118856 0.9403182255502518 -1.0006633364243536 -0.00176135119023687 1.000210736133487 -0.47786897745363244 -0.3075629295716047 1.0371840482392245 1.1067496632742053 0.49471944858431716 1.0179716880283052 1.00237698090262 0.0005342305044375526 1.000183781952288
81 -0.010057823929585081 -1.3345304162868818 1.0001412306424728 0.6500346275589457 -0.6901483672058433 0.941118673490131 -1.0003750845134989 -0.001651036704613308 1.0001971462242971 -0.47812761696795786 -0.3059084167597668 1.0371034117600073 1.1064547707439902 0.5001066463427787 1.0179835346419177 1.0012918077702089 0.0010986938962572917 1.0001863112483884
82 -0.007835770429211785 -1.335000681309681 1.0001055744761915 0.6176409898609371 -0.6610503905988185 0.9426798353386383 -0.9992166409143508 -0.0016714415765610511 1.000182848610581 -0.4758082675592021 -0.3004101144582869 1.0365511225303854 1.1045658778896055 0.5080968495842609 1.0179912439627088 1.0027552071012156 0.0012794600205785292 1.000188809291722
83 -0.006546911542976316 -1.3333531636004214 1.0000470126311487 0.5780051471521891 -0.6202253250605448 0.9449898661802137 -1.0003342485055486 -0.0018218136408928317 1.0001746476736473 -0.4718573964383256 -0.2923194561628021 1.0353382413019114 1.0988511604419813 0.5207031793184944 1.0178081491601503 1.0039455895923344 0.0010821501602504655 1.000194094414753
84 -0.004657753575175814 -1.329579480848832 1.000022214863167 0.5339545211852362 -0.5628622376018494 0.9478565819235812 -1.0026855237302272 -0.0026315556048196608 1.0001728415414086 -0.46438701030159185 -0.28107234053710267 1.0333789899366732 1.08567038169425 0.5366655987675542 1.017321351089303 1.0025876808420076 0.001104452983838863 1.000189052860851
85 -0.004657753575175814 -1.329579480848832 1.000022214863167 0.5339545211852362 -0.5628622376018494 0.9478565819235812 -1.0026855237302272 -0.0026315556048196608 1.0001728415414086 -0.46438701030159185 -0.28107234053710267 1.0333789899366732 1.08567038169425 0.5366655987675542 1.017321351089303 1.0025876808420076 0.001104452983838863 1.000189052860851
86 -0.0025542631469058067 -1.3270292321985402 1.0000193034197526 0.4876926930465475 -0.48997870841591 0.9511400560143598 -1.0019963585966496 -0.0027853454003794955 1.0001688258044108 -0.45097491849622645 -0.26207976024465446 1.0307765763487533 1.0579325152555157 0.5530658870983531 1.016536860072412 1.0015570179672975 0.0015598925361556598 1.0001927395327632
87 -0.001009216863938081 -1.3266057017600992 1.0000242586768515 0.44230341762270226 -0.4106759574166195 0.9548101375265031 -0.999739836280365 -0.0015176609473494642 1.0001737718747057 -0.4353003485569403 -0.23476967621218117 1.027754897368273 1.0141549207663951 0.5650856793087757 1.015440682841158 1.0010515041701313 0.0005445884397785827 1.0002132904875232
88 -0.0007535133758881081 -1.3255878315956697 1.0000489268355288 0.4004777205174049 -0.3344716509397573 0.958582743051737 -0.9989686035149661 -0.0012660189958989172 1.0001877513156276 -0.4182102317082888 -0.20583638366124488 1.0244414538268958 0.9568341042694373 0.5723158716698802 1.014146559736534 1.0008862551221374 1.0258721717345228e-05 1.000205853667166
89 0.00088180303360735 -1.32169291268708 1.0000418039097618 0.36469282307089007 -0.25970832590975973 0.9622187065173554 -1.0008388019918588 -0.0009817154254522925 1.0001779696582922 -0.40096553145113756 -0.1769912599426936 1.021011449638659 0.8938471425397818 0.5744906242918472 1.0127542855249354 1.000595867053225 -0.0007486409061152723 1.0002026227868042
90 0.0013152499868287347 -1.3155884543317478 1.0000654886407088 0.3369329668527331 -0.19252195712544773 0.9656170422442788 -1.0018390418426302 -0.0013301187314425716 1.0001916775121769 -0.3846251135075064 -0.14679262366962575 1.017681455699026 0.8281009474929324 0.5732428871845459 1.0113023875109162 1.0016990975207154 -0.00017337140177918142 1.0002024430672694
91 0.0013152499868287347 -1.3155884543317478 1.0000654886407088 0.3369329668527331 -0.19252195712544773 0.9656170422442788 -1.0018390418426302 -0.0013301187314425716 1.0001916775121769 -0.3846251135075064 -0.14679262366962575 1.017681455699026 0.8281009474929324 0.5732428871845459 1.0113023875109162 1.0016990975207154 -0.00017337140177918142 1.0002024430672694
92 0.0010674402422597051 -1.3118771585406446 1.0000875335428558 0.3176188188567267 -0.13893707947915704 0.9687581047044455 -1.0022261761430953 -0.0012883241775085853 1.0001799027047975 -0.3682585872756337 -0.11846295212018303 1.014515175729897 0.763714662395886 0.5701211073323451 1.0098575522784812 1.0012608158379988 5.0630880487110313e-05 1.0002002013502969
93 0.00028238149339740323 -1.3109135682255282 1.0001006139147162 0.3036792522679461 -0.09976451249657232 0.9716419897478323 -1.0017640010548852 -0.0015503589118064111 1.0001905403221119 -0.3539032028331079 -0.09380005552258777 1.011629903830697 0.7043095727414932 0.5639322963795484 1.0084841346056417 1.0009452358601454 -0.0009041757806273327 1.0002076756552325
94 0.0010747508122069727 -1.3092423566923435 1.0001164734641776 0.29571196361093444 -0.07539149341093852 0.9742737010383066 -1.00116570352063 -0.0026849355306806577 1.0001924615868678 -0.34121835520433713 -0.07289465715603038 1.0090087620541144 0.6486110668729717 0.5556906347285938 1.007192315567056 1.0018412808316788 -0.0004114318657858938 1.0001959950136579
95 0.0024935768514682353 -1.3075416392979349 1.0001258849419545 0.2923648444334388 -0.06372482122984795 0.97670261981342 -0.9995790006053086 -0.0017600704851797634 1.0001880586261964 -0.32935823211650905 -0.05464517148729124 1.006708742996365 0.6003229272800336 0.5450474061999381 1.0060120712659482 1.0008619834769135 0.00013328350186751417 1.0001955858344835
96 0.002767122405404079 -1.306699493712487 1.0001387408847993 0.2956752440172833 -0.06483215727463909 0.9789787063520703 -0.9998352054728082 -0.0016208552546175645 1.0001770705127297 -0.32007239459582965 -0.03772672864087701 1.004796859248685 0.5565573825257238 0.5332268594081089 1.0049755140666665 0.9983956495252257 0.0003204244912820486 1.0001992249360918
97 0.002767122405404079 -1.306699493712487 1.0001387408847993 0.2956752440172833 -0.06483215727463909 0.9789787063520703 -0.9998352054728082 -0.0016208552546175645 1.0001770705127297 -0.32007239459582965 -0.03772672864087701 1.004796859248685 0.5565573825257238 0.5332268594081089 1.0049755140666665 0.9983956495252257 0.0003204244912820486 1.0001992249360918
98 0.002092436465432823 -1.3063975948382538 1.0001472233055209 0.3019023225849003 -0.07304272259080692 0.9811805763746548 -1.000991764726826 -0.0015934917741245907 1.0001704649367884 -0.31401814466918754 -0.022619395729594385 1.0032107816923708 0.5155163752851728 0.5168923026959789 1.0040375339529397 0.9983657608258547 -0.0007848192789700489 1.0002045818095935
99 0.00042773955098608424 -1.3048843189111516 1.000175634501897 0.30812238397066105 -0.08587208141511017 0.9832919640286145 -1.001494068891602 -0.0017116728047566478 1.0001880893080215 -0.3083534602335482 -0.012204940413975872 1.0019338047761976 0.47557240976861864 0.49707126626650716 1.0032293982243987 0.999322052774522 -0.0010445148473587132 1.000197865088804
100 -0.0002557754194484312 -1.3020663258234921 1.0002080361681203 0.3136608472777229 -0.10297136139258992 0.9852771985070226 -1.0000085612735718 -0.0011407355226356667 1.0001765978052313 -0.30318112263691394 -0.004388522422108778 1.0009248201011285 0.43933698806422933 0.47530387133958263 1.0025249436775354 1.0010950312820033 -0.0012406581219916882 1.0001797804213326
101 -5.935191173796872e-05 -1.301044930234986 1.000224753847074 0.3182547897150621 -0.1266752414603426 0.9871323207415857 -0.9979347426641009 -2.8787115105808637e-05 1.0001853450207374 -0.2984338860166233 0.0022415451881197543 1.0001831707439053 0.4087093084316902 0.44893814543594973 1.0019273653246432 1.0023664602145506 -0.0002568193875255348 1.0001619359222726
102 0.00039164125567658247 -1.3000776175516535 1.000237175117909 0.32144304061718526 -0.15330717443214117 0.9888295183079876 -0.998723759173408 -8.330651902401752e-05 1.0001679317628573 -0.2941458752762485 0.006617704603778568 0.9996434900039552 0.38297782936513375 0.4202687887585068 1.0014343655296862 1.002007029709011 0.001602660329553023 1.0001644925915263
103 0.00039164125567658247 -1.3000776175516535 1.000237175117909 0.32144304061718526 -0.15330717443214117 0.9888295183079876 -0.998723759173408 -8.330651902401752e-05 1.0001679317628573 -0.2941458752762485 0.006617704603778568 0.9996434900039552 0.38297782936513375 0.4202687887585068 1.0014343655296862 1.002007029709011 0.001602660329553023 1.0001644925915263
104 -0.0003314880144268752 -1.300542743111071 1.000213757693236 0.32243592708095226 -0.18099746235612574 0.9904021576175795 -1.0006170628519198 -0.0007459608119124891 1.0001577812510807 -0.29275932659696613 0.00919454388791455 0.9992681483625044 0.36044778250077814 0.39114589887427165 1.0010394249426273 1.0016168659247364 0.0013619712878273746 1.0001701251876265
105 -0.0021344377498152332 -1.3008441622740063 1.0002080804371005 0.32334227630490037 -0.2084590551568083 0.9918340451181917 -1.001358315545209 -0.0009724778563230778 1.0001489374600236 -0.29203996011579947 0.011223008307666519 0.9990337572996472 0.3403382340189086 0.35956168777115416 1.0007454616925342 1.0009238431610907 -0.0006951632097791222 1.0001733245344997
106 -0.00286704421447451 -1.300660709181083 1.000220438052138 0.3223894141037378 -0.2380112116896454 0.9931054070951023 -1.0003404520935895 0.0006123800734228978 1.0001491109129836 -0.2917321277191736 0.0128430002696055 0.9989290972385325 0.32209612633224294 0.3274131562539255 1.0004925812239964 1.001559851798677 -0.00035796647912213344 1.0001703115556082
107 -0.0006781655375606555 -1.299107253272249 1.00022039320936 0.3215063764930256 -0.2674292417819912 0.9942401433739135 -0.999497811130225 0.002176369334994462 1.00015438739827 -0.2912796765040613 0.012612049361066502 0.9988971952622657 0.30832992282258576 0.2970593705560333 1.0002977363034538 1.0020836113698905 0.0012502681029385933 1.000156370353872
108 -0.0001764038027070203 -1.2992236064790585 1.0002077635659086 0.3195733583327736 -0.2950607369061272 0.9952575665060402 -0.9992256464293353 0.0012152205980662692 1.0001615922702431 -0.2926205649002947 0.012968450273736245 0.9989075605299945 0.2985407291761419 0.26640006868337607 1.000163036385878 1.001768504938296 0.00016133466690934184 1.000158835533472
109 -0.0001764038027070203 -1.2992236064790585 1.0002077635659086 0.3195733583327736 -0.2950607369061272 0.9952575665060402 -0.9992256464293353 0.0012152205980662692 1.0001615922702431 -0.2926205649002947 0.012968450273736245 0.9989075605299945 0.2985407291761419 0.26640006868337607 1.000163036385878 1.001768504938296 0.00016133466690934184 1.000158835533472
110 -0.0007008011173266471 -1.3015518385446594 1.0002139624981246 0.31549123519972944 -0.3206716930292334 0.9961243819602349 -0.9987896368609704 -0.000920485469106079 1.0001658342179378 -0.29310012656301687 0.011461143037851349 0.9989141272816602 0.2918221218411282 0.2338948840437665 1.0000631054728104 1.0020755921766011 -0.0011942195763282593 1.000173679233323
111 -0.0018078970579177992 -1.3024052753859394 1.0001963995951795 0.31189424040707076 -0.3447296948905245 0.9969112064331169 -0.9995328553359815 -0.0022007382740891106 1.0001724751315135 -0.29311665399273173 0.009424793088514067 0.9989289375409409 0.286552300571447 0.2037461568467592 0.9999985773736715 1.0011607038682222 -0.0015517466718461504 1.0001833903240305
112 -0.0011727730603623818 -1.3001813932343136 1.0001800997504495 0.30850917073531464 -0.3694830363361013 0.9975770301531129 -1.0005048098344524 -0.0014250091055560145 1.0001714429501523 -0.293640782938997 0.009593891136623015 0.9989347422826234 0.28385392785241487 0.1768608309414193 0.9999495059106928 1.000891068904986 -0.0005028068796549561 1.000183474837182
113 0.0011058009080699728 -1.2987550959578613 1.000193043756469 0.30644833193791193 -0.39297169034595364 0.9981781984116925 -1.0013147274872936 -0.00019528496825835397 1.000166962047744 -0.29388932266082374 0.010168896971044982 0.998937304287081 0.28109862575710143 0.15149124443812795 0.999934427834526 1.0013176468921756 -0.00012522219155940126 1.000180658478175
114 0.0012453224512211018 -1.2981267967817467 1.0001771270216682 0.3051445043203129 -0.4103265229696612 0.9986593427773682 -0.9996817506264056 -0.0010884948478445172 1.0001246097469438 -0.2944123394742943 0.011432634906468302 0.9989314914059062 0.27878186321863946 0.12790404794701085 0.999943197070178 1.0027782999854904 -0.0010204624425077726 1.0001805609452705
115 0.0012453224512211018 -1.2981267967817467 1.0001771270216682 0.3051445043203129 -0.4103265229696612 0.9986593427773682 -0.9996817506264056 -0.0010884948478445172 1.0001246097469438 -0.2944123394742943 0.011432634906468302 0.9989314914059062 0.27878186321863946 0.12790404794701085 0.999943197070178 1.0027782999854904 -0.0010204624425077726 1.0001805609452705
116 -0.0005679507829184174 -1.2995321343330783 1.0001711009330427 0.3048298478411317 -0.4229602569295841 0.9990856863405359 -0.998137187352891 -0.002220678603671092 1.0001348788676572 -0.29502091172481165 0.0117025049149886 0.9989365909385685 0.27888203669735134 0.10874264956982012 0.9999582058434288 1.0021355389814541 -0.0005771417875230745 1.000167638814438
117 -0.0003610547393852615 -1.3013835052591802 1.0001748802306756 0.30706780720382093 -0.4326655587140751 0.9994150270565786 -0.9986148999233856 -0.002371460826980225 1.000120227869247 -0.294589364226041 0.011332657666287847 0.9989307579986895 0.2807696097372302 0.09284511083957091 0.9999828972716581 1.0003680292539887 -7.479702424468796e-05 1.0001707125854082
118 0.0018087250518380173 -1.301155524005645 1.0001821949798735 0.3093355253885819 -0.4419409594599887 0.9997233523488058 -1.0005687847529365 -0.0011913649877253066 1.0001137972614746 -0.29332207214947564 0.01163360361287753 0.9989372672633093 0.28291521402971365 0.08211803077309596 1.0001576133791956 1.0010167445612228 -0.0002136805494365588 1.000166185187477
119 0.0020453451170772733 -1.3001727983053102 1.0001994036261115 0.3116416301011947 -0.44855686102479614 0.9999650379450089 -1.0011920962277505 -0.0012315795648705035 1.0001411991973943 -0.2951653697182045 0.010611486586562356 0.998852469291622 0.2841818560433968 0.08108970579957436 1.0011728790358896 1.000523080353455 -0.0012626534130105703 1.0001498551682564
120 0.001977027573386204 -1.2989412311129216 1.0001672031606434 0.31627426832132377 -0.4516402810476822 1.0001588901810103 -0.9999770956926252 -0.00260769461659816 1.0001388960963902 -0.29979255071390615 0.005964741579953611 0.9983747910171852 0.28207757325861915 0.0867973123618335 1.0034725171479393 0.9995622922847816 -0.0008181105803252959 1.0001584344372318
121 0.001977027573386204 -1.2989412311129216 1.0001672031606434 0.31627426832132377 -0.4516402810476822 1.0001588901810103 -0.9999770956926252 -0.00260769461659816 1.0001388960963902 -0.29979255071390615 0.005964741579953611 0.9983747910171852 0.28207757325861915 0.0867973123618335 1.0034725171479393 0.9995622922847816 -0.0008181105803252959 1.0001584344372318
122 0.0017542330449048559 -1.298399428834482 1.0001631426954283 0.3212809944729457 -0.45280482389825905 1.0002959173689545 -0.9997332890147794 -0.0018805855974264264 1.0001215775659713 -0.30613732664329746 -0.0004467924809889995 0.9973212264974989 0.2780527603497007 0.10434675450302577 1.0072078437272618 1.0006902017220674 -0.0008878722938915771 1.0001516455719313
123 0.0007517146770717589 -1.2979249125858299 1.0001733568535391 0.3278039780942454 -0.4513687248392055 1.0003896753072332 -0.9997490392312596 -0.00034560727188062663 1.000127043718253 -0.31839472709307004 -0.012700658650981966 0.995592642305157 0.2732713313822516 0.13655133553139254 1.0120628054313732 1.0010487422856014 -0.0010226615924848975 1.000156156139446
124 -0.00031765201980144767 -1.2973011539978105 1.0001860123984652 0.332402930659453 -0.4431494887581365 1.0003675941407484 -1.0003322442882818 -0.0012433332378744477 1.000139591519605 -0.3372059072098906 -0.033155267023317635 0.9932383277831219 0.2641305958170149 0.18142624541412375 1.0176666441413609 1.0011913773311338 0.00023838043555125292 1.0001620483953455
125 0.0004561276626199425 -1.2984749054159348 1.0001850196931665 0.33540979599250764 -0.4285643125132002 1.0002052710742837 -1.0000637929141556 -0.0022311142186351796 1.0001634544609184 -0.3632660626370807 -0.05949438677395933 0.9904712696648117 0.2530590051561567 0.2339963832996437 1.0238277277599874 1.0006096473115698 0.0005758954421541755 1.0001679384661344
126 0.0010225364980827483 -1.3005946382595897 1.0001985354364893 0.33517670099416347 -0.4027764754056987 0.9998295693876961 -0.9998889584505548 -0.002785856780198248 1.0001664084513548 -0.3920685771473436 -0.08997520116199506 0.9874286610601472 0.24122979373031356 0.28584313182620447 1.0301657968388194 1.0009556368458252 2.6020590883527815e-05 1.0001412989212173
127 0.0010225364980827483 -1.3005946382595897 1.0001985354364893 0.33517670099416347 -0.4027764754056987 0.9998295693876961 -0.9998889584505548 -0.002785856780198248 1.0001664084513548 -0.3920685771473436 -0.08997520116199506 0.9874286610601472 0.24122979373031356 0.28584313182620447 1.0301657968388194 1.0009556368458252 2.6020590883527815e-05 1.0001412989212173
128 0.0018921164982186223 -1.3025168642878462 1.0001632576242536 0.33009635091853023 -0.36574510406630345 0.9991732751495602 -1.0001275089813388 -0.0013701251964512268 1.0001583752108893 -0.4240379358766726 -0.12274249299826229 0.9842925724445787 0.22916439727535792 0.33733092352602156 1.0363745907480655 1.0011808607262498 -0.001952974749360505 1.000132337041749
129 0.0013742538651492966 -1.3017576908598416 1.000167222868421 0.3216180248659807 -0.3181970036572072 0.9982664523441964 -1.0005914167379555 -0.00039165427591186504 1.0001615577529097 -0.45803917889397683 -0.1579205649343902 0.9812067414905241 0.21973967542015224 0.3872690006723838 1.0422574480864633 1.0015339923236968 -0.0028734093233299712 1.0001382737093627
130 -0.0008976298865642335 -1.3002952983418052 1.0001616195114036 0.3074223650220778 -0.266632397325395 0.9970950710192826 -1.0010616662788572 -0.0013157566169211305 1.0001508727805872 -0.4899302676821043 -0.19494208471738472 0.9782562987264918 0.21144909519082725 0.4347475009119643 1.0476952482111537 1.0016800560246912 -0.0011022236426911237 1.0001496049438179
131 -0.00168575678769564 -1.3014457250074398 1.0001584406055328 0.29035478616274185 -0.21593932236439925 0.9956882995114471 -1.0011583041082621 -0.001070530281695024 1.0001581200925687 -0.5199416962671748 -0.23059566921450408 0.9755573800662042 0.2021426128870418 0.4781338367743888 1.052594236164726 1.0018203942227857 -0.0006707861741899817 1.0001641210782035
132 -0.001045469178112629 -1.3038744440429235 1.0001635776334254 0.2699196796720994 -0.17164286923254318 0.9941090173137349 -1.0011792585001984 -0.0013575957640731546 1.00013777789485 -0.5515233570677782 -0.26369736365182395 0.9731365212122794 0.19386403080781106 0.5168172644695314 1.0569460248304452 1.0006317260533002 -0.0004933114446165504 1.000151645274362
133 -0.001045469178112629 -1.3038744440429235 1.0001635776334254 0.2699196796720994 -0.17164286923254318 0.9941090173137349 -1.0011792585001984 -0.0013575957640731546 1.00013777789485 -0.5515233570677782 -0.26369736365182395 0.9731365212122794 0.19386403080781106 0.5168172644695314 1.0569460248304452 1.0006317260533002 -0.0004933114446165504 1.000151645274362
134 0.0005369908134477563 -1.3036332215072166 1.0001731336175632 0.24707545690958116 -0.13357827329941702 0.9923977923898576 -1.0002911497419005 -0.0019149645628863928 1.000130968478938 -0.5813997271366335 -0.29378736763301194 0.9709898005271073 0.18621747807505792 0.5551466659872915 1.0607335118754386 0.998988980251759 -0.00036256307728064943 1.0001665057523828
135 0.0006144043066849729 -1.3022966136623397 1.0001943963911475 0.22030336736628361 -0.09879696491163138 0.9906610745155702 -0.9996963421304841 -0.0017011246581203475 1.0001403137461589 -0.6101216998510584 -0.3223901862630693 0.9691567709324349 0.18046465321646554 0.5925441310576263 1.0639399772332958 0.9985921956522029 0.000215387381871373 1.0001729510890158
136 4.1300604487177505e-05 -1.3010408678108398 1.0002007878631516 0.18920349874083164 -0.06538956082690434 0.9890638310811769 -0.9994482322013318 -0.002188806065630875 1.000106436179898 -0.6361154406266235 -0.3492935921327539 0.9675731668666053 0.17531477500741446 0.6281928747134495 1.0665944826770213 0.998174972992945 0.0008771436352026996 1.0001781332267838
137 -0.0005165648948799809 -1.3012645680191721 1.0001876203850597 0.1545288928276113 -0.035477371018818364 0.9876446672613118 -1.0000120101727694 -0.001825856754724959 1.0000932463151733 -0.6600508818404736 -0.37182362800775476 0.9662877970106849 0.17140875615453252 0.6621949651096557 1.068749900521059 0.9997231545865616 0.0012919064404836908 1.0001547418054584
138 0.000446626186995791 -1.3017684410650139 1.0001664033155795 0.114818635794096 -0.0036502980597095487 0.9864761659431769 -1.0004276888408892 -0.0007318915664214725 1.000115185245372 -0.6823012139082972 -0.3902034157594743 0.9652932007638998 0.16842197142524953 0.6921198245362625 1.0704721249521232 1.0005877112427077 0.0020215682791704776 1.0001352703904416
139 0.000446626186995791 -1.3017684410650139 1.0001664033155795 0.114818635794096 -0.0036502980597095487 0.9864761659431769 -1.0004276888408892 -0.0007318915664214725 1.000115185245372 -0.6823012139082972 -0.3902034157594743 0.9652932007638998 0.16842197142524953 0.6921198245362625 1.0704721249521232 1.0005877112427077 0.0020215682791704776 1.0001352703904416
140 0.0013433513076825734 -1.3015688989356502 1.0001640407367218 0.07269253997355943 0.036133478199849266 0.9854622652763967 -1.000086504478278 -0.0018543002326821968 1.0001358613443325 -0.701613598627535 -0.4062229024372954 0.9645601678171959 0.1669857662796784 0.7169509172829777 1.0717562053871064 0.9992382584631804 0.001529201823654261 1.0001189567889124
141 0.0018841329187629316 -1.3007665393814853 1.0001719551164958 0.025962608506616427 0.08336213483229638 0.9845868350898449 -1.0006249463496166 -0.00225473860128573 1.0001304004427427 -0.7197357607731267 -0.42052250119425877 0.9640043263729373 0.16608902187683303 0.7370350082235955 1.0726441854642372 0.9985882711966392 0.0005550476957181139 1.0001250451126305
142 0.0010465803664276567 -1.3000870044702806 1.0001689539929117 -0.02959502295297282 0.13540000637336017 0.9839337979336766 -1.0026277539395978 -0.0018140100137334126 1.0001410271379725 -0.7353069252921705 -0.4301536581177752 0.9635844636440555 0.16578796640367993 0.7500727334269517 1.0731874552329435 1.0005408620825988 -0.000935771788769591 1.0001387632624748
143 0.0011715129216014245 -1.3015906076314216 1.0001579576619934 -0.09018910949632584 0.1947023592216881 0.9835478026307436 -1.0031937043224752 -0.002002420702245509 1.0001499839473214 -0.7471390355406965 -0.4370267046550428 0.9633267734097186 0.1660403050060342 0.7572411992950704 1.0734505372246301 1.0012216708988317 -0.0008615663490463575 1.0001293804180629
144 0.0014288741580226793 -1.301640438572923 1.0001496581484197 -0.15310186792365876 0.2656901435830763 0.9834392177743616 -1.0029039741529606 -0.0013241306623993378 1.0001511943564598 -0.7581178881201046 -0.44289720430094576 0.9632046106340173 0.1658227326613244 0.7575235934048627 1.073491989909144 0.9995900169610495 -0.0003161393837478122 1.0001173713021032
145 0.0014288741580226793 -1.301640438572923 1.0001496581484197 -0.15310186792365876 0.2656901435830763 0.9834392177743616 -1.0029039741529606 -0.0013241306623993378 1.0001511943564598 -0.7581178881201046 -0.44289720430094576 0.9632046106340173 0.1658227326613244 0.7575235934048627 1.073491989909144 0.9995900169610495 -0.0003161393837478122 1.0001173713021032
146 3.388705285924017e-05 -1.3000560871570956 1.0001631639350355 -0.21392560586845727 0.35186229278313513 0.9836253153200154 -1.000969349824946 -0.0011712898005243595 1.0001493815301945 -0.7677711497276994 -0.44724477084988684 0.9631495800109865 0.16649685534709913 0.753051184237325 1.0733503607178954 0.999301109869813 -0.0007342068495702283 1.000130092207023
147 -0.001184089790187796 -1.2989647192265608 1.000178210985317 -0.26891647216176323 0.45063150639524846 0.9841005397912048 -1.0007830657730281 -0.000621211151239911 1.0001156693070121 -0.7761448302945719 -0.45192605803524954 0.963142496058361 0.16595668109327083 0.742773751119367 1.073063426759843 1.0002833968887233 0.0001679214822784957 1.0001295681545044
148 -0.001222696311806622 -1.2989654500215273 1.0001597583342106 -0.31478662135452284 0.5548663852150707 0.9848147324057989 -1.0020205548728949 -0.0010883040757989292 1.0001295422450864 -0.7834311898861348 -0.4567609394461629 0.9631929397800568 0.16515897226027107 0.7287716136859181 1.0726943339983075 1.0006644859736251 0.001109194754647031 1.000138700094722
149 -0.0006029487706169428 -1.3003895585125664 1.0001467507714963 -0.3501880426416415 0.6608889473623671 0.9857315807687224 -1.002716674193536 -0.0011502089783754935 1.0001392982938704 -0.7863580305141035 -0.46270725169349525 0.9632495449266557 0.16658110320460706 0.7130158952516179 1.0722724786609743 1.0005936767345536 0.0019713248012182363 1.0001056639848838
150 -5.4284771021274384e-05 -1.3002572706145537 1.000147618507447 -0.3722294737019332 0.7686144977725322 0.9868933232412419 -1.003022793063081 -0.0019161220885691697 1.0001485713827893 -0.7864568287054516 -0.4716013796426072 0.9632571529525052 0.1677526486906757 0.6971757467181026 1.071873647929023 1.0004452941285191 0.00127379512101968 1.0000722000480964
151 -5.4284771021274384e-05 -1.3002572706145537 1.000147618507447 -0.3722294737019332 0.7686144977725322 0.9868933232412419 -1.003022793063081 -0.0019161220885691697 1.0001485713827893 -0.7864568287054516 -0.4716013796426072 0.9632571529525052 0.1677526486906757 0.6971757467181026 1.071873647929023 1.0004452941285191 0.00127379512101968 1.0000722000480964
152 0.0002469272443888636 -1.2985840286720172 1.0001454093414082 -0.37790700062973626 0.8712403252513925 0.9881330485527473 -1.0024622224531567 -0.0011343175717728195 1.0001397459353916 -0.7822579643715621 -0.484139162657863 0.9632142922161676 0.16873463871204666 0.682972764844311 1.0714544039933176 1.000712207175857 4.102326290154542e-05 1.0000972253014673
153 -1.9357592602151982e-05 -1.2978567341092273 1.0001400259293507 -0.3679075824354461 0.9630202081248891 0.9894652005775217 -1.0001321018472742 -0.0014385312217199372 1.0001350537615707 -0.7744740357580604 -0.5017932884845768 0.96316670463167 0.16939309395195196 0.6699887513738061 1.0710643594173297 1.001673823400219 0.0006819710580011881 1.0001129851007362
154 0.00021116439627287317 -1.3000963932751797 1.0001322640203154 -0.34686701579419865 1.042364874146914 0.9908929436066922 -0.9985375325364243 -0.002295438542610476 1.0001429175979493 -0.7672675025041644 -0.5213131845514435 0.9630467716296411 0.17055486896345193 0.6572870166868179 1.0707014753735968 1.0024253018455096 0.00047460693249831254 1.0001263972889283
155 0.0004313872517271669 -1.301529826616191 1.0001432840113722 -0.3177989748285235 1.112344839993942 0.9923085458026155 -0.9987479535101632 -0.002749624552995082 1.000150036424969 -0.7610329747042749 -0.5419411949948209 0.9629651080551849 0.17143274409959508 0.6460008439670156 1.0703681227054658 1.0036542578886944 -0.00045385756199395143 1.0001284577018832
156 -0.00027565309112105184 -1.299859555721559 1.0001329617786436 -0.2832853770794747 1.1714079841897316 0.9936551114595744 -1.0001524636494323 -0.0015242488798459235 1.0001262884975062 -0.7562093707484688 -0.5556309768244888 0.9629971914011713 0.17049808458390203 0.6370144766672655 1.0700973735644814 1.0027360129208969 -0.0007862428735036178 1.0001183021940332
157 -0.00027565309112105184 -1.299859555721559 1.0001329617786436 -0.2832853770794747 1.1714079841897316 0.9936551114595744 -1.0001524636494323 -0.0015242488798459235 1.0001262884975062 -0.7562093707484688 -0.5556309768244888 0.9629971914011713 0.17049808458390203 0.6370144766672655 1.0700973735644814 1.0027360129208969 -0.0007862428735036178 1.0001183021940332
158 -0.0008062367618207496 -1.297887690873499 1.0001476166493284 -0.24440558509753127 1.2200699719978774 0.9948712653183858 -1.0022235442646172 -0.0005072475287519481 1.0001297759663497 -0.7544094542755289 -0.558063001732104 0.9630778179332911 0.16975019533260463 0.6302770894134437 1.0698931851373665 1.0011202067863825 -0.0004344136157415435 1.0001062525125772
159 -0.001075212989988995 -1.298389705631857 1.0001495308319037 -0.20668838239812984 1.2586304010135008 0.9959843630844305 -1.001589840861115 -0.0018879231700684985 1.000110010341024 -0.7564547697064575 -0.5513649754403513 0.963230213315311 0.17034774852221668 0.6255823884630078 1.0697560188351736 1.0016020807910346 0.0004637151145752649 1.0000950681884477
160 -0.001901334743939422 -1.2996594358978277 1.0001645372603327 -0.17109856101724363 1.2870354630314662 0.9969471505536674 -1.0001193531607222 -0.0022538834351924506 1.0000911721190122 -0.7621029135494461 -0.5409464989863833 0.9633656000759043 0.17058321666801574 0.6207294894034031 1.0696720808332154 1.0020727706751817 0.0010604677674028256 1.0000967661811755
161 -0.002387030099570792 -1.3000373890524108 1.0001601961908 -0.13910376706443894 1.309518694006595 0.9977822771385056 -1.0004896684794422 -0.0016430377778765643 1.0001034909685145 -0.7679791223241763 -0.5285960617026297 0.9635422915420534 0.17144656130540997 0.617130860918106 1.0696399554851004 1.0020396418863315 0.0009145136936469776 1.0001086047274697
162 -0.001242223685225194 -1.3004740788865095 1.0001465334406812 -0.10862342166078347 1.3268422289107076 0.9984836060012785 -1.0003183606025197 -0.001856261770383324 1.0000848041353334 -0.7740039854233514 -0.5146664833714031 0.9636742310097715 0.17086508063133934 0.6181944632906996 1.0696477620825195 1.0010714576799324 -0.00016113203575875176 1.0001219242580963
163 -0.001242223685225194 -1.3004740788865095 1.0001465334406812 -0.10862342166078347 1.3268422289107076 0.9984836060012785 -1.0003183606025197 -0.001856261770383324 1.0000848041353334 -0.7740039854233514 -0.5146664833714031 0.9636742310097715 0.17086508063133934 0.6181944632906996 1.0696477620825195 1.0010714576799324 -0.00016113203575875176 1.0001219242580963
164 -0.00013752730563360363 -1.3017253988011244 1.000146033275198 -0.08163990839230177 1.3374108718304967 0.9990273989480454 -0.9995315389467446 -0.001596026777188772 1.0001145567319882 -0.779225497511109 -0.5009786778066847 0.9638290068853179 0.17108253836188955 0.6214317750650784 1.0696367665512365 1.0007433071201026 -0.001410247341714055 1.0001387724642687
165 0.0006181650958379178 -1.3016924327082546 1.0001382278157662 -0.0594643820840487 1.3420238364914825 0.9995040716363401 -0.9998225259056134 -0.0015568058413441114 1.000128561697182 -0.7845030272791115 -0.4900748673439899 0.9639635519347829 0.17100349695837586 0.6226501120684778 1.069659550561749 1.001062276738846 -0.002381194576013661 1.0001046520909922
166 0.00017485887714727093 -1.299617319528933 1.0001461329656145 -0.042117181364419276 1.3447911892388054 0.9998818975371263 -0.9993339428258193 -0.0011252556449670664 1.00010707171597 -0.7870098531139301 -0.4806451563490558 0.9640629388669794 0.17126009711251064 0.6232396341531837 1.0696329910772844 1.000358964506423 -0.0021847056642270756 1.0000883004546128
167 0.000765095842787602 -1.2993250930897944 1.0001439207839733 -0.025905433539096103 1.3454579731771477 1.0001509140617866 -0.9985263286558483 -0.0010695655703219782 1.0000921030269232 -0.7882048702325714 -0.47401336432777735 0.9641557685600955 0.1718081187033046 0.622668461897769 1.0696445026056434 1.0005705360656671 -0.0011530846260088905 1.0000970595663043
168 0.0006772731865902725 -1.3008203884691238 1.0001521513358702 -0.012518906228072866 1.3427942146684761 1.0003537660228299 -0.9991180330510203 -0.0021242806330983785 1.0000949797753638 -0.7904877906090374 -0.46772383333250755 0.9642060399748659 0.1709010380998384 0.6214214647785166 1.069668092465033 1.0031539447356832 -0.000770494452333443 1.0000969530861752
169 0.0006772731865902725 -1.3008203884691238 1.0001521513358702 -0.012518906228072866 1.3427942146684761 1.0003537660228299 -0.9991180330510203 -0.0021242806330983785 1.0000949797753638 -0.7904877906090374 -0.46772383333250755 0.9642060399748659 0.1709010380998384 0.6214214647785166 1.069668092465033 1.0031539447356832 -0.000770494452333443 1.0000969530861752
170 0.00038011210101702775 -1.3004869151860863 1.0001619982440098 -0.0023481838179672666 1.3400903161600188 1.0005034850531642 -0.9999034331536429 -0.002891550469420375 1.0001169610968748 -0.7914388543632125 -0.4624365075040539 0.964232350833955 0.17044413685013665 0.6218432110333661 1.0696567514469137 1.0044284431433157 0.00030947873047155067 1.0000750179889175
171 -0.0004070823549499572 -1.2995240490697326 1.0001537046437845 0.004133158927011225 1.3372355822372428 1.0005897799864027 -1.0010892839754888 -0.0028309576881443816 1.0001206163762666 -0.7906096111709499 -0.4585993320582972 0.9643296462303164 0.17169106142230167 0.6212953634543968 1.0694950512198933 1.0024255789659786 0.0006950045488360632 1.0000629530306286
172 -0.0010352390881302068 -1.2979851172445172 1.0001598805882452 0.007386996775412659 1.3333467266664674 1.000637042087826 -1.000658428770566 -0.001353498374353424 1.0002855769234773 -0.7842817131344397 -0.4565784189356522 0.9647921655110886 0.1742239365147689 0.6131328620994951 1.0684809924611325 0.9996290934621501 0.00030026760783321015 1.0000704559900628
173 -0.0011870338381949523 -1.2984940715571536 1.0001645833604538 0.010270708984914676 1.3285002029924204 1.0006382624189023 -1.0011789330267835 0.006931575169781901 1.001402288311426 -0.7701190554595332 -0.4580298346937185 0.9658303593044133 0.17835280407272602 0.5969471877107221 1.0662322223882628 0.9988937702778924 0.0007251590870809511 1.0000708765455695
174 -0.0016274048186450671 -1.2998181356804897 1.0001675852200744 0.012001672974421826 1.32301990906197 1.000629430886096 -1.0033901224492952 0.01868113663902199 1.0039337690437249 -0.7446193733397963 -0.46110397333221864 0.967539138960735 0.18316845866898923 0.57132758168209 1.0626017931099863 1.0012043428086232 0.0007348954671811582 1.0000863440437138
175 -0.0016274048186450671 -1.2998181356804897 1.0001675852200744 0.012001672974421826 1.32301990906197 1.000629430886096 -1.0033901224492952 0.01868113663902199 1.0039337690437249 -0.7446193733397963 -0.46110397333221864 0.967539138960735 0.18316845866898923 0.57132758168209 1.0626017931099863 1.0012043428086232 0.0007348954671811582 1.0000863440437138
176 -0.00035795206009538524 -1.3005146971080412 1.0001531327811233 0.013540793474719788 1.3188859690855452 1.0006072155225445 -1.0094195819963874 0.03644429602293879 1.0080511634993137 -0.705687396963943 -0.46007710731875046 0.9697500132832885 0.19036135398985787 0.5306735110150174 1.0577532661153293 1.002661533975794 0.0011428902616316414 1.0001034183042972
177 -0.0005342444768586958 -1.3004559948434964 1.000145047325761 0.014440405343769794 1.3146291627233886 1.000548673294611 -1.0178580518078506 0.06545715562289411 1.0134161052409747 -0.6556972146583331 -0.45521423519638265 0.9723905588871393 0.20170817438059102 0.4772633200688988 1.051993940041856 1.0022817206483408 0.00019814309432180098 1.0001134409142878
178 -0.0011210734759184882 -1.2998372545073216 1.0001554854952817 0.013221323322438371 1.3117438684335365 1.0004973178038956 -1.0258285427902905 0.10347921875797148 1.019696748685299 -0.6043477176803569 -0.44172909344430883 0.9753912413008464 0.21320646505565174 0.41901640724680794 1.0457299070552435 1.0019105403328967 -3.825444450342855e-05 1.0001263554439621
179 -0.000995747619298248 -1.2998784701230415 1.0001532100932367 0.011731051290279874 1.3090669549366991 1.0004518232762678 -1.0333323505759207 0.14609970691544025 1.0265803954277053 -0.5557198048869801 -0.4173011722500881 0.9785137054932748 0.22507434461649156 0.3588202648740614 1.0393545359479939 1.0004771312581229 -0.0012118407211547332 1.0001307962462938


==> plot_data/CircleRR.csv <==
0 -0.004015415214264432 1.299308449789647 1.0003408619768048 -0.0013945108428610935 -1.3303686421971848 1.0003294316588707 -0.9885137233424096 -0.0170377198870773 1.0002870432949442 -0.29951575632779787 0.0008773889162514316 1.000405962950556 0.33017497200501883 -0.016255799510956483 1.0003408327446537 1.0014736083800029 0.009408310301611654 1.0396960060507858
1 -0.004015415214264432 1.299308449789647 1.0003408619768048 -0.0013945108428610935 -1.3303686421971848 1.0003294316588707 -0.9885137233424096 -0.0170377198870773 1.0002870432949442 -0.29951575632779787 0.0008773889162514316 1.000405962950556 0.33017497200501883 -0.016255799510956483 1.0003408327446537 1.0014736083800029 0.009408310301611654 1.0396960060507858
2 -0.004514942474035585 1.2994448024649068 1.0003515430640013 -0.0007443769274621207 -1.3293037968662758 1.0003159882288404 -0.9888203063573894 -0.018056488761717053 1.000285972527477 -0.29974200234248316 0.00079690380696886 1.0004106642937178 0.326295450903166 -0.01977833845637744 1.000329029280435 1.0021144416082202 0.008239400646712499 1.0304488251882995
3 -0.005692634874284283 1.2993783115083906 1.0003625613133735 -0.001567848392306799 -1.3282216087100573 1.0003248843242527 -0.9880848883961576 -0.019603354142912352 1.0002678049677072 -0.2993030391491561 0.0011565667240528714 1.0004046527766772 0.3225833028661268 -0.02050649674530034 1.0003218395053652 1.0012341163260103 0.00497096940193213 1.0225069205437098
4 -0.005534532787287867 1.299994185270807 1.0003673880875557 -0.002862579755755026 -1.328127821412018 1.0003341347797745 -0.9895364233815834 -0.019343143255280713 1.0002528464931417 -0.3003182956183885 0.001961028629496975 1.0004114028084927 0.31998908725395075 -0.019361558182419362 1.000308173933113 1.0006560740890913 0.00198738332752733 1.015866059345535
5 -0.004030045513638894 1.297233310293674 1.0003506007510152 -0.0014349787349594045 -1.3227886977037475 1.0003302331967703 -0.9912557787453683 -0.018496675582884627 1.0002634583458878 -0.30039253429917184 0.0013674990216783463 1.0003947579635066 0.31793350038501467 -0.017574180725367657 1.0002999006370081 0.9991240716517461 0.0010179075989959294 1.0104145456503844
6 -0.0038852489712904175 1.2829542773077407 1.0003617534767903 -0.0012589695564653848 -1.3027027041962556 1.0003323166579468 -0.9897694263235616 -0.01759423961255243 1.0002680343759542 -0.30020028404410615 3.043985024937489e-06 1.000401787790808 0.31470034444477224 -0.016199593871514314 1.0002919892676778 0.9987507821921319 0.00019583151456651794 1.0060587255394733
7 -0.0038852489712904175 1.2829542773077407 1.0003617534767903 -0.0012589695564653848 -1.3027027041962556 1.0003323166579468 -0.9897694263235616 -0.01759423961255243 1.0002680343759542 -0.30020028404410615 3.043985024937489e-06 1.000401787790808 0.31470034444477224 -0.016199593871514314 1.0002919892676778 0.9987507821921319 0.00019583151456651794 1.0060587255394733
8 -0.003646706780678647 1.2567614346910796 1.0004254355070359 -0.0014498770927337259 -1.2711767355167913 1.0004063486462187 -0.9893824805803944 -0.017179211066770936 1.0002680834435373 -0.29998629556535716 -0.00025708437341677047 1.0004084496197345 0.3116201908898405 -0.015041823380019945 1.0002832531391692 0.9987812963487737 0.000466612117021044 1.0026849835365705
9 -0.003970259999542333 1.2109200418759811 1.000566964171991 -0.001919369765675635 -1.220898401731178 1.000577237985186 -0.9911935915031294 -0.01643409695167394 1.0002788251652133 -0.2999333899311182 -0.0009748871848687002 1.0003940748981683 0.3086143764790057 -0.014497237174582834 1.0002824433936415 0.9991411934107355 0.00024585768813461525 1.0001601601826682
10 -0.005806770003428662 1.1398583832354265 1.0004829738148764 -0.004507337383958349 -1.146539771693117 1.000530000474326 -0.991898327742486 -0.014861039120053234 1.0002949802485177 -0.30014279251831727 -0.00011968906594526312 1.0003599369223701 0.30566639578240035 -0.013468936303198202 1.0002778095959135 0.9994055568617307 -0.000611120283945888 0.9983633205808415
11 -0.00625024879924958 1.0498481258502286 1.0002545342389675 -0.005655011394431562 -1.0523117240902484 1.0003784005612246 -0.9928725398330275 -0.012312208578012178 1.0002936871209895 -0.29902452571428034 0.0011468866971043295 1.0003448177894487 0.3031315673776738 -0.012017392940816473 1.000279307964835 1.0009572949833943 -0.002018419101451013 0.9971701932680507
12 -0.003826958040616998 0.9529997740976435 1.0002067897048916 -0.00468480464795207 -0.9507286583599687 1.0002788845990458 -0.9937402259582987 -0.009508026385073006 1.0003051987357048 -0.29892548263202645 0.00144682135109813 1.0003381051038878 0.30345005850416723 -0.009614977463542822 1.0002937497539381 1.0018753085784153 -0.0016439539457148188 0.9964637491126423
13 -0.003826958040616998 0.9529997740976435 1.0002067897048916 -0.00468480464795207 -0.9507286583599687 1.0002788845990458 -0.9937402259582987 -0.009508026385073006 1.0003051987357048 -0.29892548263202645 0.00144682135109813 1.0003381051038878 0.30345005850416723 -0.009614977463542822 1.0002937497539381 1.0018753085784153 -0.0016439539457148188 0.9964637491126423
14 -0.0021066083352157395 0.860235451330067 1.000175555351987 -0.005574445580661292 -0.8527777416808516 1.0002114057897267 -0.9955352948224717 -0.007823823916000155 1.0003094119881464 -0.30089959360922436 0.0011098371616589738 1.0003476134038443 0.3045503417673865 -0.009173679858625853 1.0003200690430647 1.0020923777303203 -0.0004735210334665084 0.9961199439269156
15 0.0004701011581386306 0.7732091944223017 1.0001584439955824 -0.008480059447213192 -0.7626296202479567 1.0001897781393079 -0.9957206323141738 -0.006545179815741477 1.0003080863293412 -0.302644488722446 -0.0002575780588510727 1.0003411068273451 0.3053236777328906 -0.009277294312118753 1.000330246097578 1.0020655219034704 0.0002258696332069236 0.9959797109125688
16 0.002796494439052309 0.6925890332694615 1.0001506787734222 -0.009030745576228657 -0.6815583377005006 1.00015336002883 -0.9952486011583161 -0.005890193949097913 1.0003007049057318 -0.30199188455293874 -0.0009525736933567993 1.000342018944762 0.3051764038178378 -0.010212398179929806 1.00034377434675 1.002152740857751 -0.0011773457790714666 0.9959707911369288
17 0.003983714902851293 0.6196245659635026 1.0001665686003158 -0.007625761607803099 -0.6124947005676196 1.0001436156493435 -0.9965407621374751 -0.0045885904297409625 1.0003002619002093 -0.3006402167793045 -0.0012804814130623421 1.0003606714382696 0.3062962154351602 -0.010890689473706453 1.0003717186952845 1.0024059177471654 -0.0029638293742521088 0.996026307359537
18 0.0037179158895220394 0.5590674956322442 1.0001272834655701 -0.008055367340548233 -0.5557657437786023 1.0001531133872623 -0.9970798626880715 -0.0047744077686603876 1.0003048335546842 -0.29996468285772765 -3.8027335916481046e-05 1.0003621403588014 0.3066140394526553 -0.011719021346441946 1.0003930110841524 1.001267425288018 -0.002934578771156157 0.9960558122450645
19 0.0037179158895220394 0.5590674956322442 1.0001272834655701 -0.008055367340548233 -0.5557657437786023 1.0001531133872623 -0.9970798626880715 -0.0047744077686603876 1.0003048335546842 -0.29996468285772765 -3.8027335916481046e-05 1.0003621403588014 0.3066140394526553 -0.011719021346441946 1.0003930110841524 1.001267425288018 -0.002934578771156157 0.9960558122450645
20 0.004102755116474493 0.51232203934284 1.0001291879365315 -0.008129496842124658 -0.5092762227575202 1.0001722682834178 -0.9975624863122019 -0.005167990218644194 1.000288293182224 -0.3015251300212252 0.0014206784120261678 1.0003515754567933 0.3062287330899212 -0.011902533960815895 1.0004039948636085 0.9997590429160428 -0.001934812904962532 0.9961038267783964
21 0.00647290471076283 0.47398343231683565 1.0001622857100771 -0.007891301789434374 -0.4714788673983668 1.000215092876419 -0.9973437655540685 -0.004281979763708153 1.0002920200973748 -0.30186097432792314 0.0003530282518709889 1.0003479544076554 0.3042610559685906 -0.010585628459867286 1.000412970915633 1.0006351480849855 -0.0003655308196323702 0.9961184430543062
22 0.0075711037299924745 0.44228347333084156 1.0002025968658361 -0.007310165133602867 -0.443029499248541 1.000199622115383 -0.9975889347960026 -0.005155597598588294 1.0002883831420835 -0.30045655581646136 0.00021384727677502662 1.0003540881045405 0.30360090215166763 -0.008907044002873933 1.0004121343594639 1.0014266725533991 -0.0007489770731521743 0.9961406493766682
23 0.008505611664405503 0.4198407916283654 1.0002358220971759 -0.006679347147973139 -0.42334975670963976 1.0002286819513175 -0.9973339857995284 -0.0059589660757314745 1.000295146056202 -0.2993099270650909 3.753025072067702e-05 1.0003582765869719 0.30368628435056694 -0.007894743081274542 1.000415767788892 1.0011868673428088 -0.002173923570751054 0.996158530156564
24 0.008467367231222949 0.4051651985758506 1.000232439193939 -0.007413438719727624 -0.408871238183409 1.000248991544704 -0.9965749022494877 -0.005230795379508364 1.0003039695101539 -0.29964051669799624 0.0010670448305741872 1.0003355551397217 0.3029886513804655 -0.009303047768270966 1.0004038844647858 1.0009520806774383 -0.0017565314392597867 0.9961639077104556
25 0.008467367231222949 0.4051651985758506 1.000232439193939 -0.007413438719727624 -0.408871238183409 1.000248991544704 -0.9965749022494877 -0.005230795379508364 1.0003039695101539 -0.29964051669799624 0.0010670448305741872 1.0003355551397217 0.3029886513804655 -0.009303047768270966 1.0004038844647858 1.0009520806774383 -0.0017565314392597867 0.9961639077104556
26 0.008791130180653648 0.39568486126299857 1.0002482585829109 -0.007149035659092874 -0.40026194017142025 1.0002807964776468 -0.9949628906676643 -0.004623147234679633 1.000277012406731 -0.3007436463020878 0.001752263607625086 1.0003209180093784 0.3023345589813505 -0.010406995398231107 1.0004251522939691 1.001192951412338 -0.0014145347034392635 0.9961574715762826
27 0.009686640902602177 0.3887433358682342 1.0002759651705209 -0.007376764915896099 -0.3954192772983347 1.000281350135591 -0.9952055731625953 -0.00431766732122336 1.0002794822646126 -0.29949675078056615 0.0014943321076550755 1.0002906786075088 0.3038302380988165 -0.01081219970677641 1.0004238336755022 1.0013038578963391 -0.0009619679176389854 0.9961518664166977
28 0.010649855831004848 0.3859444044486275 1.0002946135649438 -0.006152634707010749 -0.39316699620396306 1.0002804412437478 -0.9968954799887227 -0.00536076348176285 1.0002877615886479 -0.2976147402207653 0.0009294040687567352 1.0002754165801684 0.30477731383623846 -0.009999101610145309 1.0004242686701572 0.9999674766514379 -0.0023104594727708693 0.9961357386434788
29 0.011079319780164552 0.38626491189963275 1.0002917656160042 -0.004819415841763868 -0.39503243904825935 1.0002909517105283 -0.9972984191717126 -0.006787369887511701 1.0002970120676677 -0.2981804457685774 0.0008062557796417073 1.0003057102874016 0.30358239340811854 -0.00873420657372104 1.0004270977562075 0.9991358167945277 -0.003568000295694757 0.996148765127881
30 0.013982016214805559 0.3885921292141816 1.0002532975236278 -0.004674931872323755 -0.39760090837490275 1.000278663426995 -0.9978804497749029 -0.007190382477449187 1.0002988135617141 -0.2988988035761449 -0.00011499764493621496 1.0003079483235249 0.30284334152377845 -0.009145326247448744 1.0004235354618385 0.9984036901978218 -0.001751132685937002 0.9961241910564284
31 0.013982016214805559 0.3885921292141816 1.0002532975236278 -0.004674931872323755 -0.39760090837490275 1.000278663426995 -0.9978804497749029 -0.007190382477449187 1.0002988135617141 -0.2988988035761449 -0.00011499764493621496 1.0003079483235249 0.30284334152377845 -0.009145326247448744 1.0004235354618385 0.9984036901978218 -0.001751132685937002 0.9961241910564284
32 0.01699631983575845 0.3930707369284048 1.000256433930649 -0.004495009506330725 -0.4000768713910073 1.0002756454088728 -0.9975053598108371 -0.006292109291871653 1.0002889481919963 -0.30003449795490766 -0.00039783426916359757 1.0003225146444914 0.3029592635566956 -0.008999296786094037 1.0004066022465605 0.9984380059657169 0.00021091455731503316 0.9961220323361677
33 0.018694842422870273 0.39781476343432365 1.0002848127098796 -0.006644745107687698 -0.40208391493521944 1.000285909695524 -0.9974409227171703 -0.005077430517803201 1.0002794275094526 -0.3010481174081434 -0.0008352041070804161 1.0003343186334577 0.30476396707067455 -0.009981094770323263 1.0004186277453349 0.9983845749468142 -0.0013830820314951748 0.9961152698533754
34 0.022934801200653113 0.4019688250502858 1.000270663809026 -0.009616133744879204 -0.4067121637414317 1.0002677068546162 -0.9992610726773192 -0.005853157642734352 1.0002618536457357 -0.3011752693994209 2.9049808094576104e-05 1.0003231005020525 0.30514369574735384 -0.009945245153562151 1.000391279055805 0.9989498091678255 -0.0020483249277955407 0.9961183172950778
35 0.029083844687687384 0.4069016584594197 1.0002694665300718 -0.01578875285311258 -0.4138141984815071 1.0002576758351054 -1.000015454211577 -0.00673577575292403 1.0002632974330463 -0.30166041019043377 0.0012335308719887365 1.000324318680046 0.3054084860345159 -0.009640469949038433 1.0003678879661566 1.0008014377374448 -0.0009447902954032912 0.9961040163573467
36 0.03136756044690819 0.4106119018835521 1.000271887045963 -0.026834479596302863 -0.42013876562210956 1.0002439188160372 -0.9972785765976995 -0.00718870987022146 1.000237902932473 -0.30007637979320567 0.0024596104952763938 1.0003045210657924 0.30648586092671426 -0.009935658613294604 1.0003747320091825 1.0009079597147306 -0.0012444843110072379 0.9960966828749914
37 0.03136756044690819 0.4106119018835521 1.000271887045963 -0.026834479596302863 -0.42013876562210956 1.0002439188160372 -0.9972785765976995 -0.00718870987022146 1.000237902932473 -0.30007637979320567 0.0024596104952763938 1.0003045210657924 0.30648586092671426 -0.009935658613294604 1.0003747320091825 1.0009079597147306 -0.0012444843110072379 0.9960966828749914
38 0.03055810120799527 0.4109309170874439 1.0002913783181522 -0.03976101427823569 -0.42601440385705636 1.000260372142973 -0.9956326365176983 -0.00550758005274019 1.0002279831676935 -0.2977426127451329 0.0025642692799886136 1.0002981896161602 0.3061660744309443 -0.011480917316973453 1.000375799474773 0.9996998899230201 -0.0010588304561888024 0.9960793833940184
39 0.0280888889340664 0.410721624697892 1.0002874140872258 -0.05437479511929212 -0.4347186666367531 1.0002854299598642 -0.995651235757716 -0.0033094096614392217 1.0002276885531478 -0.29780758466052326 0.001813997650983322 1.0002980350496549 0.30566512035465865 -0.011809705539805143 1.000381495509646 1.00027155840377 -0.0005879920541161768 0.9960935431496435
40 0.02446259880508435 0.41107816826265947 1.0002943219744362 -0.07001888486021565 -0.4435263447905738 1.0002703479074997 -0.9964106050850566 -0.0032771775623760538 1.0002406873481149 -0.29985913370182476 0.0002866167990660367 1.0002946799454466 0.30663681990825387 -0.010568758654014397 1.000362500066208 1.0010999993358178 -0.0002893104558065542 0.9961084145403548
41 0.02026127587009249 0.4125050365471965 1.0002784931568467 -0.08757611053325119 -0.4519382143910603 1.0002569037951683 -0.9970746424261959 -0.003838943250453231 1.000262563460758 -0.2999597092844253 0.00029522919201676413 1.0003035097700144 0.30681351616322605 -0.010988132129191412 1.0003752579084846 1.0014530369786285 0.0004945249732546351 0.9961172702193701
42 0.015206313367204235 0.41395768500274815 1.000259520806157 -0.10271185570650745 -0.45888316305708415 1.0002492916228876 -0.9972150676537546 -0.005206032888883535 1.000250834412181 -0.2993284950612877 0.0018286434190955391 1.0003005240743024 0.30533872979355453 -0.011712074717736921 1.000375166041095 0.9997045023264843 -0.0002095216287570668 0.9961186885125274
43 0.015206313367204235 0.41395768500274815 1.000259520806157 -0.10271185570650745 -0.45888316305708415 1.0002492916228876 -0.9972150676537546 -0.005206032888883535 1.000250834412181 -0.2993284950612877 0.0018286434190955391 1.0003005240743024 0.30533872979355453 -0.011712074717736921 1.000375166041095 0.9997045023264843 -0.0002095216287570668 0.9961186885125274
44 0.011124987595032063 0.41741999030822113 1.0002478914194761 -0.11149952526625155 -0.46455515240149836 1.0002516083475599 -0.9972743821823441 -0.005931933002515752 1.0002458037874566 -0.2984671357920706 0.0012656411657073873 1.0002926184214476 0.3046206081055259 -0.011134969381503556 1.000377251369494 0.9992340046636781 0.00014759549166277688 0.9961171940160298
45 0.006792723948459437 0.42454948923155095 1.0002636104988074 -0.11247707759284213 -0.46632768143497966 1.0002524100715706 -0.9962460587159063 -0.006091090265889575 1.0002574313550192 -0.2997606157872685 -0.00016998612449928456 1.0002880313795701 0.3043933044692017 -0.01100446843712069 1.0003551500405932 0.9995917060530507 0.00031414069496481754 0.9961026139764629
46 0.005385714499469087 0.4325539705771202 1.0002496978955497 -0.10830741044275488 -0.4641609788211178 1.0002324786563939 -0.9953377831140383 -0.004904778413870857 1.0002435193810437 -0.3011824793430215 -0.0006740514419483082 1.000294745059374 0.305413005483705 -0.010819285542159723 1.0003382333797504 1.0004750009319558 0.001165196431085254 0.9960791036877469
47 0.007805098072551923 0.4406237834952542 1.000238965304758 -0.09875268406950781 -0.46006850947278305 1.0002265499933916 -0.9949983113313853 -0.002923929036644963 1.000226425045658 -0.30017048500930243 -0.000308522238144208 1.0003066227080084 0.30516506933777615 -0.011014281263030497 1.0003422690016488 1.0005720026961444 0.0011859918468175017 0.9960825081580951
48 0.009837780925881433 0.44877907681524754 1.0002502066777812 -0.08485165369328786 -0.45513446781115463 1.0002312418710657 -0.9958604883029422 -0.003359626071373648 1.000223534988982 -0.29955084109861085 0.0018648995898158831 1.0002964835384875 0.3040340587542661 -0.011052421859468666 1.000347679170064 0.9987200669482983 -0.0006935345078581092 0.9960670638127694
49 0.009837780925881433 0.44877907681524754 1.0002502066777812 -0.08485165369328786 -0.45513446781115463 1.0002312418710657 -0.9958604883029422 -0.003359626071373648 1.000223534988982 -0.29955084109861085 0.0018648995898158831 1.0002964835384875 0.3040340587542661 -0.011052421859468666 1.000347679170064 0.9987200669482983 -0.0006935345078581092 0.9960670638127694
50 0.012685798389121261 0.4577042559831856 1.0002357168932887 -0.07252034304790778 -0.44934405277268413 1.0002230016700246 -0.9961394797847017 -0.0040528277390426155 1.0002418439764413 -0.29960424524883017 0.002005357765939862 1.000305415627663 0.3053821772380742 -0.01022019047306369 1.0003360189708361 0.9967407273930313 -0.0010874749726396257 0.9960367571479446
51 0.018581220615239785 0.4647722597172935 1.0002202599996275 -0.06079232855705788 -0.4409060892593078 1.0002265079731656 -0.9963965332896823 -0.005024178411110089 1.0002366320977107 -0.30097611372685384 0.0010796077011237125 1.0002797597644255 0.3065621131374974 -0.010843067669695254 1.0003526405959897 0.9975163235735137 -0.0005148244369027578 0.9960586741339277
52 0.025762071103454413 0.46977527344272235 1.0002127867815036 -0.050384553851581054 -0.4333519559821959 1.0002322587192054 -0.9968829168394021 -0.005794101765085972 1.0002253700859887 -0.30208516771255134 0.00023289120234763923 1.0002891487964205 0.3071490763522232 -0.011854334368179065 1.0003599444832834 1.000194446242121 -0.0010937729148552797 0.9960684377321574
53 0.02916209367833575 0.4737381659558748 1.000215339459955 -0.04119336487141172 -0.4265243026585882 1.0002312057298903 -0.9956162700316842 -0.00517901272624175 1.0001965883398811 -0.30209313685050954 0.00020065369192452282 1.000283718147331 0.30519822114221157 -0.01112955909427649 1.0003456758374631 1.0010611794506339 -0.0011939958644509934 0.9960865725578844
54 0.03130776108484344 0.4767412308980529 1.000242393497835 -0.03261058698716071 -0.42283474485348066 1.00021269457515 -0.9949374043602088 -0.005682138574994256 1.0001964442689557 -0.30217231284940194 0.0019294100008281788 1.0002601894914998 0.3032949284874168 -0.010976589633443038 1.0003470005291526 1.000644345028605 -0.0017485079997492249 0.9960669703078572
55 0.03130776108484344 0.4767412308980529 1.000242393497835 -0.03261058698716071 -0.42283474485348066 1.00021269457515 -0.9949374043602088 -0.005682138574994256 1.0001964442689557 -0.30217231284940194 0.0019294100008281788 1.0002601894914998 0.3032949284874168 -0.010976589633443038 1.0003470005291526 1.000644345028605 -0.0017485079997492249 0.9960669703078572
56 0.037201131949925206 0.4769308596107796 1.0002192957768876 -0.02744147613350083 -0.4224572111678989 1.0002068300208764 -0.9960487901171297 -0.00642655243605339 1.0001981057533638 -0.30102484221590636 0.0026009273919188063 1.0002590153623678 0.3040243775347401 -0.010736253090819076 1.0003225443683703 0.9989939208777502 -0.0025157645993427727 0.996045040069356
57 0.04363968083681668 0.4738764949776478 1.0002108095870847 -0.025692908920547188 -0.4228396288008419 1.0002301548041814 -0.9981255437519633 -0.006175797814747528 1.0002134033170762 -0.2991041966445809 0.0019668123298973127 1.0002562532634336 0.30539386636421856 -0.009448445604217334 1.0003314717618785 0.9982619575163356 -0.002624328784029435 0.99606200600745
58 0.046151004065219985 0.46791679783587853 1.0002198053817988 -0.027162186951333964 -0.4221532414394077 1.0002379830444736 -0.998494601201579 -0.004904907504771844 1.0002027045124935 -0.29765074505436645 0.00036893332626774546 1.000253770510692 0.3065106220057476 -0.009675177727992618 1.0003411207302602 0.9995375297109114 -0.0034295468042393838 0.9960645257946267
59 0.04299531880959927 0.459885189157044 1.0001995430539754 -0.0287977096096798 -0.4222350891752247 1.000241239805511 -0.9972828145529498 -0.003677845589851248 1.0002036457420254 -0.2981962048606403 5.420669395099679e-07 1.0002519805114733 0.30565240704660623 -0.008980102543056648 1.0003408995887004 0.9991833225178655 -0.0029008379004516927 0.9960403361920263
60 0.036217815993937544 0.4502837040291222 1.0002033271045314 -0.02995380969420119 -0.4239087256837959 1.000252428810284 -0.9961059890056653 -0.002966030427497382 1.0002143502406227 -0.29842455411186725 0.001200012559799476 1.000242674854298 0.3042667739467129 -0.008810004962525661 1.0003465738771153 0.9989882852602043 -0.0012036016127103736 0.9960377757056731
61 0.036217815993937544 0.4502837040291222 1.0002033271045314 -0.02995380969420119 -0.4239087256837959 1.000252428810284 -0.9961059890056653 -0.002966030427497382 1.0002143502406227 -0.29842455411186725 0.001200012559799476 1.000242674854298 0.3042667739467129 -0.008810004962525661 1.0003465738771153 0.9989882852602043 -0.0012036016127103736 0.9960377757056731
62 0.031972931923926695 0.4414488948664749 1.0002101576165856 -0.029583869609968606 -0.42424206672012926 1.0002522272853374 -0.9952750719577073 -0.004721876929045144 1.0001822886849625 -0.2975625306999472 0.0015247663221257994 1.000258796579369 0.30258936696126 -0.009871726265210965 1.0003523767428633 0.9998878283268393 -0.001381837886621669 0.9960442436460027
63 0.029386851678301393 0.43327468797089963 1.0002201134913278 -0.028143214351383332 -0.42239895815282247 1.0002473634883975 -0.9958522382489419 -0.006377587792793875 1.0001805305949063 -0.29771350973184163 0.0016713277286353365 1.0002617621359797 0.30351597771133537 -0.010970103403874706 1.0003374842326445 0.9999315728581083 -0.001474631729778707 0.9960396948994513
64 0.026116459693804536 0.42394154406521195 1.0002349713946366 -0.025279098174110254 -0.4206327861453553 1.0002271229520163 -0.9974320008645252 -0.006391362190323039 1.0001826789751727 -0.2991251887985021 0.0006602959204100108 1.0002573100484768 0.30489596891124093 -0.01218810231329929 1.0003361677255227 0.9986694300988884 -0.0015395374205451643 0.9960321755994371
65 0.021967323655351163 0.4169576461910115 1.0002351728412278 -0.021939028562762995 -0.4202691661491683 1.0002203139664916 -0.9979628825927062 -0.005406385716746073 1.0001926668017207 -0.29884787133506024 0.0003094786843157255 1.0002680549150078 0.30454320540874547 -0.011398668147428707 1.0003320511882363 0.9992272307220851 -0.0010539019938491964 0.9960223278410808
66 0.01848825753605433 0.4121516741443994 1.0002348542478117 -0.01984574741727769 -0.41931858341589984 1.0002275899199586 -0.9967869490732331 -0.0035300692579697214 1.000177181644638 -0.2990886658194173 0.00037344884676311716 1.000250795567609 0.30451423318995713 -0.01087257723368508 1.0003113409954765 1.0001553217232138 -0.0008600750546464396 0.9960382385646919
67 0.01848825753605433 0.4121516741443994 1.0002348542478117 -0.01984574741727769 -0.41931858341589984 1.0002275899199586 -0.9967869490732331 -0.0035300692579697214 1.000177181644638 -0.2990886658194173 0.00037344884676311716 1.000250795567609 0.30451423318995713 -0.01087257723368508 1.0003113409954765 1.0001553217232138 -0.0008600750546464396 0.9960382385646919
68 0.01674546207751317 0.40675307573777086 1.0002428311121239 -0.017603669008469103 -0.4190093078147525 1.0002245199899373 -0.9957771117414556 -0.002405381514792061 1.000198217879256 -0.299849187343667 0.0008157051790869678 1.0002311781870523 0.3034255149306412 -0.010704155483506351 1.0002916148181338 1.0002057546009426 -0.001701599339130257 0.9960390821698774
69 0.01449545788897984 0.4026465147295653 1.000234489010856 -0.017723463093589527 -0.4182567263435674 1.0002373191196798 -0.9946263263671803 -0.003924527789307336 1.0002112935956902 -0.30001166222411596 0.001535165925070721 1.0002451739714775 0.30211011191637555 -0.011077523916380363 1.0003039229134982 0.9999287852660455 -0.001270943346339076 0.9960420045095283
70 0.01275703143101827 0.3987081117383268 1.0002433445353254 -0.019200471620669762 -0.4182259941984925 1.000246759117237 -0.9951972805287914 -0.005357475598222946 1.0002185401305914 -0.29920066764934306 0.002236369148920459 1.0002549674749024 0.30341748788963846 -0.01088781607596205 1.0003043721407572 0.9990605171557239 -0.0007647836101539395 0.9960350037998877
71 0.011152665284408688 0.3969474464427898 1.0002412058948598 -0.022515383627879616 -0.42033545575566167 1.0002464117349208 -0.9961787660715344 -0.005470386618679969 1.0002235059051439 -0.30020063359294363 0.0014266753009750228 1.0002655927439386 0.30387791591619834 -0.010006249257161355 1.0003103670294875 0.9991895636057474 -0.0004643887916704397 0.9960307615692688
72 0.009607780910159219 0.39584543520634685 1.000234619683583 -0.02758219892524662 -0.42381216015663875 1.000235991269764 -0.9962877022864748 -0.00629090900679551 1.000230017540026 -0.30088238013358265 0.0010783083723277008 1.0002641426744914 0.3031067259324445 -0.010183922755125715 1.0003160080352338 0.9982858257456224 -0.0012678821363914156 0.9960284047878867
73 0.009607780910159219 0.39584543520634685 1.000234619683583 -0.02758219892524662 -0.42381216015663875 1.000235991269764 -0.9962877022864748 -0.00629090900679551 1.000230017540026 -0.30088238013358265 0.0010783083723277008 1.0002641426744914 0.3031067259324445 -0.010183922755125715 1.0003160080352338 0.9982858257456224 -0.0012678821363914156 0.9960284047878867
74 0.010582008616434877 0.394854896147111 1.000229563361151 -0.03425021973400777 -0.42756876223963014 1.00021037953552 -0.9956649955060788 -0.006518290897666624 1.0002102566185003 -0.30069172229899704 0.0011049485068607948 1.0002449895849614 0.30321512605674156 -0.009175482493347278 1.0003181007232789 0.99795382472304 -0.0016737424919600538 0.9960279598689282
75 0.010525607979449162 0.3956325479842549 1.0002332689178142 -0.039954229986270524 -0.4290838131129474 1.0001893668072357 -0.9952954766615801 -0.007473711685821654 1.0001809251114258 -0.3009853355152223 0.0003430237699747558 1.0002198368038666 0.3040108076904745 -0.009859650054832563 1.0003192194383628 0.9976468467267129 -0.001760367674195775 0.9960215366599479
76 0.010269861946474305 0.39595084597873775 1.00023266164274 -0.041916464038598396 -0.42929433994113897 1.0001834673239847 -0.9958014748434801 -0.007228836604915145 1.0001917995312886 -0.3008194067676299 -0.0011581036328546816 1.000237391685488 0.30529463528390455 -0.010252966079455169 1.0002998393754625 0.9982532913441325 -0.0010976153656174032 0.9960125349400839
77 0.00973258419163085 0.39585728221837735 1.0002388853612894 -0.04131786919178696 -0.4290248798609213 1.0001757542902379 -0.9970663190223313 -0.005414408398776653 1.0001823176063664 -0.30114251380157925 -0.0009130697910943046 1.000227736590367 0.3046405334277525 -0.00970382134077438 1.0002949407643233 0.9982170830723847 -0.0013781284935468355 0.996005412139347
78 0.010589828514575274 0.3955084158955355 1.0002272455927477 -0.038658003939756 -0.42896811085564923 1.0001762990757148 -0.9979562334803974 -0.0055172315057428305 1.0001918119114284 -0.3006153157736324 -0.0007058279470643429 1.00022772840773 0.30509275119937995 -0.008412258201443068 1.0002771957830985 0.9986027049189613 -0.001360778610607919 0.9960097143666352
79 0.010589828514575274 0.3955084158955355 1.0002272455927477 -0.038658003939756 -0.42896811085564923 1.0001762990757148 -0.9979562334803974 -0.0055172315057428305 1.0001918119114284 -0.3006153157736324 -0.0007058279470643429 1.00022772840773 0.30509275119937995 -0.008412258201443068 1.0002771957830985 0.9986027049189613 -0.001360778610607919 0.9960097143666352
80 0.010771780550457334 0.39684170889146014 1.000211032472796 -0.03387801520035322 -0.42655195558186393 1.0001899053848278 -0.9965796082436782 -0.006529573964149187 1.0001956808965915 -0.2995634822666181 -0.0002878936574923867 1.0002322609999528 0.30501899220653905 -0.008527530720571979 1.0002902882928275 1.000026198356961 -0.002026385172600752 0.9960199116589523
81 0.010593920037231265 0.39906805368089177 1.0001982250179324 -0.029991534403718607 -0.4221156561870976 1.0001976451304848 -0.9965234374559097 -0.005981585056677458 1.0002032711110354 -0.29996351715485375 0.0006770829355174201 1.0002394317792314 0.30347932581912035 -0.009119681974122835 1.0002934187303023 1.0000342570705223 -0.002482137176359607 0.9960221304038387
82 0.012151479430534563 0.39950741667593614 1.000218623219488 -0.026396635946900015 -0.41768573905228723 1.0002162376599901 -0.9961169692792127 -0.005204785145212498 1.000209944894999 -0.2997736274582472 0.0006085031162270156 1.0002362543804824 0.30373201636830266 -0.009937039797233482 1.0002868906011024 1.000651461062982 -0.002936849653030233 0.9960180873118832
83 0.014507718308950368 0.40133465157467335 1.000225355075711 -0.023108882516019887 -0.4151587404698499 1.0002014769167344 -0.9957568073152434 -0.0050410044916515215 1.0001946867045206 -0.2999961960433119 0.0009480843401076778 1.0002296752249833 0.3043976198010326 -0.011083552273493592 1.000300693541269 1.0009927903345655 -0.002062437316075791 0.9959929156660001
84 0.01912135910371977 0.40358608777975435 1.000213031254088 -0.019798776260766163 -0.4126935050803506 1.0001864247747407 -0.9967685627314103 -0.006649538875971459 1.0001891801829337 -0.29933222001634296 0.0003572682507156071 1.0002067299116866 0.3052922974869986 -0.010346825372229319 1.000272581779606 1.0021029079339834 -0.0013190621832155343 0.9959801025443578
85 0.01912135910371977 0.40358608777975435 1.000213031254088 -0.019798776260766163 -0.4126935050803506 1.0001864247747407 -0.9967685627314103 -0.006649538875971459 1.0001891801829337 -0.29933222001634296 0.0003572682507156071 1.0002067299116866 0.3052922974869986 -0.010346825372229319 1.000272581779606 1.0021029079339834 -0.0013190621832155343 0.9959801025443578
86 0.025888737643054886 0.4066731362415481 1.00020207169729 -0.016303132412009945 -0.40930091940059077 1.0001903320553753 -0.9981680836918246 -0.006639764322406499 1.0001769377338563 -0.2991765671619856 0.0009832632136089476 1.000214156723443 0.3063756327763035 -0.009430694261877566 1.0002681846222987 1.0023321844571853 -0.0007677499546191903 0.9959920377272253
87 0.03567218974458462 0.4125716542556032 1.0001867315638215 -0.012442295941530786 -0.40659959662663575 1.0001882034338627 -0.9979641490099507 -0.005048833502037651 1.0001910063673491 -0.2987107844125573 0.0018777642546008917 1.0002140129349963 0.3048868339386118 -0.008668713784751798 1.0002443440834665 1.0004740608908183 -0.0015749575095296373 0.9959983858413543
88 0.04881532227424441 0.4211811637201055 1.0001634418575722 -0.00938064579866995 -0.4064281528562231 1.00015528033588 -0.9982007533183913 -0.005246057787653873 1.0001986130387923 -0.2993627873634198 0.0011916307170903077 1.0002093256581013 0.30271928277120685 -0.009486724725647173 1.0002628498959556 1.0002535925497067 -0.0023560935991095585 0.9959761704035689
89 0.06405597070798909 0.4317028044357844 1.000170092200515 -0.009098083130527514 -0.4066951039594769 1.000129901582553 -0.9977000116042324 -0.005691742577542931 1.0001935024850774 -0.3001994362517342 0.0014080818724405125 1.0002156589972828 0.30332958817975775 -0.009915361440388699 1.0002497949157345 1.0010498047146161 -0.0008088962567026448 0.9959802666504189
90 0.07830694132572899 0.43954000098675233 1.0001996355554228 -0.010719879267905479 -0.4071434473827444 1.0001323736991694 -0.9973348886719202 -0.005991414722507177 1.0001852716780102 -0.3001626719231178 0.002665189275966763 1.0002193097822523 0.30479960483603097 -0.00945178130884982 1.0002582554896404 1.0021028143072352 -6.236016468872042e-05 0.995992007187764
91 0.07830694132572899 0.43954000098675233 1.0001996355554228 -0.010719879267905479 -0.4071434473827444 1.0001323736991694 -0.9973348886719202 -0.005991414722507177 1.0001852716780102 -0.3001626719231178 0.002665189275966763 1.0002193097822523 0.30479960483603097 -0.00945178130884982 1.0002582554896404 1.0021028143072352 -6.236016468872042e-05 0.995992007187764
92 0.08745920182734071 0.44547563760924497 1.0001995293840638 -0.01142048584858696 -0.4081941127578862 1.0001320713023678 -0.9985548561480725 -0.005091320146556411 1.000171765400557 -0.30171626431477383 0.001954576614234543 1.0002076446803303 0.3055421848415612 -0.009336809029812642 1.0002616366561197 1.000386996900975 -0.0002526682408302091 0.9959689895437307
93 0.09025002666439218 0.4490372621846624 1.000196771715799 -0.015148624325557067 -0.41103761037723213 1.0001518670813845 -0.9970819689491127 -0.004224636794272142 1.0001684259786379 -0.3025003934993971 0.000823117427164659 1.0002138610685216 0.30426946979010555 -0.010494557655982813 1.0002360686997886 0.9986843365569311 0.0007427319378486936 0.9959453733997721
94 0.08562293810890838 0.4503745969727007 1.000177408562862 -0.023614552762768935 -0.41675916888120657 1.0001697788103245 -0.9944620107604695 -0.005002584581021889 1.000146970083569 -0.3005376711669811 -0.0002980302783294319 1.0001978883402907 0.3032865912225893 -0.010688021203950675 1.0002398941298223 0.9980562899699252 0.0007229458605841912 0.9959437645378155
95 0.0751345390222468 0.451348984718119 1.0001613502385023 -0.03255998355024221 -0.4251843064054535 1.0001801130764991 -0.9931233211251652 -0.005715183396536093 1.0001415090286265 -0.29927017304395626 0.0007124666082240778 1.000181601614621 0.30455781767608947 -0.009790910097989467 1.0002479301480418 0.9986664979571795 -0.0010462296757515973 0.9959449498854005
96 0.060412097010966545 0.45179782864278656 1.0001387790279477 -0.042107347805688915 -0.43413981133762264 1.000154455177776 -0.9950519317139198 -0.005009328763984837 1.00014696804833 -0.2995057005637116 0.003284414754258905 1.0001738812260133 0.3062566776152923 -0.010657503921223504 1.0002430274703595 1.0007525053204835 -0.0015020390873453212 0.9959355133613752
97 0.060412097010966545 0.45179782864278656 1.0001387790279477 -0.042107347805688915 -0.43413981133762264 1.000154455177776 -0.9950519317139198 -0.005009328763984837 1.00014696804833 -0.2995057005637116 0.003284414754258905 1.0001738812260133 0.3062566776152923 -0.010657503921223504 1.0002430274703595 1.0007525053204835 -0.0015020390873453212 0.9959355133613752
98 0.04595506761791469 0.45043082842075166 1.0001615225568494 -0.04723811332288551 -0.44331451855333914 1.0001523999556465 -0.9971028282565271 -0.004218443698893759 1.0001441702991 -0.3001536644403729 0.003611540140703744 1.0002024674036578 0.30657071390082413 -0.011531766158385498 1.000249298023815 1.0012215356465506 -4.897605690576546e-05 0.9959215687712252
99 0.03667772399264303 0.44611730364158514 1.00015994212391 -0.045686673594130305 -0.4517259677661747 1.0001649451150152 -0.9968938283943801 -0.004841841567830935 1.000155212636717 -0.3002473236541667 0.002366436312319301 1.0002120799467376 0.30622330984698537 -0.010095003795377583 1.000242837397241 1.0004105785088686 0.001728492146355537 0.9959241651005173
100 0.029098136249940055 0.4416946558350709 1.0001907732533744 -0.03598281247868898 -0.45865899836210905 1.0001674146800164 -0.9973200374454991 -0.0049341141143507085 1.0001627438009226 -0.30021564602399925 0.0013328720860445941 1.000205084303804 0.30599321058281614 -0.008142876333143069 1.0002440134462094 0.9991061531240945 0.0011718448111634819 0.9959421021508756
101 0.02259674130227662 0.4369936677315345 1.000204798786333 -0.021462673187594785 -0.4646248707771093 1.000155560205363 -0.9969336755023034 -0.004807007225275516 1.0001659573304011 -0.3004844734922997 0.0016981334047373037 1.0002125307661929 0.3070095884271374 -0.009242942608901374 1.0002449184839914 0.9989810931925505 0.0004171958095436339 0.9959420039579732
102 0.01837004673499813 0.4309239872997555 1.000203437098766 -0.00718672449812235 -0.46929342373173083 1.0001653397223769 -0.9968322129997178 -0.004132483689368266 1.000175715325412 -0.3005895631974901 0.002108404544439669 1.000210667726485 0.30700493632823883 -0.010918443525980571 1.000254366213536 1.000787443069465 -0.0005150412741556312 0.9959562946294012
103 0.01837004673499813 0.4309239872997555 1.000203437098766 -0.00718672449812235 -0.46929342373173083 1.0001653397223769 -0.9968322129997178 -0.004132483689368266 1.000175715325412 -0.3005895631974901 0.002108404544439669 1.000210667726485 0.30700493632823883 -0.010918443525980571 1.000254366213536 1.000787443069465 -0.0005150412741556312 0.9959562946294012
104 0.01845538614785564 0.4261268712671425 1.0002010108671535 0.005960177491612458 -0.47017900323833106 1.0001750075931186 -0.9963840053880795 -0.004458959656853188 1.0001464715857027 -0.30100871393253803 0.001294829219134164 1.0001944675706582 0.30691309486698287 -0.011435875931081387 1.000251631258154 1.0010539129505802 -0.002117547802574136 0.9959559462527864
105 0.022292304121985414 0.42318009671071816 1.0001910735513453 0.01701324827550961 -0.46943858591796755 1.0001915639452648 -0.9958398666859831 -0.005361517519420681 1.000153005580836 -0.3007407796996776 0.0011210752041712119 1.0001892710442861 0.30602481976712353 -0.011960841728365507 1.0002425751048207 1.000886240948017 -0.0019723673052237495 0.995951522828076
106 0.029310142256192166 0.425180440694069 1.0001916317775204 0.023566332031041182 -0.46704690501238005 1.000178885922749 -0.9968778054997709 -0.005082589763652789 1.0001632491743209 -0.3001783852788672 0.0028049550342575625 1.0001850456029835 0.3042200911426055 -0.010618210479860363 1.0002222580739375 0.9992050552037824 -0.0018320301578467453 0.9959345275368671
107 0.041632702522455906 0.4301461626857181 1.0001931453502944 0.025877776287611766 -0.46101426859098305 1.000179496495766 -0.9967378932602566 -0.004450736787151026 1.0001751279790283 -0.2993975665864152 0.00318434541493099 1.000190330528272 0.303396535074846 -0.008386138035300705 1.0002279139911325 0.9991085548862191 -0.0013849933396924816 0.995918322699792
108 0.055402410594756084 0.4334719745134285 1.00017569408316 0.0252766462940474 -0.45389272305448514 1.0001855377174442 -0.9964438495754485 -0.004795403529407462 1.000169092010344 -0.29781321803845556 0.0012659223452203031 1.0001832261650454 0.3038117457122069 -0.008820841466709473 1.000242359051672 1.0011661698887575 -0.0009701684104388568 0.9959275572424223
109 0.055402410594756084 0.4334719745134285 1.00017569408316 0.0252766462940474 -0.45389272305448514 1.0001855377174442 -0.9964438495754485 -0.004795403529407462 1.000169092010344 -0.29781321803845556 0.0012659223452203031 1.0001832261650454 0.3038117457122069 -0.008820841466709473 1.000242359051672 1.0011661698887575 -0.0009701684104388568 0.9959275572424223
110 0.06845198170818065 0.4379773045708707 1.0001799462204546 0.022341541643615084 -0.44617651950712744 1.0001702234215117 -0.9965116080842261 -0.004837231386303161 1.0001734374403544 -0.2974150497507371 0.0005557341283409354 1.000192951352496 0.30609107455256507 -0.009348560615458083 1.000228432685727 1.0007691171617106 -0.0008956746881462581 0.9959247435094837
111 0.07950484663506359 0.44551345258243347 1.0001915656283074 0.01988853953394994 -0.43855311918727885 1.0001744419843714 -0.9968788530617831 -0.0055628467372059115 1.0001676586476584 -0.29852344404551473 0.0012280762297004555 1.000180001579714 0.3078341118273328 -0.009366876489649185 1.0002383490661886 1.0001286189014755 -0.0017776609343666267 0.9959165752019705
112 0.08680934841167315 0.45257400516593527 1.0001970070510071 0.016323442703908248 -0.43155367002722383 1.0001776824582653 -0.9956625002848444 -0.005127115334441941 1.0001533185497067 -0.2992325381756229 0.0024701471977248493 1.0001610762646602 0.3068148839146243 -0.008643034626862747 1.0002178047428543 0.9996583614285233 -0.0032236484238411566 0.9959378263160132
113 0.08646393424696137 0.46001417205167255 1.000179247498878 0.012362872968613527 -0.4260292530930606 1.0001799565760419 -0.9952060045652406 -0.0037643751814921294 1.000144629453516 -0.3003708655387449 0.001965627364908353 1.0001843604864369 0.30361473260143157 -0.008811865605588541 1.0002071262810401 0.9997570779769908 -0.0017750019699027766 0.9959289891275819
114 0.08028522268930141 0.4646339216239535 1.0001902303877777 0.006983145388550731 -0.4220018805531163 1.000184009135522 -0.9963745657759345 -0.002415497544632232 1.0001399337476973 -0.3002401839070412 0.0009222041290821918 1.0001879308823038 0.3022985778423684 -0.009416914555359132 1.0002082565152255 1.0005064642929251 -0.0006085209567725213 0.9959070379258979
115 0.08028522268930141 0.4646339216239535 1.0001902303877777 0.006983145388550731 -0.4220018805531163 1.000184009135522 -0.9963745657759345 -0.002415497544632232 1.0001399337476973 -0.3002401839070412 0.0009222041290821918 1.0001879308823038 0.3022985778423684 -0.009416914555359132 1.0002082565152255 1.0005064642929251 -0.0006085209567725213 0.9959070379258979
116 0.0694245916443994 0.46731567890379117 1.0001665044228982 0.00159288128997393 -0.4192606738381518 1.0001799700452307 -0.9963128713459005 -0.003742965987931726 1.0001361897402938 -0.29964986014198247 0.0003934918897490947 1.000197725940863 0.3048481509284288 -0.010363972037275836 1.0002038910475346 1.0006023931482528 -0.0018152831621269243 0.9958883382614974
117 0.05625208507104632 0.4667481927301141 1.0001683594145692 -0.004649756471242559 -0.42002864514810684 1.000175288749677 -0.99688778684318 -0.00603307050988256 1.0001457887225829 -0.2998726189073024 0.001726025694965699 1.0001892455949646 0.30565394285561354 -0.010740579405821762 1.000212841065611 0.9993612587533118 -0.0030196495877557704 0.9959139847139287
118 0.04663684736063459 0.461289264037449 1.000182100928281 -0.012295667440909087 -0.423300990173823 1.0001620589608755 -0.9964811816858922 -0.005302725566163173 1.0001537881082752 -0.2996786937511226 0.0018020445019722073 1.0001600589927901 0.3044834371553289 -0.008860661859047632 1.0002249885913317 0.9984424405372687 -0.0029501314794737974 0.9959219715871604
119 0.04009185906164306 0.45534970420195403 1.000178835627976 -0.01806304277385168 -0.4289451907127953 1.000158506002441 -0.9953989620503866 -0.005191774491337409 1.000137232231819 -0.30005036132244517 0.0003938608842117478 1.0001845638869995 0.3037628799415515 -0.008735273051902678 1.0002356508551231 0.9994623998393761 -0.0027839755575139345 0.9959268856364759
120 0.0363525366269619 0.4494990291825003 1.0001799918816563 -0.018967222195886275 -0.4392369801881231 1.0001328594894872 -0.9956329621190773 -0.0051692526922167215 1.0001455565576705 -0.29979062920734323 0.0005947506667466796 1.000194613460473 0.3050170939182257 -0.00970656514164787 1.0002084098626678 1.0001728111877453 -0.0011790166382107162 0.995906730113385
121 0.0363525366269619 0.4494990291825003 1.0001799918816563 -0.018967222195886275 -0.4392369801881231 1.0001328594894872 -0.9956329621190773 -0.0051692526922167215 1.0001455565576705 -0.29979062920734323 0.0005947506667466796 1.000194613460473 0.3050170939182257 -0.00970656514164787 1.0002084098626678 1.0001728111877453 -0.0011790166382107162 0.995906730113385
122 0.03277848353539609 0.4453579889513779 1.0001698470858058 -0.015883456143506162 -0.449759018373332 1.0001192584135992 -0.995701285266525 -0.004634731835622344 1.0001569701139505 -0.2993829278950047 0.0008370071174109913 1.0001980626068385 0.30565928191227715 -0.009002693777245064 1.000218765233129 1.0011998448776454 -0.0004912954879769427 0.9959065205399418
123 0.031582742593176755 0.4416534397976182 1.0001391829102557 -0.010976602536656162 -0.4586961735213162 1.0001241007677881 -0.9969377185962381 -0.005438803863596229 1.0001365955481194 -0.29944771935484393 0.0013497242844991988 1.000195540093382 0.30520926519813857 -0.00838423181699473 1.000218456068655 1.0011798340993554 -9.32061529087255e-05 0.9959055555297919
124 0.03280591997576249 0.4375434765498709 1.0001568338538667 -0.008813369002611269 -0.4654562341081222 1.000130060791769 -0.9977413412535715 -0.005191059054552564 1.0001427152368783 -0.3012318573360127 0.0009724616903430081 1.000165342499873 0.304708272001765 -0.010178459316365174 1.0002083638328998 0.9997171930508222 -0.0005532493920558578 0.9958804696329824
125 0.03171603115384594 0.4321096603904986 1.0001735933852098 -0.008670911013629937 -0.46866724682773425 1.0001471512592885 -0.9982641955952481 -0.0041890694875791395 1.000141157517624 -0.30278554309555633 0.00039640596861045704 1.0001696118814474 0.30457829261336533 -0.012358959313441775 1.000215087468645 0.9992205850552812 -0.0022897786972699823 0.9958579954392692
126 0.029089766858488422 0.4271366173029574 1.000152191031189 -0.008799773793295234 -0.4692492792372947 1.00014104475408 -0.9993778270142482 -0.004807519302847438 1.0001393936915208 -0.3030635263567624 -0.00018630950866370809 1.000178259441609 0.3061202486873814 -0.011636214469052822 1.0001968471138656 0.999717020481355 -0.0032355729135244288 0.9958694210167435
127 0.029089766858488422 0.4271366173029574 1.000152191031189 -0.008799773793295234 -0.4692492792372947 1.00014104475408 -0.9993778270142482 -0.004807519302847438 1.0001393936915208 -0.3030635263567624 -0.00018630950866370809 1.000178259441609 0.3061202486873814 -0.011636214469052822 1.0001968471138656 0.999717020481355 -0.0032355729135244288 0.9958694210167435
128 0.026623378123953503 0.42157033228429286 1.000151503292199 -0.00946083685279052 -0.4668137892598544 1.0001388476940065 -0.9993744639856561 -0.005474613549236948 1.0001283007080257 -0.3014531680955319 -0.0015128836725609507 1.000170437727149 0.30690394697695994 -0.010234217427127741 1.0002018256134995 0.9994557271192747 -0.002694980098160063 0.995883974434391
129 0.024816735712452066 0.41633130925883516 1.0001385544036157 -0.010037162750984874 -0.46147643534782035 1.0001551028100664 -0.9981282125714759 -0.00629864097272765 1.000137537910181 -0.30076161140410995 -0.0011285868373681947 1.000169507346723 0.30504885486064376 -0.008883855586375946 1.0002122135380034 0.99840721022655 -0.0009739896687555633 0.9958967173115374
130 0.021897937126039067 0.41414846241172165 1.0001458525092806 -0.009331626166090996 -0.45625966704244286 1.0001548770718298 -0.9965994631263441 -0.0052084051259791726 1.0001242832462274 -0.30000391711822566 0.0006334878996829307 1.000172765377435 0.3036324716369207 -0.009970686547375153 1.0002135989588954 0.9993839082467648 -1.559752267241415e-05 0.9959057586208844
131 0.01941548264759193 0.4119168815176767 1.0001495586969733 -0.008643180932967535 -0.4500030206939146 1.000153300628239 -0.9958547784163068 -0.005154649831938391 1.0001268597923392 -0.29955739429673706 0.000937513210308507 1.0001714654286857 0.30266155781346066 -0.010381748764987023 1.000227137744552 0.9998649139050032 -6.344491128233194e-06 0.9958935395773123
132 0.01734291555829582 0.4075217121889107 1.0001609337630124 -0.009848226169971977 -0.44287824200052367 1.0001541563880416 -0.9974277112597032 -0.005662903905726971 1.0001219385915867 -0.30085949051932415 0.0013168726947714552 1.000131819862634 0.30351833120125427 -0.0109754585484413 1.0002241275577077 0.9996313724963987 -0.0016297882087174722 0.995899697625147
133 0.01734291555829582 0.4075217121889107 1.0001609337630124 -0.009848226169971977 -0.44287824200052367 1.0001541563880416 -0.9974277112597032 -0.005662903905726971 1.0001219385915867 -0.30085949051932415 0.0013168726947714552 1.000131819862634 0.30351833120125427 -0.0109754585484413 1.0002241275577077 0.9996313724963987 -0.0016297882087174722 0.995899697625147
134 0.016417472991217447 0.40453990057264333 1.000144801490707 -0.009936997953071009 -0.4341808738474795 1.0001470594876791 -0.9975760410726439 -0.005428848030451284 1.0001143640727674 -0.3013335275243158 0.0016805733491782242 1.0001286746638531 0.30321055767755184 -0.011964046243948458 1.0002297463910446 0.9985862216411014 -0.002018857665561815 0.9958935539430166
135 0.01532524634145535 0.40353313210310826 1.0001509544258917 -0.009163354567585666 -0.4274453364696816 1.00015919940875 -0.9973320395359524 -0.004074221252308147 1.0001205593212625 -0.3008748317230539 0.0022721684826405284 1.0001424787505262 0.303883755304065 -0.01207632146924119 1.000219709119402 0.9993176906751813 -0.0009256234943600001 0.9958671781157993
136 0.012568511964477662 0.40482789788652596 1.000155719121539 -0.0068732833532517395 -0.4214610596751275 1.0001574265840665 -0.9968155037089743 -0.0032262445266507994 1.0001091101331259 -0.30093277786169426 0.0014355163557175652 1.0001501864778193 0.30452024419108525 -0.012212372778945312 1.0002191042273225 1.0016173176332552 -0.0005755204172042036 0.9958570705150476
137 0.010480099337750435 0.4068713882703105 1.0001553134994636 -0.0066730204260963145 -0.4157835568670799 1.0001667883796976 -0.9970938978907841 -0.004606346587211588 1.0001356526800456 -0.30136779816204456 1.2729291553865922e-05 1.0001490662826273 0.30558519061269723 -0.010367402953814777 1.0002009118193498 1.0027973568300792 -0.0010531509760358807 0.9958581225731336
138 0.007007319251065735 0.40975623807218986 1.0001458170992878 -0.0067086389438969435 -0.41193252998418217 1.0001432033440507 -0.9968025374213018 -0.0055197031714282205 1.000130935652817 -0.3022345806932807 -0.0010013235025102605 1.0001442523385873 0.3048039941393465 -0.009485931789559383 1.0001952420895006 1.0018585796231159 -0.0012381431252788768 0.9958701688441677
139 0.007007319251065735 0.40975623807218986 1.0001458170992878 -0.0067086389438969435 -0.41193252998418217 1.0001432033440507 -0.9968025374213018 -0.0055197031714282205 1.000130935652817 -0.3022345806932807 -0.0010013235025102605 1.0001442523385873 0.3048039941393465 -0.009485931789559383 1.0001952420895006 1.0018585796231159 -0.0012381431252788768 0.9958701688441677
140 0.0018512328583639621 0.41621530416932334 1.000144157972838 -0.006490589858173001 -0.4087989503949611 1.0001320715588833 -0.997397693551084 -0.005561172056768593 1.000115539464236 -0.3010581287767854 0.0006783101254322774 1.000130499775188 0.30371582097889527 -0.010009421473207587 1.000199083817872 1.0012742842854914 -0.0014530251542960579 0.995893485437918
141 -0.0017431150779598891 0.42294273847677255 1.0001260000139645 -0.007340005109069294 -0.4083632623158223 1.000145426198746 -0.9980577966494308 -0.006490253299279975 1.0001060113184874 -0.300136928302306 0.0021915428052638425 1.0001553129735932 0.3047014754039886 -0.009786730894230598 1.000190046148278 1.0013656398478357 -0.0021230236698627863 0.9958794787719948
142 -0.003827007306013164 0.4285123978954044 1.0001326266528423 -0.011199653013138118 -0.40865080726463066 1.000130132135814 -0.9977851137552212 -0.007243235212122471 1.0001284147986373 -0.29984598984112515 0.0022130458945610813 1.0001596435884752 0.3044181581639918 -0.0108060996935115 1.0001744745323098 1.0020323537588987 -0.000978985099961051 0.9958831115369877
143 -0.0033722235721623693 0.4330578312649345 1.0001262080774422 -0.0156502952056432 -0.4116294236969242 1.000138692936314 -0.9965976184619411 -0.005930822739039226 1.0001260014712385 -0.2997520155417566 0.0018045483442481888 1.0001549762119843 0.3039057710406933 -0.012393867660818396 1.0001669872989587 1.0014007521204713 -0.0003376155348033032 0.9958932485516635
144 -0.0023321322930455425 0.4331907774903501 1.000108385849635 -0.019072436020513863 -0.41853068092913354 1.0001328357210055 -0.9946208274373999 -0.005757572889096753 1.000119053210614 -0.30121337422344585 0.0018959789661874174 1.000170438864391 0.30401724127104207 -0.012925834204498861 1.0001799070733934 1.0007813003369757 -9.27438315723881e-05 0.995883148972938
145 -0.0023321322930455425 0.4331907774903501 1.000108385849635 -0.019072436020513863 -0.41853068092913354 1.0001328357210055 -0.9946208274373999 -0.005757572889096753 1.000119053210614 -0.30121337422344585 0.0018959789661874174 1.000170438864391 0.30401724127104207 -0.012925834204498861 1.0001799070733934 1.0007813003369757 -9.27438315723881e-05 0.995883148972938
146 -0.002993593271613774 0.431433093202376 1.0001156556589093 -0.022176726099062107 -0.426368366467599 1.0001289782716845 -0.9946403453589173 -0.005503583451270764 1.0001215197049893 -0.3010616162756292 0.0021675822393969557 1.0001776022881252 0.30555004766683874 -0.010652883291414093 1.0001819920022725 1.0004485304289845 -0.0005614082798373579 0.9958828668666587
147 -0.005274931349145567 0.43105652210340945 1.0001359418354514 -0.02222389053312177 -0.4363261851782478 1.0001148001220226 -0.9962129547564565 -0.0049752659175727534 1.0001248908816711 -0.3007211998015932 0.0005741155023325441 1.0001818500036201 0.30578574180933293 -0.00938548972354538 1.0001873846129765 0.9999650975415686 -0.00033036001520008406 0.9958877201325226
148 -0.006427504922304457 0.4298612382912508 1.0001212423855268 -0.01916335861749076 -0.44746681434057356 1.0001000809744411 -0.9956720429179836 -0.005415142123373193 1.0000885463069806 -0.2999273268423872 -7.613616941714338e-05 1.0001701058409715 0.30381629335556676 -0.010849795826743803 1.0001828531754628 0.9995961028926709 7.254228137790177e-05 0.995875516048954
149 -0.008414112065972366 0.4285530368776893 1.0001153081304262 -0.01427963264293372 -0.4569396122518002 1.0001204701915232 -0.994662159805713 -0.00572876754734395 1.0000983618104808 -0.3004223377650144 0.0003270934823534008 1.0001690197202473 0.30299649804126666 -0.011966613479315278 1.0001893795287542 0.9985724100788884 -0.0004641436564072907 0.9958472249633566
150 -0.010971522145322687 0.42729426291033257 1.0001140697385136 -0.008992984246059958 -0.4653022449198261 1.0001009781963575 -0.995146012761544 -0.006576970137914505 1.0000958162605067 -0.3012922739810734 0.0015187665566153872 1.0001509332059104 0.3025448483955549 -0.01275821595839655 1.0001759538967283 0.997405581663667 -0.0010448527060835768 0.9958319126539282
151 -0.010971522145322687 0.42729426291033257 1.0001140697385136 -0.008992984246059958 -0.4653022449198261 1.0001009781963575 -0.995146012761544 -0.006576970137914505 1.0000958162605067 -0.3012922739810734 0.0015187665566153872 1.0001509332059104 0.3025448483955549 -0.01275821595839655 1.0001759538967283 0.997405581663667 -0.0010448527060835768 0.9958319126539282
152 -0.01169746690188207 0.42617650037876803 1.0001204214803077 -0.003638644652606606 -0.4721221959188406 1.0001002799468017 -0.9970788308624998 -0.006650304222397299 1.0001168880036186 -0.29979746099648424 0.001664792095993501 1.0001407149800998 0.3039509774063581 -0.012774980404216454 1.000154601007319 0.996879386705028 -0.0008599082567340943 0.995847916375397
153 -0.008955665369081213 0.42471025999110673 1.0001323843848813 0.001039168792773342 -0.4773466203218972 1.0000972181306687 -0.997290453219593 -0.006491992018248273 1.0001075816330336 -0.297876823258863 0.0008384051925054521 1.0001537501478481 0.3053164571949588 -0.010720619606986845 1.0001295123589546 0.9990077248069279 3.8243500177840285e-06 0.9958422464549249
154 -0.004941772598163452 0.42407675333738554 1.0001366018365152 0.006408689401594472 -0.4804573466605795 1.00011830641771 -0.9973241467162697 -0.007446460420064513 1.0001090669898591 -0.29839834279368 0.00043261756391597885 1.0001574168653329 0.30528800300618775 -0.008930405343218468 1.0001285053047508 1.0017378620245287 -0.0007761987117224319 0.9958398469298205
155 0.0004924149827510903 0.42378656302630535 1.0001493037822042 0.012273345324686774 -0.4778893431339344 1.000127135080909 -0.9971045777563622 -0.006982810666538821 1.0001092313283362 -0.2988225210638244 0.0010947581610697965 1.0001636006347747 0.3042372488619751 -0.008512924184968447 1.0001427275142671 1.000861489513852 -0.0009541659771444722 0.9958438110484996
156 0.007756477848649367 0.42815639121373855 1.0001458204897644 0.014481571337317336 -0.4722966832145026 1.0001107994737 -0.9964153283214725 -0.00633159490935698 1.0001118445834984 -0.3003427115309461 0.0006619098397676912 1.000151889736868 0.3032671542171081 -0.008899520233336384 1.0001456333854293 1.0000759104676096 0.00017081204823709184 0.9958517763548849
157 0.007756477848649367 0.42815639121373855 1.0001458204897644 0.014481571337317336 -0.4722966832145026 1.0001107994737 -0.9964153283214725 -0.00633159490935698 1.0001118445834984 -0.3003427115309461 0.0006619098397676912 1.000151889736868 0.3032671542171081 -0.008899520233336384 1.0001456333854293 1.0000759104676096 0.00017081204823709184 0.9958517763548849
158 0.016540180984985067 0.4360915156298724 1.0001216711406673 0.014176717879034764 -0.4646721893116975 1.000095325258643 -0.9973766622490201 -0.0070518149395920595 1.0001134222648227 -0.30094515055816695 0.00032207365905976697 1.0001479197380654 0.3038037286352224 -0.009009689316798113 1.000154447953955 0.9998731102914061 -1.3673149885306189e-06 0.9958590510418244
159 0.025612439980809476 0.4427286989149772 1.0000826573164696 0.013046073621992439 -0.4565423119898664 1.0000745702685125 -0.9979007244875819 -0.006509190459316327 1.0001020678389243 -0.30044558612859573 -0.0008797250782115156 1.0001454302752675 0.303783204116567 -0.008830869661595795 1.0001689562868195 1.0003918502298912 -0.0008174028027438431 0.995847442443433
160 0.03230153188226617 0.44902933449624355 1.0001031535372569 0.010859822553285749 -0.44787564382326833 1.0001055862971266 -0.9988468540252281 -0.005174045288779306 1.0000898408688121 -0.30046198676160335 -0.0018607015526062953 1.0001348808554296 0.30450313825682784 -0.009466363470652371 1.0001751612759167 1.001003629386692 -0.0008393612315351203 0.9958313706316124
161 0.03850581912910975 0.4572693882722321 1.000114335091958 0.007492187398279938 -0.43926705351525924 1.0001211399783063 -0.9990923132794922 -0.004353512923467617 1.0001026984825743 -0.30070474768704986 -0.00042784289371001154 1.000125634356988 0.30490875420840224 -0.01065904639894805 1.0001633705737656 0.9993195945478324 -0.0009134376830260381 0.9958161098182837
162 0.04284227117687751 0.4643543265158892 1.0001001548024748 0.005658573896476218 -0.4320168822494363 1.0001348095767357 -0.9967849284401411 -0.004978987703543951 1.0001069786025292 -0.3010626659721495 0.0007398098895605115 1.0001368625096991 0.304229831791122 -0.010865415363037912 1.0001698384348139 0.9964978652808175 -0.00098359516321608 0.9957993436315307
163 0.04284227117687751 0.4643543265158892 1.0001001548024748 0.005658573896476218 -0.4320168822494363 1.0001348095767357 -0.9967849284401411 -0.004978987703543951 1.0001069786025292 -0.3010626659721495 0.0007398098895605115 1.0001368625096991 0.304229831791122 -0.010865415363037912 1.0001698384348139 0.9964978652808175 -0.00098359516321608 0.9957993436315307
164 0.04308075289257358 0.4684394316880204 1.0000707578316725 0.002823126181327358 -0.42530055816527607 1.000119481121898 -0.9958045167923477 -0.004602069500456964 1.000088647744375 -0.3008858549451617 0.0018358111737981598 1.000155867062375 0.30435972836983816 -0.010643717857638246 1.000175588725568 0.9962338900364975 -0.001421876522503401 0.9958203527721952
165 0.03959424921011069 0.4708640931826902 1.0001004175932764 -0.0010784186130152482 -0.4218612775682328 1.0000993408890726 -0.9975233868473012 -0.004382315150355153 1.0000809583716808 -0.30021619981287057 0.0019973886227055314 1.0001513454250532 0.30311661870621875 -0.010543300064050451 1.000160409591187 0.9983146201405085 -0.001460206638158297 0.995836677751374
166 0.03179976356142611 0.47244334332762516 1.0000744039860157 -0.005226598877270651 -0.42131321645043385 1.0000995032202724 -0.9993623656175692 -0.0044983704521637915 1.0000699920444627 -0.30053210144166753 0.00046803532849957476 1.0001420621033301 0.30265639112351495 -0.011784241700660988 1.0001356212374977 0.9987133489311116 -0.0017275858623870737 0.9958260651554303
167 0.024282672463540125 0.47187607644956625 1.000075272822897 -0.008920269278402579 -0.4218047711441764 1.0000779024465836 -0.9979238975652301 -0.0050925623494149485 1.0000869676534891 -0.2997916458363691 0.00044890558919851033 1.0001175582222641 0.303088116478799 -0.011215747320769315 1.0001514837300873 0.9990429504332838 -0.0007415184063436674 0.9958326929856045
168 0.020064799022916156 0.4673466955984549 1.0001000959171469 -0.013617547733419328 -0.4249779355783414 1.0000673658008388 -0.9955040427421638 -0.005158062635252436 1.0000998627995732 -0.29856879896337585 0.0007824883072363891 1.000127051520382 0.30350404207015563 -0.009975791595021285 1.0001561944866906 0.9995641018757754 -0.0001203558442617067 0.9958436909124293
169 0.020064799022916156 0.4673466955984549 1.0001000959171469 -0.013617547733419328 -0.4249779355783414 1.0000673658008388 -0.9955040427421638 -0.005158062635252436 1.0000998627995732 -0.29856879896337585 0.0007824883072363891 1.000127051520382 0.30350404207015563 -0.009975791595021285 1.0001561944866906 0.9995641018757754 -0.0001203558442617067 0.9958436909124293
170 0.017509034144466792 0.4601448631564141 1.0000843881927248 -0.01811486505565559 -0.4322891479606181 1.000087321126597 -0.9961665519929811 -0.004517185151454726 1.0001073733989407 -0.2995242672342416 5.934895041846983e-05 1.0001210845111836 0.3047164127456163 -0.009744156487143827 1.00016361109844 0.9990917601987087 -0.0012496798854945304 0.9958467393347241
171 0.013101836189196301 0.4517656180888773 1.0000782786190707 -0.02140770506679451 -0.44077230794892597 1.00008375170323 -0.9974362795502585 -0.0035352693527247615 1.0001130712287065 -0.30065577162729895 0.000884193700988513 1.0001065246277079 0.3053470910357497 -0.011221606445006534 1.0001671570170565 0.998479400488099 -0.0022448473647358243 0.9958505071945076
172 0.008402066066518369 0.442500031406284 1.000092095669263 -0.021199276720676997 -0.4483977913014996 1.0000766577525926 -0.9975585234720858 -0.0036564840694464215 1.0001167438239988 -0.30092819667004217 0.0018871626772214258 1.000109291357683 0.3055075123842206 -0.012557202556272348 1.0001581505256902 0.9982781914049634 -0.002663006779222174 0.9958405804716599
173 0.0027721981751307376 0.4353380567253982 1.0000856175991528 -0.01669379850427149 -0.4555159423204654 1.0000755236054335 -0.9956983109818703 -0.005317668676633301 1.0001123426055039 -0.3003950061237604 0.002288042554501551 1.0001065345851097 0.3042290081997497 -0.010959384845125661 1.0001606500014588 1.0001861421300924 -0.0017261439654641182 0.9958424550790362
174 -0.0016296179854813893 0.4298558569572553 1.0000975047172227 -0.011412953014280842 -0.4637221980945931 1.0000735792096709 -0.995928500886803 -0.006443022807701133 1.0000948187792633 -0.3012679437736554 0.0013183163051461665 1.0001296213596789 0.30489460816785086 -0.009774867347589863 1.000175672241876 1.001394584380287 -0.0016030897976320308 0.9958447001099616
175 -0.0016296179854813893 0.4298558569572553 1.0000975047172227 -0.011412953014280842 -0.4637221980945931 1.0000735792096709 -0.995928500886803 -0.006443022807701133 1.0000948187792633 -0.3012679437736554 0.0013183163051461665 1.0001296213596789 0.30489460816785086 -0.009774867347589863 1.000175672241876 1.001394584380287 -0.0016030897976320308 0.9958447001099616
176 -0.005505635927962314 0.4277342672968101 1.0001189215947452 -0.008426110651788157 -0.4703910819045135 1.0000948338125641 -0.9968193051655934 -0.007693796561357957 1.0000911343579177 -0.30140662187399947 0.0006772675253882683 1.0001284763785832 0.30540725587801854 -0.010210769865433698 1.00017456296688 1.0015922696132316 -0.0008032708749260715 0.9958425689170662
177 -0.00973557320623608 0.427474012317918 1.0001191077139282 -0.005648082608299278 -0.4739889726396346 1.000092697815182 -0.9974597102844608 -0.007520188997951225 1.0000894682798986 -0.29981567601290027 0.0003148563548349564 1.0001295994307433 0.3049826867686804 -0.010067157612113489 1.000177034847642 1.0003966080237536 -0.0011742634926780588 0.9958202564346434
178 -0.01276670589645151 0.42729460922750134 1.0001172460708665 -0.001731339567510084 -0.4751340736886779 1.0000849271709658 -0.9965231301447247 -0.004878402681490325 1.0000789253547362 -0.3002295295091674 0.000448381245021315 1.0001360163943276 0.30368413779759673 -0.010424154387768657 1.0001717564062695 1.0008345422969593 -0.001691210832455527 0.9958289416439293
179 -0.014630258777178337 0.4268985948209357 1.0001009964720613 0.002152270591622019 -0.4743006713551869 1.0000878313605868 -0.9968545084728327 -0.0033999367313350105 1.0000802900889083 -0.30086544215806293 -7.739447441336982e-05 1.0001467972958014 0.30431560494590026 -0.010095910997865895 1.0001463343827421 1.001422848399528 -0.002377000229083506 0.9958102233183946


==> plot_data/Crash.csv <==
,0d0,0d1,0d2,1d0,1d1,1d2,2d0,2d1,2d2,3d0,3d1,3d2,4d0,4d1,4d2,5d0,5d1,5d2,6d0,6d1,6d2,7d0,7d1,7d2,mindists,t
0,-0.5838510394096375,0.5622703433036804,1.2051160335540771,-0.006137312855571508,0.803428053855896,1.199920415878296,0.5630251169204712,0.5674766898155212,1.2006491422653198,-0.008076027035713196,-0.801874041557312,1.206862211227417,-0.7888053059577942,0.02159993164241314,1.2010078430175781,-0.5751284956932068,-0.5637523531913757,1.2008908987045288,0.552960991859436,-0.5581599473953247,1.2027356624603271,0.8104938268661499,-0.008099027909338474,1.1997774839401245,0.5782280023068247,0.0
1,-0.5806606411933899,0.5642579793930054,1.203598141670227,-0.0028961850330233574,0.8063051700592041,1.2008510828018188,0.5625534057617188,0.5681801438331604,1.2007935047149658,-0.0048344992101192474,-0.8027944564819336,1.2047196626663208,-0.7945085763931274,0.027826065197587013,1.1981161832809448,-0.5816056728363037,-0.5602969527244568,1.2003495693206787,0.5533282160758972,-0.5604134202003479,1.2021245956420898,0.811073899269104,-0.005144464783370495,1.1991983652114868,0.5775120689858643,0.1
2,-0.5736093521118164,0.5595069527626038,1.2023053169250488,0.0011673436965793371,0.803801417350769,1.2017498016357422,0.5622819662094116,0.568523645401001,1.2010489702224731,-0.0028477367013692856,-0.8003150820732117,1.20286226272583,-0.800486147403717,0.03436031937599182,1.199285626411438,-0.5864249467849731,-0.5585523843765259,1.1993167400360107,0.5544090867042542,-0.5612795352935791,1.201229453086853,0.81174236536026,-0.0030931509099900723,1.1989232301712036,0.5720674657153766,0.2
3,-0.5624359250068665,0.5465001463890076,1.2017927169799805,0.006477737799286842,0.7917561531066895,1.202709674835205,0.5606398582458496,0.5676565170288086,1.2017985582351685,-0.0022501766216009855,-0.79400634765625,1.2022757530212402,-0.8054694533348083,0.04011663794517517,1.2030051946640015,-0.5900530815124512,-0.5579342246055603,1.1997736692428589,0.5559384226799011,-0.5611246228218079,1.2002604007720947,0.8126214146614075,-0.0023900431115180254,1.1990585327148438,0.5616858762845544,0.30000000000000004
4,-0.546800434589386,0.5286746621131897,1.2039203643798828,0.01318762544542551,0.769676148891449,1.2034976482391357,0.5583072304725647,0.566714346408844,1.2022254467010498,-0.003032179083675146,-0.784746527671814,1.202595591545105,-0.8050810694694519,0.039888862520456314,1.2052900791168213,-0.5922805070877075,-0.5582423806190491,1.2017992734909058,0.5570613741874695,-0.5605316758155823,1.1999279260635376,0.8129637837409973,-0.0028952271677553654,1.199607014656067,0.5528311861282956,0.4
5,-0.5273852944374084,0.5087226033210754,1.206677794456482,0.020052850246429443,0.7404592037200928,1.203559160232544,0.5551632642745972,0.564795732498169,1.2017983198165894,-0.0031662355177104473,-0.7713891267776489,1.2038111686706543,-0.797427773475647,0.035671722143888474,1.2027156352996826,-0.5925903916358948,-0.5607395768165588,1.2036480903625488,0.5573718547821045,-0.5593424439430237,1.1999356746673584,0.8126891851425171,-0.00302294478751719,1.2007397413253784,0.5447162338069377,0.5
6,-0.5075399875640869,0.48841148614883423,1.2080559730529785,0.02512073516845703,0.7094250917434692,1.2031266689300537,0.5507118701934814,0.5606008172035217,1.2013871669769287,-0.002352464944124222,-0.7646957635879517,1.2037861347198486,-0.7846383452415466,0.03155726566910744,1.1993682384490967,-0.591475784778595,-0.5648444890975952,1.2028855085372925,0.5578251481056213,-0.557921290397644,1.1997321844100952,0.8122464418411255,-0.0031834307592362165,1.201292634010315,0.5343919491630013,0.6000000000000001
7,-0.4853476881980896,0.46087995171546936,1.2080533504486084,0.028115984052419662,0.6729347705841064,1.2016096115112305,0.5424216985702515,0.5527458190917969,1.2016215324401855,-0.0006184788071550429,-0.7634550929069519,1.2011566162109375,-0.7637448310852051,0.025561997666954994,1.199174404144287,-0.5876226425170898,-0.5684570074081421,1.202908992767334,0.5585972666740417,-0.5566302537918091,1.1991630792617798,0.8113840222358704,-0.003134399186819792,1.2014199495315552,0.5168031791428614,0.7000000000000001
8,-0.46366748213768005,0.4255652129650116,1.2064385414123535,0.029310747981071472,0.6343905329704285,1.2005738019943237,0.5302006006240845,0.5411885976791382,1.2015446424484253,0.000997311668470502,-0.7648512721061707,1.200022578239441,-0.752261221408844,0.020412102341651917,1.2002923488616943,-0.5803514719009399,-0.5698330402374268,1.203560709953308,0.5596885681152344,-0.5551317930221558,1.1987428665161133,0.8106889128684998,-0.0039206137880682945,1.2002978324890137,0.4974667477100019,0.8
9,-0.4441792666912079,0.38925206661224365,1.2068840265274048,0.029871076345443726,0.5972172021865845,1.201193928718567,0.5155918002128601,0.5274139046669006,1.201267957687378,0.0018430431373417377,-0.7628210783004761,1.2006497383117676,-0.7524009943008423,0.015548179857432842,1.1994339227676392,-0.572124719619751,-0.5687742829322815,1.2025641202926636,0.5602185726165771,-0.5526902079582214,1.1990336179733276,0.8100792169570923,-0.005005344748497009,1.2000519037246704,0.4844695371149268,0.9
10,-0.42199257016181946,0.3472228944301605,1.2080312967300415,0.030978061258792877,0.5532773733139038,1.2016730308532715,0.4966959059238434,0.5094258189201355,1.2007746696472168,0.002140429336577654,-0.7521771192550659,1.2001981735229492,-0.7593638300895691,0.009788679890334606,1.1973322629928589,-0.5681812763214111,-0.5697138905525208,1.2019906044006348,0.5596900582313538,-0.5463531017303467,1.1997729539871216,0.8086073994636536,-0.005063043907284737,1.2007042169570923,0.46777866209893143,1.0
11,-0.40048059821128845,0.3075474202632904,1.2126336097717285,0.03292355313897133,0.507625937461853,1.2008295059204102,0.4757072329521179,0.48883482813835144,1.2000583410263062,0.0035040283109992743,-0.7313134670257568,1.1995222568511963,-0.764551043510437,0.005877883173525333,1.1965254545211792,-0.5696260929107666,-0.5717560648918152,1.203121304512024,0.5588834285736084,-0.5384199619293213,1.2000622749328613,0.8052403926849365,-0.004831119440495968,1.2005572319030762,0.4431829053492167,1.1
12,-0.41171446442604065,0.3084380626678467,1.2164641618728638,0.03606291115283966,0.4619514048099518,1.1996128559112549,0.45310157537460327,0.46621590852737427,1.1996970176696777,0.005267830565571785,-0.7019320130348206,1.1990671157836914,-0.7616186738014221,0.004325422458350658,1.1977484226226807,-0.5723531246185303,-0.5707781910896301,1.203302264213562,0.5593628883361816,-0.5347344875335693,1.2003066539764404,0.7978177070617676,-0.0035936099011451006,1.2002488374710083,0.4170604758677456,1.2000000000000002
13,-0.4512906074523926,0.3399461507797241,1.2075843811035156,0.03874458372592926,0.4217938780784607,1.1990264654159546,0.4322519302368164,0.44454970955848694,1.1996854543685913,0.006580672226846218,-0.671296238899231,1.198301911354065,-0.7507792115211487,0.0045221480540931225,1.199384331703186,-0.571671724319458,-0.5651634335517883,1.2020033597946167,0.5597538352012634,-0.5347033739089966,1.200525164604187,0.7893604040145874,-0.0009562817285768688,1.2004282474517822,0.39416531289653894,1.3
14,-0.4703831374645233,0.34224554896354675,1.1995513439178467,0.041122421622276306,0.376817524433136,1.1993379592895508,0.40842074155807495,0.4204487204551697,1.1995497941970825,0.008420749567449093,-0.6371718049049377,1.19846510887146,-0.7289667129516602,0.00747183570638299,1.1986818313598633,-0.5633257627487183,-0.5545079708099365,1.2008187770843506,0.5584211945533752,-0.5356391668319702,1.2012032270431519,0.7847050428390503,0.0010175502393394709,1.200806975364685,0.3698807672318223,1.4000000000000001
15,-0.44819939136505127,0.3023516833782196,1.199803352355957,0.04429527372121811,0.35202500224113464,1.2072112560272217,0.3861756920814514,0.39651939272880554,1.1992971897125244,0.011656714603304863,-0.6054160594940186,1.1997976303100586,-0.700925350189209,0.012683791108429432,1.199576497077942,-0.5464445352554321,-0.5394737720489502,1.2012510299682617,0.5543019771575928,-0.5337089896202087,1.2017624378204346,0.7859828472137451,0.0019942778162658215,1.2012020349502563,0.3448544674042529,1.5
16,-0.3975437581539154,0.2444039136171341,1.197813630104065,0.04987882450222969,0.3919146656990051,1.2088565826416016,0.37165793776512146,0.37692323327064514,1.198974847793579,0.01618320308625698,-0.5789448618888855,1.2014236450195312,-0.6742292046546936,0.01667216420173645,1.2018237113952637,-0.5250310301780701,-0.5224887728691101,1.20160973072052,0.5476499795913696,-0.5273120403289795,1.2018707990646362,0.7885469198226929,0.0028529101982712746,1.2017555236816406,0.32227967584399986,1.6
17,-0.33134713768959045,0.18056486546993256,1.196527361869812,0.05403438210487366,0.4747377038002014,1.1893528699874878,0.35746389627456665,0.35766229033470154,1.1991580724716187,0.021653378382325172,-0.5521518588066101,1.2010351419448853,-0.6465697288513184,0.019733447581529617,1.2009260654449463,-0.49738460779190063,-0.5025520324707031,1.1999928951263428,0.5365481972694397,-0.5146303772926331,1.2022252082824707,0.7892990708351135,0.004381141625344753,1.2019524574279785,0.3253801845582003,1.7000000000000002
18,-0.27387264370918274,0.13676340878009796,1.2002345323562622,0.05465732514858246,0.5133233070373535,1.186301827430725,0.3373067378997803,0.3389919698238373,1.2003437280654907,0.027184585109353065,-0.5271662473678589,1.1993019580841064,-0.6241918802261353,0.02318677119910717,1.2024708986282349,-0.46659255027770996,-0.48090383410453796,1.1992825269699097,0.5240638256072998,-0.4993756115436554,1.2023367881774902,0.7850450277328491,0.007415580563247204,1.2023568153381348,0.3323842364443391,1.8
19,-0.23978549242019653,0.1180054321885109,1.201235294342041,0.05143339931964874,0.4841601550579071,1.1974403858184814,0.3122330904006958,0.32394737005233765,1.2010778188705444,0.029093816876411438,-0.4992230534553528,1.1988047361373901,-0.5922015905380249,0.026281725615262985,1.2060657739639282,-0.4390902817249298,-0.45957472920417786,1.200566053390503,0.5084564685821533,-0.4795258045196533,1.202518343925476,0.7745817303657532,0.011935672722756863,1.2019819021224976,0.3061010393096022,1.9000000000000001
20,-0.2199506014585495,0.11502029001712799,1.1975924968719482,0.049046024680137634,0.3962753415107727,1.1950350999832153,0.28125280141830444,0.3110548257827759,1.2033157348632812,0.02667163871228695,-0.4612055718898773,1.2005764245986938,-0.5273533463478088,0.029295936226844788,1.2062098979949951,-0.40951597690582275,-0.43595585227012634,1.1996314525604248,0.49229538440704346,-0.45854219794273376,1.202587366104126,0.7596111297607422,0.01786867529153824,1.2010998725891113,0.2474895803424693,2.0
21,-0.20784613490104675,0.11590507626533508,1.1941543817520142,0.05121150612831116,0.29139241576194763,1.1899824142456055,0.2512030005455017,0.3014986217021942,1.203418254852295,0.021999116986989975,-0.4196338653564453,1.2047755718231201,-0.4409228265285492,0.03311622887849808,1.2022120952606201,-0.38157495856285095,-0.41263261437416077,1.197403907775879,0.476494699716568,-0.4383070468902588,1.2027283906936646,0.742325484752655,0.0249691940844059,1.200930118560791,0.2006969233708783,2.1
22,-0.19515027105808258,0.1109432801604271,1.196260690689087,0.057661887258291245,0.21574310958385468,1.193636417388916,0.22637701034545898,0.2955634593963623,1.202157735824585,0.020746314898133278,-0.3827771246433258,1.2064319849014282,-0.3606306314468384,0.03838522732257843,1.198638677597046,-0.35789012908935547,-0.39212852716445923,1.19723379611969,0.46283620595932007,-0.4217195212841034,1.202174186706543,0.728051483631134,0.030889391899108887,1.2024670839309692,0.18070438712921985,2.2
23,-0.2026011049747467,0.12188804894685745,1.200527310371399,0.0658802017569542,0.18018807470798492,1.194096565246582,0.20300696790218353,0.2901688516139984,1.2003350257873535,0.022710494697093964,-0.3465477228164673,1.2062644958496094,-0.2894291579723358,0.046930357813835144,1.1975600719451904,-0.3344970941543579,-0.37078285217285156,1.2001429796218872,0.44866400957107544,-0.40427812933921814,1.2019436359405518,0.6975011229515076,0.044328946620225906,1.2042222023010254,0.11474567857319805,2.3000000000000003
24,-0.2110735923051834,0.15726102888584137,1.1920018196105957,0.06870929151773453,0.18688984215259552,1.1888526678085327,0.18247801065444946,0.2806031405925751,1.1970324516296387,0.02509368769824505,-0.31558316946029663,1.2074878215789795,-0.26649779081344604,0.053160544484853745,1.1942214965820312,-0.31528887152671814,-0.3521912693977356,1.2007547616958618,0.4355871081352234,-0.38806840777397156,1.2028647661209106,0.6517373323440552,0.06344133615493774,1.202268362045288,0.11795626137963636,2.4000000000000004
25,-0.19869716465473175,0.1677667498588562,1.1637883186340332,0.06351527571678162,0.2102058231830597,1.1844244003295898,0.16575944423675537,0.26793938875198364,1.1951547861099243,0.028395768254995346,-0.2920039892196655,1.208056092262268,-0.2704993486404419,0.06791701912879944,1.1801875829696655,-0.29998043179512024,-0.33788445591926575,1.1991891860961914,0.42414405941963196,-0.3743847906589508,1.203537106513977,0.6041762232780457,0.08184304088354111,1.2000981569290161,0.11790748817881262,2.5
26,-0.16909483075141907,0.16078875958919525,1.1285847425460815,0.05553024634718895,0.2313666045665741,1.1841039657592773,0.14841896295547485,0.24993492662906647,1.1947698593139648,0.03069685399532318,-0.27087053656578064,1.2050869464874268,-0.2965860366821289,0.09945900738239288,1.1520068645477295,-0.285636842250824,-0.32205700874328613,1.1970958709716797,0.4143175184726715,-0.35986199975013733,1.2041736841201782,0.5551069378852844,0.1000516414642334,1.1996876001358032,0.09532501005859279,2.6
27,-0.29323235154151917,0.14091308414936066,1.124092698097229,0.045634470880031586,0.2291746288537979,1.184692621231079,0.13639013469219208,0.23145370185375214,1.1887623071670532,0.034504033625125885,-0.25134527683258057,1.203343152999878,-0.31220921874046326,0.1321846842765808,1.1280272006988525,-0.271683931350708,-0.30755093693733215,1.1981459856033325,0.4064386785030365,-0.34322741627693176,1.2053457498550415,0.516137421131134,0.11348532885313034,1.200137972831726,0.021255276139059823,2.7
28,-0.2822197675704956,0.15566988289356232,1.1198921203613281,0.020542263984680176,0.2048104703426361,1.177310585975647,0.11840736865997314,0.23307350277900696,1.1776717901229858,0.038750264793634415,-0.23581859469413757,1.204616904258728,-0.30434855818748474,0.15006372332572937,1.119669795036316,-0.26173004508018494,-0.29638588428497314,1.2007637023925781,0.4009191691875458,-0.3263687193393707,1.2055933475494385,0.4910200834274292,0.12039060890674591,1.2004488706588745,0.02282896904857276,2.8000000000000003
29,-0.2758040726184845,0.13742877542972565,1.1341204643249512,-0.004097191616892815,0.2119819074869156,1.0374501943588257,0.1274598091840744,0.2515619397163391,1.175182819366455,0.044659700244665146,-0.22377155721187592,1.2080274820327759,-0.3002079725265503,0.14177845418453217,1.125061273574829,-0.2536187171936035,-0.28608447313308716,1.2018113136291504,0.3969358801841736,-0.3056228458881378,1.2055732011795044,0.47232112288475037,0.12228601425886154,1.1998577117919922,0.026392024799927843,2.9000000000000004
30,-0.3287646770477295,0.07217422127723694,1.1131339073181152,-0.003377377986907959,0.18930937349796295,0.7452165484428406,0.17262035608291626,0.22773151099681854,1.160862922668457,0.05094074085354805,-0.2167607694864273,1.2079825401306152,-0.3557654619216919,0.08328074961900711,1.1090102195739746,-0.2484767585992813,-0.27636340260505676,1.2006947994232178,0.39300867915153503,-0.28267422318458557,1.2045996189117432,0.4575389325618744,0.12164924293756485,1.1993602514266968,0.02948562626480429,3.0
31,-0.41393378376960754,-0.013156771659851074,1.0915080308914185,0.04432995617389679,0.23617711663246155,0.4308514893054962,0.25959059596061707,0.11510515213012695,1.0878582000732422,0.057777829468250275,-0.2140590101480484,1.2060376405715942,-0.4382772147655487,-0.0006158126052469015,1.096653938293457,-0.24454118311405182,-0.2649279832839966,1.1999861001968384,0.3881770372390747,-0.25922340154647827,1.203128457069397,0.4428989589214325,0.1202431321144104,1.1990400552749634,0.027863213196861605,3.1
32,-0.45810091495513916,-0.07484617829322815,1.1196070909500122,0.08979536592960358,0.20977242290973663,0.17266614735126495,0.3339367210865021,-0.05698629841208458,1.0042753219604492,0.06369306147098541,-0.21334987878799438,1.2036212682724,-0.47509539127349854,-0.07373008131980896,1.129441261291504,-0.24185772240161896,-0.2512819170951843,1.1981637477874756,0.38279804587364197,-0.23880229890346527,1.2020725011825562,0.4284490942955017,0.11826181411743164,1.1977183818817139,0.019666438520861577,3.2
33,-0.43159300088882446,-0.12204522639513016,1.170638918876648,0.08833859860897064,0.22462749481201172,0.10612014681100845,0.3671073019504547,-0.18749812245368958,0.9767715334892273,0.06869376450777054,-0.21288146078586578,1.2023218870162964,-0.4472768306732178,-0.11787956207990646,1.1816753149032593,-0.2394149899482727,-0.23260705173015594,1.1948984861373901,0.37604019045829773,-0.2179686725139618,1.2009520530700684,0.4117105007171631,0.11596859991550446,1.1960313320159912,0.01962491562145308,3.3000000000000003
34,-0.3564211130142212,-0.11637137085199356,1.1937814950942993,0.04109806939959526,0.2055046707391739,0.2859095335006714,0.3336583375930786,-0.14221900701522827,0.8935648798942566,0.07152184844017029,-0.21009714901447296,1.200141191482544,-0.35642164945602417,-0.11637098342180252,1.1937810182571411,-0.23859722912311554,-0.21363556385040283,1.1947017908096313,0.3688260614871979,-0.1992606818675995,1.20035719871521,0.39763203263282776,0.11420375853776932,1.195815920829773,8.156259169223314e-07,3.4000000000000004
35,-0.2490769624710083,-0.08925332874059677,1.1781965494155884,-0.07611073553562164,0.15839539468288422,0.2712899148464203,0.23502495884895325,-0.15749548375606537,0.41423290967941284,0.07061368227005005,-0.2062753140926361,1.1969623565673828,-0.24907740950584412,-0.08925296366214752,1.1781961917877197,-0.24007852375507355,-0.20051008462905884,1.196289300918579,0.3631042540073395,-0.18442465364933014,1.2001633644104004,0.3892339766025543,0.11307445168495178,1.1964439153671265,6.789846176281141e-07,3.5
36,-0.13937592506408691,-0.05121791362762451,1.1764092445373535,-0.07611073553562164,0.15839539468288422,0.2712899148464203,0.20365697145462036,-0.12353996932506561,0.06909824907779694,0.06599359214305878,-0.2001488208770752,1.1944712400436401,-0.13937611877918243,-0.051217254251241684,1.1764088869094849,-0.24376831948757172,-0.18998169898986816,1.1954822540283203,0.35913702845573425,-0.17016182839870453,1.1998674869537354,0.3854106664657593,0.11299118399620056,1.1968990564346313,7.747260450637808e-07,3.6
37,-0.07246261835098267,-0.025480449199676514,1.2006921768188477,-0.19412080943584442,0.19727544486522675,0.06184797361493111,0.23091144859790802,-0.10453998297452927,0.1737527996301651,0.05978349968791008,-0.1953413486480713,1.1941341161727905,-0.07246288657188416,-0.025480255484580994,1.200691819190979,-0.24736158549785614,-0.1840830296278,1.194224238395691,0.35797610878944397,-0.1581365317106247,1.199505090713501,0.3866405189037323,0.11363116651773453,1.1972105503082275,4.872018910727446e-07,3.7
38,-0.055053483694791794,-0.021394187584519386,1.2159925699234009,-0.20614834129810333,0.14398613572120667,0.10416080057621002,0.23091144859790802,-0.10453998297452927,0.1737527996301651,0.05501142144203186,-0.19249112904071808,1.1948145627975464,-0.05505390092730522,-0.021393723785877228,1.2159920930862427,-0.25036436319351196,-0.18302415311336517,1.1958364248275757,0.3582592308521271,-0.14889146387577057,1.1994656324386597,0.3894088864326477,0.11428984254598618,1.1979596614837646,7.852170567254208e-07,3.8000000000000003
39,-0.06783264875411987,-0.03816606104373932,1.2121176719665527,-0.22340935468673706,0.10311025381088257,0.06427235156297684,0.2873131334781647,-0.15399666130542755,0.23398712277412415,0.05202498659491539,-0.19116787612438202,1.195210576057434,-0.06783299148082733,-0.038165535777807236,1.2121171951293945,-0.2533022165298462,-0.1843782216310501,1.197702407836914,0.35923492908477783,-0.1404658555984497,1.1993446350097656,0.39223289489746094,0.11553923785686493,1.1985621452331543,7.878702753980079e-07,3.9000000000000004
40,-0.09321195632219315,-0.06519723683595657,1.2051876783370972,-0.23819664120674133,0.09608308225870132,0.01081776712089777,0.30304840207099915,-0.15659578144550323,0.16798867285251617,0.051849327981472015,-0.19280269742012024,1.1955844163894653,-0.0932125449180603,-0.06519676744937897,1.2051873207092285,-0.2569963335990906,-0.1862252801656723,1.1979292631149292,0.3592108190059662,-0.13370920717716217,1.1991698741912842,0.39268845319747925,0.11808454245328903,1.1993650197982788,8.334665839180119e-07,4.0
41,-0.1115909293293953,-0.08863675594329834,1.2088969945907593,-0.22543847560882568,0.11657856404781342,0.03913922607898712,0.3088955581188202,-0.25461262464523315,0.037788789719343185,0.05336449295282364,-0.19620029628276825,1.196493148803711,-0.1115913987159729,-0.08863644301891327,1.208896517753601,-0.261782169342041,-0.18825538456439972,1.1986315250396729,0.3578898012638092,-0.12854884564876556,1.1991673707962036,0.39157789945602417,0.12120942026376724,1.2007532119750977,7.386603451194826e-07,4.1000000000000005
42,-0.11372320353984833,-0.0982668325304985,1.2143957614898682,-0.2459849715232849,0.12486409395933151,0.055728428065776825,0.3519302010536194,-0.3276827931404114,0.07841214537620544,0.055116377770900726,-0.20064236223697662,1.1970762014389038,-0.11372401565313339,-0.0982668325304985,1.2143957614898682,-0.2668689787387848,-0.1900135576725006,1.1985276937484741,0.3562767207622528,-0.125478133559227,1.1996132135391235,0.3896283507347107,0.12467212229967117,1.2031445503234863,8.121132850646973e-07,4.2
43,-0.10063564777374268,-0.09459791332483292,1.2166246175765991,-0.24357546865940094,0.13485001027584076,0.06073951721191406,0.3482530117034912,-0.4232129156589508,0.049974653869867325,0.05567377060651779,-0.20546528697013855,1.198102355003357,-0.10063634067773819,-0.09459779411554337,1.2166242599487305,-0.27199336886405945,-0.19254478812217712,1.1980639696121216,0.35443586111068726,-0.12409401684999466,1.2008546590805054,0.3877800703048706,0.12862516939640045,1.2062199115753174,7.888120778431127e-07,4.3
44,-0.07849539071321487,-0.07901181280612946,1.2164850234985352,-0.33423250913619995,0.21258290112018585,0.004148564301431179,0.3482530117034912,-0.4232129156589508,0.049974653869867325,0.054451387375593185,-0.21109937131404877,1.2000519037246704,-0.07849583029747009,-0.07901138812303543,1.216484785079956,-0.27595165371894836,-0.19497978687286377,1.1981310844421387,0.3527740240097046,-0.12424422800540924,1.2016807794570923,0.3871276080608368,0.13215744495391846,1.208827018737793,6.560742843971049e-07,4.4
45,-0.058309074491262436,-0.0619974285364151,1.2188689708709717,-0.329902708530426,0.20789498090744019,0.011794515885412693,0.3636414110660553,-0.4848953187465668,0.038871221244335175,0.05216017737984657,-0.21636179089546204,1.2023295164108276,-0.05830971524119377,-0.061997026205062866,1.218868374824524,-0.2785651683807373,-0.197015181183815,1.1985924243927002,0.3517173230648041,-0.1260853260755539,1.201749563217163,0.3873753249645233,0.13468417525291443,1.2109100818634033,9.631730682368464e-07,4.5
46,-0.04325813427567482,-0.04668945074081421,1.2234621047973633,-0.3173210024833679,0.19946761429309845,0.004426823928952217,0.40171319246292114,-0.5029453039169312,0.006293010897934437,0.048834823071956635,-0.22210022807121277,1.205129861831665,-0.04325868561863899,-0.04668908938765526,1.2234618663787842,-0.2805822193622589,-0.1980786770582199,1.1988849639892578,0.35054048895835876,-0.12941424548625946,1.2023109197616577,0.38805654644966125,0.13700313866138458,1.213746428489685,7.009982799457514e-07,4.6000000000000005
47,-0.03750503063201904,-0.03659593313932419,1.2279443740844727,-0.3236357867717743,0.20728595554828644,-0.011179781518876553,0.3977881073951721,-0.4960976243019104,0.0019197771325707436,0.045589447021484375,-0.2280699461698532,1.2082607746124268,-0.03750557452440262,-0.03659543767571449,1.227944254875183,-0.2828785181045532,-0.19885291159152985,1.1995844841003418,0.3487164378166199,-0.13361528515815735,1.2029134035110474,0.38847342133522034,0.13891036808490753,1.2173384428024292,7.453280943041158e-07,4.7
48,-0.0378473624587059,-0.031125321984291077,1.2317793369293213,-0.32362252473831177,0.20548084378242493,-0.007561527192592621,0.3960575461387634,-0.49331149458885193,-0.003915603272616863,0.04329460486769676,-0.23413154482841492,1.2110172510147095,-0.03784783557057381,-0.031125115230679512,1.2317792177200317,-0.2857280969619751,-0.20018289983272552,1.20016610622406,0.3462653160095215,-0.13877390325069427,1.2044143676757812,0.38826751708984375,0.1409076303243637,1.22054922580719,5.298988112483948e-07,4.800000000000001
49,-0.03999922424554825,-0.026216544210910797,1.236344337463379,-0.32363826036453247,0.2071198970079422,-0.01094151008874178,0.39629065990448,-0.4930088222026825,-0.00415849732235074,0.041040126234292984,-0.24077680706977844,1.2146409749984741,-0.03999978303909302,-0.026216330006718636,1.2363442182540894,-0.28936460614204407,-0.20199374854564667,1.2007874250411987,0.34344127774238586,-0.14655739068984985,1.206734299659729,0.38734251260757446,0.14437955617904663,1.2239516973495483,6.102003903068351e-07,4.9
50,-0.04020291194319725,-0.019978391006588936,1.2410130500793457,-0.3236410915851593,0.207505464553833,-0.01120795588940382,0.39665544033050537,-0.4934581518173218,-0.004429790191352367,0.03915775567293167,-0.24848003685474396,1.2189581394195557,-0.040203507989645004,-0.019978122785687447,1.2410129308700562,-0.2934442162513733,-0.20378345251083374,1.2014610767364502,0.34053343534469604,-0.15680287778377533,1.207054615020752,0.3853890597820282,0.14838358759880066,1.227520227432251,6.643979790689932e-07,5.0
51,-0.03759472072124481,-0.01193857192993164,1.245726227760315,-0.3236415982246399,0.20738448202610016,-0.011247687041759491,0.39655086398124695,-0.4931294620037079,-0.004318108782172203,0.03733039274811745,-0.2560551166534424,1.2222901582717896,-0.03759521245956421,-0.01193818636238575,1.2457257509231567,-0.29734477400779724,-0.20551882684230804,1.2019768953323364,0.33836039900779724,-0.16853605210781097,1.2069480419158936,0.38290974497795105,0.15328343212604523,1.2309837341308594,7.860296321709834e-07,5.1000000000000005
52,-0.032773520797491074,-0.0021299258805811405,1.251891851425171,-0.3236445188522339,0.20734089612960815,-0.011179883033037186,0.396514356136322,-0.49335795640945435,-0.004386779386550188,0.03514114394783974,-0.2639429271221161,1.225022315979004,-0.0327739454805851,-0.002129558240994811,1.2518916130065918,-0.3012498915195465,-0.2069687843322754,1.2031614780426025,0.3356785178184509,-0.1825222373008728,1.2094141244888306,0.38012027740478516,0.15913349390029907,1.2348536252975464,6.102114507674051e-07,5.2
53,-0.026625629514455795,0.008242644369602203,1.2586110830307007,-0.323639839887619,0.20717753469944,-0.010813269764184952,0.39656856656074524,-0.49351292848587036,-0.004447340965270996,0.03243012726306915,-0.2706742286682129,1.2278605699539185,-0.02662620320916176,0.008242987096309662,1.2586112022399902,-0.30370569229125977,-0.20701119303703308,1.2047560214996338,0.33266475796699524,-0.195418119430542,1.212299108505249,0.37684956192970276,0.16494382917881012,1.2388372421264648,6.788210856850804e-07,5.300000000000001
54,-0.021141158416867256,0.01759297028183937,1.265019178390503,-0.32364147901535034,0.2076108306646347,-0.0115359453484416,0.39635586738586426,-0.4930904805660248,-0.004232033621519804,0.028842752799391747,-0.2755690813064575,1.2304167747497559,-0.021141760051250458,0.017593080177903175,1.2650190591812134,-0.3046736717224121,-0.20577535033226013,1.206203579902649,0.3296174108982086,-0.20439700782299042,1.2138205766677856,0.37415364384651184,0.16945837438106537,1.2419544458389282,6.230986523860577e-07,5.4
55,-0.01632849872112274,0.027886733412742615,1.2720222473144531,-0.3236372172832489,0.20726388692855835,-0.010938762687146664,0.39650800824165344,-0.49336135387420654,-0.004384465049952269,0.023760244250297546,-0.2797839939594269,1.233196496963501,-0.016328807920217514,0.02788718231022358,1.2720221281051636,-0.30465683341026306,-0.2040187418460846,1.2075861692428589,0.32651379704475403,-0.21211257576942444,1.2156552076339722,0.3705286383628845,0.17403529584407806,1.2453962564468384,5.579640520137957e-07,5.5
56,-0.012677902355790138,0.03782295063138008,1.279313564300537,-0.3236434757709503,0.20747710764408112,-0.011343934573233128,0.3964886963367462,-0.4934505224227905,-0.0044130589812994,0.018306618556380272,-0.28368741273880005,1.2352102994918823,-0.012678239494562149,0.0378233902156353,1.2793136835098267,-0.30470165610313416,-0.20381109416484833,1.2079070806503296,0.32356783747673035,-0.2179594188928604,1.2192429304122925,0.36627548933029175,0.17788250744342804,1.2485036849975586,5.666636778055947e-07,5.6000000000000005
57,-0.010611848905682564,0.047781556844711304,1.286953091621399,-0.323635071516037,0.2069782167673111,-0.01031253021210432,0.3965602219104767,-0.49349451065063477,-0.004461692180484533,0.012694450095295906,-0.28766289353370667,1.2370316982269287,-0.0106122475117445,0.04778197780251503,1.2869529724121094,-0.30605605244636536,-0.20625054836273193,1.2080774307250977,0.3201662302017212,-0.22321556508541107,1.2232567071914673,0.3607010543346405,0.18199904263019562,1.2509685754776,5.918641058932807e-07,5.7
58,-0.00915428064763546,0.05681978166103363,1.2938721179962158,-0.31526410579681396,0.20562106370925903,-0.008589844219386578,0.3965820372104645,-0.49360451102256775,-0.0045238458551466465,0.007814359851181507,-0.29047900438308716,1.2392631769180298,-0.00915458519011736,0.05682031437754631,1.2938717603683472,-0.30846232175827026,-0.20919570326805115,1.209003210067749,0.3167424201965332,-0.2277105450630188,1.2262040376663208,0.35467633605003357,0.18570511043071747,1.2524877786636353,7.102328481562774e-07,5.800000000000001
59,-0.0071275546215474606,0.06655193120241165,1.3013789653778076,-0.31526750326156616,0.20311422646045685,-0.003260691650211811,0.39662206172943115,-0.4935969114303589,-0.004509659018367529,0.0028986928518861532,-0.2925856113433838,1.2418460845947266,-0.00712796114385128,0.06655211746692657,1.301378607749939,-0.3113803565502167,-0.2115420550107956,1.2098729610443115,0.3128136992454529,-0.23281314969062805,1.2285799980163574,0.3467891216278076,0.19145430624485016,1.253921389579773,5.725840946613826e-07,5.9
60,-0.004082563333213329,0.07573822140693665,1.3084512948989868,-0.3152711093425751,0.20334479212760925,-0.0037416890263557434,0.39655861258506775,-0.4935082197189331,-0.0044764005579054356,-0.0010050053242594004,-0.29296016693115234,1.243520736694336,-0.004082798957824707,0.07573861628770828,1.3084509372711182,-0.3135930597782135,-0.21175509691238403,1.2099735736846924,0.3088207244873047,-0.2384520024061203,1.2303032875061035,0.33800747990608215,0.19866123795509338,1.254917025566101,5.8253538410325e-07,6.0
61,-0.0006697945646010339,0.08439076691865921,1.3156338930130005,-0.3152666389942169,0.20546165108680725,-0.00822878535836935,0.3965364694595337,-0.49352163076400757,-0.004483398050069809,-0.003968934528529644,-0.291821151971817,1.2442339658737183,-0.0006702733808197081,0.08439098298549652,1.3156335353851318,-0.3145768642425537,-0.21134401857852936,1.2098380327224731,0.3052792251110077,-0.24447521567344666,1.2320760488510132,0.3283695578575134,0.20756979286670685,1.2551922798156738,6.354900014065908e-07,6.1000000000000005
62,0.002152208471670747,0.09206315875053406,1.3218717575073242,-0.32155483961105347,0.2031865268945694,-0.004669475369155407,0.3966241478919983,-0.4934968054294586,-0.004484784323722124,-0.006982911378145218,-0.2893124520778656,1.2460885047912598,0.0021517553832381964,0.09206357598304749,1.3218715190887451,-0.31428954005241394,-0.21106821298599243,1.2094305753707886,0.30285388231277466,-0.24906225502490997,1.2344303131103516,0.3188835680484772,0.21620391309261322,1.2547862529754639,6.60466136022914e-07,6.2
63,0.0054293530993163586,0.10061334073543549,1.3279105424880981,-0.32155659794807434,0.20313586294651031,-0.004262869246304035,0.3965829610824585,-0.4935407042503357,-0.004490500781685114,-0.010360568761825562,-0.2857535481452942,1.2485368251800537,0.005428982432931662,0.10061363875865936,1.3279101848602295,-0.3129575848579407,-0.2116270810365677,1.2086929082870483,0.3010733127593994,-0.2531706392765045,1.2371699810028076,0.3081837594509125,0.22708219289779663,1.254736304283142,5.950706707199957e-07,6.300000000000001
64,0.009308225475251675,0.10942965000867844,1.3337169885635376,-0.32156163454055786,0.2037612795829773,-0.005338858813047409,0.3965785503387451,-0.49362799525260925,-0.004547809716314077,-0.013646438717842102,-0.2818811237812042,1.250009298324585,0.009307860396802425,0.10942990332841873,1.333716630935669,-0.3108045756816864,-0.21349599957466125,1.208412766456604,0.299990177154541,-0.2560502588748932,1.2395505905151367,0.29727697372436523,0.23912516236305237,1.2548145055770874,5.703953518099548e-07,6.4
65,0.013131611980497837,0.11772926896810532,1.3393244743347168,-0.3215632736682892,0.20359517633914948,-0.005336268804967403,0.3964390158653259,-0.4930712878704071,-0.004308975767344236,-0.016236333176493645,-0.2776143252849579,1.2509807348251343,0.01313135027885437,0.11772925406694412,1.3393242359161377,-0.30877161026000977,-0.21631084382534027,1.20887291431427,0.2993900179862976,-0.25736743211746216,1.240981936454773,0.2866761088371277,0.2517625391483307,1.254681944847107,3.543348891360197e-07,6.5
66,0.018069980666041374,0.12698610126972198,1.3447461128234863,-0.3215532600879669,0.20332598686218262,-0.005077287554740906,0.3966504633426666,-0.49352604150772095,-0.0045084599405527115,-0.01863396354019642,-0.27319878339767456,1.2528235912322998,0.018069744110107422,0.12698642909526825,1.3447458744049072,-0.30685558915138245,-0.22083814442157745,1.2098060846328735,0.2989948093891144,-0.2583874464035034,1.2426631450653076,0.2741681933403015,0.2673117518424988,1.2538280487060547,4.693311384647124e-07,6.6000000000000005
67,0.02395464852452278,0.13609082996845245,1.3496397733688354,-0.32155802845954895,0.20346695184707642,-0.005227689631283283,0.3965873420238495,-0.49348184466362,-0.004504121840000153,-0.020684897899627686,-0.26829278469085693,1.2546896934509277,0.023954404518008232,0.1360912024974823,1.3496394157409668,-0.3050740957260132,-0.22603128850460052,1.2108348608016968,0.29874059557914734,-0.2590932250022888,1.2438024282455444,0.26141905784606934,0.28416237235069275,1.2526236772537231,5.711521247946458e-07,6.7
68,0.029888901859521866,0.14485621452331543,1.3542364835739136,-0.32155272364616394,0.20325498282909393,-0.004960382357239723,0.3966214954853058,-0.4935528039932251,-0.0045468430034816265,-0.022746924310922623,-0.26317107677459717,1.255857229232788,0.02988882176578045,0.14485666155815125,1.354236364364624,-0.30331048369407654,-0.2318767011165619,1.2116516828536987,0.29813429713249207,-0.2600068151950836,1.2442437410354614,0.24878710508346558,0.30114173889160156,1.2518010139465332,4.695380778615217e-07,6.800000000000001
69,0.035271476954221725,0.1522032916545868,1.3582955598831177,-0.33028292655944824,0.20459973812103271,-0.003677085041999817,0.3965313136577606,-0.49353665113449097,-0.004525921307504177,-0.024509498849511147,-0.25787198543548584,1.2569448947906494,0.03527116775512695,0.15220342576503754,1.3582953214645386,-0.3012555241584778,-0.23677067458629608,1.2123764753341675,0.29683372378349304,-0.26090651750564575,1.2440123558044434,0.2379888892173767,0.3161044716835022,1.2504608631134033,4.1283545398593053e-07,6.9
70,0.04102500155568123,0.15993331372737885,1.3632386922836304,-0.3302794098854065,0.20511965453624725,-0.004849020391702652,0.3965614140033722,-0.49354010820388794,-0.004513949621468782,-0.026435889303684235,-0.2513158321380615,1.2588727474212646,0.04102465882897377,0.15993379056453705,1.3632384538650513,-0.29858091473579407,-0.24172405898571014,1.212926983833313,0.29499396681785583,-0.26111140847206116,1.2442681789398193,0.22607122361660004,0.33167392015457153,1.2485921382904053,6.33781263772748e-07,7.0
71,0.046362556517124176,0.16676819324493408,1.3670388460159302,-0.3302849233150482,0.20476920902729034,-0.004330323077738285,0.3965965509414673,-0.49364960193634033,-0.0045657288283109665,-0.028041813522577286,-0.2447485625743866,1.2611591815948486,0.04636216536164284,0.16676856577396393,1.367038369178772,-0.2960726022720337,-0.24536237120628357,1.2132999897003174,0.2932637333869934,-0.2614964246749878,1.2455787658691406,0.21318313479423523,0.3464101254940033,1.2474366426467896,7.205235347318858e-07,7.1000000000000005
72,0.0517725795507431,0.17387673258781433,1.3698222637176514,-0.33028945326805115,0.20506878197193146,-0.004691086709499359,0.396592378616333,-0.4935014843940735,-0.004504036623984575,-0.029282066971063614,-0.23723039031028748,1.2635455131530762,0.05177239701151848,0.1738770455121994,1.3698221445083618,-0.2938474714756012,-0.24910405278205872,1.213926911354065,0.29158034920692444,-0.2615291476249695,1.2467867136001587,0.19547139108181,0.3637872636318207,1.2460064888000488,3.8138313283849266e-07,7.2
73,0.05747583135962486,0.18086688220500946,1.3731179237365723,-0.3302873969078064,0.20469114184379578,-0.004180469550192356,0.39668864011764526,-0.4936215281486511,-0.004568406846374273,-0.029920067638158798,-0.22920912504196167,1.265689730644226,0.057475633919239044,0.18086758255958557,1.373117446899414,-0.2923276722431183,-0.25278323888778687,1.2140331268310547,0.29072636365890503,-0.26164984703063965,1.2473745346069336,0.1725134551525116,0.3826771080493927,1.2438805103302002,8.699729384726729e-07,7.300000000000001
74,0.06284582614898682,0.18672184646129608,1.3768563270568848,-0.33028751611709595,0.2048650085926056,-0.004434829577803612,0.3967073857784271,-0.4935554563999176,-0.00454282620921731,-0.029576141387224197,-0.22164060175418854,1.2675679922103882,0.06284525990486145,0.18672224879264832,1.3768563270568848,-0.2916761040687561,-0.2563333213329315,1.2143758535385132,0.29076942801475525,-0.2620033025741577,1.2472189664840698,0.14786125719547272,0.401447057723999,1.2412080764770508,6.946243060115972e-07,7.4
75,0.06860143691301346,0.19301345944404602,1.380410075187683,-0.33029136061668396,0.2054547369480133,-0.0051595550030469894,0.39667269587516785,-0.49357566237449646,-0.004546526353806257,-0.028552018105983734,-0.2145761251449585,1.270084261894226,0.06860101222991943,0.19301356375217438,1.3804099559783936,-0.2906968593597412,-0.2601448595523834,1.2146494388580322,0.2915779948234558,-0.26247933506965637,1.2468916177749634,0.11687955260276794,0.42387276887893677,1.2384687662124634,4.5326236409709244e-07,7.5
76,0.074846550822258,0.19835872948169708,1.3829262256622314,-0.33264365792274475,0.2045176774263382,-0.0014327648095786572,0.39662012457847595,-0.4936077296733856,-0.004575032740831375,-0.027093712240457535,-0.20811298489570618,1.2726677656173706,0.0748462826013565,0.19835901260375977,1.3829258680343628,-0.28890568017959595,-0.2638114392757416,1.2151155471801758,0.29242005944252014,-0.26295188069343567,1.2471961975097656,0.08345554023981094,0.4469926059246063,1.2365726232528687,5.291486056019277e-07,7.6000000000000005
77,0.08075740933418274,0.20321719348430634,1.3850927352905273,-0.33264583349227905,0.20563463866710663,-0.003988713026046753,0.3966822922229767,-0.4935409426689148,-0.004549508914351463,-0.025646856054663658,-0.20208099484443665,1.2748275995254517,0.08075713366270065,0.2032175064086914,1.3850927352905273,-0.2855757474899292,-0.2684735655784607,1.2157381772994995,0.2929128110408783,-0.26408830285072327,1.2471250295639038,0.048416897654533386,0.4698716700077057,1.2345805168151855,4.1703289655317455e-07,7.7
78,0.08480282127857208,0.20747129619121552,1.386400580406189,-0.33264681696891785,0.20551085472106934,-0.0038226787000894547,0.39660972356796265,-0.49358290433883667,-0.004572093021124601,-0.024910103529691696,-0.19731999933719635,1.276743769645691,0.08480254560709,0.20747160911560059,1.3864004611968994,-0.2815355956554413,-0.27293846011161804,1.215736985206604,0.29305338859558105,-0.2655341327190399,1.2465333938598633,0.015706464648246765,0.4885511100292206,1.2324490547180176,4.337364309378828e-07,7.800000000000001
79,0.09515613317489624,0.21013318002223969,1.381439208984375,-0.3326401710510254,0.20938116312026978,-0.010316077619791031,0.39662912487983704,-0.4935411810874939,-0.004571917932480574,-0.02448635920882225,-0.1916664093732834,1.281233310699463,0.09515586495399475,0.21013334393501282,1.381439447402954,-0.2763556241989136,-0.2782725691795349,1.2160340547561646,0.2929525673389435,-0.26701393723487854,1.246716022491455,-0.02195374108850956,0.5056573152542114,1.2308588027954102,3.945291726253547e-07,7.9
80,0.1307213306427002,0.20799849927425385,1.3665430545806885,-0.33264297246932983,0.20900537073612213,-0.009808637201786041,0.3965716063976288,-0.49355781078338623,-0.004572900477796793,-0.024680912494659424,-0.1831701099872589,1.2874494791030884,0.13072089850902557,0.20799891650676727,1.3665430545806885,-0.27094000577926636,-0.28409427404403687,1.216505527496338,0.2926030158996582,-0.2679440379142761,1.247639536857605,-0.06167568266391754,0.5182645916938782,1.2292885780334473,6.006850114687196e-07,8.0
81,0.18140913546085358,0.20277844369411469,1.3527076244354248,-0.33264032006263733,0.2089564949274063,-0.009768498130142689,0.3966328799724579,-0.4936634600162506,-0.004588243551552296,-0.02501261606812477,-0.1727980375289917,1.2916908264160156,0.18140862882137299,0.20277883112430573,1.3527075052261353,-0.2655999958515167,-0.2898423969745636,1.2166668176651,0.2925250828266144,-0.26842519640922546,1.2475996017456055,-0.10024243593215942,0.5263953804969788,1.227668285369873,6.488424854599607e-07,8.1
82,0.24493686854839325,0.19467590749263763,1.3420168161392212,-0.3326416015625,0.21714751422405243,-0.017879668623209,0.3967292010784149,-0.4935585856437683,-0.004616490099579096,-0.025817325338721275,-0.15918272733688354,1.296077013015747,0.24493664503097534,0.19467629492282867,1.3420164585113525,-0.25975584983825684,-0.29596686363220215,1.2171781063079834,0.2928502857685089,-0.26926514506340027,1.2469390630722046,-0.1447995901107788,0.5318910479545593,1.225183129310608,5.726778164677511e-07,8.200000000000001
83,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,8.3
84,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,8.4
85,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,8.5
86,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,8.6
87,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,8.700000000000001
88,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,8.8
89,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,8.9
90,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,9.0
91,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,9.1
92,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,9.200000000000001
93,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,9.3
94,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,9.4
95,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,9.5
96,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,9.600000000000001
97,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,9.700000000000001
98,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,9.8
99,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,9.9
100,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,10.0
101,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,10.100000000000001
102,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,10.200000000000001
103,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,10.3
104,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,10.4
105,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,10.5
106,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,10.600000000000001
107,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,10.700000000000001
108,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,10.8
109,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,10.9
110,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,11.0
111,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,11.100000000000001
112,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,11.200000000000001
113,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,11.3
114,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,11.4
115,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,11.5
116,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,11.600000000000001
117,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,11.700000000000001
118,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,11.8
119,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,11.9
120,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,12.0
121,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,12.100000000000001
122,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,12.200000000000001
123,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,12.3
124,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,12.4
125,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,12.5
126,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,12.600000000000001
127,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,12.700000000000001
128,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,12.8
129,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,12.9
130,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,13.0
131,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,13.100000000000001
132,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,13.200000000000001
133,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,13.3
134,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,13.4
135,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,13.5
136,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,13.600000000000001
137,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,13.700000000000001
138,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,13.8
139,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,13.9
140,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,14.0
141,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,14.100000000000001
142,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,14.200000000000001
143,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,14.3
144,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,14.4
145,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,14.5
146,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,14.600000000000001
147,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,14.700000000000001
148,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,14.8
149,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,14.9
150,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,15.0
151,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,15.100000000000001
152,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,15.200000000000001
153,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,15.3
154,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,15.4
155,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,15.5
156,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,15.600000000000001
157,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,15.700000000000001
158,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,15.8
159,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,15.9
160,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,16.0
161,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,16.1
162,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,16.2
163,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,16.3
164,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,16.400000000000002
165,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,16.5
166,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,16.6
167,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,16.7
168,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,16.8
169,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,16.900000000000002
170,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,17.0
171,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,17.1
172,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,17.2
173,0.2777940630912781,0.1898115873336792,1.3373215198516846,-0.3326379060745239,0.21713772416114807,-0.01789553090929985,0.39665913581848145,-0.4936617314815521,-0.004638864193111658,-0.026339123025536537,-0.15145598351955414,1.298834204673767,0.277793824672699,0.1898117959499359,1.3373212814331055,-0.2565338611602783,-0.2986917793750763,1.217555284500122,0.2931711673736572,-0.26934614777565,1.246379017829895,-0.16954846680164337,0.532905101776123,1.2234305143356323,3.9649411128908605e-07,17.3


==> plot_data/Demo1Real.csv <==
0 0.7529397010803223 1.2960116863250732 1.000065565109253 -0.7546214461326599 1.3026872873306274 1.0016745328903198 -1.515791416168213 -0.0064378599636256695 0.9996709227561951 -0.7363764643669128 -1.3253376483917236 0.9991890788078308 0.7584860324859619 -1.304025650024414 0.9997419118881226 1.5003595352172852 0.011823237873613834 0.9994893670082092
1 0.7537558674812317 1.296759843826294 0.9994325041770935 -0.7542580962181091 1.301690697669983 1.0002353191375732 -1.5143574476242065 -0.00589713966473937 0.9994121193885803 -0.7384823560714722 -1.3247908353805542 0.9993434548377991 0.7582502365112305 -1.3031216859817505 0.999604344367981 1.500385046005249 0.01195499487221241 0.9994273781776428
2 0.7549810409545898 1.297950029373169 0.9986568093299866 -0.7537791728973389 1.3013237714767456 1.0000975131988525 -1.5135695934295654 -0.005263908766210079 0.9996419548988342 -0.7407083511352539 -1.3229297399520874 0.9995502233505249 0.7575728893280029 -1.3019155263900757 0.9996135830879211 1.500022292137146 0.012284289114177227 0.9993258714675903
3 0.7559424638748169 1.299795389175415 0.9984416365623474 -0.7522648572921753 1.3011033535003662 1.0003080368041992 -1.5127534866333008 -0.004557048436254263 0.9997560381889343 -0.7427451610565186 -1.3200249671936035 1.0008820295333862 0.7569398880004883 -1.301435947418213 0.9999924898147583 1.499921202659607 0.011367550119757652 0.9987918138504028
4 0.756843626499176 1.3016432523727417 0.9992486834526062 -0.750181257724762 1.3013792037963867 1.0001637935638428 -1.5120375156402588 -0.0043161241337656975 0.999728798866272 -0.7442569732666016 -1.3166853189468384 1.0023927688598633 0.756594181060791 -1.3009569644927979 1.0007274150848389 1.5001198053359985 0.010668223723769188 0.9987499117851257
5 0.7572734355926514 1.3039615154266357 1.000331997871399 -0.7483825087547302 1.3013561964035034 0.9995657205581665 -1.5115444660186768 -0.004365567583590746 0.9996527433395386 -0.7457116842269897 -1.31389582157135 1.0031137466430664 0.7570658922195435 -1.3005435466766357 1.0006955862045288 1.5001647472381592 0.010328477248549461 0.99945068359375
6 0.757117748260498 1.3049591779708862 1.0006623268127441 -0.7474133968353271 1.3008294105529785 0.9999260902404785 -1.5113354921340942 -0.004234717693179846 0.9997245073318481 -0.7476533651351929 -1.3117481470108032 1.0038329362869263 0.7581717371940613 -1.301048755645752 1.0004055500030518 1.5003193616867065 0.010240484029054642 0.9999570846557617
7 0.7562781572341919 1.3058220148086548 1.0005816221237183 -0.74736088514328 1.300543189048767 1.0010358095169067 -1.5112318992614746 -0.004208778031170368 0.9996418356895447 -0.7496272921562195 -1.3103522062301636 1.0041087865829468 0.759940505027771 -1.302392840385437 0.9997639060020447 1.5005766153335571 0.00966507289558649 0.9995793104171753
8 0.7547016739845276 1.3064923286437988 1.001318335533142 -0.7479345798492432 1.3002588748931885 1.0011260509490967 -1.5112448930740356 -0.003975037485361099 0.9992352724075317 -0.7512460947036743 -1.308820128440857 1.0036625862121582 0.7606942653656006 -1.3035659790039062 0.9990783333778381 1.5008187294006348 0.009246814996004105 0.9988018870353699
9 0.7533573508262634 1.306820034980774 1.0016602277755737 -0.7483209371566772 1.3002173900604248 0.9996101260185242 -1.5114920139312744 -0.003476408077403903 0.9989222288131714 -0.7522616982460022 -1.3070400953292847 1.0024056434631348 0.7604511976242065 -1.3048526048660278 0.9987778067588806 1.5010292530059814 0.008894331753253937 0.9981377124786377
10 0.7523616552352905 1.3069324493408203 1.001569390296936 -0.7487433552742004 1.3002480268478394 0.9989386796951294 -1.5116510391235352 -0.0027244410011917353 0.9991733431816101 -0.7527331113815308 -1.3051073551177979 1.0012648105621338 0.7595081329345703 -1.304948091506958 0.9992889165878296 1.500954508781433 0.008597882464528084 0.9982607960700989
11 0.7512699961662292 1.307369589805603 1.0013327598571777 -0.7492921352386475 1.2996017932891846 1.000406265258789 -1.5126210451126099 -0.0017007405404001474 0.9993356466293335 -0.7528731226921082 -1.3026291131973267 1.0008269548416138 0.758169412612915 -1.3047479391098022 1.0002195835113525 1.5010648965835571 0.008335961028933525 0.9983289837837219
12 0.7504077553749084 1.3088079690933228 1.0010485649108887 -0.74959796667099 1.298849105834961 1.0017558336257935 -1.5133572816848755 -0.000999548239633441 0.9991844296455383 -0.753678560256958 -1.3013596534729004 1.0014500617980957 0.7580437660217285 -1.3043240308761597 1.0002930164337158 1.5010751485824585 0.008273563347756863 0.9982327818870544
13 0.7497179508209229 1.310906171798706 1.0009162425994873 -0.7496691346168518 1.298302173614502 1.0021989345550537 -1.5138801336288452 -0.0003352874191477895 0.9990820288658142 -0.7552492022514343 -1.3017175197601318 1.0010114908218384 0.7589713931083679 -1.3034065961837769 1.0003176927566528 1.5015153884887695 0.0086062615737319 0.9980049133300781
14 0.7495905160903931 1.3120068311691284 1.0005321502685547 -0.7493135333061218 1.2977705001831055 1.0020289421081543 -1.5142598152160645 0.0005001790123060346 0.9991012215614319 -0.7563027143478394 -1.3028548955917358 0.9995909333229065 0.7598760724067688 -1.3009064197540283 1.0013034343719482 1.5018892288208008 0.009083379060029984 0.9981482028961182
15 0.7491468787193298 1.3127368688583374 1.0009510517120361 -0.7486974000930786 1.2975667715072632 1.0016562938690186 -1.514552116394043 0.0011137183755636215 0.9992446899414062 -0.7567229270935059 -1.3040945529937744 0.9993439316749573 0.7605468034744263 -1.2989871501922607 1.0024436712265015 1.5026228427886963 0.009693339467048645 0.9982444643974304
16 0.7489091157913208 1.3129692077636719 1.0013439655303955 -0.7480753660202026 1.2980974912643433 1.0023049116134644 -1.5145082473754883 0.002022713189944625 0.9995052814483643 -0.7569594383239746 -1.3050627708435059 0.9995535612106323 0.760697066783905 -1.2968155145645142 1.0028305053710938 1.5034611225128174 0.010460641235113144 0.9982304573059082
17 0.7488839030265808 1.3132315874099731 1.0011250972747803 -0.74717116355896 1.2987916469573975 1.0027284622192383 -1.5145386457443237 0.0030631856061518192 0.999735414981842 -0.757551372051239 -1.3060054779052734 0.9994291067123413 0.7597444653511047 -1.2957314252853394 1.0029325485229492 1.504050612449646 0.011324816383421421 0.998622715473175
18 0.749183714389801 1.313476324081421 1.0006531476974487 -0.747130274772644 1.2990972995758057 1.002555251121521 -1.5146178007125854 0.003741729073226452 0.9999858140945435 -0.7585034370422363 -1.3058934211730957 0.9991417527198792 0.7591648697853088 -1.2948912382125854 1.0033588409423828 1.5043314695358276 0.011300801299512386 0.9991836547851562
19 0.7497388124465942 1.3133095502853394 1.0006369352340698 -0.7479198575019836 1.2997488975524902 1.0019569396972656 -1.5147697925567627 0.004091673530638218 1.0004804134368896 -0.7592777013778687 -1.3056612014770508 0.998730480670929 0.759056806564331 -1.2947044372558594 1.0031908750534058 1.5042580366134644 0.010890338569879532 0.9996752142906189
20 0.750164270401001 1.3125743865966797 1.0008643865585327 -0.749478816986084 1.3000115156173706 1.0013649463653564 -1.5149714946746826 0.004065772518515587 1.0006794929504395 -0.759005069732666 -1.305478572845459 1.0006463527679443 0.7594751119613647 -1.2955533266067505 1.0023157596588135 1.503882646560669 0.010804496705532074 0.9999139904975891
21 0.7506857514381409 1.3114193677902222 1.0012457370758057 -0.7510926127433777 1.3014150857925415 1.0010437965393066 -1.5153682231903076 0.00375755550339818 1.000893473625183 -0.7584909796714783 -1.305898904800415 1.0052744150161743 0.760632336139679 -1.296647071838379 1.0014605522155762 1.5034915208816528 0.010823844000697136 1.0002702474594116
22 0.7514203190803528 1.30996835231781 1.000246524810791 -0.7524095773696899 1.3031580448150635 1.000895619392395 -1.515428900718689 0.0038600261323153973 1.0010135173797607 -0.7585444450378418 -1.3071047067642212 1.0071505308151245 0.7614151239395142 -1.2980759143829346 1.001676321029663 1.5034340620040894 0.010934081859886646 1.0004130601882935
23 0.7511899471282959 1.3087272644042969 0.9993767738342285 -0.7533804178237915 1.305383324623108 1.000863790512085 -1.5153628587722778 0.004422573372721672 1.000577449798584 -0.7587056756019592 -1.3088488578796387 1.0059713125228882 0.7622126936912537 -1.2989063262939453 1.0023616552352905 1.503626823425293 0.011248827911913395 1.0001790523529053
24 0.7512916326522827 1.3082549571990967 0.9995265007019043 -0.7537998557090759 1.307556390762329 1.0010464191436768 -1.5150537490844727 0.005123409908264875 1.0004905462265015 -0.7586061358451843 -1.3107116222381592 1.004669189453125 0.762790322303772 -1.2996195554733276 1.002442479133606 1.5040258169174194 0.012433339841663837 1.0004808902740479
25 0.7516568303108215 1.307875633239746 0.9996537566184998 -0.7541830539703369 1.3096866607666016 1.0011229515075684 -1.514501690864563 0.005715478677302599 1.0004801750183105 -0.7579513788223267 -1.3118771314620972 1.0078201293945312 0.7634214162826538 -1.2982540130615234 1.0011320114135742 1.5047656297683716 0.012450916692614555 1.0008951425552368
26 0.7519257664680481 1.3071138858795166 0.9995611310005188 -0.7543993592262268 1.3107236623764038 1.0005199909210205 -1.5137741565704346 0.005598741117864847 1.0000330209732056 -0.757156252861023 -1.3125896453857422 1.0079342126846313 0.7630167007446289 -1.2977843284606934 1.0000624656677246 1.5051310062408447 0.012166551314294338 1.0016303062438965
27 0.7523728013038635 1.3061866760253906 0.999635636806488 -0.7545374631881714 1.3112866878509521 1.0002410411834717 -1.5131913423538208 0.004909494426101446 1.0000461339950562 -0.7564514875411987 -1.3129643201828003 1.001186728477478 0.7625223398208618 -1.2974599599838257 0.9999607801437378 1.5055338144302368 0.011706641875207424 1.0021148920059204
28 0.7522732019424438 1.3052186965942383 1.0000554323196411 -0.7544525265693665 1.3112740516662598 1.0004247426986694 -1.5129575729370117 0.0038348755333572626 1.0004256963729858 -0.75460284948349 -1.3134002685546875 0.994063138961792 0.7613330483436584 -1.2976058721542358 1.0009690523147583 1.5055468082427979 0.011124546639621258 1.002387285232544
29 0.7516307234764099 1.3038939237594604 1.0003798007965088 -0.754314661026001 1.3107770681381226 1.0001304149627686 -1.5125253200531006 0.002965561579912901 0.9999911189079285 -0.753004789352417 -1.3137273788452148 0.9949302077293396 0.7600584030151367 -1.2981847524642944 1.00176203250885 1.5055044889450073 0.010015156120061874 1.0019837617874146
30 0.7508662343025208 1.3038791418075562 1.0005680322647095 -0.7541448473930359 1.3100064992904663 0.9993367195129395 -1.5120937824249268 0.002524588955566287 0.9997870326042175 -0.7514640092849731 -1.3133227825164795 1.0019789934158325 0.7586844563484192 -1.2989962100982666 1.001856803894043 1.5055906772613525 0.00907859206199646 1.0014057159423828
31 0.7503040432929993 1.3044486045837402 1.0009695291519165 -0.7540267109870911 1.3093358278274536 0.998262882232666 -1.5118205547332764 0.001619822345674038 1.000533103942871 -0.7505984306335449 -1.3118706941604614 1.005916953086853 0.7573097944259644 -1.2993708848953247 1.0017060041427612 1.5055787563323975 0.008286630734801292 1.0009227991104126
32 0.7497574090957642 1.3052057027816772 1.001209020614624 -0.7541922330856323 1.308252215385437 0.9979411959648132 -1.5113931894302368 0.0009651425643824041 1.0007814168930054 -0.7504129409790039 -1.3107426166534424 1.003877878189087 0.7564049959182739 -1.2994377613067627 1.0019397735595703 1.5054734945297241 0.008174477145075798 1.0010108947753906
33 0.7494158744812012 1.3052983283996582 1.0003242492675781 -0.7544209957122803 1.3073865175247192 0.9981009364128113 -1.511170506477356 0.00021805340657010674 1.000355839729309 -0.749473512172699 -1.3096225261688232 0.9993162751197815 0.7556905150413513 -1.2998028993606567 1.0017180442810059 1.5054630041122437 0.008753023110330105 1.0015031099319458
34 0.7494602799415588 1.305403232574463 1.0001029968261719 -0.7544017434120178 1.3064730167388916 0.9988606572151184 -1.5110232830047607 -0.0010965265100821853 1.0000370740890503 -0.7483789920806885 -1.308205485343933 0.9976383447647095 0.754622220993042 -1.2989495992660522 1.0006262063980103 1.5054155588150024 0.009332272224128246 1.001487374305725
35 0.7494411468505859 1.3050800561904907 1.000327706336975 -0.753852903842926 1.3057039976119995 0.9989507794380188 -1.5111383199691772 -0.0020138698164373636 0.999678373336792 -0.747192919254303 -1.3055756092071533 0.9990854859352112 0.7540484070777893 -1.2980414628982544 0.999815046787262 1.5051716566085815 0.009791398420929909 1.0013681650161743
36 0.7492283582687378 1.304563283920288 1.0003788471221924 -0.753425121307373 1.3049765825271606 0.9988360404968262 -1.5112069845199585 -0.002958714496344328 0.9997984766960144 -0.7462995052337646 -1.3022723197937012 0.9988598823547363 0.7530430555343628 -1.2977721691131592 1.000086784362793 1.5049469470977783 0.010168148204684258 1.0011632442474365
37 0.7490102648735046 1.3043452501296997 1.0000108480453491 -0.753318190574646 1.3038432598114014 0.9997179508209229 -1.5113264322280884 -0.003543289378285408 1.000199556350708 -0.7459002733230591 -1.2996925115585327 0.9977044463157654 0.7520067095756531 -1.297177791595459 1.0008777379989624 1.504568099975586 0.01064925268292427 1.0008624792099
38 0.7489582300186157 1.3041118383407593 0.9999887943267822 -0.7533556818962097 1.3028703927993774 1.0004491806030273 -1.5110160112380981 -0.0035573230125010014 0.9999587535858154 -0.7457610368728638 -1.2979143857955933 0.9976170659065247 0.7514886260032654 -1.2970397472381592 1.0010367631912231 1.5042186975479126 0.010919869877398014 1.000864028930664
39 0.7494663000106812 1.3044997453689575 1.0007052421569824 -0.7533203959465027 1.3020285367965698 0.9995050430297852 -1.5107060670852661 -0.0031339472625404596 0.9995898604393005 -0.7449281811714172 -1.2962977886199951 0.9990975856781006 0.7515296339988708 -1.2973110675811768 1.0006364583969116 1.5039777755737305 0.011221924796700478 1.001369595527649
40 0.7505368590354919 1.3044272661209106 1.0006053447723389 -0.752711832523346 1.3003785610198975 0.9985923767089844 -1.5102882385253906 -0.002345754997804761 1.0001277923583984 -0.7444187998771667 -1.2952255010604858 1.0001282691955566 0.7515973448753357 -1.29755437374115 1.0004932880401611 1.5034478902816772 0.0112112145870924 1.0014928579330444
41 0.7514364719390869 1.3053224086761475 1.0004884004592896 -0.751640796661377 1.2991646528244019 0.9993035793304443 -1.5104048252105713 -0.0018544277409091592 1.000891089439392 -0.7437165379524231 -1.2947332859039307 0.9993337392807007 0.7518286108970642 -1.2980386018753052 1.0005723237991333 1.5032317638397217 0.01043452974408865 1.000853419303894
42 0.7523637413978577 1.3062025308609009 1.0007727146148682 -0.7504288554191589 1.2975565195083618 1.000576376914978 -1.5108131170272827 -0.001996919047087431 1.001344084739685 -0.7428499460220337 -1.2950310707092285 0.9981246590614319 0.7522162795066833 -1.2980421781539917 1.0007590055465698 1.50261390209198 0.010059935040771961 1.000446081161499
43 0.7526556253433228 1.3067126274108887 1.000731348991394 -0.7494184374809265 1.2960195541381836 1.0012472867965698 -1.5113037824630737 -0.0030061127617955208 1.0015264749526978 -0.7423059940338135 -1.2967019081115723 0.9985997080802917 0.7526800036430359 -1.2981804609298706 1.0007127523422241 1.5019935369491577 0.008967133238911629 1.0004284381866455
44 0.752443790435791 1.3064547777175903 1.0004346370697021 -0.7486088275909424 1.2947391271591187 1.0013751983642578 -1.5113400220870972 -0.004635431803762913 1.0012956857681274 -0.7424482107162476 -1.2986161708831787 1.0001624822616577 0.7526705265045166 -1.2983428239822388 1.0004147291183472 1.5016990900039673 0.008295861072838306 1.0007516145706177
45 0.7515273094177246 1.3060067892074585 1.0004234313964844 -0.7483142614364624 1.2940117120742798 1.0005154609680176 -1.510858416557312 -0.0061218589544296265 1.0009326934814453 -0.742713451385498 -1.3008452653884888 1.0011686086654663 0.7522752285003662 -1.2984471321105957 1.0004196166992188 1.5017071962356567 0.008060658350586891 1.0009105205535889
46 0.7513694763183594 1.3043580055236816 1.0000362396240234 -0.748336911201477 1.2931197881698608 0.9992865324020386 -1.5100176334381104 -0.006838697474449873 1.0007128715515137 -0.7430155873298645 -1.3023475408554077 1.001558780670166 0.7516911029815674 -1.2983506917953491 1.0007458925247192 1.5020320415496826 0.00799398124217987 1.0010151863098145
47 0.7518793940544128 1.3036816120147705 0.9997462630271912 -0.7480676174163818 1.2925752401351929 0.9976741671562195 -1.5091137886047363 -0.00667272275313735 1.0008817911148071 -0.743291437625885 -1.3039287328720093 1.0017876625061035 0.7510951161384583 -1.2984764575958252 1.0013982057571411 1.5024586915969849 0.007284661289304495 1.0008208751678467
48 0.7535713315010071 1.3030853271484375 0.9994984865188599 -0.7474996447563171 1.291886806488037 0.9973273277282715 -1.5083134174346924 -0.0065846629440784454 1.0008983612060547 -0.7432254552841187 -1.3047610521316528 1.002091646194458 0.7508432865142822 -1.298543930053711 1.0018627643585205 1.5024265050888062 0.006695893127471209 1.0005379915237427
49 0.7550788521766663 1.3025274276733398 0.9994556307792664 -0.7466364502906799 1.291317343711853 0.9981703162193298 -1.5073320865631104 -0.006085820496082306 1.0004680156707764 -0.7427992224693298 -1.3054101467132568 1.0031143426895142 0.7510755658149719 -1.2985516786575317 1.001894474029541 1.5017844438552856 0.006033151410520077 1.0002607107162476
50 0.7564921975135803 1.3011165857315063 0.9994005560874939 -0.7459580898284912 1.2905980348587036 0.9988492727279663 -1.5063469409942627 -0.005409983452409506 0.9999613165855408 -0.7425685524940491 -1.3060548305511475 1.0029139518737793 0.7517439723014832 -1.2988343238830566 1.0019046068191528 1.50136137008667 0.005088445730507374 0.999653697013855
51 0.7565629482269287 1.29948091506958 0.9991050362586975 -0.7453464269638062 1.2906692028045654 0.9989696741104126 -1.5054731369018555 -0.004780835472047329 0.9999372959136963 -0.7425441145896912 -1.3070636987686157 1.0029654502868652 0.7524510025978088 -1.298274040222168 1.001818299293518 1.5007702112197876 0.005150907207280397 0.9998292922973633
52 0.7563135623931885 1.2976995706558228 0.9990079998970032 -0.7449762225151062 1.2914727926254272 0.9986554384231567 -1.5042431354522705 -0.003968667704612017 1.0007346868515015 -0.7428818345069885 -1.3084853887557983 1.0044283866882324 0.752543568611145 -1.297995686531067 1.0015816688537598 1.5004465579986572 0.005775375757366419 1.000705361366272
53 0.7543822526931763 1.2922431230545044 0.9997598528862 -0.7444111704826355 1.2928156852722168 0.9982598423957825 -1.5029358863830566 -0.003674090141430497 1.001041054725647 -0.7433528304100037 -1.309918999671936 1.0040513277053833 0.7518218159675598 -1.2979854345321655 1.0013302564620972 1.50031578540802 0.007162712048739195 1.001741886138916
54 0.7487633228302002 1.2755688428878784 1.000643014907837 -0.7440101504325867 1.2940828800201416 0.9978660941123962 -1.5018961429595947 -0.0030414920765906572 1.0006436109542847 -0.7433730363845825 -1.31053626537323 1.001718521118164 0.7508617639541626 -1.2981970310211182 1.0009280443191528 1.5005648136138916 0.007582039572298527 1.0021750926971436
55 0.7388293147087097 1.2426716089248657 1.001369595527649 -0.7437824606895447 1.2958444356918335 0.9978258609771729 -1.4963397979736328 -0.0010374762350693345 1.0007864236831665 -0.740898847579956 -1.3070191144943237 1.0005528926849365 0.7503759264945984 -1.299343228340149 1.0000932216644287 1.5008584260940552 0.007573049981147051 1.0022727251052856
56 0.7235932350158691 1.1924793720245361 1.0018365383148193 -0.744038462638855 1.296939730644226 0.9986493587493896 -1.4789727926254272 0.002950141439214349 1.0018428564071655 -0.7337636351585388 -1.2953708171844482 1.0005306005477905 0.7495155930519104 -1.2998316287994385 0.9998328685760498 1.5009124279022217 0.007719650398939848 1.0018768310546875
57 0.7037907838821411 1.1268233060836792 1.002433180809021 -0.7445716857910156 1.298505187034607 0.9991365671157837 -1.4444931745529175 0.010662524029612541 1.003015160560608 -0.7202239036560059 -1.2736856937408447 1.000971794128418 0.7463052868843079 -1.298119306564331 1.0003033876419067 1.4979398250579834 0.008748358115553856 1.00175940990448
58 0.6809278726577759 1.0504862070083618 1.0026119947433472 -0.7452438473701477 1.2991825342178345 0.9991065859794617 -1.392358660697937 0.02114790491759777 1.0038121938705444 -0.6992989182472229 -1.2403879165649414 1.0011812448501587 0.7388467788696289 -1.2911458015441895 1.0002120733261108 1.4877985715866089 0.01140271034091711 1.0020297765731812
59 0.6563494205474854 0.9692801833152771 1.0025094747543335 -0.7448703050613403 1.296980857849121 0.9985762238502502 -1.3255834579467773 0.034101467579603195 1.0045554637908936 -0.6716923117637634 -1.1969157457351685 1.0008479356765747 0.7262200713157654 -1.2786757946014404 0.9996856451034546 1.46845543384552 0.014988025650382042 1.002350091934204
60 0.630994975566864 0.8881208896636963 1.0028129816055298 -0.741875171661377 1.2883754968643188 0.9988625049591064 -1.24944007396698 0.04905450716614723 1.0053929090499878 -0.6401546597480774 -1.1477206945419312 1.0007271766662598 0.7088809013366699 -1.258488416671753 0.9991137981414795 1.4391535520553589 0.0204563457518816 1.0021095275878906
61 0.605531632900238 0.8089725971221924 1.003186583518982 -0.7352210283279419 1.271397352218628 1.0005751848220825 -1.170079231262207 0.0659477636218071 1.0069712400436401 -0.6064276695251465 -1.0946003198623657 1.0010772943496704 0.6875038146972656 -1.231896996498108 0.9988693594932556 1.4009429216384888 0.02737978845834732 1.0017377138137817
62 0.5801445245742798 0.7301737070083618 1.002585768699646 -0.7258204221725464 1.246610164642334 1.0026885271072388 -1.0895134210586548 0.0851360410451889 1.0078763961791992 -0.5732118487358093 -1.0400310754776 1.001939296722412 0.6632877588272095 -1.2006744146347046 0.9993171691894531 1.356427550315857 0.036011841148138046 1.0016459226608276
63 0.5544303059577942 0.6504648327827454 1.001359224319458 -0.7131425142288208 1.2146819829940796 1.0037171840667725 -1.0081603527069092 0.10540319979190826 1.0080881118774414 -0.5411403179168701 -0.9856063723564148 1.0022270679473877 0.6371829509735107 -1.1670252084732056 1.000030517578125 1.308279037475586 0.04504900425672531 1.0022302865982056
64 0.5281455516815186 0.5686190128326416 1.0014888048171997 -0.6988641023635864 1.1759775876998901 1.0039821863174438 -0.9240065813064575 0.1274336874485016 1.0066945552825928 -0.510703444480896 -0.931350588798523 1.0021812915802002 0.6092614531517029 -1.1334850788116455 1.0005871057510376 1.258925437927246 0.05281338840723038 1.002869725227356
65 0.5013351440429688 0.48553553223609924 1.0017014741897583 -0.6835813522338867 1.1324321031570435 1.003848671913147 -0.8357105851173401 0.15163758397102356 1.0060303211212158 -0.48231077194213867 -0.8762813806533813 1.0021748542785645 0.5807904601097107 -1.099995732307434 1.0012763738632202 1.2087726593017578 0.05991682782769203 1.0031852722167969
66 0.47488656640052795 0.4046821892261505 1.0017625093460083 -0.6672497391700745 1.0841164588928223 1.0037074089050293 -0.7434279322624207 0.17911985516548157 1.0083297491073608 -0.4542118012905121 -0.8207899928092957 1.00223970413208 0.5514798760414124 -1.0667763948440552 1.002097487449646 1.1579418182373047 0.06634119153022766 1.003220796585083
67 0.4488556385040283 0.32842132449150085 1.0021717548370361 -0.6509650349617004 1.0317010879516602 1.0043712854385376 -0.6464324593544006 0.21025332808494568 1.0097095966339111 -0.4258037209510803 -0.7660852670669556 1.0028998851776123 0.5212803483009338 -1.0330976247787476 1.0022743940353394 1.1065469980239868 0.07166802883148193 1.002419114112854
68 0.42433080077171326 0.25746771693229675 1.0023537874221802 -0.6343187093734741 0.9754510521888733 1.0057507753372192 -0.546293318271637 0.24280595779418945 1.0079002380371094 -0.3989308476448059 -0.7134693264961243 1.0033564567565918 0.4896215498447418 -0.9988506436347961 1.0013562440872192 1.0543653964996338 0.07735688239336014 1.0024073123931885
69 0.4004581868648529 0.19231893122196198 1.0017908811569214 -0.6173664331436157 0.9161975979804993 1.0072752237319946 -0.444651335477829 0.27289873361587524 1.0061609745025635 -0.3735915422439575 -0.6629245281219482 1.0029106140136719 0.45527175068855286 -0.965462863445282 1.0008054971694946 1.0018930435180664 0.08195804804563522 1.00313138961792
70 0.3756383955478668 0.12724465131759644 1.0017539262771606 -0.5975195169448853 0.8499589562416077 1.0078564882278442 -0.33431029319763184 0.302513062953949 1.005881667137146 -0.3484663665294647 -0.6102508306503296 1.0018991231918335 0.41774848103523254 -0.9327778816223145 1.0011718273162842 0.9497372508049011 0.08623769879341125 1.0035557746887207
71 0.35494375228881836 0.07272237539291382 1.001772403717041 -0.5775870084762573 0.7895663976669312 1.0074126720428467 -0.23394614458084106 0.32877087593078613 1.0060070753097534 -0.3273170292377472 -0.5631374716758728 1.0015523433685303 0.3744353950023651 -0.8997607231140137 1.0020736455917358 0.8934656381607056 0.08966958522796631 1.0037553310394287
72 0.33547285199165344 0.02231540158390999 1.0011972188949585 -0.5559850931167603 0.7310110330581665 1.0063587427139282 -0.13224512338638306 0.35670045018196106 1.005929708480835 -0.30694836378097534 -0.5180294513702393 1.0021708011627197 0.33359938859939575 -0.8722637295722961 1.0020345449447632 0.843488335609436 0.09170082211494446 1.0039699077606201
73 0.3171001076698303 -0.025424500927329063 1.0004831552505493 -0.5329485535621643 0.6750883460044861 1.0048542022705078 -0.028056418523192406 0.3840218782424927 1.003982663154602 -0.2883692681789398 -0.47552087903022766 1.0023101568222046 0.29192519187927246 -0.8484228849411011 1.0011252164840698 0.794942319393158 0.09261255711317062 1.004749059677124
74 0.2989637851715088 -0.0708959698677063 1.0009088516235352 -0.5094112157821655 0.6207461953163147 1.0037204027175903 0.07881182432174683 0.40791967511177063 1.0021793842315674 -0.2725043296813965 -0.4362088143825531 1.0012391805648804 0.24919728934764862 -0.827890157699585 1.0004266500473022 0.7473008036613464 0.09172594547271729 1.005039930343628
75 0.28212791681289673 -0.11358307301998138 1.0025604963302612 -0.48538631200790405 0.568888247013092 1.0029269456863403 0.18724827468395233 0.4280034005641937 1.0022886991500854 -0.25979724526405334 -0.40128791332244873 1.0004884004592896 0.20570626854896545 -0.809448778629303 1.0004292726516724 0.7003552913665771 0.08960086107254028 1.0049139261245728
76 0.2668314576148987 -0.152680441737175 1.0022649765014648 -0.4621583819389343 0.5204628705978394 1.0019502639770508 0.29461047053337097 0.444525808095932 1.0026975870132446 -0.24956947565078735 -0.36920425295829773 1.0021406412124634 0.16167503595352173 -0.7922883033752441 1.0010501146316528 0.6542017459869385 0.08794068545103073 1.0050147771835327
77 0.253011554479599 -0.18805280327796936 1.0007025003433228 -0.4396636486053467 0.47541889548301697 1.000525712966919 0.39778098464012146 0.4581754505634308 1.0022953748703003 -0.24211782217025757 -0.33933141827583313 1.0037651062011719 0.11686664074659348 -0.7760961055755615 1.0018943548202515 0.6085771322250366 0.08700442314147949 1.005222201347351
78 0.24095557630062103 -0.22251425683498383 1.0014668703079224 -0.41628068685531616 0.43056878447532654 0.9993018507957458 0.5046720504760742 0.4697834551334381 1.0001941919326782 -0.23662322759628296 -0.31079885363578796 1.0040851831436157 0.06651061028242111 -0.7600207924842834 1.002966046333313 0.5606340765953064 0.08886886388063431 1.0050454139709473
79 0.23322021961212158 -0.24976015090942383 1.0029714107513428 -0.39652901887893677 0.3928264379501343 0.9978375434875488 0.5969148874282837 0.4762398600578308 0.9994155168533325 -0.23242975771427155 -0.2883753776550293 1.0037915706634521 0.017201367765665054 -0.7469038367271423 1.002989411354065 0.5179625749588013 0.09280911087989807 1.0044244527816772
80 0.22647270560264587 -0.27440112829208374 1.0027127265930176 -0.3775438964366913 0.358871728181839 0.9968671798706055 0.6849880218505859 0.476585328578949 0.9994755983352661 -0.22824129462242126 -0.2696966826915741 1.003448247909546 -0.035779885947704315 -0.7348676919937134 1.0023295879364014 0.47787338495254517 0.09956973791122437 1.0035407543182373
81 0.219166561961174 -0.3002353608608246 1.0017446279525757 -0.3589555323123932 0.3296041488647461 0.9978905916213989 0.7689443826675415 0.4730148911476135 0.999822199344635 -0.22437629103660583 -0.2550449073314667 1.0024312734603882 -0.09292425215244293 -0.7224907875061035 1.002204179763794 0.43974390625953674 0.10857187211513519 1.0032318830490112
82 0.21009227633476257 -0.329537957906723 1.0021870136260986 -0.3396676182746887 0.30452248454093933 0.9986581802368164 0.8501189351081848 0.4638775885105133 0.9999364614486694 -0.22157874703407288 -0.24345500767230988 1.0009288787841797 -0.1552359163761139 -0.7067444324493408 1.0030086040496826 0.40470126271247864 0.11977279186248779 1.0022011995315552
83 0.19955603778362274 -0.3659892678260803 1.002678394317627 -0.3180947005748749 0.2823967933654785 0.9968389272689819 0.9343029260635376 0.4498659670352936 1.0001713037490845 -0.22050529718399048 -0.23247173428535461 1.00226891040802 -0.2274482548236847 -0.6849744319915771 1.003739833831787 0.36992865800857544 0.13402968645095825 1.0004760026931763
84 0.18960966169834137 -0.40192440152168274 1.0019607543945312 -0.3001139163970947 0.2650316059589386 0.9939994215965271 1.0073472261428833 0.436062216758728 0.999719500541687 -0.2196749597787857 -0.2243747115135193 1.004652500152588 -0.2940555810928345 -0.6561773419380188 1.0034853219985962 0.3406370282173157 0.14844900369644165 1.0011218786239624
85 0.18029740452766418 -0.43937745690345764 1.0018413066864014 -0.28336644172668457 0.25121447443962097 0.9924317598342896 1.0754506587982178 0.41992127895355225 0.9981458187103271 -0.218542218208313 -0.21875929832458496 1.0063118934631348 -0.35874244570732117 -0.6163537502288818 1.0028223991394043 0.3139590620994568 0.16213522851467133 1.00325608253479
86 0.16845004260540009 -0.4763069748878479 1.0031960010528564 -0.2706493139266968 0.23999179899692535 0.9936849474906921 1.1385080814361572 0.4028538763523102 0.9974586367607117 -0.21645081043243408 -0.21306641399860382 1.007857322692871 -0.4212089776992798 -0.5660314559936523 1.002543568611145 0.28827911615371704 0.17675329744815826 1.0042136907577515
87 0.15211887657642365 -0.5140205025672913 1.0032429695129395 -0.262160062789917 0.23092418909072876 0.9955905675888062 1.195690631866455 0.3839338421821594 0.9979554414749146 -0.21385391056537628 -0.20686528086662292 1.0075539350509644 -0.48283299803733826 -0.5079972743988037 1.0027498006820679 0.2645270824432373 0.1919725239276886 1.0041499137878418
88 0.13040338456630707 -0.5541719794273376 1.0015288591384888 -0.2561720311641693 0.22266295552253723 0.9968944787979126 1.2482024431228638 0.3644818663597107 0.9982930421829224 -0.20665186643600464 -0.2018522024154663 1.0052151679992676 -0.5440495610237122 -0.44603151082992554 1.0028352737426758 0.24289558827877045 0.20734372735023499 1.004625916481018
89 0.10288724303245544 -0.5963747501373291 1.0002104043960571 -0.2516840100288391 0.21483534574508667 0.9997203350067139 1.2952191829681396 0.34398069977760315 0.9982851147651672 -0.19487978518009186 -0.19969481229782104 1.0030336380004883 -0.603530764579773 -0.3802546262741089 1.0023632049560547 0.222364604473114 0.22245626151561737 1.0052412748336792
90 0.06996689736843109 -0.6407877802848816 0.9997271299362183 -0.24840357899665833 0.20877449214458466 1.0028854608535767 1.3383467197418213 0.32269713282585144 0.99820476770401 -0.17795924842357635 -0.19770489633083344 1.0017881393432617 -0.6600950956344604 -0.310078501701355 1.0016517639160156 0.20170976221561432 0.23600426316261292 1.0048208236694336
91 0.03305633366107941 -0.6861804723739624 0.999230146408081 -0.2465381771326065 0.20304791629314423 1.003281831741333 1.3767975568771362 0.2999175488948822 0.9987449049949646 -0.15890012681484222 -0.1938323676586151 1.0008277893066406 -0.711641252040863 -0.2365831732749939 1.0007981061935425 0.17894506454467773 0.2493256777524948 1.0023638010025024
92 -0.01021360233426094 -0.7356129288673401 0.9987257719039917 -0.24746444821357727 0.1937343031167984 1.0007293224334717 1.4142967462539673 0.2741508185863495 0.9990144968032837 -0.1363101303577423 -0.18861791491508484 1.0024276971817017 -0.761865496635437 -0.15153847634792328 1.000439167022705 0.15219758450984955 0.26200807094573975 0.9992940425872803
93 -0.05070539563894272 -0.7800161838531494 0.9985210299491882 -0.25090622901916504 0.18123671412467957 0.9994087219238281 1.4442986249923706 0.25114136934280396 0.999028205871582 -0.11406129598617554 -0.18561775982379913 1.00510573387146 -0.8020674586296082 -0.06911315768957138 1.000951886177063 0.12698926031589508 0.2738804519176483 0.99776291847229
94 -0.0913817510008812 -0.8240988254547119 0.9985573291778564 -0.2558402717113495 0.16344231367111206 0.9992566704750061 1.4701416492462158 0.2282697856426239 0.9984223246574402 -0.08862689137458801 -0.18387523293495178 1.0044552087783813 -0.8372987508773804 0.015937939286231995 1.0015977621078491 0.10287736356258392 0.28790339827537537 0.9986019730567932
95 -0.1325048804283142 -0.8669582009315491 0.9985446333885193 -0.26153475046157837 0.13861176371574402 0.9987157583236694 1.4928034543991089 0.2060445100069046 0.9978913068771362 -0.06184889003634453 -0.17823363840579987 1.0019044876098633 -0.8683810830116272 0.10281755030155182 1.0016924142837524 0.0797281488776207 0.3029353618621826 1.0005017518997192
96 -0.17394110560417175 -0.908425509929657 0.9985657930374146 -0.2670156955718994 0.10919277369976044 0.9976454377174377 1.5120346546173096 0.18562473356723785 0.9981147050857544 -0.03077416867017746 -0.16553129255771637 0.9989107251167297 -0.8965359926223755 0.1883632093667984 1.0017426013946533 0.05647384002804756 0.3173777461051941 1.0019736289978027
97 -0.2151249796152115 -0.9485754370689392 0.9989414811134338 -0.27185672521591187 0.07590870559215546 0.9972657561302185 1.528279185295105 0.1661297231912613 0.9982261061668396 0.005872626788914204 -0.14354312419891357 0.9973680377006531 -0.9204661250114441 0.2707168459892273 1.0017062425613403 0.03051452897489071 0.32918989658355713 1.0022807121276855
98 -0.25612974166870117 -0.9878271818161011 0.999681830406189 -0.27172544598579407 0.0407254733145237 0.9983458518981934 1.541295051574707 0.14826014637947083 0.9981279969215393 0.04694755747914314 -0.11440452188253403 0.997978925704956 -0.9421761631965637 0.3530934751033783 1.0020471811294556 0.0010949065908789635 0.33729618787765503 1.0015136003494263
99 -0.29632821679115295 -1.0255401134490967 1.000253438949585 -0.2633432447910309 0.005428526550531387 1.0007685422897339 1.552211046218872 0.13063779473304749 0.9978150129318237 0.09132543206214905 -0.08013202250003815 0.9988414645195007 -0.9598970413208008 0.4352293908596039 1.0013513565063477 -0.032923102378845215 0.34021639823913574 1.000793695449829
100 -0.33836835622787476 -1.0632579326629639 1.0004513263702393 -0.24417094886302948 -0.031035494059324265 1.003322958946228 1.5602006912231445 0.11425691097974777 0.9982646703720093 0.1371634304523468 -0.042266201227903366 0.9992954730987549 -0.9736415147781372 0.517717719078064 1.000813603401184 -0.07161726802587509 0.3379453420639038 1.0008996725082397
101 -0.37469667196273804 -1.0940933227539062 0.9998975396156311 -0.2160646915435791 -0.0713796317577362 1.0040814876556396 1.5662142038345337 0.0983392596244812 0.9985042214393616 0.1828630566596985 -0.0011658481089398265 1.0000306367874146 -0.9824751019477844 0.5979711413383484 1.000029444694519 -0.11685092747211456 0.331527441740036 1.0015813112258911
102 -0.4122573733329773 -1.123647689819336 0.999198317527771 -0.18240822851657867 -0.11693994700908661 1.0035609006881714 1.5696609020233154 0.08374523371458054 0.9986611604690552 0.2272436022758484 0.043931640684604645 1.0009503364562988 -0.9866726994514465 0.6744027137756348 0.9996995329856873 -0.16872656345367432 0.32317396998405457 1.0024287700653076
103 -0.45177894830703735 -1.1528323888778687 0.9995036125183105 -0.14129412174224854 -0.17291273176670074 1.002730131149292 1.5719707012176514 0.06935952603816986 0.9984850287437439 0.27448490262031555 0.09871989488601685 1.0014452934265137 -0.9878495931625366 0.7536123991012573 0.9999276399612427 -0.23231260478496552 0.31290650367736816 1.0028475522994995
104 -0.4864744246006012 -1.1788960695266724 1.0000782012939453 -0.10145118832588196 -0.23032669723033905 1.003045678138733 1.5732299089431763 0.05721769481897354 0.9983566403388977 0.31720736622810364 0.1544848531484604 1.0014543533325195 -0.9861496686935425 0.8211848735809326 1.0005590915679932 -0.29630059003829956 0.3034786283969879 1.0033491849899292
105 -0.5191757678985596 -1.202439785003662 1.000325083732605 -0.05992208048701286 -0.2905932068824768 1.0044095516204834 1.572737693786621 0.04714483022689819 0.9993739724159241 0.3598693907260895 0.214644655585289 1.000522494316101 -0.9813368320465088 0.883002519607544 1.0002772808074951 -0.3646143674850464 0.29518622159957886 1.003790259361267
106 -0.5498287677764893 -1.2245371341705322 0.9996569156646729 -0.015464605763554573 -0.35292062163352966 1.0047740936279297 1.5719972848892212 0.037766098976135254 0.999707818031311 0.402332603931427 0.27824223041534424 0.9998888969421387 -0.9741831421852112 0.9402437210083008 1.0000169277191162 -0.43464213609695435 0.2881009578704834 1.0036170482635498
107 -0.5784858465194702 -1.24396550655365 0.999331533908844 0.03325619548559189 -0.41626855731010437 1.0041704177856445 1.5703822374343872 0.029577363282442093 0.9997451901435852 0.4433055818080902 0.3444519340991974 0.999638557434082 -0.9637733101844788 0.9941337704658508 1.0001038312911987 -0.5056889057159424 0.2811174988746643 1.0037623643875122
108 -0.6054079532623291 -1.2609981298446655 0.9995517730712891 0.08446256816387177 -0.4789379835128784 1.00422203540802 1.568427324295044 0.022233761847019196 0.9995912313461304 0.48200711607933044 0.41215622425079346 0.9998894929885864 -0.9518656730651855 1.0450410842895508 1.0005598068237305 -0.5777410864830017 0.27186349034309387 1.004345178604126
109 -0.6303087472915649 -1.2760467529296875 0.9998482465744019 0.13725964725017548 -0.541208803653717 1.0045667886734009 1.5656155347824097 0.01584659330546856 0.9995606541633606 0.5182700157165527 0.4805414080619812 0.9998816847801208 -0.939751148223877 1.0934194326400757 1.0010160207748413 -0.6498026847839355 0.25872135162353516 1.004385232925415
110 -0.6529234051704407 -1.28900945186615 1.0000993013381958 0.18980559706687927 -0.6031853556632996 1.0051947832107544 1.562846064567566 0.00991768203675747 0.9994190335273743 0.5521174669265747 0.5492383241653442 0.9994139671325684 -0.9275810122489929 1.1387704610824585 1.0013835430145264 -0.720842182636261 0.24107930064201355 1.0035563707351685
111 -0.6751562356948853 -1.3007652759552002 1.0001963376998901 0.24474403262138367 -0.6705777049064636 1.004562258720398 1.5587011575698853 0.004596844781190157 0.9993586540222168 0.5867663621902466 0.6220054626464844 0.9980207085609436 -0.9142311215400696 1.1845747232437134 1.0014328956604004 -0.7961335778236389 0.2190626859664917 1.002439022064209
112 -0.692811906337738 -1.309699296951294 0.9996563196182251 0.2939882278442383 -0.7308902740478516 1.0033501386642456 1.5551464557647705 8.760674973018467e-05 0.9984983801841736 0.6156741380691528 0.6870588064193726 0.9976239800453186 -0.9017251133918762 1.2224444150924683 1.001870036125183 -0.86287522315979 0.19669342041015625 1.001560091972351
113 -0.7077586054801941 -1.316672682762146 0.9994194507598877 0.3404800295829773 -0.7907645106315613 1.0031383037567139 1.5513535737991333 -0.00350854336284101 0.9980660676956177 0.6424569487571716 0.7498188018798828 0.99720299243927 -0.888742983341217 1.2547715902328491 1.0026800632476807 -0.9274774789810181 0.1753469854593277 1.001835823059082
114 -0.7205407619476318 -1.3220313787460327 0.9998043179512024 0.38346144556999207 -0.8524024486541748 1.0037940740585327 1.5472882986068726 -0.0064107743091881275 0.9979472160339355 0.6674606204032898 0.8099960684776306 0.9967544674873352 -0.8752787113189697 1.2823622226715088 1.003051519393921 -0.9897657632827759 0.15612436830997467 1.00286865234375
115 -0.7312861680984497 -1.3261152505874634 0.9998772144317627 0.4243849813938141 -0.912902295589447 1.003297209739685 1.5435481071472168 -0.008791787549853325 0.9979591965675354 0.6896188259124756 0.8673235177993774 0.9961615800857544 -0.861503005027771 1.3047595024108887 1.002679705619812 -1.048797369003296 0.13873277604579926 1.0034540891647339
116 -0.7405659556388855 -1.3292802572250366 1.000225305557251 0.4635550379753113 -0.9702355265617371 1.0025023221969604 1.5399761199951172 -0.010835784487426281 0.9980068206787109 0.7090970873832703 0.9205291271209717 0.9965060353279114 -0.8476126790046692 1.322743535041809 1.0017012357711792 -1.1050395965576172 0.12359607964754105 1.0027625560760498
117 -0.7490139603614807 -1.3309556245803833 1.0003392696380615 0.5018472075462341 -1.023314356803894 1.0022906064987183 1.5366331338882446 -0.012026471085846424 0.9983261823654175 0.7257686853408813 0.970911979675293 0.998202383518219 -0.8348555564880371 1.3373945951461792 1.0004539489746094 -1.1584469079971313 0.10975732654333115 1.0015097856521606
118 -0.7568544149398804 -1.3315931558609009 1.0000369548797607 0.5397260785102844 -1.0700201988220215 1.0015208721160889 1.5334606170654297 -0.012730059213936329 0.9988316297531128 0.740067720413208 1.0174708366394043 0.9988478422164917 -0.8236525058746338 1.3493341207504272 0.9998897314071655 -1.2088451385498047 0.09626661241054535 1.001042366027832
119 -0.763906717300415 -1.3311251401901245 0.9995490312576294 0.5754758715629578 -1.1112546920776367 1.0010093450546265 1.530331015586853 -0.012248602695763111 0.999722957611084 0.7519267201423645 1.0606462955474854 0.9978631734848022 -0.8141552209854126 1.3589001893997192 1.0000953674316406 -1.2555932998657227 0.08368872106075287 1.0008658170700073
120 -0.7699776887893677 -1.3302042484283447 1.0000308752059937 0.6083517074584961 -1.146966576576233 1.0006946325302124 1.5277270078659058 -0.011559023521840572 1.0001384019851685 0.7623604536056519 1.1001701354980469 0.9974957704544067 -0.8063229322433472 1.3666421175003052 1.000327467918396 -1.2982901334762573 0.07246283441781998 1.001228928565979
121 -0.7754217386245728 -1.3287956714630127 1.0001649856567383 0.6406764984130859 -1.1816824674606323 0.9994868636131287 1.5252634286880493 -0.011797923594713211 1.0001296997070312 0.7725569009780884 1.1400659084320068 0.9990097284317017 -0.7985857725143433 1.3732935190200806 0.999731719493866 -1.3401234149932861 0.06196758151054382 1.0012425184249878
122 -0.7788641452789307 -1.327277660369873 0.9994524121284485 0.6671977043151855 -1.2103149890899658 0.9991693496704102 1.5234440565109253 -0.011309419758617878 1.0003575086593628 0.7805919051170349 1.174644112586975 1.0003011226654053 -0.792224109172821 1.3769882917404175 0.9992564916610718 -1.373624563217163 0.05379270389676094 1.0007843971252441
123 -0.7812873721122742 -1.3250148296356201 0.9997791051864624 0.6910597085952759 -1.2355005741119385 0.9996253252029419 1.5222489833831787 -0.012061573565006256 1.0001765489578247 0.7869349122047424 1.2043932676315308 0.9992648363113403 -0.7860493659973145 1.3798750638961792 0.9995132088661194 -1.4033308029174805 0.046615928411483765 1.0002155303955078
124 -0.7829157114028931 -1.3222072124481201 1.0002139806747437 0.7115412354469299 -1.257929801940918 0.9996928572654724 1.521647572517395 -0.01248597726225853 1.000022053718567 0.7920733690261841 1.2313026189804077 0.9993381500244141 -0.7798680067062378 1.3814737796783447 0.9998272061347961 -1.4301354885101318 0.039490584284067154 1.0000137090682983
125 -0.7841148972511292 -1.3195604085922241 0.9996863007545471 0.7288222312927246 -1.278196930885315 0.9998970627784729 1.5213159322738647 -0.012888512574136257 1.0002334117889404 0.7960560321807861 1.2553387880325317 0.9999736547470093 -0.7737694382667542 1.3817819356918335 1.0003345012664795 -1.4540905952453613 0.03399280458688736 0.9998413920402527
126 -0.7843029499053955 -1.3173531293869019 1.000412106513977 0.7432699799537659 -1.295922875404358 0.9991503953933716 1.5217429399490356 -0.013828825205564499 1.0001665353775024 0.7991228699684143 1.2757364511489868 0.9991341233253479 -0.7679537534713745 1.3812042474746704 1.000649333000183 -1.475319266319275 0.028488099575042725 1.0001275539398193
127 -0.7840631008148193 -1.3156421184539795 1.0018519163131714 0.75469571352005 -1.3112670183181763 0.9978958368301392 1.5218271017074585 -0.014561222866177559 1.000187635421753 0.8011336922645569 1.293357491493225 0.9979805946350098 -0.7622997164726257 1.3795063495635986 1.000472068786621 -1.4939628839492798 0.023600982502102852 1.000783920288086
128 -0.783626914024353 -1.314142107963562 1.0021370649337769 0.7637825012207031 -1.323280692100525 0.9980349540710449 1.5221102237701416 -0.015140843577682972 0.9996739029884338 0.8026184439659119 1.3075865507125854 0.997567355632782 -0.7576864957809448 1.377327561378479 1.0002044439315796 -1.5100903511047363 0.019153449684381485 1.000838279724121
129 -0.7833091616630554 -1.3130805492401123 1.0016149282455444 0.770888090133667 -1.3336191177368164 0.9993746280670166 1.5220868587493896 -0.01562599278986454 0.9990922212600708 0.8030637502670288 1.3187536001205444 0.9984797835350037 -0.7537273168563843 1.3747401237487793 0.9996488690376282 -1.5232254266738892 0.015331247821450233 1.0007059574127197
130 -0.7832291722297668 -1.3127981424331665 1.0016599893569946 0.7771894931793213 -1.3425335884094238 0.9999794363975525 1.521622657775879 -0.015867110341787338 0.9988583922386169 0.8027124404907227 1.3286097049713135 0.9991286993026733 -0.7497855424880981 1.3707199096679688 0.9995118975639343 -1.5342316627502441 0.011530387215316296 1.0000656843185425
131 -0.7833347916603088 -1.3129082918167114 1.0018528699874878 0.7815351486206055 -1.3486220836639404 0.9994637966156006 1.5214226245880127 -0.015772270038723946 0.9990640878677368 0.8010305166244507 1.3355551958084106 1.0004650354385376 -0.7466945648193359 1.3670399188995361 0.9993634223937988 -1.5416874885559082 0.008413445204496384 0.9993430376052856
132 -0.7833718657493591 -1.3131389617919922 1.0020538568496704 0.7854648232460022 -1.3533505201339722 0.9989967942237854 1.5216106176376343 -0.015743281692266464 0.9989988803863525 0.7991636991500854 1.3419513702392578 1.0015336275100708 -0.7432683110237122 1.3621660470962524 0.9986634850502014 -1.547785758972168 0.005612066015601158 0.9987004399299622
133 -0.7830116748809814 -1.3132952451705933 1.001597285270691 0.7890904545783997 -1.3573150634765625 0.9988057017326355 1.5218812227249146 -0.015528383664786816 0.9986132979393005 0.7965835928916931 1.347220778465271 1.0011634826660156 -0.7405598163604736 1.3572074174880981 0.9980616569519043 -1.5525954961776733 0.002090273890644312 0.9978243708610535
134 -0.7822310328483582 -1.313336968421936 1.001126766204834 0.7915806174278259 -1.359341025352478 0.9990912675857544 1.5224765539169312 -0.015419372357428074 0.9991961717605591 0.7949140071868896 1.3504548072814941 0.9995688796043396 -0.7389177680015564 1.3523614406585693 0.9976122379302979 -1.555823802947998 -0.0011050058528780937 0.9975093603134155
135 -0.7812164425849915 -1.3129889965057373 1.0012474060058594 0.793171226978302 -1.3603893518447876 0.999164879322052 1.5226322412490845 -0.015526718460023403 1.0002838373184204 0.7934201955795288 1.354043960571289 0.9998952150344849 -0.7387240529060364 1.3474915027618408 0.9971843361854553 -1.5575140714645386 -0.0038560032844543457 0.9975588321685791
136 -0.7802570462226868 -1.3128094673156738 1.001309871673584 0.7943093180656433 -1.361193060874939 0.9986252188682556 1.5222443342208862 -0.01573699340224266 1.0008046627044678 0.7932944297790527 1.3570125102996826 1.0000420808792114 -0.7391941547393799 1.3421592712402344 0.9968738555908203 -1.5585429668426514 -0.006589888129383326 0.9979516267776489
137 -0.7791123986244202 -1.312890887260437 1.0010956525802612 0.7946102023124695 -1.3611690998077393 0.9982346296310425 1.521621584892273 -0.015766778960824013 1.000779628753662 0.7926509976387024 1.359809160232544 0.9990553259849548 -0.7405948042869568 1.3373507261276245 0.9973312020301819 -1.5587350130081177 -0.00918014906346798 0.9983510971069336
138 -0.7774708867073059 -1.3126449584960938 1.0000050067901611 0.7938095331192017 -1.360329270362854 0.9985467195510864 1.520687222480774 -0.01566823571920395 1.000531792640686 0.7914385199546814 1.36162269115448 0.9983752369880676 -0.7417828440666199 1.3329087495803833 0.9982112646102905 -1.5581707954406738 -0.011870743706822395 0.9982789754867554
139 -0.775741457939148 -1.3120546340942383 0.99977046251297 0.7918180227279663 -1.359784722328186 0.9989036917686462 1.519675850868225 -0.015143495053052902 1.000097393989563 0.7901380062103271 1.362257480621338 0.9983338713645935 -0.7422821521759033 1.3296478986740112 0.9985406994819641 -1.5577213764190674 -0.013988272286951542 0.9977979063987732
140 -0.7732114791870117 -1.3113569021224976 0.9995294809341431 0.7896645069122314 -1.3577545881271362 0.9986385703086853 1.5192956924438477 -0.015227029100060463 0.9990389943122864 0.7885759472846985 1.362148404121399 0.9994681477546692 -0.7424877285957336 1.32609224319458 0.9986072182655334 -1.5576441287994385 -0.01567790098488331 0.9975582361221313
141 -0.7705670595169067 -1.3108725547790527 0.999447226524353 0.7873637080192566 -1.3544141054153442 0.9984087944030762 1.5194376707077026 -0.014900680631399155 0.9985026121139526 0.7861464619636536 1.360419511795044 1.0012425184249878 -0.7428953647613525 1.3235371112823486 0.9990150332450867 -1.557697057723999 -0.016582781448960304 0.9975318908691406
142 -0.7674843072891235 -1.3102679252624512 0.9996630549430847 0.7856473326683044 -1.3500611782073975 0.9985040426254272 1.5192303657531738 -0.013783526606857777 0.9990065097808838 0.7842342257499695 1.3582502603530884 1.0011975765228271 -0.7430139183998108 1.3213242292404175 0.9998362064361572 -1.5576616525650024 -0.016673222184181213 0.9976622462272644
143 -0.7641090750694275 -1.3096891641616821 1.000038743019104 0.7839099168777466 -1.3461158275604248 0.9986300468444824 1.518971562385559 -0.013266157358884811 0.9989978671073914 0.7827613353729248 1.357613444328308 1.000172734260559 -0.7437055706977844 1.3201916217803955 1.0007270574569702 -1.5572152137756348 -0.01612408272922039 0.9981766939163208
144 -0.7607983350753784 -1.3097944259643555 1.000509262084961 0.7833348512649536 -1.3414721488952637 0.9982380867004395 1.5178638696670532 -0.012431293725967407 0.9986788034439087 0.7811939716339111 1.355991244316101 0.9999149441719055 -0.7445467710494995 1.3194197416305542 1.001331090927124 -1.5561449527740479 -0.015072950161993504 0.9986652135848999
145 -0.7580332159996033 -1.310083031654358 1.0005028247833252 0.7823486924171448 -1.337619662284851 0.9971704483032227 1.5171844959259033 -0.01217754278331995 0.9982064962387085 0.7798071503639221 1.354051113128662 1.0008121728897095 -0.7458842396736145 1.3189597129821777 1.0014455318450928 -1.5541350841522217 -0.013731671497225761 0.9986110925674438
146 -0.7565172910690308 -1.3103077411651611 1.0008041858673096 0.781605064868927 -1.3340977430343628 0.9968042969703674 1.5166031122207642 -0.01184131857007742 0.9980438351631165 0.7780156135559082 1.351528525352478 1.0016398429870605 -0.7476750016212463 1.3186079263687134 1.001336932182312 -1.5519700050354004 -0.012431347742676735 0.9982864260673523
147 -0.7556120157241821 -1.3107730150222778 1.001424789428711 0.7795548439025879 -1.3314162492752075 0.9969972968101501 1.5158454179763794 -0.010950581170618534 0.9981032013893127 0.7765236496925354 1.3479292392730713 1.001760721206665 -0.7493184208869934 1.3194891214370728 1.0012286901474 -1.5494673252105713 -0.010703780688345432 0.9977738261222839
148 -0.755103349685669 -1.3103742599487305 1.0012651681900024 0.7768396735191345 -1.3291290998458862 0.9972553849220276 1.5150517225265503 -0.010029722936451435 0.9988075494766235 0.7745699286460876 1.3452202081680298 1.0018433332443237 -0.750680148601532 1.3203082084655762 1.0011588335037231 -1.5469640493392944 -0.00938576553016901 0.9973954558372498
149 -0.7543225288391113 -1.3083630800247192 1.0005922317504883 0.7746164202690125 -1.326004147529602 0.996896505355835 1.5140732526779175 -0.00861356034874916 0.9998703598976135 0.7725806832313538 1.3414448499679565 1.0012903213500977 -0.7519236207008362 1.3207765817642212 1.0009127855300903 -1.5442466735839844 -0.007990621030330658 0.9971240758895874
150 -0.7532243728637695 -1.305943489074707 1.0010099411010742 0.7728710770606995 -1.3219504356384277 0.9965646862983704 1.5131466388702393 -0.007338383235037327 1.0007262229919434 0.7703875303268433 1.3381679058074951 1.0002795457839966 -0.7525296807289124 1.320669174194336 1.0009021759033203 -1.5415074825286865 -0.0067434897646307945 0.9974005222320557
151 -0.752093493938446 -1.3039333820343018 1.0014420747756958 0.7712630033493042 -1.3172600269317627 0.996557354927063 1.5121467113494873 -0.0065710702911019325 1.0012069940567017 0.7687702178955078 1.3344154357910156 0.9983966946601868 -0.7524674534797668 1.3199328184127808 1.0011614561080933 -1.5387070178985596 -0.005756757687777281 0.9976920485496521
152 -0.7518706917762756 -1.3036824464797974 1.0006906986236572 0.7695581912994385 -1.312570333480835 0.997259795665741 1.511084794998169 -0.0058179027400910854 1.0015259981155396 0.7674994468688965 1.3319755792617798 0.9974648952484131 -0.7524507641792297 1.3187090158462524 1.0013554096221924 -1.5354481935501099 -0.005259132012724876 0.9980666041374207
153 -0.7523382306098938 -1.3037042617797852 0.9999333024024963 0.7671186923980713 -1.3082687854766846 0.9978365898132324 1.510607361793518 -0.005491976160556078 1.0012859106063843 0.7663766741752625 1.3302221298217773 0.9967746734619141 -0.7519133687019348 1.3171117305755615 1.0006989240646362 -1.5322908163070679 -0.003939891699701548 0.9983277916908264
154 -0.7531018257141113 -1.3035284280776978 1.000104308128357 0.7636685967445374 -1.3049876689910889 0.998945415019989 1.5101114511489868 -0.004969793371856213 1.0017210245132446 0.7656775116920471 1.3277318477630615 0.9977028965950012 -0.7518513202667236 1.3152397871017456 1.0000872611999512 -1.5287429094314575 -0.0033483027946203947 0.9980575442314148
155 -0.7539589405059814 -1.3028879165649414 1.0003833770751953 0.7610680460929871 -1.3032559156417847 0.9999372959136963 1.5097026824951172 -0.004296877421438694 1.0024712085723877 0.7639836668968201 1.3262701034545898 0.9997780919075012 -0.7516924738883972 1.3132656812667847 1.000147819519043 -1.5257115364074707 -0.0030547045171260834 0.9977931976318359
156 -0.7549335360527039 -1.3017642498016357 0.9998001456260681 0.7593680620193481 -1.3015152215957642 1.0007939338684082 1.509371280670166 -0.0039225006476044655 1.0028730630874634 0.7630286812782288 1.3247071504592896 1.0008482933044434 -0.7516667246818542 1.3115389347076416 0.9998874068260193 -1.522639274597168 -0.002512329490855336 0.9978735446929932
157 -0.7556506395339966 -1.300114631652832 0.9991773366928101 0.7579156756401062 -1.2998013496398926 1.0013396739959717 1.5091122388839722 -0.004100209567695856 1.0028681755065918 0.7624574303627014 1.3236281871795654 1.0010067224502563 -0.7515589594841003 1.3101022243499756 0.9991492629051208 -1.520288348197937 -0.002177266404032707 0.9982767701148987
158 -0.756168782711029 -1.2988251447677612 0.9996670484542847 0.7572864294052124 -1.2985661029815674 1.0012903213500977 1.5088874101638794 -0.0050535076297819614 1.0022218227386475 0.7621548175811768 1.3234800100326538 1.0012099742889404 -0.7515769004821777 1.3087486028671265 0.9989635348320007 -1.5185350179672241 -0.0023851231671869755 0.9981995820999146
159 -0.7561075091362 -1.2983101606369019 1.0002601146697998 0.7569667100906372 -1.2966872453689575 1.0013136863708496 1.5085434913635254 -0.005345165263861418 1.0017170906066895 0.7619129419326782 1.3238409757614136 1.000633716583252 -0.7516815662384033 1.3074800968170166 0.9990842938423157 -1.517246961593628 -0.003209616057574749 0.9970357418060303
160 -0.7558068633079529 -1.298201084136963 1.0008361339569092 0.7568782567977905 -1.2957651615142822 1.001739263534546 1.5083246231079102 -0.005626232363283634 1.0014680624008179 0.7618709802627563 1.3245468139648438 0.9998505711555481 -0.7518914341926575 1.3064610958099365 0.9990799427032471 -1.5165518522262573 -0.003873275825753808 0.9961506724357605
161 -0.7550018429756165 -1.2979897260665894 1.001258134841919 0.7564676403999329 -1.295518398284912 1.0020323991775513 1.5084532499313354 -0.005480223335325718 1.0016151666641235 0.7619960308074951 1.3251430988311768 1.0002081394195557 -0.7519001960754395 1.3062894344329834 0.9985499978065491 -1.5164357423782349 -0.0042321933433413506 0.9963960647583008
162 -0.7544587850570679 -1.2976655960083008 1.000854253768921 0.7557750940322876 -1.295272946357727 1.001950979232788 1.5086952447891235 -0.005631975829601288 1.0016639232635498 0.7616463303565979 1.3252720832824707 1.000964641571045 -0.7511875033378601 1.306213140487671 0.9983699321746826 -1.5163813829421997 -0.00431953277438879 0.9970142245292664
163 -0.754672646522522 -1.297612190246582 1.0001468658447266 0.7549471855163574 -1.2941480875015259 1.0010343790054321 1.508611798286438 -0.0052427686750888824 1.0015201568603516 0.7608359456062317 1.3251827955245972 1.0012104511260986 -0.75025874376297 1.3058944940567017 0.9984241724014282 -1.5162252187728882 -0.0037736804224550724 0.9977564215660095
164 -0.7552654147148132 -1.2974587678909302 0.9999856352806091 0.7533901333808899 -1.2922712564468384 1.0003399848937988 1.5085946321487427 -0.005369668360799551 1.0004525184631348 0.7591549754142761 1.3248919248580933 1.0017715692520142 -0.7491585612297058 1.3044683933258057 0.9981486797332764 -1.5159438848495483 -0.0028117038309574127 0.9979923367500305
165 -0.756525456905365 -1.2972609996795654 1.0002714395523071 0.7519115209579468 -1.2902963161468506 0.999697208404541 1.5083942413330078 -0.005356981419026852 0.9993007779121399 0.7574337124824524 1.3240216970443726 1.0022406578063965 -0.7482905387878418 1.3025810718536377 0.9976412057876587 -1.5154691934585571 -0.00234836433082819 0.9976142048835754
166 -0.7573447227478027 -1.2971391677856445 1.0000063180923462 0.7518073320388794 -1.2892042398452759 0.9990255236625671 1.5083378553390503 -0.0056791300885379314 0.9985806941986084 0.7560311555862427 1.3233805894851685 1.0020077228546143 -0.7476984262466431 1.3004591464996338 0.9978194236755371 -1.5152292251586914 -0.002496546134352684 0.9974304437637329
167 -0.7576476335525513 -1.2967195510864258 0.9997786283493042 0.7521060109138489 -1.2882609367370605 0.9987646341323853 1.507957935333252 -0.00574461231008172 0.9988957047462463 0.7544797658920288 1.32353675365448 1.0010740756988525 -0.7470179200172424 1.2985680103302002 0.9987820386886597 -1.5150607824325562 -0.0027234076987951994 0.9978834390640259
168 -0.7574120759963989 -1.297044038772583 1.000074863433838 0.7527483701705933 -1.287765383720398 0.9991557598114014 1.5071098804473877 -0.005774634890258312 1.000095009803772 0.7532339096069336 1.3239524364471436 1.0003552436828613 -0.7464869022369385 1.2966371774673462 0.9994317889213562 -1.5144048929214478 -0.002812477294355631 0.9985698461532593
169 -0.757012665271759 -1.2976046800613403 0.9997511506080627 0.7532086372375488 -1.2875670194625854 0.9996598362922668 1.5065301656723022 -0.006264832336455584 1.0011829137802124 0.7532402276992798 1.324231505393982 1.0006762742996216 -0.746002733707428 1.2948246002197266 0.9993321895599365 -1.5136582851409912 -0.0026608926709741354 0.9987494349479675
170 -0.7565565705299377 -1.2976173162460327 0.999060869216919 0.7532216906547546 -1.2878550291061401 0.9997192621231079 1.5065711736679077 -0.006765142548829317 1.001409888267517 0.7534744143486023 1.3245670795440674 1.0016127824783325 -0.7455688118934631 1.2927535772323608 0.998724102973938 -1.5130071640014648 -0.0023506160359829664 0.9984856843948364
171 -0.7566332221031189 -1.2970398664474487 0.9990334510803223 0.7525020837783813 -1.2881747484207153 0.9995487928390503 1.5068284273147583 -0.00718935439363122 1.0012465715408325 0.7537752389907837 1.3244645595550537 1.00117027759552 -0.7457770109176636 1.2917128801345825 0.9984452128410339 -1.512879729270935 -0.0027707908302545547 0.9983054399490356
172 -0.7570372223854065 -1.296513557434082 0.9985368847846985 0.7513582110404968 -1.2877999544143677 0.9994996786117554 1.5073084831237793 -0.00786670483648777 1.001015543937683 0.753537654876709 1.3244316577911377 1.0002514123916626 -0.7464185357093811 1.291053295135498 0.9987271428108215 -1.5134902000427246 -0.0035382003989070654 0.9983757138252258
173 -0.7579420208930969 -1.2957332134246826 0.9987281560897827 0.7500324249267578 -1.2872439622879028 0.9998648762702942 1.50778329372406 -0.008408822119235992 1.001241683959961 0.7534279227256775 1.3227726221084595 1.0009772777557373 -0.747322142124176 1.29019296169281 0.9987896084785461 -1.5139822959899902 -0.004923228640109301 0.9987555742263794
174 -0.7585735321044922 -1.2953464984893799 0.9993776082992554 0.748802900314331 -1.2874406576156616 1.0003817081451416 1.5077506303787231 -0.008258219808340073 1.0012719631195068 0.7535107731819153 1.3208372592926025 1.0036323070526123 -0.7480659484863281 1.2895444631576538 0.9986017942428589 -1.514768362045288 -0.006403215695172548 0.9994766712188721
175 -0.7584951519966125 -1.2959388494491577 0.9998860955238342 0.7481350898742676 -1.2890971899032593 1.0009666681289673 1.5076072216033936 -0.008066046983003616 1.0006314516067505 0.7535024285316467 1.3192734718322754 1.0052516460418701 -0.7485634684562683 1.2891873121261597 0.9983623623847961 -1.5152398347854614 -0.006579724606126547 1.0002588033676147
176 -0.7580966949462891 -1.2972753047943115 0.9999514222145081 0.7473629117012024 -1.2908471822738647 1.0020688772201538 1.5080443620681763 -0.007657863199710846 1.000693917274475 0.75285804271698 1.3183151483535767 1.004468560218811 -0.7485464215278625 1.2894535064697266 0.9983735680580139 -1.5153534412384033 -0.0059895901940763 1.0008405447006226
177 -0.7576727867126465 -1.2991119623184204 0.9998429417610168 0.7479997277259827 -1.2925877571105957 1.0024826526641846 1.5081411600112915 -0.0072609540075063705 1.0010401010513306 0.7531222701072693 1.3177179098129272 1.0021878480911255 -0.7483587265014648 1.2898396253585815 0.9985694289207458 -1.5154587030410767 -0.004767619073390961 1.0010688304901123
178 -0.7571022510528564 -1.3007806539535522 0.9997586011886597 0.7487425208091736 -1.2946549654006958 1.0020556449890137 1.5081678628921509 -0.006734723690897226 1.0005592107772827 0.7537493705749512 1.31795334815979 1.0011011362075806 -0.7483292818069458 1.2903003692626953 0.9987375140190125 -1.5154790878295898 -0.003536987816914916 1.0010353326797485
179 -0.7565307021141052 -1.302367091178894 0.9999634027481079 0.7489567399024963 -1.2959789037704468 1.0015250444412231 1.5081056356430054 -0.0062133073806762695 1.0002914667129517 0.7546176314353943 1.318551778793335 1.00082266330719 -0.7483634352684021 1.2911343574523926 0.9993121027946472 -1.5157930850982666 -0.0023496528156101704 1.00033700466156
180 -0.7564379572868347 -1.3033034801483154 1.0004448890686035 0.7491700649261475 -1.296836495399475 1.001098394393921 1.5079383850097656 -0.005688327364623547 0.9999585747718811 0.7555339336395264 1.3187780380249023 1.0004080533981323 -0.7486041784286499 1.2917077541351318 1.0000419616699219 -1.5165382623672485 -0.0017522256821393967 0.9995977878570557
181 -0.7564834952354431 -1.3041176795959473 1.0001397132873535 0.7491629123687744 -1.297468900680542 1.0005277395248413 1.5075409412384033 -0.0048963832668960094 0.99931800365448 0.7565997838973999 1.318886160850525 1.000140905380249 -0.7495870590209961 1.2920124530792236 1.0006649494171143 -1.5172120332717896 -0.0016997598577290773 0.9990302920341492
182 -0.7564440965652466 -1.3049845695495605 0.9995356798171997 0.7492563128471375 -1.2980777025222778 0.9998924732208252 1.5075958967208862 -0.0035382756032049656 0.9995107650756836 0.7575619220733643 1.31842839717865 0.9997705221176147 -0.750817060470581 1.292370080947876 1.0008260011672974 -1.5178757905960083 -0.002408042084425688 0.9989945888519287
183 -0.7561349272727966 -1.3061339855194092 0.999613881111145 0.749074399471283 -1.298129916191101 0.999707818031311 1.5076162815093994 -0.0021391280461102724 1.0002446174621582 0.7587054967880249 1.318261981010437 1.0001747608184814 -0.7519785165786743 1.2929631471633911 1.0011130571365356 -1.5182173252105713 -0.0037977357860654593 0.999189555644989
184 -0.7560591697692871 -1.3071544170379639 1.0004496574401855 0.7489849328994751 -1.2976527214050293 0.9998952746391296 1.5075560808181763 -0.001711519667878747 1.0000590085983276 0.7589080333709717 1.3180209398269653 1.0017383098602295 -0.7525588870048523 1.2945423126220703 1.0013505220413208 -1.5184626579284668 -0.004853514954447746 0.9991045594215393
185 -0.7555591464042664 -1.3081132173538208 1.0007141828536987 0.7482077479362488 -1.2970397472381592 1.0004329681396484 1.5070875883102417 -0.001106190960854292 1.0003557205200195 0.7592782378196716 1.3178653717041016 1.0016216039657593 -0.7524152994155884 1.2958074808120728 1.000571370124817 -1.5186289548873901 -0.006356634199619293 0.9987907409667969
186 -0.7548863291740417 -1.3084369897842407 1.0005217790603638 0.747484564781189 -1.2963902950286865 1.0003447532653809 1.5068291425704956 -0.0005915907095186412 1.001354455947876 0.7599394917488098 1.3186215162277222 0.9995192289352417 -0.7520216703414917 1.2960984706878662 0.999731719493866 -1.51840078830719 -0.0068764896132051945 0.9985998272895813
187 -0.7542276978492737 -1.307961106300354 1.0006333589553833 0.7470264434814453 -1.2963379621505737 0.9996054172515869 1.5064812898635864 -0.0003000762371812016 1.0020720958709717 0.7613476514816284 1.31853187084198 0.9980566501617432 -0.7518591284751892 1.2957950830459595 0.9996613264083862 -1.5178800821304321 -0.0070637972094118595 0.9987818002700806
188 -0.7534430623054504 -1.3075652122497559 1.0006041526794434 0.7473620176315308 -1.2966406345367432 0.9996525645256042 1.5067161321640015 -0.0004898153129033744 1.0016019344329834 0.7630085945129395 1.3196414709091187 0.9976068735122681 -0.7521679401397705 1.2951865196228027 0.9999781847000122 -1.5172784328460693 -0.006791121792048216 0.9991028904914856
189 -0.7525737881660461 -1.3079171180725098 1.0005427598953247 0.7474551796913147 -1.2973647117614746 1.0006211996078491 1.5069321393966675 0.0003465138142928481 1.000895380973816 0.7650473117828369 1.3198350667953491 0.9969667196273804 -0.7530655264854431 1.2949601411819458 0.9998987317085266 -1.516911506652832 -0.006069766823202372 0.9992474317550659
190 -0.751828134059906 -1.3081989288330078 1.00048828125 0.7468907833099365 -1.2978118658065796 1.0017356872558594 1.5077940225601196 -8.580772373534273e-06 1.0004675388336182 0.7672753930091858 1.3203850984573364 0.9973073601722717 -0.7534996867179871 1.2950612306594849 0.9996902346611023 -1.5169020891189575 -0.005569899920374155 0.9987346529960632
191 -0.7510450482368469 -1.3086696863174438 1.000365972518921 0.7461463809013367 -1.2981857061386108 1.0025938749313354 1.5085632801055908 2.6942454496747814e-05 1.0009644031524658 0.7685598731040955 1.3210963010787964 0.9972405433654785 -0.7539036870002747 1.296309471130371 0.9999964833259583 -1.5173622369766235 -0.005432142410427332 0.9978086352348328
192 -0.7504364252090454 -1.3085273504257202 1.0002682209014893 0.7451894283294678 -1.2988595962524414 1.0029174089431763 1.5094791650772095 -0.00031466688960790634 1.001057744026184 0.7706486582756042 1.32142972946167 0.9965417385101318 -0.7536796927452087 1.2974106073379517 1.0002559423446655 -1.5179775953292847 -0.006171697750687599 0.9975822567939758
193 -0.7501188516616821 -1.3085606098175049 1.0003775358200073 0.744921088218689 -1.2995494604110718 1.0028578042984009 1.5099999904632568 -0.0009046634077094495 1.0007143020629883 0.7721360921859741 1.320801019668579 0.9956448674201965 -0.7539688944816589 1.2985538244247437 1.0002824068069458 -1.5187511444091797 -0.006675857584923506 0.9983575344085693
194 -0.7493954300880432 -1.3088798522949219 1.0004512071609497 0.7450034022331238 -1.300083041191101 1.0026551485061646 1.5105454921722412 -0.0011542737483978271 1.0008354187011719 0.7733145952224731 1.3181209564208984 0.9950252771377563 -0.7541351318359375 1.2995916604995728 1.00026535987854 -1.5187753438949585 -0.007120313588529825 0.999093234539032
195 -0.7489339709281921 -1.3094805479049683 1.0006327629089355 0.7456666231155396 -1.3009941577911377 1.0029700994491577 1.5107237100601196 -0.0019905217923223972 1.0015541315078735 0.7740460634231567 1.3158698081970215 0.9962923526763916 -0.7542017698287964 1.3007038831710815 1.000331163406372 -1.51848304271698 -0.007535257842391729 0.9994858503341675
196 -0.7486993074417114 -1.3103821277618408 1.0009150505065918 0.7461856603622437 -1.300683617591858 1.0036990642547607 1.5109097957611084 -0.0036748365964740515 1.0010309219360352 0.7732799053192139 1.3152289390563965 0.9990090131759644 -0.7537215352058411 1.3018189668655396 1.0006515979766846 -1.5180392265319824 -0.0075073339976370335 0.999748706817627
197 -0.7493156790733337 -1.3112375736236572 1.0011757612228394 0.7464643120765686 -1.3008512258529663 1.0037356615066528 1.5114232301712036 -0.005797437392175198 1.0001012086868286 0.7711195349693298 1.3155579566955566 1.0007280111312866 -0.7527688145637512 1.3022540807724 1.000847578048706 -1.5173907279968262 -0.007164873648434877 0.9999971389770508
198 -0.7503609657287598 -1.3115140199661255 1.0009039640426636 0.7460119724273682 -1.3010048866271973 1.0034719705581665 1.511203408241272 -0.007337864954024553 1.000134825706482 0.7677507400512695 1.31629478931427 1.0005524158477783 -0.751723051071167 1.3022441864013672 1.0011430978775024 -1.5168052911758423 -0.007090028841048479 1.000441551208496
199 -0.7510257363319397 -1.3112285137176514 1.0004374980926514 0.7450939416885376 -1.301093578338623 1.0033063888549805 1.510573148727417 -0.008423096500337124 1.000471591949463 0.7648890614509583 1.3174622058868408 1.0001803636550903 -0.7508063316345215 1.3022642135620117 1.0014818906784058 -1.5167139768600464 -0.007206509355455637 1.0002782344818115


==> plot_data/Demo1RealSetpoints.csv <==
0 -1.2999651187182633 9.414795119778248e-06 0.999938962981048 1.2999741609953102 8.870713421023184e-05 0.999938962981048 -0.0003811286597922786 -0.9870778095247666 0.9999800396565494 -0.0018105266305193971 -0.20573846765441506 0.999938962981048 -0.0020565406252225356 0.20451144952747177 0.999938962981048 0.000959501937925338 0.9879278949349446 1.0004408907335631
1 -1.3000154233454215 2.977019867669406e-05 0.999938962981048 1.299978026673177 0.00011169774468214971 0.999938962981048 -0.0003811286597922786 -0.9870778095247666 0.9999800396565494 -0.0018105266305193971 -0.20573846765441506 0.999938962981048 -0.0020565406252225356 0.20451144952747177 0.999938962981048 0.000959501937925338 0.9879278949349446 1.0004408907335631
2 -1.3000487601790396 4.335757113012456e-05 0.999938962981048 1.2999863683991009 3.987751904863633e-05 0.999938962981048 -0.0003811286597922786 -0.9870778095247666 0.9999800396565494 -0.0018105266305193971 -0.20573846765441506 0.999938962981048 -0.0020565406252225356 0.20451144952747177 0.999938962981048 0.000959501937925338 0.9879278949349446 1.0004408907335631
3 -1.3000681246578334 5.1361072783465986e-05 0.999938962981048 1.300005493331706 4.7405418052715625e-05 0.999938962981048 -0.0003811286597922786 -0.9870778095247666 0.9999800396565494 -0.0018105266305193971 -0.20573846765441506 0.999938962981048 -0.0020565406252225356 0.20451144952747177 0.999938962981048 0.000959501937925338 0.9879278949349446 1.0004408907335631
4 -1.3000763784098606 5.491400198770701e-05 0.999938962981048 1.300022176783553 4.882961516159547e-05 0.999938962981048 -0.0003744265385654538 -0.9873039720223015 0.9999793173260403 -0.0018105266305193971 -0.20573846765441506 0.999938962981048 -0.0020565406252225356 0.20451144952747177 0.999938962981048 0.0008990752891628769 0.9877960549740084 0.9999375387839392
5 -1.3000765149115856 5.52039315956817e-05 0.999938962981048 1.2999253313801489 0.00014201279742830693 0.999938962981048 -0.00036131271886303044 -0.987746496726906 0.9999779039657415 -0.0018105266305193971 -0.20573846765441506 0.999938962981048 -0.0020565406252225356 0.20451144952747177 0.999938962981048 0.0008673360393078394 0.9882206691691844 0.9999350973031812
6 -1.3000705757733835 5.304274090650472e-05 0.999938962981048 1.299913937803278 0.00013061922055726798 0.999938962981048 -0.00034056509066390914 -0.9884466236348856 0.9999756678610323 -0.0018105266305193971 -0.20573846765441506 0.999938962981048 -0.0020565406252225356 0.20451144952747177 0.999938962981048 0.0008176925972268837 0.9888922798343861 0.9999314350820441
7 -1.3000604198135168 4.917073135039442e-05 0.999938962981048 1.299899899288919 0.00011678416292814927 0.999938962981048 -0.000313193468893613 -0.9893702766294595 0.9999727178461318 -0.018773964851706293 -0.21265715022929124 0.999938955509844 -0.0021362956633198035 0.20465102084414202 0.999938962981048 0.0007525864436780894 0.9897781304361094 0.999926552120528
8 -1.3000475240659457 4.417751567177793e-05 0.999938962981048 1.299883419293802 0.00010172836491999065 0.999938962981048 0.01735661596468309 -0.9806164768469565 0.999969351359771 -0.05196576530370443 -0.22619470838358013 0.9999389408911852 -0.0021362956633198035 0.2044001586962493 0.999938962981048 0.01827448347422755 0.9810134179713328 0.999938962981048
9 -1.2947471541489912 0.017588427381207136 0.999938962981048 1.2895075277069716 0.005095394550130413 0.9999389629384269 0.05190289220202324 -0.962554905949887 0.9999657450909634 -0.10447915580809222 -0.24761274139628567 0.9999389177627218 -0.0021362956633198035 0.2040032146163315 0.999938962981048 0.05274473301390706 0.9628298796553438 0.999938962981048
10 -1.2843940549943538 0.052003540147100014 0.999938962981048 1.2692213828652184 0.014881516945691545 0.9999389628550316 0.10654024281336961 -0.9333387895963237 0.9999620853842616 -0.172016945522731 -0.2819658238521038 0.9999388957474981 0.001363363546657718 0.19187353129673143 0.999938962981048 0.10732871486556714 0.9334425895972568 0.999938962981048
11 -1.268036133915219 0.10645303710033588 0.999938962981048 1.2371370176793524 0.03037390312399399 0.9999389627230901 0.17667657576201232 -0.8883584758990578 0.99995853014236 -0.2511753580975316 -0.32757071960256534 0.9999388760096559 0.008211310159611818 0.16872768333994562 0.999938962981048 0.16799361145868302 0.8949957782728558 0.999938962981048
12 -1.2472090823084203 0.17572333953876362 0.999938962981048 1.2004353972084945 0.0506282584191968 0.9999389618784736 0.2587770815854459 -0.8298578876149899 0.9999551730352627 -0.3376247410299885 -0.3839028175630243 0.9999388618657227 0.01904558448032068 0.13240801212602096 0.999938962981048 0.23146173487553529 0.8494224880723493 0.999938962981048
13 -1.222953784803817 0.25659271014536983 0.999938962981048 1.1609979024408867 0.07462560825638806 0.9999389603589806 0.34831682027609956 -0.7590338510510207 0.999952083970119 -0.42602839340150345 -0.4468248981146817 0.9999388534396383 0.03333903012176892 0.08467930132958945 0.999938962981048 0.2915362000386567 0.7991790520950959 0.999938962981048
14 -1.196644795068209 0.34432691427350687 0.999938962981048 1.122299458285753 0.10114667382090513 0.9999389580524186 0.4393195044111046 -0.6822289729519454 0.9999493160752995 -0.5133143661180184 -0.5137283816792759 0.9999388505448635 0.050138452304656224 0.02870693075350156 0.999938962981048 0.34230557166254755 0.7417537970112195 0.999938962981048
15 -1.1697541225419885 0.4336564226203192 0.999938962981048 1.087941452973079 0.13466572520696604 0.9999389559366415 0.5286351521997387 -0.6025627837927547 0.9999468873089024 -0.5966586007162341 -0.5816809467735145 0.9999388524032164 0.06824691508733396 -0.03154169337036309 0.999938962981048 0.3826107567573073 0.6793625700654101 0.999938962981048
16 -1.1434351634266184 0.5213580736716819 0.999938962981048 1.0588206686148764 0.1739448109424331 0.9999389541204103 0.6132750507104172 -0.523736303342913 0.999944802071708 -0.6735683258562984 -0.647685577969705 0.999938962981048 0.08321224628787773 -0.10232231467529011 0.999938962981048 0.41147475610624556 0.6126240831731099 0.999938962981048
17 -1.118413444420708 0.6047397279783522 0.999938962981048 1.0357715340571396 0.21918537005156608 0.999938952927772 0.6948411709478444 -0.4446807202019971 0.9999430493006686 -0.7428807438378041 -0.7099134291614528 0.999938962981048 0.09431250172412822 -0.18033760412887087 0.999938962981048 0.4322973316649881 0.542286039816482 0.999938962981048
18 -1.0955603706981614 0.6812225714896099 0.999938962981048 1.00688025351318 0.2776139172163194 0.9999389522941724 0.772110086915469 -0.36721423279341814 0.9999416092344665 -0.8038756472467214 -0.7670705282753988 0.999938962981048 0.1004256990449661 -0.26570661601465667 0.999938962981048 0.4462862025818659 0.47031261126539914 0.999938962981048
19 -1.0749343343404438 0.7500314340647615 0.999938962981048 0.9722077038540013 0.34719420759537906 0.9999389521889914 0.8451949523237947 -0.29176717230957633 0.9999404556583502 -0.8562484168830592 -0.8180920658963196 0.999938962981048 0.10222459588407037 -0.3542004659159129 0.999938962981048 0.4553544724875637 0.39820184942167425 0.999938962981048
20 -1.0568517105624557 0.8103724275439731 0.999938962981048 0.9289405670045062 0.4278447287608751 0.9999389525089284 0.912107913449507 -0.20701315347758414 0.999938962981048 -0.9002177573560503 -0.8626610628954314 0.999938962981048 0.09993794569739878 -0.44325266273995334 0.999938962981048 0.46362598957882944 0.31770467129589397 0.9999389640670068
21 -1.041286863816238 0.8619902137312948 0.999938962981048 0.8727089272757882 0.5108199230147352 0.9999389531326858 0.9726944792016357 -0.11430483921831922 0.999938962981048 -0.9362251553581584 -0.9006993772701049 0.999938962981048 0.09450666829432043 -0.5300595110934796 0.999938962981048 0.4718788795653277 0.2306562491970945 0.9999389661918664
22 -1.028335825678274 0.9051985229041415 0.999938962981048 0.805419047244391 0.5933046053316444 0.9999389539766762 1.026187932981353 -0.012230394400870695 0.999938962981048 -0.9649216702959204 -0.932427613625581 0.999938962981048 0.08697318082706937 -0.6116877763144175 0.999938962981048 0.4813512068566049 0.1363552517764699 0.999938969553648
23 -1.0177711315246032 0.9404476048056479 0.999938962981048 0.7281661442444656 0.6711639428728883 0.9999389549591704 1.068695896290044 0.09597986127449823 0.999938962981048 -0.9870774278729944 -0.9582324288965034 0.999938962981048 0.07801631642984388 -0.6867326697346674 0.999938962981048 0.4989810886969617 0.033238522497226045 0.999938962981048
24 -1.0093887142551958 0.9684159876298307 0.999938962981048 0.6456906349589776 0.7418905612652884 0.9999389559966405 1.1005621095665872 0.2074312988034454 0.999938962981048 -1.0035967080701116 -0.9786197495447659 0.999938962981048 0.06829862186915613 -0.7540880917176854 0.999938962981048 0.5241486861781677 -0.07578376618752797 0.999938962981048
25 -1.0029558193711154 0.989950458286284 0.999938962981048 0.5608764434432831 0.8044034832060682 0.9999389570398811 1.1214743046269169 0.318895657716929 0.999938962981048 -1.0154022848190765 -0.9943314920499285 0.999938962981048 0.05847288286217195 -0.8130221667905398 0.999938962981048 0.5578319650868259 -0.18886501663258956 0.999938962981048
26 -0.9981672617776016 1.0059498886074405 0.999938962981048 0.4768826580123384 0.8581903805079432 0.9999389580468506 1.1329485966572057 0.4262288277840511 0.999938962981048 -1.0232188889227984 -1.0058994313384402 0.999938962981048 0.04890911527709384 -0.8635062521123936 0.999938962981048 0.5974463468415873 -0.3011862577613861 0.999938962981048
27 -0.9948035116631573 1.0172010457675915 0.999938962981048 0.39696321759655223 0.9032975085026769 0.9999389589819084 1.1365243486841432 0.52704387544379 0.999938962981048 -1.027771233252968 -1.0139355652536597 0.999938962981048 0.03991324760840562 -0.9057574588838938 0.999938962981048 0.6412824997964799 -0.41009085425624225 0.999938962981048
28 -0.9925840081516937 1.0246298458264724 0.999938962981048 0.32275346906154984 0.9401428571181389 0.9999389598283662 1.1337323119805491 0.6194929858292388 0.999938962981048 -1.0297463911862543 -1.0190504674418368 0.999938962981048 0.03167815457396048 -0.940273887717107 0.999938962981048 0.6872010044620475 -0.5128648302234416 0.999938962981048
29 -0.9913021854396984 1.0289248425151993 0.999938962981048 0.2555668450861848 0.9693677161588636 0.9999389605753027 1.126474539819592 0.7019947146085747 0.999938962981048 -1.0297996968494723 -1.0218471836502172 0.999938962981048 0.02433485064821648 -0.9677102801620444 0.999938962981048 0.7328688416191095 -0.6069730725018072 0.999938962981048
30 -0.9906084373505866 1.0307231869462163 0.999938962981048 0.19633675438611786 0.9918956480225509 0.9999389612178059 1.11601511014476 0.7741131361748974 0.999938962981048 -1.028553727835932 -1.0229137038280385 0.999938962981048 0.017971482678197852 -0.9888198017890706 0.999938962981048 0.7767973876155897 -0.6912808618427089 0.999938962981048
31 -0.9905823948891671 1.0307980590227974 0.999938962981048 0.14522561274728402 1.0085459784678263 0.9999389617578477 1.1035523661482278 0.8357511581461885 0.999938962981048 -1.026590777306436 -1.0228127892900378 0.999938962981048 0.012643722981577876 -1.0044154986582559 0.999938962981048 0.8178828292692859 -0.7651641387167994 0.999938962981048
32 -0.9909646900845364 1.0296460870184434 0.999938962981048 0.10213335219232267 1.0201856120296016 0.9999389622004179 1.0900306548864176 0.8872691107456414 0.999938962981048 -1.0244375947345394 -1.0220667134617145 0.999938962981048 0.00837864009457776 -1.0153437065730713 0.999938962981048 0.8551324709478008 -0.8284032516069004 0.999938962981048
33 -0.9916006958220162 1.0275238298694827 0.999938962981048 0.06665167666383257 1.027639771210914 0.999938962553266 1.0764168859446785 0.9293391763497775 0.999938962981048 -1.0225389365316728 -1.0211336608986685 0.999938962981048 0.005172820413021412 -1.0224640820667912 0.999938962981048 0.8881672454195179 -0.8813550394093025 0.999938962981048
34 -0.99240144302389 1.0248558490575375 0.999938962981048 0.0381082593259474 1.0317235836868395 0.999938962981048 1.0632677960796864 0.9627580542215586 0.999938962981048 -1.0212144332204147 -1.0203719189021478 0.999938962981048 0.002984364629173804 -1.0266322478573855 0.999938962981048 0.9167857109320782 -0.9246169329316084 0.999938962981048
35 -0.9932967984908592 1.0218769608559575 0.999938962981048 0.015877763196711792 1.0333559170303457 0.999938962981048 1.0510112220124386 0.9884546233631709 0.999938962981048 -1.020589821059806 -1.0199833165481536 0.999938962981048 0.0017171583383625724 -1.0286815681767938 0.999938962981048 0.9410311473049954 -0.9590169312661113 0.999938962981048
36 -0.9942278258408307 1.0187838829602034 0.999938962981048 -0.0008286792606384949 1.0330476800846382 0.999938962981048 1.039902583503002 1.0074118111777375 0.999938962981048 -1.0204903307189142 -1.0199249244666895 0.999938962981048 0.0011942716700136368 -1.0294003954233735 0.999938962981048 0.9610935387688687 -0.9856511020482615 0.999938962981048
37 -0.9951506933637928 1.0157221103951841 0.999938962981048 -0.0129260129601937 1.0314434237698495 0.999938962981048 1.0301001938026495 1.0206459207630214 0.999938962981048 -1.0204909410891037 -1.0199328592791532 0.999938962981048 0.0011151695135399387 -1.0295002242251943 0.999938962981048 0.977264269883158 -1.0054850301570846 0.999938962981048
38 -0.9959571113213497 1.0127219458601642 0.999938962981048 -0.02109296955270039 1.0289093701996925 0.999938962981048 1.0216963818003872 1.0291850481133211 0.999938962981048 -1.0201300525898978 -1.0195883835720854 0.999938962981048 0.0011151695135399697 -1.0295002242251943 0.999938962981048 0.9899101393014857 -1.019519408074379 0.999938962981048
39 -0.996765444909004 1.0100574765261798 0.999938962981048 -0.026048972034872487 1.0258133691417175 0.999938962981048 1.0147353800640715 1.0340497868521534 0.999938962981048 -1.0194233250760485 -1.0189066436329084 0.999938962981048 0.0010955593344674594 -1.0289803914826656 0.999938962981048 0.9994412692203105 -1.0287014699792516 0.999938962981048
40 -0.9974843512375698 1.0076944021143104 0.999938962981048 -0.02854945524460585 1.0224856308684551 0.999938962981048 1.0092215548355203 1.036232345069909 0.999938962981048 -1.0183048322571853 -1.0178228636510054 0.999938962981048 0.0010571887434282993 -1.0279632518890618 0.999938962981048 1.0062936866591856 -1.0339507512250716 0.999938962981048
41 -0.9981083897434497 1.0056496007678415 0.999938962981048 -0.029136631366924036 1.0190921760714542 0.999938962981048 1.0051196232380044 1.0366698813880455 0.999938962981048 -1.016829031056985 -1.0163899491588313 0.999938962981048 0.0009964818880096457 -1.0263540156334496 0.999938962981048 1.0109160939565731 -1.0361590716986833 0.999938962981048
42 -0.9986372521047101 1.0039245632535714 0.999938962981048 -0.0282947274188462 1.0158344269132566 0.999938962981048 1.0023469010668815 1.0362067116939826 0.999938962981048 -1.0150943808064974 -1.0147038074011372 0.999938962981048 0.0009163934523852752 -1.0242310064053621 0.999938962981048 1.013759146821265 -1.0361848969958702 0.999938962981048
43 -0.9990749448184705 1.0025054289349882 0.999938962981048 -0.026500849431847086 1.0127795241147093 0.999938962981048 1.0007560313170425 1.0355378130503123 0.999938962981048 -1.0132245479938187 -1.0128849872727184 0.999938962981048 0.0008222651758113402 -1.0217358246948878 0.999938962981048 1.0152650884133432 -1.034840935401598 0.999938962981048
44 -0.9995233008819849 1.0013662119408755 0.999938962981048 -0.024046957813247068 1.010013122959075 0.999938962981048 0.9998583725572232 1.0341442456488412 0.999938962981048 -1.0113546564859304 -1.0110652515587724 0.999938962981048 0.0007208062257230143 -1.0190463192047339 0.999938962981048 1.0158556591018453 -1.0328724763852457 0.999938962981048
45 -0.9998111921547085 1.0004821924497207 0.999938962981048 -0.02131616158533484 1.007593005157628 0.999938962981048 0.9994636767739624 1.0323051836398613 0.999938962981048 -1.0096198313434086 -1.0093763940508693 0.999938962981048 0.0006193472756346848 -1.01635681371458 0.999938962981048 1.0159158568231377 -1.0309221253931913 0.999938962981048
46 -1.0000301634626425 0.9998148068652011 0.999938962981048 -0.01838068788720359 1.0055165257728813 0.999938962981048 0.999342779786505 1.0299037662487753 0.999938962981048 -1.0081437428747824 -1.0079390628982523 0.999938962981048 0.0005252189990607387 -1.0138616320041058 0.999938962981048 1.0157702934287844 -1.0294738701136903 0.999938962981048
47 -1.000189228753027 0.9993347717100592 0.999938962981048 -0.015458031963052263 1.003775139622181 0.999938962981048 0.9993740518658042 1.0270456405226687 0.999938962981048 -1.0070248576252445 -1.0068493528007354 0.999938962981048 0.00044513056343635027 -1.0117386227760183 0.999938962981048 1.0152340915790652 -1.0278268635068801 0.999938962981048
48 -1.0002971677382035 0.9990089620108491 0.999938962981048 -0.012805973489588052 1.0023836990468056 0.999938962981048 0.9994810483184032 1.023890168491635 0.999938962981048 -1.00631764457372 -1.0061604826050408 0.999938962981048 0.00038442370801767265 -1.010129386520406 0.999938962981048 1.0144503023992515 -1.0261012197915245 0.999938962981048
49 -1.0003617421065432 0.9988115458208652 0.999938962981048 -0.01026724041464477 1.0012292855616935 0.999938962981048 0.9996163622323179 1.0206265499797749 0.999938962981048 -1.0060049762774217 -1.0058558923596157 0.999938962981048 0.00034605311697848373 -1.009112246926802 0.999938962981048 1.0133887770285812 -1.0240715710691568 0.999938962981048
50 -1.0003924951465135 0.9987133408107718 0.999938962981048 -0.007960041098259428 1.0003574734743288 0.999938962981048 0.999751302606042 1.017455914930098 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.00032908908093329334 -1.0086625589688742 0.999938962981048 1.0121084477660884 -1.0217552303447914 0.999938962981048
51 -1.000396301904021 0.9986935122904737 0.999938962981048 -0.0059600614439324125 0.9997015289773248 0.999938962981048 0.9998693342862743 1.014575800752746 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059415 -1.0085924141842733 0.999938962981048 1.0106879043833406 -1.0192389965084443 0.999938962981048
52 -1.0003808673576513 0.9987295652380934 0.999938962981048 -0.0042491938027080095 0.9992744733013906 0.999938962981048 0.9999619681872093 1.0121639070101884 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.0092162768798791 -1.0166504996826717 0.999938962981048
53 -1.0003513755026574 0.9988063768797626 0.999938962981048 -0.0028359833572395 0.998966439812413 0.999938962981048 1.0000262801162507 1.0103578752808196 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.0077862254414953 -1.0141377245209633 0.999938962981048
54 -1.0003133145795615 0.9989082351483494 0.999938962981048 -0.0017051708527888643 0.9986586097801651 0.999938962981048 1.000063562117041 1.0092270474113552 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.0064876341949456 -1.0118526141564914 0.999938962981048
55 -1.000270143411235 0.9990252139737015 0.999938962981048 -0.0007955158136743122 0.998565833511358 0.999938962981048 1.000078836650595 1.008730551719217 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.005400746052721 -1.0099354732887995 0.999938962981048
56 -1.000225343360147 0.9991474230527561 0.999938962981048 -0.00011230811487166961 0.9986362295398826 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.0045873642061347 -1.008497048657063 0.999938962981048
57 -1.0001809351748296 0.9992690939304649 0.999938962981048 0.0003780226040426851 0.9986848556983144 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.004078359316653 -1.0075947008213761 0.999938962981048
58 -1.0001388262668682 0.9993848088288662 0.999938962981048 0.0006809696747744223 0.9988655252744123 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.0038549829048573 -1.0071978999316908 0.999938962981048
59 -1.0000999784653481 0.9994918095248685 0.999938962981048 0.0008948026978362407 0.998981699067151 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
60 -1.0000651911340044 0.9995878010049752 0.999938962981048 0.0010907315286721399 0.998934497105828 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
61 -1.0000347263422784 0.9996720012852454 0.999938962981048 0.001122470778527177 0.9990531123793247 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
62 -1.000008683380439 0.9997440839357001 0.999938962981048 0.001119418927579577 0.9992704041667939 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
63 -0.9999869164133511 0.9998044182090393 0.999938962981048 0.0010720135095268616 0.9993877986999116 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
64 -0.9999691406954299 0.9998537600009823 0.999938962981048 0.0009405804620502335 0.9995560574154893 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
65 -0.9999550152610637 0.9998930325307446 0.999938962981048 0.0008449557990254423 0.9996541235592722 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
66 -0.9999440928236087 0.9999234546171916 0.999938962981048 0.000708232876572971 0.9996384573910744 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
67 -0.9999359774243431 0.9999461107926283 0.999938962981048 0.0005973489588101814 0.9996970529292682 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
68 -0.9999301991030174 0.9999622914998503 0.999938962981048 0.0005251218197169917 0.999792677592293 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
69 -0.9999263886527818 0.9999730131757273 0.999938962981048 0.0004168828394421217 0.9998551388083539 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
70 -0.9999241303758222 0.9999794219063127 0.999938962981048 0.0004425183874019593 0.9998856573178299 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
71 -0.999923121148424 0.9999823549377058 0.999938962981048 0.0003723258156071658 0.9999200415051728 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
72 -0.9999230324131985 0.9999827207507354 0.999938962981048 0.00014648884548478655 0.9999894202500482 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
73 -0.9999236385364112 0.9999811442380827 0.999938962981048 8.545182653279218e-05 1.0000085451826533 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
74 -0.999924703125441 0.9999782807505183 0.999938962981048 5.472986032695496e-05 0.9999894202500482 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
75 -0.9999260731205131 0.9999745553422178 0.999938962981048 2.2787153742077907e-05 1.0000085451826533 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
76 -0.9999275939425136 0.9999703977819041 0.999938962981048 0.00011434268217006916 0.9999283832310962 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
77 -0.9999291722878219 0.9999660680608453 0.999938962981048 0.00011047700430310982 0.9999169896542252 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
78 -0.999930718408918 0.9999618166809534 0.999938962981048 -5.045726900031536e-05 0.9999403871781568 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003264429379059404 -1.0085924141842733 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
79 -0.9999321835891629 0.9999577801477343 0.999938962981048 -6.95822016052736e-05 0.9999428286589148 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.0003207024613312342 -1.0084402438409934 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
80 -0.9999335248371644 0.9999540793466558 0.999938962981048 1.0579749951679028e-05 0.999938962981048 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0059562044316919 -1.0058083784950032 0.999938962981048 0.00030947026002377785 -1.0081424971458361 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
81 -0.9999347237561466 0.9999507665854417 0.999938962981048 2.1973326822717975e-05 0.999938962981048 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0058503916553048 -1.005705165227529 0.999938962981048 0.00029169957673905037 -1.00767142633132 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
82 -0.9999357680051052 0.9999478775318522 0.999938962981048 1.0579749951679028e-05 0.999938962981048 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0056433512833403 -1.0055032112289748 0.999938962981048 0.0002682553344959837 -1.0070499590465676 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
83 -0.9999366577267877 0.9999454128365711 0.999938962981048 2.2176783552557966e-05 0.999938962981048 0.999938962981048 1.0000811364320332 1.008653333443566 0.999938962981048 -1.0053157886999586 -1.0051836958955016 0.999938962981048 0.00024070121759112067 -1.006319545922566 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
84 -0.999938962981048 0.999938962981048 0.999938962981048 3.7436038290556576e-05 0.999938962981048 0.999938962981048 1.000078636321692 1.008500091839308 0.999938962981048 -1.0048836468159623 -1.0047621704674528 0.999938962981048 0.00021100119679468804 -1.0055322485089802 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
85 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 1.0000737444381906 1.0082002490431041 0.999938962981048 -1.0043757486349223 -1.0042667498519167 0.999938962981048 0.00018130117599825558 -1.0047449510953943 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
86 -0.9999389629811855 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 1.0000660048945351 1.007725861946515 0.999938962981048 -1.003828295541381 -1.0037327460718208 0.999938962981048 0.00015374705909339297 -1.0040145379713925 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
87 -0.9999389629814545 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 1.0000557943847082 1.0071000196065654 0.999938962981048 -1.0032808424478399 -1.003198742291725 0.999938962981048 0.00013030281685032707 -1.00339307068664 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
88 -0.9999389629820001 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 1.0000437939293934 1.006364464461716 0.999938962981048 -1.0027729442667996 -1.002703321676189 0.999938962981048 0.00011253213356560062 -1.0029219998721242 0.999938962981048 1.003820249195644 -1.0071361438584399 0.999938962981048
89 -0.9999389629828025 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 1.000030858883293 1.0055716245687019 0.999938962981048 -1.0023408023828033 -1.0022817962481398 0.999938962981048 0.00010129993225814562 -1.002624253176967 0.999938962981048 1.0037519970449391 -1.0070095819285183 0.999938962981048
90 -0.9999389629836878 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 1.0000179238371925 1.0047787846756877 0.999938962981048 -1.002013239799422 -1.0019622809146667 0.999938962981048 9.633405962793608e-05 -1.0024926162766175 0.999938962981048 1.003618450311247 -1.006761942371726 0.999938962981048
91 -0.9999389629846198 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 1.0000059233818774 1.0040432295308381 0.999938962981048 -1.0018061994274576 -1.0017603269161124 0.999938962981048 9.555945568344306e-05 -1.002472082833687 0.999938962981048 1.0034071634367343 -1.006370147031519 0.999938962981048
92 -0.9999389629855078 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9999957128720505 1.0034173871908887 0.999938962981048 -1.0017146647328465 -1.0016710409599112 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.003128420037311 -1.00585326511323 0.999938962981048
93 -0.9999389629863153 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.999987973328395 1.0029430000942996 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.0028008117429357 -1.0052457716120586 0.999938962981048
94 -0.9999389629870216 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9999830814448938 1.0026431572980956 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.0024476894422059 -1.0045909667536492 0.999938962981048
95 -0.9999389629876198 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.999980918692489 1.0025105936897454 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.0020945671414758 -1.00393616189524 0.999938962981048
96 -0.9999389629881117 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9999805813345524 1.0024899156938378 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.0017669588471005 -1.0033286683940688 0.999938962981048
97 -0.9999389629885033 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9999805813345524 1.0024899156938378 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.0014882154476772 -1.0028117864757795 0.999938962981048
98 -0.9999389629888051 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9999805813345524 1.0024899156938378 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.0012769285731642 -1.0024199911355725 0.999938962981048
99 -0.9999389629890277 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9999805813345524 1.0024899156938378 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.0011433818394722 -1.0021723515787802 0.999938962981048
100 -0.999938962989184 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9999805813345524 1.0024899156938378 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.0010843394441713 -1.0020628675637087 0.999938962981048
101 -0.9999389629892844 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9999805813345524 1.0024899156938378 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.0010751296887672 -1.0020457896488588 0.999938962981048
102 -0.9999389629893407 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9999805813345524 1.0024899156938378 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.0010751296887672 -1.0020457896488588 0.999938962981048
103 -0.9999389629893617 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9999805813345524 1.0024899156938378 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.0010751296887672 -1.0020457896488588 0.999938962981048
104 -0.9999392143370261 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9999805813345524 1.0024899156938378 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.0010751296887672 -1.0020457896488588 0.999938962981048
105 -0.9999397061407023 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9999805813345524 1.0024899156938378 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 9.555945568344425e-05 -1.002472082833687 0.999938962981048 1.0010751296887672 -1.0020457896488588 0.999938962981048
106 -0.9999404842328262 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9850976581230004 0.988935695400032 0.999938962981048 -1.0017003866510705 -1.0016571136486385 0.999938962981048 0.010764081748914578 -1.0075409202347891 0.999938962981048 1.0010751296887672 -1.0020457896488588 0.999938962981048
107 -0.9999415107426124 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9559767328165221 0.962414599298622 0.999938962981048 -0.9971920936714783 -1.0070540482802819 0.999938962981048 0.03182571896522007 -1.0177273883276878 0.999938962981048 1.0010751296887672 -1.0020457896488588 0.999938962981048
108 -0.9999427172039024 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9099039527430282 0.9204550593757465 0.999938962981048 -0.9885329752494887 -1.0173037914161607 0.999938962981048 0.06514765872168289 -1.0338619139174585 0.999938962981048 1.0010751296887672 -1.0020457896488588 0.999938962981048
109 -0.9999440176239307 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.828751221746806 0.8595043442719235 0.999938962981048 -0.9748332163457136 -1.0335013885921813 0.999938962981048 0.10910814742474848 -1.0551589505701886 0.999938962981048 1.0010751296887672 -1.0020457896488588 0.999938962981048
110 -0.9999453180439615 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.7164537691445071 0.7825848951150264 0.999938962981048 -0.9567597481205685 -1.0548590553504036 0.999938962981048 0.160774966683963 -1.0801973530279463 0.999938962981048 1.0098484208297442 -0.9844248834679517 0.999938962981048
111 -0.9924881898721134 1.0051982886711168 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.570119734285505 0.6972633035269195 0.999938962981048 -0.9355180516983552 -1.0799532049521368 0.999938962981048 0.21646534623249292 -1.1071915850296556 0.999938962981048 1.0270148304373725 -0.9499466371293301 0.999938962981048
112 -0.9778957719510885 1.0154890379013526 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.39525315103609665 0.6067596463922006 0.999938962981048 -0.9127337463504949 -1.1067036957914975 0.999938962981048 0.2755619049755302 -1.1346645196463025 0.999938962981048 1.0541741396344548 -0.8953979356659982 0.999938962981048
113 -0.9548080365864271 1.0317702316163977 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.19855505030466905 0.5160000406913431 0.999938962981048 -0.8895872880235195 -1.1340336313974422 0.999938962981048 0.33527736082744786 -1.161315305394224 0.999938962981048 1.0887059134698527 -0.8259557888526058 0.999938962981048
114 -0.9261742823617435 1.056703432250729 0.999938962981048 0.0 0.999938962981048 0.999938962981048 -0.007706127099426592 0.42902371288185986 0.999938962981048 -0.8669905697805719 -1.160712912381359 0.999938962981048 0.3945458570736385 -1.1864117363784035 0.999938962981048 1.1290369375693023 -0.7449328084149703 0.999938962981048
115 -0.8934451285697086 1.0890602710147472 0.999938962981048 0.0 0.999938962981048 0.999938962981048 -0.2161280149744226 0.3481055126600922 0.999938962981048 -0.845613371176285 -1.1859513128045491 0.999938962981048 0.45126028745516755 -1.2092702251337466 0.999938962981048 1.1727919349752287 -0.6570350250760421 0.999938962981048
116 -0.8587174922464726 1.1282266543793138 0.999938962981048 -0.00944036362484839 1.0027453712386882 0.999938962981048 -0.4193656219163658 0.2748022909227755 0.999938962981048 -0.826170842616046 -1.2090961434776866 0.999938962981048 0.5043584223994076 -1.2296095247069456 0.999938962981048 1.2179721467736846 -0.5662768435722934 0.999938962981048
117 -0.8164545584398861 1.1764250900457691 0.999938962981048 -0.027912011974940133 1.0082365777771185 0.999938962981048 -0.6120025228634562 0.20994069236324958 0.999938962981048 -0.8088031657867157 -1.229642017883847 0.999938962981048 0.5528866562577547 -1.2472745353297452 0.999938962981048 1.262260811181982 -0.47724743390199503 0.999938962981048
118 -0.7681138851659115 1.2316780787220292 0.999938962981048 -0.05713636467225532 1.016924322020154 0.999938962981048 -0.7884863615564172 0.15402399666683986 0.999938962981048 -0.7937241737113554 -1.247485376547543 0.999938962981048 0.5963052580789938 -1.2622712410636698 0.999938962981048 1.304240445163325 -0.3929111606189155 0.999938962981048
119 -0.7132614770761556 1.2929632053437914 0.999938962981048 -0.09814262948031001 1.0304532246368037 0.999938962981048 -0.9463396915795783 0.10695030975744405 0.999938962981048 -0.7809389528082111 -1.2626201157668795 0.999938962981048 0.6340853094068231 -1.2747361674855804 0.999938962981048 1.3429041413617362 -0.3152328053631195 0.999938962981048
120 -0.6401915122667595 1.3589485630837 0.999938962981048 -0.14888833588057507 1.0481580968631607 0.999938962981048 -1.0841064567080274 0.0683265390630737 0.999938962981048 -0.7703689687795645 -1.2751394187241232 0.999938962981048 0.666368602557452 -1.2847826573483487 0.999938962981048 1.3776207770012516 -0.24586484369436726 0.999938962981048
121 -0.5507899433457388 1.4257191168899808 0.999938962981048 -0.2075877225860662 1.0697521722962466 0.999938962981048 -1.2014217299270464 0.03741383180735843 0.999938962981048 -0.7618805505539107 -1.2852011678416295 0.999938962981048 0.6932543921221561 -1.292655008596047 0.999938962981048 1.4078383739738154 -0.18521663055309706 0.999938962981048
122 -0.4458719646799118 1.484900051881466 0.999938962981048 -0.27028564177687886 1.0936741174577949 0.999938962981048 -1.2990056647241595 0.013450355796144975 0.999938962981048 -0.7553032013916439 -1.2930069887386701 0.999938962981048 0.7150893683685827 -1.2986026591794593 0.999938962981048 1.4336230557166256 -0.1334743288471124 0.999938962981048
123 -0.32798262479527185 1.5324151331115654 0.999938962981048 -0.3345912931832291 1.1189466066185927 0.999938962981048 -1.3780902318958466 -0.004417316004857834 0.999938962981048 -0.7504401786350087 -1.2987892290007221 0.999938962981048 0.7323227637562185 -1.302892747784865 0.999938962981048 1.455115410830002 -0.09035554063539533 0.999938962981048
124 -0.2037568285164908 1.5653623055716634 0.999938962981048 -0.398038344280982 1.144486313002051 0.999938962981048 -1.4403422388430274 -0.01705188198830764 0.999938962981048 -0.7470741904965361 -1.3028050579343036 0.999938962981048 0.7454678996144497 -1.3058011617379275 0.999938962981048 1.4726030612999472 -0.05526943655979554 0.999938962981048
125 -0.07716360972929641 1.5830842005676447 0.999938962981048 -0.45818290284561836 1.169158956885586 0.999938962981048 -1.4881130405590992 -0.02547318948942534 0.999938962981048 -0.7449682098859626 -1.3053346354564037 0.999938962981048 0.7550761436811426 -1.3076054160181485 0.999938962981048 1.486427666612418 -0.027529663521194483 0.999938962981048
126 0.046355698958729555 1.587673085899377 0.999938962981048 -0.5138075633759547 1.1923694595781265 0.999938962981048 -1.5230203151544746 -0.0304320403658152 0.999938962981048 -0.7438632363862018 -1.306684367402162 0.999938962981048 0.761718802453688 -1.308578753013703 0.999938962981048 1.4969889747809628 -0.006329924431057303 0.999938962981048
127 0.16390877334424112 1.5809219178106102 0.999938962981048 -0.5637893815932697 1.2135683258562984 0.999938962981048 -1.5471535386211737 -0.03266131575467187 0.999938962981048 -0.7434705648976107 -1.3071950437940605 0.999938962981048 0.7659722688477225 -1.308982004252246 0.999938962981048 1.504709659322853 0.0091780347973855 0.999938962981048
128 0.2730002594815243 1.5652234131351095 0.999938962981048 -0.6076711325418868 1.232438734092227 0.999938962981048 -1.5623415835037282 -0.0327815586820073 0.999938962981048 -0.7434593747774695 -1.3072575050101214 0.999938962981048 0.7684043905962296 -1.3090534175644197 0.999938962981048 1.510026644350575 0.019869629017109675 0.999938962981048
129 0.37202050607643794 1.542907045272043 0.999938962981048 -0.6453682058168291 1.2488320566423545 0.999938962981048 -1.5703478092796614 -0.03135532700582903 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7695600248217205 -1.3089944151127662 0.999938962981048 1.5133817207220535 0.0266291780142123 0.999938962981048
130 0.4594938967190423 1.5168479723842891 0.999938962981048 -0.6769782606484175 1.262793053987244 0.999938962981048 -1.5728737245806248 -0.028901028473769328 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7699410992767106 -1.3089472131514435 0.999938962981048 1.5152131049932098 0.030333370089691957 0.999938962981048
131 0.5350778972990533 1.488858855364806 0.999938962981048 -0.7028927477848657 1.2743754387035742 0.999938962981048 -1.5715504420097457 -0.025898007141331197 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7699777214880816 -1.3089608447523429 0.999938962981048 1.5159462459284725 0.0318331236894789 0.999938962981048
132 0.5987829218420972 1.46085187332784 0.999938962981048 -0.7236390270699186 1.2837954852951654 0.999938962981048 -1.567916501358074 -0.022783898434400436 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7699600207525854 -1.3089895321512504 0.999938962981048 1.5159820328966565 0.03193020545426216 0.999938962981048
133 0.6512808618427076 1.4337609993794571 0.999938962981048 -0.7397281818089337 1.291365499842321 0.999938962981048 -1.5633757540615054 -0.019943235572374603 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7699600207525854 -1.3089895321512504 0.999938962981048 1.5156800410713682 0.03134391477791147 0.999938962981048
134 0.6934860261668583 1.4085905416067048 0.999938962981048 -0.7518356883449812 1.2970960620949938 0.999938962981048 -1.5591287982828257 -0.017684865871150795 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7699600207525854 -1.3089895321512504 0.999938962981048 1.5153334561288099 0.03066115909117408 0.999938962981048
135 0.7264012200482047 1.38578214802001 0.999938962981048 -0.760479140598773 1.3013104647968992 0.999938962981048 -1.5543277129476105 -0.015596438984303686 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7699600207525854 -1.3089895321512504 0.999938962981048 1.5151306577296417 0.030259923618294254 0.999938962981048
136 0.7511442185737582 1.3656102609472744 0.999938962981048 -0.7662115339620145 1.3042343414614295 0.999938962981048 -1.5494598460353057 -0.013759183706362024 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7695765195464567 -1.30886932098196 0.999938962981048 1.514684082562741 0.029693492436496036 0.999938962981048
137 0.7690435892566978 1.3482126317324121 0.999938962981048 -0.7696672465183467 1.3059962767418436 0.999938962981048 -1.544270595223246 -0.012011747392480548 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7688778474104487 -1.308546672037198 0.999938962981048 1.5141327148248747 0.028580380667541476 0.999938962981048
138 0.781151932067288 1.3335409248719838 0.999938962981048 -0.7712739443138931 1.3070684937081003 0.999938962981048 -1.5388568399449438 -0.010329625493869394 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7677830650039102 -1.3080178578624748 0.999938962981048 1.5133131911170792 0.026928515477970642 0.999938962981048
139 0.7886654268359486 1.3214580622723464 0.999938962981048 -0.7715663116346732 1.3075150812300997 0.999938962981048 -1.5333877585663656 -0.008722399888567068 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7663449239466648 -1.3073094346026657 0.999938962981048 1.5122485020498266 0.02478387808872737 0.999938962981048
140 0.7924592857954603 1.3117679012036447 0.999938962981048 -0.7708403780226041 1.3074558753217165 0.999938962981048 -1.5280728434189694 -0.0072199914384184025 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7646585818646877 -1.3064699351974707 0.999938962981048 1.5110007019257181 0.022270577105014056 0.999938962981048
141 0.7933535951450786 1.3042313092813778 0.999938962981048 -0.7694047873368531 1.3070430616168711 0.999938962981048 -1.5231379848577833 -0.005862988672785417 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7628434797329822 -1.3055605012488367 0.999938962981048 1.5096546322010966 0.019558295439517242 0.999938962981048
142 0.7920518953822724 1.2985884791251114 0.999938962981048 -0.7674965666676841 1.3063828445285404 0.999938962981048 -1.5188048378999235 -0.004695117895684726 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7610300797623433 -1.3046480386871449 0.999938962981048 1.508306324452447 0.01683929970193571 0.999938962981048
143 0.7893017543901663 1.2945238375435728 0.999938962981048 -0.7653287352112391 1.3056585385703097 0.999938962981048 -1.5152693412395517 -0.0037563481184820827 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7593488095493572 -1.303799527418511 0.999938962981048 1.5070532344533625 0.014309518723105359 0.999938962981048
144 0.7855934779593019 1.2917881020098851 0.999938962981048 -0.7631118706829026 1.3047968993194374 0.999938962981048 -1.512675088981697 -0.003075251132642367 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7579189992764619 -1.3030763458349275 0.999938962981048 1.5059852900784323 0.012150028992583772 0.999938962981048
145 0.7814077664625411 1.2901026979166912 0.999938962981048 -0.7610333567308571 1.3038878546505124 0.999938962981048 -1.5110762264132078 -0.0026590881281405446 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7568355973594916 -1.3025274740402988 0.999938962981048 1.5051747184667499 0.01050630207220654 0.999938962981048
146 0.7770329597223999 1.2892646673964432 0.999938962981048 -0.759001841283405 1.3030728069907733 0.999938962981048 -1.5103824468159337 -0.002479639763720647 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7561510058160692 -1.302180215482706 0.999938962981048 1.504662210964283 0.00945972065390965 0.999938962981048
147 0.7727349248872563 1.2890563091643747 0.999938962981048 -0.7571031830805385 1.302302926725059 0.999938962981048 -1.5102750880384592 -0.002451945643555256 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7558484009820076 -1.3020265805727929 0.999938962981048 1.5044365774508908 0.008986887213761502 0.999938962981048
148 0.7686588521540759 1.2893272143956218 0.999938962981048 -0.7554690186264638 1.3016132084109013 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7435155288349053 -1.3072422457553834 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044036174606565 0.008897773166091551 0.999938962981048
149 0.7649238563188574 1.2899703970458085 0.999938962981048 -0.7540576392915638 1.3010105695771153 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7437373833519317 -1.3070671259299855 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
150 0.761596931872514 1.2907821893978701 0.999938962981048 -0.7528716900133265 1.3004465875219986 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7440001736962758 -1.3067726806328033 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
151 0.758704112641413 1.2917085532603314 0.999938962981048 -0.7518826868495745 1.2999940997548345 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7443799803898012 -1.3063171364344754 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
152 0.7562446940095148 1.2926865568528934 0.999938962981048 -0.7510983611560412 1.2995810825932594 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7448599170760329 -1.3057222515105749 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
153 0.7542015923878068 1.2936557211335988 0.999938962981048 -0.7504765973896502 1.29928810490229 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7454104853131417 -1.3050270002055102 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
154 0.7525464435969966 1.2945825831499183 0.999938962981048 -0.7499799595121107 1.299094414095482 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7459949996293037 -1.3042802067762391 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
155 0.7512434393099497 1.2954419182558596 0.999938962981048 -0.7496487319559312 1.2989147618030334 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7465735741097681 -1.3035351506654238 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
156 0.7502525511686209 1.2962184498954397 0.999938962981048 -0.7494287952309743 1.2987827183853673 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7471064684040671 -1.3028450635990463 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
157 0.7495246074365722 1.2969004005731926 0.999938962981048 -0.7493288979766228 1.2988002156641336 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.747557462979602 -1.3022586170935508 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
158 0.749020023201295 1.2974851786096058 0.999938962981048 -0.7492639952798039 1.2987418235826695 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7478979392946654 -1.301814497040284 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
159 0.7486941308653623 1.297974282346021 0.999938962981048 -0.7491584012370169 1.2986445712658063 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7481124814886985 -1.3015339795270748 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
160 0.7485139104691096 1.2983729771526722 0.999938962981048 -0.7491852575253559 1.2986382641071812 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7482071203633215 -1.3014100224719962 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
161 0.7484436376660973 1.298689793027715 0.999938962981048 -0.7492867824335459 1.2987454858038066 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
162 0.7484583293098185 1.2989332272774126 0.999938962981048 -0.7493429364909817 1.2987772250536618 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
163 0.7485316956140613 1.2991140036936728 0.999938962981048 -0.7493771172215947 1.298795943072807 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
164 0.7486463640961601 1.2992409715026578 0.999938962981048 -0.7494601275673693 1.298846807255267 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
165 0.7487846258726316 1.2993243999165576 0.999938962981048 -0.7495712149418621 1.298773155919065 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
166 0.7489355042451907 1.2993720136000912 0.999938962981048 -0.749665415407778 1.2987973672699158 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
167 0.7490882646361904 1.29939235469767 0.999938962981048 -0.749702444532609 1.2989271726635536 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
168 0.7492368188592191 1.2993914415165277 0.999938962981048 -0.7497726371044039 1.2989540289518926 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
169 0.7493755994485294 1.2993756866640156 0.999938962981048 -0.7497956277148757 1.2989288003173924 0.999938962981048 -1.5102750880384592 -0.0024519456435552816 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
170 0.749501938276071 1.299349351664702 0.999938962981048 -0.7498389639983316 1.2989593188268684 0.999938962981048 -1.5100941329902016 -0.0024088283483258343 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5044072796817936 0.008877630949837345 0.999938962981048
171 0.7496003092542293 1.2992569760226242 0.999938962981048 -0.7498749758395132 1.2989898373363444 0.999938962981048 -1.509740064211559 -0.0023244621578975403 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.504338839216125 0.008679417872777909 0.999938962981048
172 0.7496894233018991 1.2992211676381724 0.999938962981048 -0.7498888108971423 1.2990691854609822 0.999938962981048 -1.5091798851376594 -0.0021909847736340258 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5041905984175474 0.008357678713587368 0.999938962981048
173 0.7497657823882516 1.299186955916725 0.999938962981048 -0.7499054943489891 1.2990844447157202 0.999938962981048 -1.508440860436269 -0.0020148927190682697 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.503952705401715 0.007863041800227469 0.999938962981048
174 0.7498298771451672 1.2991551571245843 0.999938962981048 -0.7500428276416312 1.2990203558458204 0.999938962981048 -1.5075722815840895 -0.001807930983763835 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.503636803365499 0.0072190666264562164 0.999938962981048
175 0.7498827079097393 1.2991265327320942 0.999938962981048 -0.7500619525742361 1.2990203558458204 0.999938962981048 -1.5066360581492344 -0.0015848511491303823 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.503264165404612 0.0064677460434412045 0.999938962981048
176 0.749925290137403 1.2991013506457063 0.999938962981048 -0.7500428276416312 1.2990203558458204 0.999938962981048 -1.5056998347143793 -0.0013617713144969256 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.502861587618907 0.005661612961009678 0.999938962981048
177 0.7499588225829181 1.2990797377018604 0.999938962981048 -0.7500619525742361 1.2990203558458204 0.999938962981048 -1.5048312558622 -0.00115480957919248 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5024583877237214 0.004857956696933164 0.999938962981048
178 0.7499843878406126 1.2990616023112287 0.999938962981048 -0.7499815871659494 1.2990203558458204 0.999938962981048 -1.5040922311608094 -0.0009787175246267058 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5020839084727964 0.0041139914267116235 0.999938962981048
179 0.7500032351970339 1.2990467350352197 0.999938962981048 -0.7499687693919694 1.2990203558458204 0.999938962981048 -1.5035320520869095 -0.000845240140363167 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5017650261182667 0.003482009526511071 0.999938962981048
180 0.7500163691987679 1.2990348699519743 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.503177983308267 -0.0007608739499348448 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5015231651401941 0.0030035495818020092 0.999938962981048
181 0.7500249146119768 1.299025651486154 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.503021445830978 -0.0007235747826126727 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5013702217734757 0.002701411850076311 0.999938962981048
182 0.7500297093471525 1.2990187602985726 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053405 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5013025807110219 0.002567923637506708 0.999938962981048
183 0.7500316643033276 1.2990138146102301 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5012920281574333 0.0025471073470151565 0.999938962981048
184 0.7500314181505432 1.2990105123543025 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
185 0.7500296450214948 1.299008512037204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
186 0.7500267914068964 1.2990075634227092 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
187 0.7500233135429998 1.299007394468523 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
188 0.7500194949704331 1.29900781755529 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
189 0.7500156136749685 1.2990086355824149 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7558012029872858 -1.3020026086295533 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
190 0.7500118279545696 1.299009720353813 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7556990550659225 -1.3019501659197963 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
191 0.7500082831256877 1.299010942003707 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7554991855949894 -1.3018475529981277 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
192 0.7500050494760666 1.2990122216824742 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.755182968233048 -1.3016852071068836 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
193 0.7500021821708834 1.2990134832111184 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7547657937037382 -1.3014710298385979 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
194 0.74999969537537 1.2990146848192192 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7542754867178628 -1.3012193063907882 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
195 0.7499975891125692 1.2990157893112706 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7537469948149137 -1.3009479788189153 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
196 0.7499958460678056 1.299016780310917 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7532185029119646 -1.3006766512470425 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
197 0.7499944372840119 1.299017646372021 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7527281959260892 -1.3004249277992326 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
198 0.7499933313487004 1.2990183867833645 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7523110213967794 -1.300210750530947 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
199 0.7499924881597371 1.299019005254873 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.751994804034838 -1.3000484046397027 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
200 0.7499918733290791 1.2990195094135746 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7517949345639049 -1.2999457917180341 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
201 0.7499914465560528 1.2990199104159867 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7517065701989729 -1.2999004254816862 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
202 0.7499911767425552 1.299020219197724 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7516927866425417 -1.299893349008277 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
203 0.7499910291717198 1.2990204492569253 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7516927866425417 -1.299893349008277 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
204 0.7499909788646267 1.2990206117259704 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7516927866425417 -1.299893349008277 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
205 0.7388522249715922 1.2610012091971983 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7516927866425417 -1.299893349008277 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
206 0.7170574253037998 1.1866097492527707 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.4664658548743128 0.007678660440891141 0.999938962981048 -0.7318772132915665 -1.279108243264988 0.999938962981048 0.7516927866425417 -1.299893349008277 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
207 0.68257544432391 1.0689135070141174 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.3948197882015407 0.023808506525875378 0.999938962981048 -0.6998961648445767 -1.235508912017739 0.999938962981048 0.7387084566789757 -1.2848731955931272 0.999938962981048 1.4793731704467565 0.008261793522239266 0.999938962981048
208 0.6412768944364758 0.9263582262642294 0.999938962981048 -0.7432346263329702 1.2816984599090082 0.999938962981048 -1.2814484084597255 0.04930956958728919 0.999938962981048 -0.6492983285426467 -1.1665295654219405 0.999938962981048 0.7133453372803937 -1.2554008606219673 0.999938962981048 1.4364852640104375 0.019443531605084493 0.999938962981048
209 0.5953062532425918 0.7662896613462733 0.999938962981048 -0.7300119713059985 1.2478052770596224 0.999938962981048 -1.1390654604870152 0.08194398951105496 0.999938962981048 -0.5920387381613594 -1.0795397808770986 0.999938962981048 0.6732177699107841 -1.2087724438205105 0.999938962981048 1.368631476390113 0.03713437604455484 0.999938962981048
210 0.5480438652709536 0.599978433586637 0.999938962981048 -0.7090921526314931 1.1941822158767734 0.999938962981048 -0.9748717956153312 0.12006698901225205 0.999938962981048 -0.5312774030782982 -0.9789084546444049 0.999938962981048 0.6243023575583715 -1.1528445930550926 0.999938962981048 1.2850546789961446 0.05439578437655771 0.999938962981048
211 0.4997436445204 0.44116275521102993 0.999938962981048 -0.682259218393253 1.11861019171983 0.999938962981048 -0.7988432089692434 0.16155025172227522 0.999938962981048 -0.47252174443799966 -0.8706564531388249 0.999938962981048 0.5690835742424926 -1.090464477775717 0.999938962981048 1.189918719036429 0.07016062908820866 0.999938962981048
212 0.452024699647001 0.29470300403861116 0.999938962981048 -0.6508660074227514 1.0248512111443757 0.999938962981048 -0.6150415565372482 0.2102227269928867 0.999938962981048 -0.4191814935758537 -0.7640860215053763 0.999938962981048 0.5113609345538958 -1.0262133716942257 0.999938962981048 1.0895154677978862 0.08203843297626678 0.999938962981048
213 0.4054670857875286 0.16542598752809834 0.999938962981048 -0.6166504884813515 0.9161216377733279 0.999938962981048 -0.42969705875846387 0.2643485109293962 0.999938962981048 -0.37247657704397713 -0.6624860377819147 0.999938962981048 0.44749298901702966 -0.9647734652741128 0.999938962981048 0.989602954191717 0.08976348155156103 0.999938962981048
214 0.36238044373912637 0.054708904283777796 0.999938962981048 -0.5783753261704234 0.8061210187596795 0.999938962981048 -0.24682949639128868 0.32375999004583095 0.999938962981048 -0.3331962034974212 -0.5697358114363027 0.999938962981048 0.3795917110729892 -0.9080196509173839 0.999938962981048 0.8934694458855961 0.09336995554470452 0.999938962981048
215 0.32313241981261515 -0.037226070945364675 0.999938962981048 -0.5373947653845713 0.6990269787819717 0.999938962981048 -0.0610028382213813 0.378863287250384 0.999938962981048 -0.30137985102286396 -0.4884106512967066 0.999938962981048 0.3078444931199389 -0.8576044466559877 0.999938962981048 0.8037842951750234 0.09337199011200291 0.999938962981048
216 0.2885921811578712 -0.11135776848658946 0.999938962981048 -0.4942054516239226 0.6006087847704675 0.999938962981048 0.12442904955188645 0.4268841619108656 0.999938962981048 -0.276565325467788 -0.4191371796117368 0.999938962981048 0.23119871388371097 -0.8136618813373003 0.999938962981048 0.717635222429067 0.09102267525254056 0.999938962981048
217 0.26013468835515396 -0.17387167984048993 0.999938962981048 -0.45182649344456116 0.5130216402650533 0.999938962981048 0.3092436496068197 0.4630905077262693 0.999938962981048 -0.2580391074476724 -0.3620334228360481 0.999938962981048 0.15160177979573983 -0.7762832295709347 0.999938962981048 0.6361898658202839 0.08881883195491393 0.999938962981048
218 0.2378169092888169 -0.22628498184148685 0.999938962981048 -0.41130936625640374 0.43731896294326283 0.999938962981048 0.48772138635415724 0.4848349457279174 0.999938962981048 -0.2449218320927639 -0.3162689129416308 0.999938962981048 0.07025078572823108 -0.7450959197733139 0.999938962981048 0.5590140486871928 0.09024974313587868 0.999938962981048
219 0.22151412498346906 -0.2713335571357361 0.999938962981048 -0.37400639852391554 0.37352297328209916 0.999938962981048 0.6570846685181231 0.4906715089368369 0.999938962981048 -0.23637502226567178 -0.28086796653635643 0.999938962981048 -0.02347237506521716 -0.7164159879395733 0.999938962981048 0.4881752983184276 0.0959929197058019 0.999938962981048
220 0.20818506424146244 -0.3202069154942473 0.999938962981048 -0.34215661731731584 0.3212690498096613 0.999938962981048 0.8139241716767889 0.4803973509933776 0.999938962981048 -0.2316103008671363 -0.25458049255781334 0.999938962981048 -0.1271843867555336 -0.6887991251580676 0.999938962981048 0.4242898851486738 0.10717286701050904 0.999938962981048
221 0.19714753664764348 -0.3732902005066073 0.999938962981048 -0.3159766313478165 0.279713297709872 0.999938962981048 0.955207576728624 0.457380698060039 0.999938962981048 -0.22657071715716495 -0.2360684737766228 0.999938962981048 -0.241548526903175 -0.6595431959732063 0.999938962981048 0.36802799564602406 0.12298043763542657 0.999938962981048
222 0.18723939736116624 -0.4329846084983876 0.999938962981048 -0.295793936014989 0.24781022079423443 0.999938962981048 1.0799892167933227 0.42382681763155877 0.999938962981048 -0.2207572768196388 -0.22411489562708406 0.999938962981048 -0.3615973121011455 -0.606990935157589 0.999938962981048 0.31859391054007585 0.14244229458499916 0.999938962981048
223 0.1628186895352031 -0.5013597013255205 0.999938962981048 -0.2824832508502398 0.22242977789677731 0.999938962981048 1.187780999176004 0.3829281492558554 0.999938962981048 -0.2129958113886777 -0.21756707011464252 0.999938962981048 -0.4839022272207933 -0.5316416426829564 0.999938962981048 0.27568366547644474 0.16468499811802526 0.999938962981048
224 0.12437330240791043 -0.5766832483901485 0.999938962981048 -0.275384017831217 0.20232254575192263 0.999938962981048 1.2788464003418072 0.33820734275338 0.999938962981048 -0.19480687109183414 -0.2126945204806057 0.999938962981048 -0.6046431260506553 -0.4303989825427638 0.999938962981048 0.23876501764987124 0.18864121422976368 0.999938962981048
225 0.06907437360759316 -0.6575033824681334 0.999938962981048 -0.2739693718606502 0.1857669782711915 0.999938962981048 1.3539557074699138 0.29209916481012416 0.999938962981048 -0.16683501777557355 -0.20863110122009157 0.999938962981048 -0.7108095767134474 -0.3040893940306211 0.999938962981048 0.20230699585965303 0.21732657856990484 0.999938962981048
226 0.0014313180944242683 -0.7398162785729546 0.999938962981048 -0.27756092926779335 0.16840096160265322 0.999938962981048 1.4143579414248075 0.24654154077781526 0.999938962981048 -0.1279911043176275 -0.20399961917362372 0.999938962981048 -0.8006014296791135 -0.15810625440545584 0.999938962981048 0.16634093244219028 0.24988209682506027 0.999938962981048
227 -0.07550767540513317 -0.8213774020610167 0.999938962981048 -0.2831951712633737 0.14625034245453233 0.999938962981048 1.4615851313821835 0.20357351400290938 0.999938962981048 -0.07335370673605658 -0.19437863557346924 0.999938962981048 -0.8706217584085827 0.0023105758883839866 0.999938962981048 0.12938932462538252 0.2863417462691151 0.999938962981048
228 -0.1577027700633767 -0.899749544765567 0.999938962981048 -0.28794310919950994 0.11473843479014555 0.999938962981048 1.4974335968097987 0.16382173121331417 0.999938962981048 -0.008387964866973076 -0.17482408058400467 0.999938962981048 -0.9209179967650379 0.16765587328714873 0.999938962981048 0.08098528300393935 0.3157803739961834 0.999938962981048
229 -0.24034323150324008 -0.9726037375001271 0.999938962981048 -0.2785328402482913 0.06602760820137565 0.999938962981048 1.5233615120904163 0.12811873734753457 0.999938962981048 0.06371003466182795 -0.14132338185387963 0.999938962981048 -0.9532045452233445 0.3324944812362031 0.999938962981048 0.02214999725443201 0.3374186832247281 0.999938962981048
230 -0.3210193182164983 -1.0387935015920489 0.999938962981048 -0.25118644172998983 0.0009056892945858728 0.999938962981048 1.540914131087171 0.09678212836085079 0.999938962981048 0.14293051369739762 -0.08433307307404962 0.999938962981048 -0.9695712149418622 0.49138910082298254 0.999938962981048 -0.04836465123523343 0.34826919807451545 0.999938962981048
231 -0.39722749514247047 -1.097563809116896 0.999938962981048 -0.20064509242804482 -0.07984186194802884 0.999938962981048 1.5516080202642901 0.0699238054546748 0.999938962981048 0.22412335260495872 -0.004834870707222362 0.999938962981048 -0.973505169871653 0.6392319061467172 0.999938962981048 -0.138275907671336 0.3474591306293933 0.999938962981048
232 -0.4669138665934222 -1.1484859767448956 0.999938962981048 -0.13283749134396056 -0.17605749334568546 0.999938962981048 1.5569255653553877 0.04751609851374839 0.999938962981048 0.30459718057442103 0.09679815026993782 0.999938962981048 -0.9675157419938273 0.7736633994022933 0.999938962981048 -0.2443212174850713 0.3362509028392386 0.999938962981048
233 -0.5291858678955453 -1.1916301970478427 0.999938962981048 -0.05079669661377576 -0.2837025841877712 0.999938962981048 1.5581023590807828 0.029165115309101628 0.999938962981048 0.38104166204006507 0.2128621865335801 0.999938962981048 -0.9541961328263298 0.8929947902039272 0.999938962981048 -0.3653423668121381 0.3160167241431928 0.999938962981048
234 -0.583548692281869 -1.2273470259712513 0.999938962981048 0.04002760538728985 -0.39957898635600536 0.999938962981048 1.5564547664825388 0.014689372437716803 0.999938962981048 0.451786567509877 0.33840388730590554 0.999938962981048 -0.9364177373577074 0.9962964771467226 0.999938962981048 -0.49417068571926676 0.28971510675714424 0.999938962981048
235 -0.6299480168055287 -1.256222011983603 0.999938962981048 0.13511807129680029 -0.5194199026329691 0.999938962981048 1.552742088076419 0.0036089154739015828 0.999938962981048 0.5155639886018045 0.467623555811889 0.999938962981048 -0.9156653543707591 1.0838083030691446 0.999938962981048 -0.626439638634895 0.25924136882082344 0.999938962981048
236 -0.6685730562252696 -1.278923510442418 0.999938962981048 0.23017327201260138 -0.6386446324672225 0.999938962981048 1.547658518224637 -0.004512670267850792 0.999938962981048 0.5715362923378934 0.5942206935407548 0.999938962981048 -0.8935980305388551 1.156165044099246 0.999938962981048 -0.7573166598984711 0.22659338872671617 0.999938962981048
237 -0.6999424217454572 -1.2961493779310496 0.999938962981048 0.32112058763343787 -0.752586622189439 0.999938962981048 1.5417926572466205 -0.010127669097974596 0.999938962981048 0.6195876985353566 0.7147908770145017 0.999938962981048 -0.8716576637063712 1.2147084973703215 0.999938962981048 -0.8817866137592687 0.19380004180374366 0.999938962981048
238 -0.7246917121901101 -1.3087028616189051 0.999938962981048 0.4054402289718131 -0.858296906470055 0.999938962981048 1.5356580299284857 -0.01369365520187995 0.999938962981048 0.6598679515144085 0.8264206296999626 0.999938962981048 -0.8505878882208726 1.2605540126753538 0.999938962981048 -0.9973348435419391 0.16200261538354782 0.999938962981048
239 -0.7437122714926604 -1.3173835464542578 0.999938962981048 0.4810329937594874 -0.953237804845767 0.999938962981048 1.5297069205806664 -0.01566454054383985 0.999938962981048 0.6928510668306676 0.926762003753101 0.999938962981048 -0.8310389517909278 1.2952627135024055 0.999938962981048 -1.101934986162514 0.1321607535428383 0.999938962981048
240 -0.7579090751874354 -1.3230357778659425 0.999938962981048 0.5472626101716082 -1.036638899413668 0.999938962981048 1.5243334248888627 -0.016481419314147375 0.999938962981048 0.7191320448091588 1.0150119835049805 0.999938962981048 -0.8133776869004383 1.3203462833541872 0.999938962981048 -1.1941436511752386 0.10505395513195895 0.999938962981048
241 -0.7677610604164765 -1.3260377819147313 0.999938962981048 0.6038357585805137 -1.1080941415183503 0.999938962981048 1.5198644978179274 -0.016560360525325286 0.999938962981048 0.7394130575645745 1.0908448105480608 0.999938962981048 -0.7978299305195266 1.3373412274544507 0.999938962981048 -1.2737136655521129 0.08099464728034826 0.999938962981048
242 -0.7742197943052461 -1.3270644245735037 0.999938962981048 0.6510247039969473 -1.1679162689476708 0.999938962981048 1.5165365560879347 -0.016275521103549313 0.999938962981048 0.7545686199629539 1.1545007046815872 0.999938962981048 -0.7845254880418304 1.347784457940407 0.999938962981048 -1.3408032826877287 0.060147934021211324 0.999938962981048
243 -0.7778555660674866 -1.3266619871618803 0.999938962981048 0.6894127221493167 -1.2168677836441135 0.999938962981048 1.5144545833714822 -0.015932899970498782 0.999938962981048 0.7653196451742011 1.2066644634449726 0.999938962981048 -0.7735235653757334 1.3531898963387956 0.999938962981048 -1.3960489242231986 0.042491933666123374 0.999938962981048
244 -0.7792781355225279 -1.3253071687978761 0.999938962981048 0.7197969501836196 -1.2557408368175298 0.999938962981048 1.5135245826593837 -0.015730257067578156 0.999938962981048 0.7723957211763105 1.2482590059754353 0.999938962981048 -0.7648239590645055 1.3550197861669764 0.999938962981048 -1.4404664568695373 0.027890611604660352 0.999938962981048
245 -0.7791471093885108 -1.3231961017690566 0.999938962981048 0.7430294707073173 -1.2856477553636279 0.999938962981048 1.5133469649342335 -0.015696279793694874 0.999938962981048 0.776464759619822 1.2803851122558907 0.999938962981048 -0.7579743158354947 1.3539976330249814 0.999938962981048 -1.475109561092962 0.01613261812630032 0.999938962981048
246 -0.7778644525920348 -1.3206818319502924 0.999938962981048 0.7601346883551541 -1.3078652302621538 0.999938962981048 1.5133054597613462 -0.015697500534073906 0.999938962981048 0.7781620089183705 1.304246270223993 0.999938962981048 -0.7528226227839727 1.351080029374939 0.999938962981048 -1.5011537545203977 0.0069496604194722615 0.999938962981048
247 -0.77576348208302 -1.3179565204777273 0.999938962981048 0.7720824813582771 -1.3235771762240467 0.999938962981048 1.5133054597613462 -0.015697500534073906 0.999938962981048 0.7780944647570963 1.3211021498174382 0.999938962981048 -0.7490537694396109 1.346772403787848 0.999938962981048 -1.5197923109560663 4.13138295990261e-05 0.999938962981048
248 -0.773186518416577 -1.3152067608736375 0.999938962981048 0.7798358104190192 -1.3339524521622366 0.999938962981048 1.5133054597613462 -0.015697500534073906 0.999938962981048 0.7768395719800624 1.3322332453896544 0.999938962981048 -0.7464335310630685 1.3415728962373472 0.999938962981048 -1.5322321793932148 -0.0049121741194717815 0.999938962981048
249 -0.7703465711712155 -1.3125384922875178 0.999938962981048 0.784220099490341 -1.3399873856827504 0.999938962981048 1.5133054597613462 -0.015697500534073906 0.999938962981048 0.7749379485274255 1.3389095949657246 0.999938962981048 -0.7447475034836498 1.3359193847307658 0.999938962981048 -1.539677001549463 -0.008240028470460185 0.999938962981048
250 -0.767453043243556 -1.3100492639552317 0.999938962981048 0.786061382895393 -1.3427244890692873 0.999938962981048 1.5133054597613462 -0.015697500534073906 0.999938962981048 0.7728786669997819 1.3423572998269402 0.999938962981048 -0.7437958335476454 1.3302043133026953 0.999938962981048 -1.54330937694794 -0.010272966010050988 0.999938962981048
251 -0.7646254660968955 -1.3077854683320762 0.999938962981048 0.7858359528387301 -1.342844121626433 0.999938962981048 1.5129900462956432 -0.015423693582345386 0.999938962981048 0.7710741415715421 1.3437161281542112 0.999938962981048 -0.7433908817578117 1.3247803836854206 0.999938962981048 -1.5442688093730976 -0.011335487478497715 0.999938962981048
252 -0.7619340596738586 -1.3057456180506812 0.999938962981048 0.7841299681590217 -1.3410347809279661 0.999938962981048 1.5125013960742142 -0.014884378197423439 0.999938962981048 0.7691724900727709 1.3430970983082149 0.999938962981048 -0.743357352838881 1.3199582426884227 0.999938962981048 -1.5436209051589949 -0.011736895992716694 0.999938962981048
253 -0.7595239112521742 -1.3040113528855253 0.999938962981048 0.781356852931303 -1.337941831720939 0.999938962981048 1.5117554794192836 -0.014030385822833558 0.999938962981048 0.767327869169866 1.341167543544221 0.999938962981048 -0.7435349233439189 1.3159956971288749 0.999938962981048 -1.5423116448588485 -0.011759240211404572 0.999938962981048
254 -0.7573770358389027 -1.302540564185512 0.999938962981048 0.7781045971048108 -1.334056215094455 0.999938962981048 1.5107874427797774 -0.012903318166651986 0.999938962981048 0.765423294728693 1.3381361354083194 0.999938962981048 -0.7437838946170084 1.313076294372026 0.999938962981048 -1.5400168178102043 -0.01137605341859945 0.999938962981048
255 -0.7555130550039509 -1.3013245686962616 0.999938962981048 0.7746303699860629 -1.3297956277148755 0.999938962981048 1.5096599717717383 -0.011578401054909829 0.999938962981048 0.7634771350136382 1.3343256520172058 0.999938962981048 -0.7439950042473666 1.3112729805503138 0.999938962981048 -1.5371977231729945 -0.010740668666063342 0.999938962981048
256 -0.7539305739241001 -1.3003446774378358 0.999938962981048 0.7710352895697905 -1.3254084902493357 0.999938962981048 1.5084514974886702 -0.010150122561850706 0.999938962981048 0.7615374637859341 1.3300544145474424 0.999938962981048 -0.7441053605016458 1.3104895653136426 0.999938962981048 -1.5338232372079235 -0.009878383363471488 0.999938962981048
257 -0.7526185352747462 -1.2995764665911973 0.999938962981048 0.7674798832158372 -1.32119510483108 0.999938962981048 1.507247554356279 -0.008721726678373192 0.999938962981048 0.7596693297045644 1.3256319952737528 0.999938962981048 -0.7441236883053418 1.310368285127879 0.999938962981048 -1.530056871582385 -0.008855721555958781 0.999938962981048
258 -0.751558307702128 -1.2989962391968333 0.999938962981048 0.7642215236874498 -1.3171780551571193 0.999938962981048 1.5061335598822296 -0.0073964597825627015 0.999938962981048 0.7579454249135009 1.3213531501890579 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.5260917070564655 -0.007742425290267887 0.999938962981048
259 -0.7507232447337298 -1.2985746043133857 0.999938962981048 0.7613236894843388 -1.3134358755251727 0.999938962981048 1.5051875709111995 -0.006268817589529415 0.999938962981048 0.7564382855292672 1.3174887578013774 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.5221349548352585 -0.006608846490363273 0.999938962981048
260 -0.7500881942200123 -1.2982879069139512 0.999938962981048 0.7587058117414878 -1.3101679535304827 0.999938962981048 1.5044715662985366 -0.00541404035359003 0.999938962981048 0.755212462994465 1.314271947187121 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.5183953370415542 -0.005523456306773445 0.999938962981048
261 -0.7496262512510088 -1.2981125827344122 0.999938962981048 0.7564419487085585 -1.3074151839757484 0.999938962981048 1.5040195113232102 -0.004873753893317399 0.999938962981048 0.7543150994387057 1.3118766366328654 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.5150707591385375 -0.0045499726938616186 0.999938962981048
262 -0.7493110620408722 -1.2980271653848419 0.999938962981048 0.754555904822942 -1.3050143945636368 0.999938962981048 1.5038198157787275 -0.004634883498059833 0.999938962981048 0.753763021124008 1.3103841869497472 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.5123338054967908 -0.0037435306464302875 0.999938962981048
263 -0.7491122474204264 -1.2980078797258532 0.999938962981048 0.7529315062918993 -1.3030011902218697 0.999938962981048 1.5037886768869224 -0.0045976229155652035 0.999938962981048 0.753523767961095 1.3097314974740475 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.5103121541105375 -0.003145128138812342 0.999938962981048
264 -0.7490073653040653 -1.298038252110192 0.999938962981048 0.7516702780236212 -1.3013818781090734 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.5090599907233597 -0.0027732360943233305 0.999938962981048
265 -0.7489723717274239 -1.2981013751687576 0.999938962981048 0.7506611326436149 -1.3001019318216496 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.508514703260032 -0.002610893756557814 0.999938962981048
266 -0.7489907118765317 -1.2981863680328631 0.999938962981048 0.7499286884161911 -1.29913510544145 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.508430194757089 -0.0025857082928728483 0.999938962981048
267 -0.7490453002910522 -1.2982825481033973 0.999938962981048 0.7494863734855189 -1.298442131819615 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
268 -0.7491249321300887 -1.2983834320313965 0.999938962981048 0.7491311380352184 -1.2979697052929264 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
269 -0.7492183374132602 -1.2984828867746123 0.999938962981048 0.7487653228349659 -1.2976356293425295 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
270 -0.7493185868927001 -1.2985775477757329 0.999938962981048 0.748638162378816 -1.2974830367951493 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
271 -0.7494189830390434 -1.298664470460715 0.999938962981048 0.7485903500473035 -1.2973967711416972 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
272 -0.749515774022365 -1.2987423605872594 0.999938962981048 0.7486045920183922 -1.2974083681752981 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7441236883053417 1.3103682851278795 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
273 -0.7495498519852289 -1.2986632892849512 0.999938962981048 0.7486644082969651 -1.2974803918576616 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7442268886752064 1.310168732573204 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
274 -0.749619841100294 -1.2987001149530522 0.999938962981048 0.7489693899349955 -1.2977102979623811 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7444288174374338 1.309778274666728 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
275 -0.749682807008609 -1.2987337470367715 0.999938962981048 0.7491046886603391 -1.297862076682842 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7447482928440257 1.3091605236487323 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
276 -0.7497383724115052 -1.298765040428641 0.999938962981048 0.7491923785109001 -1.2979839472640156 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7451697655979337 1.3083455462908136 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
277 -0.749787720994861 -1.2987956576868147 0.999938962981048 0.7493325601977598 -1.2981611580757062 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7456651243053295 1.3073876999606961 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
278 -0.7498312232434451 -1.29882578789803 0.999938962981048 0.7494672485529138 -1.298248034099348 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7461990613559033 1.3063552569314931 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
279 -0.7498689209173264 -1.2988547084992157 0.999938962981048 0.7495754875331887 -1.2983806878872037 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7467329984064771 1.3053228139022899 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
280 -0.7499010833288929 -1.2988820447324458 0.999938962981048 0.7495986816003904 -1.298535111545152 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7472283571138728 1.3043649675721722 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
281 -0.74992798710132 -1.2989071877651421 0.999938962981048 0.7496841334269232 -1.2986510818811607 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7476498298677808 1.3035499902142533 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
282 -0.7499500308134928 -1.2989299049714047 0.999938962981048 0.7498458815271462 -1.2987701040681174 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7479693052743728 1.3029322391962572 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
283 -0.7499677008037133 -1.2989499551237786 0.999938962981048 0.7499071220028279 -1.2988466037985373 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7481712340366004 1.3025417812897806 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
284 -0.7499814682798782 -1.2989673249736298 0.999938962981048 0.7499573758150985 -1.2989060131636507 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7482605088355601 1.3023691558018688 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
285 -0.7499918886599852 -1.2989820516059865 0.999938962981048 0.7499390647094129 -1.2989670501826023 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
286 -0.7499994249698088 -1.2989942761963018 0.999938962981048 0.7499734488967558 -1.2990014343699452 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534867648065102 1.3096301628599274 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
287 -0.7500414034445223 -1.2990752891628774 0.999938962981048 0.7499992879014454 -1.2990272733746349 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7534253161211162 1.309443590134485 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
288 -0.7500580868963691 -1.2990936002685631 0.999938962981048 0.7500428276416312 -1.2990586057110303 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7533050815037563 1.3090785294320535 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
289 -0.7500690820502588 -1.2991054137403497 0.999938962981048 0.7500619525742361 -1.2990624713888972 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7531148559863818 1.3085009598225859 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
290 -0.750075335005424 -1.2991112235401823 0.999938962981048 0.7499817906226792 -1.299070813114821 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.752863898100369 1.3077389923945675 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
291 -0.7500773472989948 -1.2991123185701237 0.999938962981048 0.7499703970458081 -1.2990899380474261 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7525689462372335 1.3068434488589038 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
292 -0.7500757628607819 -1.2991096033277931 0.999938962981048 0.7499817906226792 -1.299009776095869 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7522510236378877 1.3058781607415182 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.508430194757089 -0.002585708292872853 0.999938962981048
293 -0.7501343831700592 -1.299162368643249 0.999938962981048 0.7499701935890783 -1.2989983825189981 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7519331010385418 1.3049128726241326 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.5082816820300913 -0.002540238790669901 0.999938962981048
294 -0.7501229895931881 -1.299150975066378 0.999938962981048 0.7499937945697398 -1.2990217800429293 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7516381491754062 1.304017329088469 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.5079910920721582 -0.0024512701143854323 0.999938962981048
295 -0.7501094784386425 -1.2991374639118325 0.999938962981048 0.7499962360504978 -1.2990242215236874 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7513871912893934 1.3032553616604505 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.507531344070248 -0.0023105110480870676 0.999938962981048
296 -0.7500948090892526 -1.2991227945624424 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.751196965772019 1.302677792050983 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.5069248145769896 -0.0021248125245506705 0.999938962981048
297 -0.7500800000368121 -1.2991079855100018 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7510767311546591 1.3023127313485519 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.5062119579024071 -0.0019065602657003917 0.999938962981048
298 -0.7500656187401992 -1.299093604213389 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.751023574183981 1.3021513342278144 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.5054435842276828 -0.0016713106059452754 0.999938962981048
299 -0.750052191807324 -1.2990801772805136 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7510152824692652 1.3021261586231094 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.5046752105529586 -0.001436060946190159 0.999938962981048
300 -0.7500399702294162 -1.2990679557026057 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7510152824692652 1.3021261586231094 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.5039623538783762 -0.0012178086873398796 0.999938962981048
301 -0.7500291512604581 -1.2990571367336476 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7510152824692652 1.3021261586231094 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.5033558243851177 -0.0010321101638034813 0.999938962981048
302 -0.7500197813247854 -1.299047766797975 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7510152824692652 1.3021261586231094 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.5028960763832075 -0.0008913510975051153 0.999938962981048
303 -0.7500118549016708 -1.2990398403748602 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7510152824692652 1.3021261586231094 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.5026054864252745 -0.0008023824212206453 0.999938962981048
304 -0.7500053031710984 -1.299033288644288 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7510152824692652 1.3021261586231094 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.5024770135926377 -0.0007630484471924376 0.999938962981048
305 -0.7388679663763962 -1.260948557018669 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5037886768869224 -0.004597622915565286 0.999938962981048 0.7510152824692652 1.3021261586231094 0.999938962981048 -0.7482744344064652 1.3023422287351045 0.999938962981048 -1.5024569736982765 -0.0007569129190176917 0.999938962981048
306 -0.7170821089239071 -1.1864356202874131 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.4693905161190877 -0.009288161335854795 0.999938962981048 0.7510152824692652 1.3021261586231094 0.999938962981048 -0.7346448154138805 1.2875956500951145 0.999938962981048 -1.5024569736982765 -0.0007569129190176969 0.999938962981048
307 -0.6826177037978673 -1.068550681577302 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.4020847687090057 -0.01846598326255754 0.999938962981048 0.746128687979456 1.2757157121339568 0.999938962981048 -0.7082869960631096 1.2585831273333912 0.999938962981048 -1.4806321400596127 -0.006735231584622741 0.999938962981048
308 -0.6356362600583921 -0.9265966775516017 0.999938962981048 0.7430279396100177 -1.2818113532662143 0.999938962981048 1.2955990418486372 -0.032986393130460936 0.999938962981048 0.7365672496035367 1.224039261977684 0.999938962981048 -0.6666042054506017 1.212662739951776 0.999938962981048 -1.437600634784997 -0.01842056540625221 0.999938962981048
309 -0.5786193426313059 -0.7678397981709241 0.999938962981048 0.7294008674846449 -1.2481390651279056 0.999938962981048 1.160121879869897 -0.05447694138387812 0.999938962981048 0.7214399127197051 1.1422809490816586 0.999938962981048 -0.6105732393363241 1.158225043488876 0.999938962981048 -1.3695012258267976 -0.036907661163162055 0.999938962981048
310 -0.5138759524318165 -0.6037385174108097 0.999938962981048 0.7078412126841753 -1.1948654857467413 0.999938962981048 1.0024914939751568 -0.08187443895003561 0.999938962981048 0.7021347298157556 1.0382087544023804 0.999938962981048 -0.5429427981404056 1.0980305388551488 0.999938962981048 -1.2847859126560193 -0.0503789381593278 0.999938962981048
311 -0.44604001993875464 -0.44552832626320094 0.999938962981048 0.675595205313647 -1.125912027987298 0.999938962981048 0.83175639783862 -0.11449514409223545 0.999938962981048 0.6796257064699993 0.9170753327915743 0.999938962981048 -0.46673685923846153 1.036714173813084 0.999938962981048 -1.1878145695364166 -0.05795220801416082 0.999938962981048
312 -0.37728385265663145 -0.29806166773480447 0.999938962981048 0.6342560625703835 -1.0447507207584001 0.999938962981048 0.6475574720481752 -0.15553264183302318 0.999938962981048 0.6551874537955846 0.785818047035475 0.999938962981048 -0.3752075767286192 0.9773263751131728 0.999938962981048 -1.0847031057669736 -0.05626880703146417 0.999938962981048
313 -0.3103447574287093 -0.16552710552282432 0.999938962981048 0.5847775030955098 -0.9556940279730026 0.999938962981048 0.4562963492251659 -0.20333927812354935 0.999938962981048 0.6295365862033045 0.6545695322384251 0.999938962981048 -0.27144830673136594 0.9216652933337404 0.999938962981048 -0.9796120080161949 -0.04952991322570474 0.999938962981048
314 -0.2466499832148199 -0.03859716584775329 0.999938962981048 0.5250683636666374 -0.8653862931633932 0.999938962981048 0.26135253459170255 -0.2573969822055706 0.999938962981048 0.6035618103653341 0.527805415859273 0.999938962981048 -0.1563353373821224 0.8709480066326895 0.999938962981048 -0.8760533463545638 -0.038857793918678364 0.999938962981048
315 -0.1874945321003857 0.08168116295866776 0.999938962981048 0.45753155783681 -0.7769833099226712 0.999938962981048 0.06331390321561958 -0.30694621621347024 0.999938962981048 0.5778955953763938 0.41002979116323757 0.999938962981048 -0.032241164283052806 0.815214264279709 0.999938962981048 -0.7765577155878371 -0.026431674143701483 0.999938962981048
316 -0.13348592588071345 0.19784315520696627 0.999938962981048 0.38349013084279976 -0.6936659325411452 0.999938962981048 -0.13348022909229162 -0.348922594887135 0.999938962981048 0.5543957772003889 0.2923950036837732 0.999938962981048 0.09699227719493317 0.7551603751560021 0.999938962981048 -0.6800852483697962 -0.008614357941423395 0.999938962981048
317 -0.07384238207139296 0.31448550879441717 0.999938962981048 0.3078000028676929 -0.6186730965739439 0.999938962981048 -0.32658080792668753 -0.37799940997548515 0.999938962981048 0.5334714410689094 0.17653974908378206 0.999938962981048 0.22798060764024955 0.6887985784234647 0.999938962981048 -0.5882202622557183 0.013636890774256389 0.999938962981048
318 -0.009124627419863503 0.430508540096235 0.999938962981048 0.23278235440369957 -0.5529566759310889 0.999938962981048 -0.510424715923541 -0.3921890926847133 0.999938962981048 0.5156884302310317 0.06072631576497779 0.999938962981048 0.3573064143152106 0.6059549424372755 0.999938962981048 -0.5012111779127313 0.040673034862312885 0.999938962981048
319 0.0627210303048798 0.5457922096418142 0.999938962981048 0.16106382505172062 -0.49720226189049066 0.999938962981048 -0.6825369019643747 -0.3917026276436659 0.999938962981048 0.4951234911270427 -0.06379505405853432 0.999938962981048 0.48132852011484256 0.5087513125301311 0.999938962981048 -0.40941068758201854 0.07171157973977886 0.999938962981048
320 0.13868709372234814 0.6569457075716498 0.999938962981048 0.08205326739118539 -0.44453334411602075 0.999938962981048 -0.8401397747734001 -0.3780093793552457 0.999938962981048 0.46973273041917385 -0.1953209621744487 0.999938962981048 0.5971262455253423 0.3969770902649855 0.999938962981048 -0.3139013845230466 0.1054373811049735 0.999938962981048
321 0.21659026866461734 0.7624268318735383 0.999938962981048 -0.0027085024207436264 -0.3946776999704329 0.999938962981048 -0.9808030437126879 -0.35482426424959884 0.999938962981048 0.43522448765633004 -0.334504397969507 0.999938962981048 0.6957093628205882 0.2664356987002547 0.999938962981048 -0.21328124841049445 0.14075848668884344 0.999938962981048
322 0.29399477116204853 0.8602909431236776 0.999938962981048 -0.09490505115402498 -0.345589391558586 0.999938962981048 -1.103967202775158 -0.32419426048564887 0.999938962981048 0.38274248606134814 -0.472763636094303 0.999938962981048 0.7762951196443231 0.12152017986989865 0.999938962981048 -0.09877274900560527 0.17282082583086641 0.999938962981048
323 0.36796472060304575 0.948603981648203 0.999938962981048 -0.1896510025262568 -0.27715562869534427 0.999938962981048 -1.209503870764292 -0.28892320525731935 0.999938962981048 0.3127892652208994 -0.6072136015549997 0.999938962981048 0.8372203209294932 -0.035093640577388445 0.999938962981048 0.026841029084139403 0.20078188421277504 0.999938962981048
324 0.43709789320556247 1.0269395021413823 0.999938962981048 -0.2846195954250073 -0.19063606855487983 0.999938962981048 -1.297976826278471 -0.2516940824610126 0.999938962981048 0.22590809108350238 -0.7334472348071474 0.999938962981048 0.8803551600840719 -0.19541908828838955 0.999938962981048 0.1631716869614752 0.2231731111585844 0.999938962981048
325 0.500090334788049 1.0948844874416335 0.999938962981048 -0.3766701746680479 -0.08295367519469789 0.999938962981048 -1.3703777174189475 -0.21439781894385612 0.999938962981048 0.1283311586309373 -0.8482266769101552 0.999938962981048 0.9075472579499162 -0.35482657968588194 0.999938962981048 0.30693258461257794 0.23625639617094496 0.999938962981048
326 0.5560230313018217 1.1525317138177673 0.999938962981048 -0.46083282973289214 0.04084638006963595 0.999938962981048 -1.428090660318816 -0.17837722912279635 0.999938962981048 0.02402198629094482 -0.9502585694424888 0.999938962981048 0.9212997878048387 -0.5084558834860078 0.999938962981048 0.45415204321422 0.24070233263140758 0.999938962981048
327 0.6045617033397455 1.200332651753291 0.999938962981048 -0.535781490253719 0.1761760791322778 0.999938962981048 -1.4726769819228689 -0.1446215196183152 0.999938962981048 -0.08242431156087339 -1.0388334276937246 0.999938962981048 0.9247560709274087 -0.6515166656329374 0.999938962981048 0.6010909349854123 0.236341237627287 0.999938962981048
328 0.6457844782860832 1.2390002136295684 0.999938962981048 -0.6000824345381108 0.31763838891556384 0.999938962981048 -1.5058196763003422 -0.11387229021067946 0.999938962981048 -0.18605639577554886 -1.1139073200771454 0.999938962981048 0.9201393741051969 -0.7818080294807866 0.999938962981048 0.7424929553107291 0.22522965178380688 0.999938962981048
329 0.6800036622211393 1.2694033631397457 0.999938962981048 -0.6536385043431109 0.4581883489737097 0.999938962981048 -1.529691050955738 -0.08671529282509842 0.999938962981048 -0.28423289649430294 -1.176065908547558 0.999938962981048 0.9096368098171227 -0.8977001991471805 0.999938962981048 0.8752690206610307 0.20864060385957417 0.999938962981048
330 0.7077483688075688 1.292650655099785 0.999938962981048 -0.6968802763075307 0.5939290086609911 0.999938962981048 -1.545468509984639 -0.06326832890814947 0.999938962981048 -0.3747150662358262 -1.226198710711696 0.999938962981048 0.8954307687612524 -0.9981548509170877 0.999938962981048 0.9970482497634814 0.18832565284178188 0.999938962981048
331 0.729604902353346 1.3096877517284797 0.999938962981048 -0.7306161987260998 0.7212848479910091 0.999938962981048 -1.5548130741294597 -0.04355764437798192 0.999938962981048 -0.45573162442081183 -1.2656113259332729 0.999938962981048 0.8790093691824078 -1.083545640430927 0.999938962981048 1.1055854976043045 0.1660990223904115 0.999938962981048
332 0.74630634479812 1.3217552212083297 0.999938962981048 -0.7560724038187122 0.8371377226190084 0.999938962981048 -1.5590339874467198 -0.02740908027385278 0.999938962981048 -0.5267197153328702 -1.2955187035815918 0.999938962981048 0.8615889970600489 -1.1543640451267072 0.999938962981048 1.200651671905684 0.14320871608630473 0.999938962981048
333 0.7585637989440596 1.329419232764672 0.999938962981048 -0.7743089003979312 0.9402637200037289 0.999938962981048 -1.5593408001953184 -0.014550208034506283 0.999938962981048 -0.5874959978383678 -1.3172188646981995 0.999938962981048 0.8442941015725437 -1.2117393380121237 0.999938962981048 1.281950743125711 0.12062725709809514 0.999938962981048
334 0.767146824549089 1.333734346547848 0.999938962981048 -0.7864549014854099 1.0299626617157511 0.999938962981048 -1.5568647317931659 -0.004646748252815354 0.999938962981048 -0.6383602451074265 -1.3319733171944188 0.999938962981048 0.8277472412384635 -1.2569108103657074 0.999938962981048 1.349913106683058 0.09928803868225444 0.999938962981048
335 0.7726126895962401 1.3353925188960436 0.999938962981048 -0.7937789517501724 1.1061593061312096 0.999938962981048 -1.5526641641488894 0.002673624886827177 0.999938962981048 -0.6801001007110841 -1.3412300993886133 0.999938962981048 0.812430531217367 -1.2912766611417676 0.999938962981048 1.4053802202380323 0.07965258994705547 0.999938962981048
336 0.7756642270807987 1.3351132196811395 0.999938962981048 -0.7972086583651633 1.1694219256534715 0.999938962981048 -1.5477165033926406 0.0078054139835810315 0.999938962981048 -0.7131658884446772 -1.3460776594337802 0.999938962981048 0.7986249681630613 -1.316278819925915 0.999938962981048 1.4494237329066635 0.06205838808311342 0.999938962981048
337 0.7767893194779473 1.333390060640265 0.999938962981048 -0.797631085919879 1.2206147534877425 0.999938962981048 -1.5421826061167512 0.011171450736142655 0.999938962981048 -0.7386103905351945 -1.3474927009898172 0.999938962981048 0.7864993688203608 -1.3333876299489023 0.999938962981048 1.483279805999709 0.04665492115271291 0.999938962981048
338 0.7765153642769799 1.3307363348549568 0.999938962981048 -0.7958940397350994 1.2610252184616637 0.999938962981048 -1.5365920572107552 0.01311188587409408 0.999938962981048 -0.7573957538580494 -1.346314076153854 0.999938962981048 0.776146209143026 -1.3440774236509703 0.999938962981048 1.508279429253306 0.033488219029546275 0.999938962981048
339 0.7752006561133034 1.3274814411922515 0.999938962981048 -0.7927052624083174 1.291818191066215 0.999938962981048 -1.5310574617829613 0.013927967594375024 0.999938962981048 -0.7705215613269456 -1.3432925402590004 0.999938962981048 0.7676021533860016 -1.3498027881984125 0.999938962981048 1.5258035901468934 0.02253464869741839 0.999938962981048
340 0.7732181285740004 1.3239556177343164 0.999938962981048 -0.7886656290373443 1.3145052440972127 0.999938962981048 -1.5257440946193208 0.013880242786690979 0.999938962981048 -0.7790014343699458 -1.3391131321146272 0.999938962981048 0.7608573774286655 -1.3519707505612886 0.999938962981048 1.537248362684207 0.013720747008432828 0.999938962981048
341 0.7708067241805185 1.3203558609432888 0.999938962981048 -0.7840780866929123 1.3302570675781533 0.999938962981048 -1.5207911363251732 0.01320391669137866 0.999938962981048 -0.7838428907132178 -1.334403922645751 0.999938962981048 0.7558555503698222 -1.3519032960056978 0.999938962981048 1.5439929114373903 0.006933057751093907 0.999938962981048
342 0.7681883195491399 1.3167933184809923 0.999938962981048 -0.7792968535416728 1.3402616453545741 0.999938962981048 -1.5163178262941437 0.012115039948583931 0.999938962981048 -0.78602659179459 -1.3297329630420847 0.999938962981048 0.7521254439275513 -1.3498275964600857 0.999938962981048 1.5473639894538465 0.0020199415780071867 0.999938962981048
343 0.7655437889746798 1.3135146132796212 0.999938962981048 -0.7745441043326111 1.345693736584572 0.999938962981048 -1.5124256100678755 0.010812839821508737 0.999938962981048 -0.7864792830184838 -1.3255944497004097 0.999938962981048 0.7495131854939819 -1.3465225281880575 0.999938962981048 1.548589807682576 -0.0012142774132218868 0.999938962981048
344 0.7629651783806879 1.310524206264433 0.999938962981048 -0.7700975575019584 1.3476827295754876 0.999938962981048 -1.5091967086421267 0.00947865837224129 0.999938962981048 -0.7854016121658434 -1.3216827750518771 0.999938962981048 0.7477417444579353 -1.3422402539818092 0.999938962981048 1.5476800846379997 -0.0033179723502304143 0.999938962981048
345 0.7605538638657324 1.3078747966640323 0.999938962981048 -0.7660345266070536 1.347141127760653 0.999938962981048 -1.5066888219630419 0.008271282041946602 0.999938962981048 -0.7833521838575239 -1.3181884273824622 0.999938962981048 0.7466290610462792 -1.337330511065784 0.999938962981048 1.54549272133549 -0.004476048056479587 0.999938962981048
346 0.7583581049120689 1.3055804860818079 0.999938962981048 -0.7624105553351439 1.3446849981180247 0.999938962981048 -1.504924906018505 0.007317725668664176 0.999938962981048 -0.7805333762086566 -1.3149827070059361 0.999938962981048 0.7460235175070886 -1.3321229824506204 0.999938962981048 1.5421584724468727 -0.005003611356954656 0.999938962981048
347 0.7564169069360042 1.3036421021834783 0.999938962981048 -0.7592612486139511 1.340995310322377 0.999938962981048 -1.5038759780605375 0.006697625242553285 0.999938962981048 -0.7772076083903449 -1.3120579735407447 0.999938962981048 0.7457941709082463 -1.3269284405072204 0.999938962981048 1.538014465773492 -0.005084994048890645 0.999938962981048
348 0.7547398793274944 1.3020435671082402 0.999938962981048 -0.7565990173039948 1.3365849787896356 0.999938962981048 -1.5034335107046999 0.006418115979826413 0.999938962981048 -0.7736207963350751 -1.3094245199125625 0.999938962981048 0.7458251407344142 -1.3220360778468652 0.999938962981048 1.5333955910926649 -0.00486281929990538 0.999938962981048
349 0.753325609019355 1.3007569551682794 0.999938962981048 -0.7544352549821467 1.33179886267688 0.999938962981048 -1.503365894300531 0.006374170156469463 0.999938962981048 -0.7700039086715029 -1.3071025838834056 0.999938962981048 0.7460130309193054 -1.3177064867217225 0.999938962981048 1.5286292102827037 -0.004451836705628613 0.999938962981048
350 0.752161343413661 1.2997524494580601 0.999938962981048 -0.7526578569902647 1.3269702241075876 0.999938962981048 -1.503365894300531 0.006374170156469357 0.999938962981048 -0.7665715099731943 -1.3051163526370868 0.999938962981048 0.7462668725841106 -1.3141588782268459 0.999938962981048 1.5240284432508322 -0.003946857102165772 0.999938962981048


==> plot_data/Demo1Simulated.csv <==
0 0.7499918733290791 1.2990195094135746 0.9982378807844637 -0.749992370372631 1.2990203558458204 0.9982378807844637 -1.5029970282600094 -0.0007177566547053447 0.9982378807844637 -0.7482218686640242 -1.301390691099277 0.9982378807844637 0.7517949345639049 -1.2999457917180341 0.9982378807844637 1.5012920281574333 0.0025471073470151326 0.9982378807844637
1 0.7499918733290791 1.2990195094135746 0.9982378807844637 -0.749992370372631 1.2990203558458204 0.9982378807844637 -1.5029970282600094 -0.0007177566547053447 0.9982378807844637 -0.7482218686640242 -1.301390691099277 0.9982378807844637 0.7517949345639049 -1.2999457917180341 0.9982378807844637 1.5012920281574333 0.0025471073470151326 0.9982378807844637
2 0.7499918733290791 1.2990195094135746 0.9936172334468562 -0.749992370372631 1.2990203558458204 0.9936172334468562 -1.5029970282600094 -0.0007177566547053447 0.9936172334468562 -0.7482218686640242 -1.301390691099277 0.9936172334468562 0.7517949345639049 -1.2999457917180341 0.9936172334468562 1.5012920281574333 0.0025471073470151326 0.9936172334468562
3 0.7499919225495336 1.2990195932327495 0.9962986160841918 -0.749992370372631 1.2990203558458204 0.9962986160827271 -1.5029970282600094 -0.0007177566547053447 0.9962986160827271 -0.7482218686640242 -1.301390691099277 0.9962986160827271 0.7517949345639049 -1.2999457917180341 0.9962986160827271 1.5012920281574333 0.0025471073470151326 0.9962986160827271
4 0.7484889560175975 1.2938897243336276 0.9979332412753131 -0.749992370372631 1.2990203558458204 0.9979332412104266 -1.5029970282600094 -0.0007177566547053447 0.9979332412104266 -0.7482218686640242 -1.301390691099277 0.9979332412104266 0.7517949345639049 -1.2999457917180341 0.9979332412104266 1.5012920281574333 0.0025471073470151326 0.9979332412104266
5 0.7401787259026378 1.2655265300190497 0.9988720894107552 -0.749992370372631 1.2990203558458204 0.9988625285555505 -1.4980845655180273 0.0004230252295064754 0.9988625285555505 -0.7460163977125607 -1.2983840075457043 0.9988625285555505 0.7517949345639049 -1.2999457917180341 0.9988625285555505 1.5012920281574333 0.0025471073470151326 0.9988625285555505
6 0.7245391171795018 1.2121517183286081 0.9996558970928671 -0.749992370372631 1.2990203558458204 0.9993892755626412 -1.4707683134130833 0.006580554935307076 0.9993978659162103 -0.7338167748817742 -1.2817677198217872 0.9993939248783805 0.7500458170574724 -1.2979132589869349 0.9993892755626412 1.4983343776757527 0.00331820835310784 0.9993892755626412
7 0.7245391171795018 1.2121517183286081 0.9996558970928671 -0.749992370372631 1.2990203558458204 0.9993892755626412 -1.4707683134130833 0.006580554935307076 0.9993978659162103 -0.7338167748817742 -1.2817677198217872 0.9993939248783805 0.7500458170574724 -1.2979132589869349 0.9993892755626412 1.4983343776757527 0.00331820835310784 0.9993892755626412
8 0.697865936967623 1.1209680737550904 1.0005321436284422 -0.7490804773094893 1.2966830449334217 0.999687610203031 -1.4193877637179693 0.018201818208855042 0.9999302272038609 -0.7108495423742189 -1.2505115686076593 0.9998178913468868 0.7403630563239781 -1.2866749482300088 0.9996900663265451 1.481988658723649 0.007586084579941751 0.9996907210742505
9 0.6586429360001109 0.9861608893229322 1.0008631354891382 -0.7440389137022417 1.2837605474595473 0.9998584702288277 -1.3308848720336863 0.03818530766224815 1.000667111488919 -0.6721758798693963 -1.1966365060888406 1.0002863117324037 0.7221226814852546 -1.2655264253567273 0.9999243235947031 1.4512404141977409 0.015624118900927585 0.9999440366251011
10 0.607325812709811 0.813854568404242 1.0007801661466673 -0.7345521580458642 1.2594439248885756 1.0000103122856143 -1.1962922591157459 0.06865736677908889 1.0008196549236767 -0.6172129783981101 -1.1150848093627308 1.0005303756074198 0.6909603302839803 -1.2294876109022512 1.0001873524530256 1.3985253447727208 0.028763627213622852 1.0002477107631331
11 0.5505025450584715 0.6279711384292769 1.000837401408115 -0.7181402042112986 1.216481493444579 1.0001909850023258 -1.0224929541286718 0.10773673170198035 1.0005958107684636 -0.5483394169007971 -1.0088351565000715 1.000538249035391 0.644828403067126 -1.1763855212924477 1.0003738766817376 1.3194972860780587 0.04573691364082362 1.0004049037356024
12 0.4966269692840152 0.4520371501587356 1.0009888256740365 -0.6930576286848816 1.1471035980073097 1.0003101516595405 -0.8303241242460961 0.15158073813944517 1.0005890118889655 -0.47712159456272984 -0.8922041512762381 1.0005554612892213 0.5850345418218263 -1.109662487967857 1.0004329379440986 1.217320066026225 0.06428976961765857 1.0003457223136307
13 0.4966269692840152 0.4520371501587356 1.0009888256740365 -0.6930576286848816 1.1471035980073097 1.0003101516595405 -0.8303241242460961 0.15158073813944517 1.0005890118889655 -0.47712159456272984 -0.8922041512762381 1.0005554612892213 0.5850345418218263 -1.109662487967857 1.0004329379440986 1.217320066026225 0.06428976961765857 1.0003457223136307
14 0.4478362172385843 0.2931722781264383 1.0010335762586702 -0.6603905354803282 1.0538961493832903 1.000479032892296 -0.6352535076173648 0.20052978412274203 1.0006928711847374 -0.4166551040977643 -0.776363842057907 1.000606383309838 0.5189439149021402 -1.0379418647281276 1.0004554231475988 1.1061801726096294 0.0801549712821723 1.0003467856336232
15 0.4019408293968877 0.15306445592236648 1.0010252785688543 -0.6219489194552469 0.9449378208004999 1.0006154079802787 -0.441563381793741 0.25470265612445164 1.0007785577343267 -0.3669644714271308 -0.665705338787409 1.000631472757828 0.45141656652290135 -0.9693063609019792 1.0005076242327986 0.9977831739436537 0.09084390618590985 1.0003815349826481
16 0.3582589571671984 0.0314455038769211 1.0010105749189344 -0.5814130801717994 0.8288374560260369 1.0006435097618342 -0.25121639327223266 0.3138195563097951 1.000808231818161 -0.3237281929146017 -0.5636450998876845 1.000641945467549 0.3847058006834411 -0.9072522047598286 1.0005537278458272 0.8960086491448371 0.096320478063154 1.0004184979971888
17 0.31897427767759134 -0.06885237017553228 1.000980298689577 -0.5411100174791819 0.7116743984111078 1.0005973074377281 -0.06006794075031569 0.37231690438092857 1.0007870254795521 -0.2896779378020704 -0.474585089037742 1.0006382179025548 0.31482586761442327 -0.8521295750200705 1.0006074227786157 0.7996310986691555 0.09901711896480866 1.0004452542233848
18 0.2848641660502881 -0.1472403004383044 1.0008940429894375 -0.4985990221556167 0.599838701102443 1.0005438862788845 0.12833725128508533 0.42710953521909284 1.0007768570342452 -0.26356387591859126 -0.40146432984590347 1.0006012550683507 0.23777756150397192 -0.8044352971694763 1.0006281558791625 0.7073231794456316 0.09915336157627389 1.0004587717128588
19 0.2848641660502881 -0.1472403004383044 1.0008940429894375 -0.4985990221556167 0.599838701102443 1.0005438862788845 0.12833725128508533 0.42710953521909284 1.0007768570342452 -0.26356387591859126 -0.40146432984590347 1.0006012550683507 0.23777756150397192 -0.8044352971694763 1.0006281558791625 0.7073231794456316 0.09915336157627389 1.0004587717128588
20 0.25520338285649946 -0.20755917154196254 1.000710094479374 -0.4559829833022642 0.501326134264994 1.0004907920515307 0.31437252092082685 0.4721925043751737 1.0007859873301825 -0.244933971563223 -0.34187885406331286 1.0005586623929061 0.1559652617951226 -0.7649310459434672 1.0006113586652872 0.6238905594531963 0.09709878571608989 1.0004309657175021
21 0.2295346130181256 -0.2539530507873337 1.0006048508445466 -0.41301063824676193 0.42172429908468434 1.0003752603111045 0.4950692690484535 0.5007437054433859 1.0007634941286105 -0.23296689780817695 -0.29592187101367484 1.0005679454186132 0.0703863669432314 -0.7336466866989735 1.00063003299712 0.5480921708740387 0.09398693348743763 1.0004173174894937
22 0.21116215314865364 -0.2945926623459532 1.0006041141413744 -0.3725499326895861 0.3579925057546638 1.0003262999020928 0.6700437747322611 0.50966582102946 1.0007122658741883 -0.22653364303412574 -0.26022262062043205 1.0005736772091836 -0.021323464997022073 -0.7060748994795045 1.0006609713407089 0.47861811110705277 0.09496194544439027 1.0004398273571717
23 0.1981348643609224 -0.3366690444479383 1.0005830187960403 -0.3394045427467262 0.3041437851126393 1.0003318019771599 0.8331624266442842 0.5015164763618458 1.0006254066899218 -0.22181777808100067 -0.23448516132351224 1.0005896515554162 -0.11850811429141866 -0.6805496475212348 1.0007371839014043 0.412066157606926 0.1017415093722639 1.0004511738998696
24 0.18918804203510145 -0.38092772386745016 1.0006095865350635 -0.3126042614616319 0.2591015179803217 1.0003627779156683 0.9792657567323801 0.4793724329719141 1.0005979723774452 -0.2189914988832168 -0.21717064362872898 1.0006309974213634 -0.2276476454903498 -0.6517693309165353 1.0008528072905845 0.3531303223645519 0.11626964484467517 1.0004526016189763
25 0.18918804203510145 -0.38092772386745016 1.0006095865350635 -0.3126042614616319 0.2591015179803217 1.0003627779156683 0.9792657567323801 0.4793724329719141 1.0005979723774452 -0.2189914988832168 -0.21717064362872898 1.0006309974213634 -0.2276476454903498 -0.6517693309165353 1.0008528072905845 0.3531303223645519 0.11626964484467517 1.0004526016189763
26 0.1807988296990494 -0.43361842244120424 1.0006791593683066 -0.28965282426563355 0.22432005258555435 1.0003823810939516 1.108597150221326 0.4460038645005149 1.000511386081712 -0.2167220462005236 -0.20699741915687297 1.0006311439479492 -0.3497816212662018 -0.6074746429654672 1.0008447832473906 0.30315045182707534 0.13586106695151823 1.0004496134150245
27 0.1614154329034201 -0.4976863708439154 1.0006926057965473 -0.27304456018958484 0.2004419859130331 1.0003756137898048 1.2193136846003092 0.40386229749249275 1.000419290788798 -0.21022569288169837 -0.20252832772950258 1.0006474845482973 -0.4774999267501981 -0.5461964339427958 1.0009636251918557 0.2616482174454446 0.1598649524353435 1.0004387998500532
28 0.13111567376120803 -0.5713953790604238 1.0007278427017752 -0.263491394388065 0.18536742166043074 1.0003697131873774 1.311179008361188 0.35583633663024317 1.0003532203536274 -0.19702719165539784 -0.20059936307976103 1.0006513317348598 -0.6010779999509771 -0.4582290772366744 1.001117163244542 0.22491919613792907 0.1850033134938087 1.0004593585334798
29 0.08560537287368296 -0.6508329982365164 1.0007869490478696 -0.2623405679277211 0.17183056498231317 1.0003670176211172 1.3851850780572028 0.30346923928313474 1.0002928997520733 -0.17470261565251793 -0.20126294378590615 1.0006614159545457 -0.7148627333467349 -0.33663556745987244 1.0009809077704495 0.19091413057182208 0.21366783381015905 1.0004758266298397
30 0.022138587220378533 -0.7338073439916786 1.0007424594155097 -0.26873603838720767 0.1562942982354618 1.0003629821468487 1.4451146805009645 0.25189106118876475 1.000299503804855 -0.13887463404296638 -0.20022969933223772 1.0006805872850069 -0.8169846246520829 -0.18845733928898942 1.0009433507624805 0.15942705563323442 0.24542839283604193 1.0004975628140145
31 0.022138587220378533 -0.7338073439916786 1.0007424594155097 -0.26873603838720767 0.1562942982354618 1.0003629821468487 1.4451146805009645 0.25189106118876475 1.000299503804855 -0.13887463404296638 -0.20022969933223772 1.0006805872850069 -0.8169846246520829 -0.18845733928898942 1.0009433507624805 0.15942705563323442 0.24542839283604193 1.0004975628140145
32 -0.05689019488249455 -0.8196631725903891 1.0006071356216957 -0.2759711703945893 0.1381891145753604 1.0003641421011542 1.4903741484947195 0.20494330166046348 1.0003031032491314 -0.08763766628948805 -0.19352920421431363 1.0007048649558299 -0.8976217479179783 -0.025002692546761022 1.0008515159953977 0.12552411956097553 0.280403347582037 1.0005352707761797
33 -0.14485611000231027 -0.90289571321295 1.0005075749575618 -0.28003247657648206 0.11427700333532513 1.0003726692542785 1.524049999214875 0.16106014807793198 1.000334027617908 -0.02587936984461804 -0.17677836888243634 1.0007229929857908 -0.9511130237311247 0.14516793497186015 1.0007504190181262 0.0811570223302648 0.31183626830739236 1.0005427817291999
34 -0.23246676115005077 -0.9788874666085386 1.000463023184268 -0.27735694406956657 0.07523672245519523 1.000426930883283 1.5479844752942864 0.12212645731766537 1.0003628394823685 0.04764777245022602 -0.14828079906509523 1.0006785656204864 -0.9830010590689734 0.3184798259900786 1.0006385073676358 0.027332336064657584 0.34060252039668665 1.000557084953902
35 -0.31734843595237044 -1.0483562543401874 1.0004335999302072 -0.26115484463590344 0.016635243173225314 1.0005269981299416 1.5640634275074463 0.0888170176352596 1.0003795170321783 0.13138253840774494 -0.10107854376426975 1.0007248137070879 -0.9995181540028075 0.49007402902247715 1.0005459922350113 -0.03833454107749355 0.360131996354943 1.000651357668365
36 -0.3980369345236593 -1.109067990307287 1.0003865517358528 -0.222482972397571 -0.06058057681225334 1.0006644224283998 1.571345000893464 0.06177649037033864 1.0003720549665753 0.21735054241795315 -0.03134237674519477 1.0008423525629186 -1.0024731687199078 0.6496390595133825 1.0005062561247209 -0.1250757027340091 0.36433473478160777 1.0006356384918933
37 -0.3980369345236593 -1.109067990307287 1.0003865517358528 -0.222482972397571 -0.06058057681225334 1.0006644224283998 1.571345000893464 0.06177649037033864 1.0003720549665753 0.21735054241795315 -0.03134237674519477 1.0008423525629186 -1.0024731687199078 0.6496390595133825 1.0005062561247209 -0.1250757027340091 0.36433473478160777 1.0006356384918933
38 -0.4726340642469329 -1.160990055244241 1.000359250859667 -0.16112129563977828 -0.15673795028169984 1.0007051216281695 1.574165593151761 0.04053970067202717 1.000381520075214 0.30231281014131833 0.06410500706755544 1.0008762504571045 -0.9930685196102818 0.7907707411467583 1.0004611314621719 -0.22879932978705067 0.35309983991610217 1.0006689612338102
39 -0.538560746343521 -1.2056555604253123 1.000343530691476 -0.07649090416770554 -0.26647255659439356 1.0006110643220407 1.5733624954041 0.02336086802041378 1.000393798394698 0.3815759049019158 0.180800362120262 1.0009144475073999 -0.9738810915405762 0.9147756022633843 1.0004053806897035 -0.34505749123754614 0.3326204461484517 1.0008268894346948
40 -0.5953891754428793 -1.2415974752435575 1.0003287215828411 0.023023434825205923 -0.3838476327675728 1.000529336608323 1.5688627672849238 0.008264680454329949 1.000401625879252 0.4560225882001075 0.31254018961895974 1.0007751735370218 -0.950135359171837 1.022067141438591 1.0004290206845563 -0.4748628395139211 0.3054977135749581 1.0008890695106747
41 -0.6426677472485997 -1.2710047929645896 1.0003252166303465 0.12589291176801437 -0.5059383941844946 1.0005237109249914 1.5623335739252644 -0.003033664509465136 1.0004189711359406 0.5230704055467869 0.4520004776332334 1.0006745154479317 -0.9260165898825465 1.1131439518872324 1.0004161457450857 -0.6154902598560992 0.27239701454646764 1.0007967311578723
42 -0.6820400017783079 -1.2931582282276277 1.0003241224194068 0.2255017916308377 -0.6292476897049477 1.0005006576045086 1.5539075025817957 -0.011837655578444654 1.0004134882916402 0.5803096552094573 0.5884852673117968 1.000569196270428 -0.9026141371949027 1.1865818241024648 1.0003836281740848 -0.7567307955873838 0.23493393834060647 1.0007133041638587
43 -0.6820400017783079 -1.2931582282276277 1.0003241224194068 0.2255017916308377 -0.6292476897049477 1.0005006576045086 1.5539075025817957 -0.011837655578444654 1.0004134882916402 0.5803096552094573 0.5884852673117968 1.000569196270428 -0.9026141371949027 1.1865818241024648 1.0003836281740848 -0.7567307955873838 0.23493393834060647 1.0007133041638587
44 -0.7138272094059878 -1.310273563799655 1.0003380102577473 0.3183806977495292 -0.7480700157112711 1.0004576138956636 1.5468414693970305 -0.017313993364140436 1.0004364009020124 0.629497099554288 0.7171574769943619 1.0005110108877269 -0.878951428959584 1.243343884909959 1.0004355099201179 -0.8872279280699872 0.19730471660866114 1.0006338786149898
45 -0.7385038086378674 -1.3220775286220596 1.0003496067868551 0.40285316894821016 -0.856859401628946 1.000425840465414 1.5394773280887564 -0.02002507016116617 1.000432627731751 0.6726830719035479 0.835656969453891 1.000500762971985 -0.8555522325791012 1.2880732680348996 1.0004715683963519 -1.0068603437470418 0.1624491587605182 1.0006152886736428
46 -0.7556619120565512 -1.3292538914821672 1.0003432869940279 0.4808944097184875 -0.9559438655565241 1.0004125453421604 1.53366517150188 -0.019385080645982926 1.0004197313987557 0.7078318392157973 0.9427914019187037 1.0004669259640502 -0.8330544194392435 1.3208143162199644 1.000479466788756 -1.1162749514883472 0.13112652836999075 1.0005893835013986
47 -0.7688999060132377 -1.3327247976837606 1.0003606772649238 0.5499886967626778 -1.042171387780145 1.000350869653556 1.5287256710746089 -0.01855269853968481 1.0004276408551573 0.7336266063409697 1.0358848866073063 1.0004374607529845 -0.8143270633852683 1.3431459816512101 1.0004696709042018 -1.2134476381127766 0.10200290677754108 1.0005755265364185
48 -0.7781028716017007 -1.3343224850921362 1.0003641715980964 0.6084782709106233 -1.1136848606244338 1.000287588771273 1.5217427734792142 -0.018741645118034785 1.0004477147449162 0.7524351733481892 1.1136643440253713 1.000427481565719 -0.7993694904113469 1.3576869746656228 1.000469738939227 -1.296218208617015 0.07727332877777009 1.0005548685555112
49 -0.7781028716017007 -1.3343224850921362 1.0003641715980964 0.6084782709106233 -1.1136848606244338 1.000287588771273 1.5217427734792142 -0.018741645118034785 1.0004477147449162 0.7524351733481892 1.1136643440253713 1.000427481565719 -0.7993694904113469 1.3576869746656228 1.000469738939227 -1.296218208617015 0.07727332877777009 1.0005548685555112
50 -0.7838369698435816 -1.3356287152314346 1.0003710662349468 0.6566255117891808 -1.1743063772755435 1.0003050463906016 1.5155521437115542 -0.019104745260689514 1.0004688649719737 0.7658290906359401 1.1784501495228208 1.000390188557659 -0.7868466450460485 1.3658161132188407 1.0004881176438853 -1.3642370408456592 0.05554976541848351 1.000553070182465
51 -0.7863129676135601 -1.3350732984934006 1.0003657066836922 0.6958273988157485 -1.2252931167945549 1.0003072707352791 1.5126553453815519 -0.01700248037382844 1.0004929989542963 0.7755790514119737 1.2316740283679437 1.0003823213609278 -0.7750252054153841 1.3687728948181852 1.0005280513159516 -1.420358355209372 0.03683235317844395 1.000554433358796
52 -0.7862781697418627 -1.3312234414549904 1.0003764891155917 0.7275329302327276 -1.266055830371601 1.0003578556483306 1.512560267824638 -0.01586966343231715 1.000514399842771 0.7815412068701921 1.2726782681234714 1.0003649749227446 -0.7644937508862918 1.3681089311074215 1.0005496838770511 -1.4634662183959986 0.02093567650839048 1.0005433594890734
53 -0.7847049398582995 -1.3276190459735606 1.0003755059221058 0.7506141810737001 -1.298256125520516 1.0004039683889931 1.5142274361771924 -0.015567930232274282 1.0005274926761984 0.785057801766602 1.3032579785600111 1.0004070970565149 -0.7556603158736398 1.36478751957991 1.0005630768686724 -1.4971427998133995 0.00937163197515429 1.0005603681893118
54 -0.7822416939190718 -1.3243191544701345 1.0003778633069371 0.7675109578317347 -1.3198144536096552 1.0004043011981556 1.5148289782546296 -0.014343128452592861 1.0005445063239977 0.785035768254912 1.3257725478795201 1.0004135136298642 -0.7507176806216812 1.3593454014208364 1.000567126251006 -1.5219103058347074 0.002596517789452597 1.0005613901470125
55 -0.7822416939190718 -1.3243191544701345 1.0003778633069371 0.7675109578317347 -1.3198144536096552 1.0004043011981556 1.5148289782546296 -0.014343128452592861 1.0005445063239977 0.785035768254912 1.3257725478795201 1.0004135136298642 -0.7507176806216812 1.3593454014208364 1.000567126251006 -1.5219103058347074 0.002596517789452597 1.0005613901470125
56 -0.7785679836782322 -1.3216824470906399 1.0003608746373023 0.7786831430017013 -1.3337804928030037 1.000443534859495 1.5154799389349916 -0.015258950879587117 1.0005414808453734 0.7848569980965748 1.3394525542830058 1.0004441619099065 -0.7465983463298647 1.3545124308714813 1.0005669764142895 -1.5394503699879125 -0.003100784605394395 1.0005648062583108
57 -0.7749986879608509 -1.3184569465568596 1.00035348321651 0.7865509444252687 -1.3437546018274111 1.0004851911926782 1.515365159460247 -0.01583970112148472 1.0005468023689619 0.7836965929926972 1.3488214203663793 1.0004979784380794 -0.7437175604833325 1.3474284031991333 1.0005768649682614 -1.5494566861745895 -0.007422399097427525 1.0005464559520625
58 -0.7718883940294807 -1.3137568742400387 1.0003688381201783 0.7895568317270765 -1.3484058287692002 1.0005007093387024 1.5150919759995505 -0.013818204970960441 1.0005654022464054 0.7813868928617981 1.3548163957462531 1.0005291886312728 -0.7432642748698346 1.33974995190882 1.0005759723807393 -1.5549560253486838 -0.011360390568232535 1.0005678529465951
59 -0.7695661538917425 -1.310459640643749 1.000396652254491 0.7907596282971283 -1.3500038663005194 1.0005169064633141 1.5140158393742147 -0.01235126179921926 1.0005532233486276 0.7773024082872577 1.3549884872682987 1.0005390319495062 -0.7429654114767119 1.3323135813579419 1.0005777811625696 -1.556194308071351 -0.013587226274433485 1.000571860679466
60 -0.7661223087658221 -1.3093567570389235 1.0004153928646313 0.7906533160682296 -1.3486385029399697 1.0005338166205073 1.5135755909212274 -0.013300529550895324 1.0005448550574665 0.7737128596413237 1.3534212107021164 1.000513452055338 -0.742617517340652 1.3270939226594418 1.0005683372060683 -1.5533222968431846 -0.014314547140448778 1.000557583877489
61 -0.7661223087658221 -1.3093567570389235 1.0004153928646313 0.7906533160682296 -1.3486385029399697 1.0005338166205073 1.5135755909212274 -0.013300529550895324 1.0005448550574665 0.7737128596413237 1.3534212107021164 1.000513452055338 -0.742617517340652 1.3270939226594418 1.0005683372060683 -1.5533222968431846 -0.014314547140448778 1.000557583877489
62 -0.7622494171965323 -1.3073888434511676 1.0004483182285389 0.7885852285534488 -1.3454334302171067 1.000542745530179 1.5128178975978623 -0.01532441158727295 1.0005272025104748 0.7719534513493964 1.350897939734792 1.0004880246320647 -0.7418479788968638 1.3234502688283274 1.0005617915563116 -1.5511058899622097 -0.013909987788107921 1.0005709022274447
63 -0.7584490312251254 -1.306340340524854 1.0004684282312004 0.7845170247430214 -1.3414937835065555 1.000533769577589 1.512607705668755 -0.016437070058001883 1.0005243027392299 0.7695554053098412 1.346410579732777 1.0005090950346085 -0.7429072406013543 1.317822153904919 1.0005477303716026 -1.548694314176905 -0.013840169423758972 1.0005747180925337
64 -0.7565469705654239 -1.3048549258691464 1.0004790757357005 0.7802573786610948 -1.3387647847677049 1.0005491785330487 1.512308394143484 -0.014719339960089187 1.0005114724168773 0.7662827550084781 1.3422876230957357 1.0005264166303984 -0.7431920099460486 1.3129155863124666 1.0005583766269828 -1.5453250179095932 -0.012478470909044512 1.000574185474159
65 -0.7561747375296853 -1.3028118700335662 1.0004845752551281 0.7763704500355124 -1.334939360911711 1.00057490529391 1.5103716179011986 -0.011801824909062043 1.000525597955975 0.7649640629137114 1.3390619507350783 1.0005378646721352 -0.7437098024850454 1.310307720434179 1.0005415359478282 -1.5408542726602923 -0.012322351745783028 1.000557356397421
66 -0.7550594519745454 -1.3018280873820893 1.0005023266730178 0.7733391399382469 -1.3295223748800378 1.000590928215561 1.5091207606879673 -0.010033226494387962 1.0005358874363715 0.7627297575611945 1.3337172031820634 1.0005179064455956 -0.7445548256553637 1.3089685327045326 1.00054032075473 -1.5348544604530263 -0.012245416931381953 1.000550280733578
67 -0.7550594519745454 -1.3018280873820893 1.0005023266730178 0.7733391399382469 -1.3295223748800378 1.000590928215561 1.5091207606879673 -0.010033226494387962 1.0005358874363715 0.7627297575611945 1.3337172031820634 1.0005179064455956 -0.7445548256553637 1.3089685327045326 1.00054032075473 -1.5348544604530263 -0.012245416931381953 1.000550280733578
68 -0.7521084804774534 -1.3023795733692944 1.0005059368931815 0.7704189900877296 -1.3247155182327237 1.00059651452933 1.5087508256678999 -0.008048385744907922 1.0005512498577827 0.7599361062551552 1.3288939883500999 1.0004983836305503 -0.7457488253902357 1.3106924139589575 1.0005156065188299 -1.5304148386829457 -0.011657139616644163 1.0005329373557728
69 -0.75023729352849 -1.301302014769078 1.0004972412761715 0.7668937602111846 -1.3195879114636415 1.0006025113164945 1.5080800083416253 -0.006422722644247785 1.0005507972415766 0.758543215348919 1.323770912746778 1.0005002064908548 -0.7459225880162501 1.312656323575119 1.0005162746675447 -1.5277247775958451 -0.010637000683725303 1.0005098802079573
70 -0.7493529999119444 -1.29968208628154 1.0005063920403199 0.7621646899822027 -1.3159394109953493 1.0005695865843867 1.506726460100028 -0.004749835793849857 1.0005195350293432 0.7566915450190054 1.3185703384940488 1.0004974901936299 -0.7462760007233158 1.3118099157448382 1.00051737167407 -1.5246356565207264 -0.008372884763902739 1.0005250728438346
71 -0.7498887110975704 -1.2976490261787685 1.0005172161096114 0.7571014107077543 -1.3127500492080366 1.000563286670095 1.5050953918226784 -0.005077200573614983 1.0004934675650865 0.7560298204354449 1.316115773499138 1.0004924190516218 -0.7474295857471328 1.311956876754094 1.0005058242772011 -1.5203835201757 -0.005109979225152951 1.0005303732319835
72 -0.7497398478768675 -1.2977970887871466 1.000504486715465 0.7552155722348839 -1.3102904135960003 1.0005616340183563 1.5046982060244165 -0.006402481913036766 1.0004891141671763 0.7571605157438239 1.3142020625528703 1.0004893635893022 -0.747300063166797 1.3126062905418505 1.0004990739891588 -1.5155318209258182 -0.0041030892817529125 1.0005114678333877
73 -0.7497398478768675 -1.2977970887871466 1.000504486715465 0.7552155722348839 -1.3102904135960003 1.0005616340183563 1.5046982060244165 -0.006402481913036766 1.0004891141671763 0.7571605157438239 1.3142020625528703 1.0004893635893022 -0.747300063166797 1.3126062905418505 1.0004990739891588 -1.5155318209258182 -0.0041030892817529125 1.0005114678333877
74 -0.7502348281156336 -1.2988487477087227 1.0004998765827238 0.7555650655562564 -1.3070362086622793 1.000562222274504 1.5052940217030013 -0.006832482763940065 1.0004963312617052 0.7565534062426458 1.3124307307786727 1.000484859411408 -0.7447953664580399 1.3131543688586578 1.0004827560349911 -1.512784627836571 -0.004162827167107714 1.0005149832442441
75 -0.7501006405696573 -1.2978278423940715 1.000506095205615 0.7542977358820026 -1.304800257056144 1.0005585970074458 1.5067038082478958 -0.004752451456383491 1.0005001259311572 0.7545565370680118 1.3118125649378802 1.000490140167184 -0.7433989881145494 1.3144284843749465 1.0004738849568333 -1.5116411666971439 -0.003530559413145296 1.0005197021628003
76 -0.7497213511089439 -1.2973787053591328 1.0005146554932765 0.7531837605414726 -1.302086884871066 1.0005424287472884 1.506682078727314 -0.004023481980767269 1.0005002216427858 0.7542178322492483 1.311391810553139 1.000498548784366 -0.743043518521957 1.3147846418658566 1.000485845614245 -1.5094951275846984 -0.003360796401239622 1.0005065305679457
77 -0.7485299278611482 -1.2974189293617733 1.000480032744986 0.7515714082368303 -1.3000593763352568 1.0005368864342077 1.5057878326489793 -0.003906346920406413 1.0004957733287094 0.7539235104479441 1.3107891935144962 1.0004870889807553 -0.7438617515988086 1.3132196541804357 1.0004889779486033 -1.508730050657104 -0.00349002089833369 1.0005116314329978
78 -0.7486055166582013 -1.297265871508318 1.0004852234404744 0.7499589516889851 -1.2982654570578633 1.0005321006351608 1.5053703727855756 -0.004400589681267836 1.0005004417831556 0.7542519167761796 1.3112000282409109 1.000467938319507 -0.7436679513140394 1.3130027834455547 1.0005029233255422 -1.508011189748408 -0.003938737072856048 1.000511008758244
79 -0.7486055166582013 -1.297265871508318 1.0004852234404744 0.7499589516889851 -1.2982654570578633 1.0005321006351608 1.5053703727855756 -0.004400589681267836 1.0005004417831556 0.7542519167761796 1.3112000282409109 1.000467938319507 -0.7436679513140394 1.3130027834455547 1.0005029233255422 -1.508011189748408 -0.003938737072856048 1.000511008758244
80 -0.7490461187970774 -1.2994148257850147 1.0004828166950521 0.7493287956067874 -1.2976236583035357 1.0005263785323106 1.50635039488722 -0.0045785954609308946 1.0004989998451137 0.755298155933325 1.3114407549413778 1.0004832070119083 -0.7440824906659554 1.3123550220534221 1.0004574449993135 -1.508480242540781 -0.0029923955876722 1.000494183932437
81 -0.749545001635516 -1.3006165025492764 1.0004803010453642 0.7489701220759624 -1.2987662889165128 1.0005392264034945 1.5070460117322917 -0.0040123028385999505 1.0005038838227842 0.7555536423997526 1.3123178938511593 1.000491565648255 -0.7444031270947855 1.3118778687984554 1.0004173255847957 -1.5101490407698785 -0.0028438049279436717 1.0004928493870624
82 -0.7501011355578325 -1.2996991700402967 1.000478294671091 0.7502359287904617 -1.299655871082953 1.0005433020393637 1.505822533009591 -0.004054621176330709 1.000491251055382 0.7558347450232139 1.3120028347893038 1.0004765181395188 -0.7439289691750632 1.3119017905579136 1.0004153554585289 -1.5100097634437175 -0.003723975817494383 1.000477380352444
83 -0.750669363707461 -1.2986185137192001 1.0004570694085753 0.7503904901312826 -1.3007204632394351 1.000534230106308 1.5058850210908221 -0.004050553252625583 1.000481300028966 0.7558853424260082 1.3121700041942588 1.0004609792095105 -0.7421089624052103 1.3121366800649668 1.0004203789986297 -1.5091913131726842 -0.0034819962322811568 1.0004912881137906
84 -0.7519325859550117 -1.298386493824665 1.000440099521167 0.7499163606030951 -1.3006843062171305 1.000516868587725 1.5066018915305626 -0.003386456253053166 1.0004653584012893 0.7558854570233842 1.3128694950278066 1.0004713802211627 -0.7416730968180799 1.3127136233998986 1.0004374943560175 -1.5080483042180226 -0.003606751806268119 1.0005076383885059
85 -0.7519325859550117 -1.298386493824665 1.000440099521167 0.7499163606030951 -1.3006843062171305 1.000516868587725 1.5066018915305626 -0.003386456253053166 1.0004653584012893 0.7558854570233842 1.3128694950278066 1.0004713802211627 -0.7416730968180799 1.3127136233998986 1.0004374943560175 -1.5080483042180226 -0.003606751806268119 1.0005076383885059
86 -0.7517216681383496 -1.299963007318464 1.0004445608960195 0.7486417207598202 -1.3004044153642482 1.0004676077014887 1.5059981282678125 -0.0024961434583944684 1.000432693503586 0.7550182635095118 1.3114132665258622 1.0004785319937655 -0.7441731487095801 1.3130272073340719 1.0004242900749616 -1.508928592467217 -0.002871080096043411 1.0004747588412193
87 -0.7516727791267794 -1.3002010616608919 1.000443401613751 0.7484892864756182 -1.2997232575862738 1.0004712798114686 1.505995579347437 -0.003062477899164052 1.0004326526484901 0.7534287469364366 1.3103040084350657 1.0004758180112483 -0.7449832216159696 1.3111207400175333 1.0004145203289412 -1.5107553682999972 -0.0022734957626442294 1.0004528256102567
88 -0.7513656005124607 -1.3000668963141038 1.0004554229339997 0.7494581182261818 -1.2980995230798005 1.0004717875075746 1.5064240758059135 -0.004881662770408564 1.0004592795112728 0.7533408652216129 1.3102340835718893 1.0004673779037034 -0.7432735603083506 1.3094977868377538 1.0004212257823946 -1.5104567952046164 -0.0018261475433612921 1.0004620465370229
89 -0.751751378514404 -1.299742311786123 1.0004496010830302 0.7498316208937253 -1.298038985037547 1.000456713951782 1.5071534718191586 -0.005587675830208124 1.0004463908657146 0.7533393499604683 1.311605409197893 1.0004377067039676 -0.7436264056882836 1.3102978327088657 1.000421285270528 -1.5098231089264362 -0.0024701609692311744 1.000475476412817
90 -0.7514980906341368 -1.2995927468596278 1.0004539762863138 0.7487700454002489 -1.2993157435254028 1.0004713276922206 1.5069754205210346 -0.004112027082405761 1.0004516868186117 0.7537006544972908 1.3131326190345778 1.0004187017839954 -0.745764003865451 1.3099792226803118 1.0004381880655167 -1.5085247205396881 -0.00234049146234645 1.0004277423730674
91 -0.7514980906341368 -1.2995927468596278 1.0004539762863138 0.7487700454002489 -1.2993157435254028 1.0004713276922206 1.5069754205210346 -0.004112027082405761 1.0004516868186117 0.7537006544972908 1.3131326190345778 1.0004187017839954 -0.745764003865451 1.3099792226803118 1.0004381880655167 -1.5085247205396881 -0.00234049146234645 1.0004277423730674
92 -0.752250294617613 -1.2989232039745418 1.0004450248970727 0.7492622701311861 -1.2987540384640117 1.0004809943707347 1.5061988521187044 -0.004326801112891625 1.0004625142112042 0.7539650359781891 1.312245233993267 1.0004251864540656 -0.7462005764185304 1.3088052916139468 1.000418236045012 -1.5083189514003832 -0.0018753278125716551 1.0004039831037372
93 -0.7522430530876991 -1.2992713752714102 1.0004356413902342 0.7490526987095676 -1.2975599571579006 1.0004726175205017 1.5052661246889782 -0.0051470342027525925 1.000472403301346 0.7536178324087844 1.3108833582723798 1.0004222003901535 -0.74603220337525 1.3067630674909942 1.0004161377837764 -1.50913151928303 -0.0012980350939330448 1.0004298849500588
94 -0.7515941945607868 -1.2996462922151077 1.0004328579495474 0.7488841930310696 -1.29863289632387 1.000457451466196 1.5053048496383286 -0.00502501705457612 1.0004569700277113 0.7519834686093618 1.3097061741370446 1.0004065508142208 -0.7455263230822347 1.3048387704050088 1.0004304144751004 -1.5101823273061712 -0.0019624113262585305 1.0004488282759292
95 -0.7501086964268446 -1.2995796029654987 1.0004335334096592 0.7492029920705827 -1.299743665383077 1.0004495948138348 1.505480721059828 -0.006039810420866648 1.0004527784476418 0.751626362694748 1.3100663285575196 1.0004135336174402 -0.7467974226879313 1.3050609860757454 1.0004387783243114 -1.5105869461514767 -0.0018437637587306224 1.0004363216487864
96 -0.7495888726214895 -1.2998402085111396 1.0004205476467734 0.7484809874194217 -1.3000442712241675 1.0004624045110069 1.5054347586352714 -0.0065930844324981145 1.000430363634073 0.753593954172611 1.309968937982537 1.000418167189353 -0.7475690688287988 1.304578168979693 1.0004104616315648 -1.5115910518375533 -0.0017676626869605892 1.0004231390844214
97 -0.7495888726214895 -1.2998402085111396 1.0004205476467734 0.7484809874194217 -1.3000442712241675 1.0004624045110069 1.5054347586352714 -0.0065930844324981145 1.000430363634073 0.753593954172611 1.309968937982537 1.000418167189353 -0.7475690688287988 1.304578168979693 1.0004104616315648 -1.5115910518375533 -0.0017676626869605892 1.0004231390844214
98 -0.7503440552121678 -1.298683426657143 1.0004016793560442 0.7480904326748447 -1.2999384784766361 1.000471160417002 1.5063451198727642 -0.005225010237658521 1.0004096241537528 0.7543479134674923 1.3096517236023957 1.0004298027930585 -0.7481238536806843 1.3021733310854522 1.0003911916528054 -1.5125878451755261 -0.0016981101712947135 1.000425801364475
99 -0.7501448032976967 -1.298426367257428 1.0003832924185825 0.7481054740971003 -1.2998623266958043 1.0004548354302523 1.5062942327952529 -0.0037026889236283045 1.0003998657126998 0.7546620705498864 1.3100872970340132 1.000420141872668 -0.748550278937778 1.3013580799508437 1.0003809981622571 -1.5114533625384172 -0.0016262640550176442 1.0004339244169151


==> plot_data/Demo1SimulatedSetpoints.csv <==
0 0.7499918733290791 1.2990195094135746 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7517949345639049 -1.2999457917180341 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
1 0.7499918733290791 1.2990195094135746 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7517949345639049 -1.2999457917180341 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
2 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7517949345639049 -1.2999457917180341 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
3 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7517949345639049 -1.2999457917180341 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
4 0.7498836364085066 1.2986492504173697 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029970282600094 -0.0007177566547053447 0.999938962981048 -0.7482218686640242 -1.301390691099277 0.999938962981048 0.7517949345639049 -1.2999457917180341 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
5 0.7470703915779102 1.2890477334920347 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029669872381768 -0.0005853926969207503 0.999938962981048 -0.7481267993204547 -1.301414857173376 0.999938962981048 0.7517949345639049 -1.2999457917180341 0.999938962981048 1.5012920281574333 0.0025471073470151326 0.999938962981048
6 0.7375269737940225 1.256475943643627 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.4967867727787747 0.0008339152101602668 0.999938962981048 -0.7453579493841126 -1.2976401279968928 0.999938962981048 0.7516698761730316 -1.299934734895881 0.999938962981048 1.5013563620683938 0.0025945195444679117 0.999938962981048
7 0.7193671066324296 1.1944952740110197 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.4705341598668917 0.006761751839679196 0.999938962981048 -0.7336331171699834 -1.28165586085369 0.999938962981048 0.750323622536715 -1.2983703433840976 0.999938962981048 1.4990799296953414 0.003188017425314677 0.999938962981048
8 0.6925438512833187 1.1028751487777873 0.999938962981048 -0.7496076654866187 1.2980343028046533 0.999938962981048 -1.4167116623940974 0.01888205295469553 0.999938962981048 -0.7096069978942326 -1.248901448103287 0.999938962981048 0.7427314574622886 -1.2895480208746666 0.999938962981048 1.4862419920702827 0.006535026983446594 0.999938962981048
9 0.6594147345812945 0.9890441012949523 0.999938962981048 -0.7464794244256239 1.2900161277135647 0.999938962981048 -1.33374355084559 0.03756409852466196 0.999938962981048 -0.6726899554684336 -1.1983490392980798 0.999938962981048 0.7257365685826341 -1.269799617020974 0.999938962981048 1.4575042946089392 0.01402717046885455 0.999938962981048
10 0.6224429420436745 0.8609829900048801 0.999938962981048 -0.7386743815621911 1.2700100490905433 0.999938962981048 -1.2258877509441657 0.06203070103181094 0.999938962981048 -0.626802544796303 -1.1325928309007511 0.999938962981048 0.6984108351588145 -1.23801308125518 0.999938962981048 1.411212848895362 0.026080697862225388 0.999938962981048
11 0.5834709940641799 0.7250210609506558 0.999938962981048 -0.7254723502304272 1.2361263746045623 0.999938962981048 -1.0995995971557548 0.09103778509372426 0.999938962981048 -0.5768616131830099 -1.0553837289295627 0.999938962981048 0.6621728988006498 -1.196150516017162 0.999938962981048 1.349730076499778 0.04094238614051717 0.999938962981048
12 0.5437610467114348 0.587207248607651 0.999938962981048 -0.7071588899570529 1.188044205425216 0.999938962981048 -0.96058084306076 0.12344652851009909 0.999938962981048 -0.5263100957961369 -0.9702343528353014 0.999938962981048 0.6198750540196764 -1.1477966559249402 0.999938962981048 1.2774532512244676 0.05582769247194051 0.999938962981048
13 0.5037448450564271 0.4540427301991448 0.999938962981048 -0.6846844025832418 1.125570114368167 0.999938962981048 -0.8134186499931396 0.15862885729466447 0.999938962981048 -0.47740738927530874 -0.8804356344148964 0.999938962981048 0.5738164818413314 -1.0957776634275973 0.999938962981048 1.1981164403352416 0.06898129132949463 0.999938962981048
14 0.46388045709100556 0.3298181859798888 0.999938962981048 -0.6590297402875063 1.0498277452671492 0.999938962981048 -0.661279800053031 0.19768834053057988 0.999938962981048 -0.431965290281926 -0.7905440687277591 0.999938962981048 0.5254596087527552 -1.0423395775475823 0.999938962981048 1.1149147675253335 0.07951409764396257 0.999938962981048
15 0.42481731681457 0.2170060130648568 0.999938962981048 -0.6310085958820276 0.9631430584332419 0.999938962981048 -0.5069156758042673 0.24111089376088515 0.999938962981048 -0.3910543399722719 -0.7038899438497819 0.999938962981048 0.474299301498245 -0.9899389063475963 0.999938962981048 1.0310087517713766 0.08707899304083214 0.999938962981048
16 0.38724441148637506 0.11695307958144192 0.999938962981048 -0.6008137450892833 0.8708779358053518 0.999938962981048 -0.35285600441800696 0.2885695795641491 0.999938962981048 -0.3552024680573303 -0.6227199570942646 0.999938962981048 0.4196961341950257 -0.9403540322533995 0.999938962981048 0.9489031444002871 0.09173813802523083 0.999938962981048
17 0.3521508587145945 0.029994970804041517 0.999938962981048 -0.568302595472105 0.7787248444828543 0.999938962981048 -0.19950000190757733 0.3372965623441751 0.999938962981048 -0.32456913586843544 -0.548452326909265 0.999938962981048 0.36200718329423864 -0.8948449627929024 0.999938962981048 0.8703213153987138 0.0937101161229277 0.999938962981048
18 0.3199752864831274 -0.04407320643935647 0.999938962981048 -0.5339009895014896 0.690446640152408 0.999938962981048 -0.04557458288090763 0.3832354158965907 0.999938962981048 -0.29906366716817556 -0.4822315716948296 0.999938962981048 0.30132888092777665 -0.8536896337525007 0.999938962981048 0.7958554975186684 0.09330943458527216 0.999938962981048
19 0.2913209999229844 -0.10632240245561185 0.999938962981048 -0.49808553233798675 0.6083603023000655 0.999938962981048 0.1089692287471721 0.4232924042679157 0.999938962981048 -0.27839796428356844 -0.42449927285418476 0.999938962981048 0.2377792749744854 -0.8171256724669194 0.999938962981048 0.7246029879835139 0.09126103858726706 0.999938962981048
20 0.26668940295625493 -0.15939960236919062 0.999938962981048 -0.46237784648685654 0.5337943472091724 0.999938962981048 0.2630177655871198 0.4551945554978721 0.999938962981048 -0.2620503479110276 -0.37520667706845345 0.999938962981048 0.17182959735921163 -0.7850909515162959 0.999938962981048 0.6561692181412989 0.08916166608173014 0.999938962981048
21 0.2463642542585797 -0.20544002333435973 0.999938962981048 -0.4278890062062274 0.4673735702455875 0.999938962981048 0.41412348403522564 0.4776011865200637 0.999938962981048 -0.24969700806989983 -0.3340156592686163 0.999938962981048 0.10397437121048347 -0.7572424158914026 0.999938962981048 0.5906134922142933 0.08893720020744872 0.999938962981048
22 0.23036329365552494 -0.2459716362243943 0.999938962981048 -0.39526865260220306 0.40932290012411615 0.999938962981048 0.5596411385926464 0.4892577229725546 0.999938962981048 -0.24075433007257283 -0.3003279320988064 0.999938962981048 0.03162874624134107 -0.7326280658857293 0.999938962981048 0.5287807172566458 0.09184270713118925 0.999938962981048
23 0.21770792641989106 -0.28421535004724424 0.999938962981048 -0.36559687210714265 0.3594334715568197 0.999938962981048 0.6975397948645359 0.48964428451898606 0.999938962981048 -0.23484223520107383 -0.2735445373140026 0.999938962981048 -0.04821771586746876 -0.7095235011597377 0.999938962981048 0.4715097061576974 0.09831612852360422 0.999938962981048
24 0.2072045807105461 -0.3243857658986665 0.999938962981048 -0.339643440197134 0.3174279105003852 0.999938962981048 0.8261684589459997 0.4792167332705127 0.999938962981048 -0.2307796985835705 -0.25279870426794837 0.999938962981048 -0.1362673336183927 -0.686452689999426 0.999938962981048 0.41937636862336447 0.1082704849843083 0.999938962981048
25 0.19801551284566846 -0.36861278362426253 0.999938962981048 -0.3178121468942827 0.2828113503753313 0.999938962981048 0.9440459886855519 0.45975553896821875 0.999938962981048 -0.22697285479840187 -0.23738684403103383 0.999938962981048 -0.2314193718403666 -0.6599998299818128 0.999938962981048 0.3723890423763449 0.12144810892618696 0.999938962981048
26 0.18877029480882124 -0.4176078066346316 0.999938962981048 -0.30039698858610486 0.2548316808832503 0.999938962981048 1.050386100471857 0.43301505389065015 0.999938962981048 -0.22237051568652236 -0.22659447449671294 0.999938962981048 -0.33110944954764476 -0.6216740292571558 0.999938962981048 0.33031101858075357 0.13726751571700335 0.999938962981048
27 0.17388746445633255 -0.4720717848089892 0.999938962981048 -0.28732804362321424 0.23218690352330404 0.999938962981048 1.1449763481549904 0.40061580724101437 0.999938962981048 -0.21629095908938725 -0.21968223437971388 0.999938962981048 -0.43286006272007216 -0.5662678620409975 0.999938962981048 0.2928091606251922 0.15515112820050234 0.999938962981048
28 0.14887785736614922 -0.5319392766669427 0.999938962981048 -0.2788005209669806 0.2135457093095317 0.999938962981048 1.2277438492485926 0.3646243611836151 0.999938962981048 -0.20600379239579247 -0.21521750536994608 0.999938962981048 -0.534458546774317 -0.4924047295025568 0.999938962981048 0.259440739601068 0.17451280237339634 0.999938962981048
29 0.11207492484825779 -0.5964284124778653 0.999938962981048 -0.2745775888597313 0.19790633805864546 0.999938962981048 1.299073775953327 0.3267244070508648 0.999938962981048 -0.18889132613100457 -0.21173561942402033 0.999938962981048 -0.631556507563322 -0.4006631831061674 0.999938962981048 0.228995861563013 0.19578845522930236 0.999938962981048
30 0.06417026530768362 -0.664124158574412 0.999938962981048 -0.27423057280227797 0.18406907761010446 0.999938962981048 1.3593781790112862 0.28837681785299535 0.999938962981048 -0.16394445859699364 -0.20823793320271425 0.999938962981048 -0.7189755671072169 -0.2926396678646507 0.999938962981048 0.19933889879333352 0.21987316568682166 0.999938962981048
31 0.007491077574783605 -0.7329402914309026 0.999938962981048 -0.27717201550640885 0.16994637831953144 0.999938962981048 1.4097289511295965 0.2504647461529578 0.999938962981048 -0.13078815263463825 -0.20407598442445604 0.999938962981048 -0.7938187500069306 -0.17093513469802465 0.999938962981048 0.16937351257594535 0.24700838519590512 0.999938962981048
32 -0.05563879055133512 -0.8012082945492561 0.999938962981048 -0.28178518974882316 0.15253378971225148 0.999938962981048 1.4508892902919845 0.21408007357511555 0.999938962981048 -0.08790636031179691 -0.19737464204333555 0.999938962981048 -0.8548717841119435 -0.038975627155670066 0.999938962981048 0.13809109584345225 0.2764104319894371 0.999938962981048
33 -0.12288529429811768 -0.8676140997820012 0.999938962981048 -0.2859476093739989 0.12891862489065864 0.999938962981048 1.4837920467821768 0.17992140942207616 0.999938962981048 -0.03647615475363814 -0.18449477396431954 0.999938962981048 -0.902217444521215 0.09835178160716675 0.999938962981048 0.10187731467361359 0.3039153621651684 0.999938962981048
34 -0.1920580150976484 -0.9308181330667777 0.999938962981048 -0.28509381403943046 0.0959548639958585 0.999938962981048 1.5093532824069382 0.14843007771488362 0.999938962981048 0.021054018538720715 -0.16258088346947 0.999938962981048 -0.9364590738074449 0.23676859731059893 0.999938962981048 0.05794432312405645 0.326077829569719 0.999938962981048
35 -0.2608231032744792 -0.9898171305478811 0.999938962981048 -0.273749720247038 0.05130350594105309 0.999938962981048 1.528475139494988 0.11986816957615606 0.999938962981048 0.08348090304254108 -0.12834773107608025 0.999938962981048 -0.9587364351582989 0.37294553526889257 0.999938962981048 0.005507386115235784 0.3411157153792663 0.999938962981048
36 -0.32760013497359275 -1.0440350555944193 0.999938962981048 -0.24785690419589204 -0.005258756457237001 0.999938962981048 1.5420465703035091 0.09437249800033591 0.999938962981048 0.14963545228320801 -0.07868937248495164 0.999938962981048 -0.9705065120046823 0.504016564580053 0.999938962981048 -0.0564243362787674 0.34846131468086444 0.999938962981048
37 -0.39105685139109125 -1.0929741559087736 0.999938962981048 -0.20625667298054337 -0.07295424069741366 0.999938962981048 1.5509423955598085 0.07199092488796563 0.999938962981048 0.21732460322624772 -0.012428783315745422 0.999938962981048 -0.9736688312437587 0.6274124731029145 0.999938962981048 -0.13021456702127496 0.3479317620257169 0.999938962981048
38 -0.4501492736593293 -1.136493060853803 0.999938962981048 -0.15141484127847316 -0.15088847328592 0.999938962981048 1.5559414960173255 0.05265214430681908 0.999938962981048 0.2846767708363365 0.06929818872622914 0.999938962981048 -0.9698785458693362 0.7414667767873515 0.999938962981048 -0.21626877206211262 0.33996951645967816 0.999938962981048
39 -0.5041849277322262 -1.1745805472240989 0.999938962981048 -0.08631188946514999 -0.23764231868873836 0.999938962981048 1.5579849340527017 0.03629732570732475 0.999938962981048 0.3497773958488247 0.16282632740419414 0.999938962981048 -0.9605989079695821 0.8451342138579989 0.999938962981048 -0.3132548955830918 0.3255135822438511 0.999938962981048
40 -0.5528236515009105 -1.207358624888625 0.999938962981048 -0.013794628257450443 -0.33116640436263284 0.999938962981048 1.5577174738153106 0.0226940038805928 0.999938962981048 0.41132053284359854 0.26433553951987515 0.999938962981048 -0.9473484493442126 0.9379466921936555 0.999938962981048 -0.4180623667638065 0.30583509544763954 0.999938962981048
41 -0.5959110188348931 -1.2351732815535224 0.999938962981048 0.06311559012602533 -0.42876925209278366 0.999938962981048 1.5556910344248867 0.011617649489858297 0.999938962981048 0.468457842493814 0.3705982454397147 0.999938962981048 -0.9314272680339418 1.019641582359077 0.999938962981048 -0.5270935093485359 0.2824765706860219 0.999938962981048
42 -0.6334572961748773 -1.2583405316747611 0.999938962981048 0.1414080579742099 -0.5273079700497623 0.999938962981048 1.552362116856138 0.002825266556594303 0.999938962981048 0.5205534272661481 0.4781508225206165 0.999938962981048 -0.9139004872176967 1.0904626394100514 0.999938962981048 -0.6374064310973544 0.2565949637113111 0.999938962981048
43 -0.6656394152859972 -1.2772508704132728 0.999938962981048 0.21883357656281277 -0.6243899696112064 0.999938962981048 1.5481196178159662 -0.0039379035931435555 0.999938962981048 0.5672367952813345 0.5838761914460767 0.999938962981048 -0.8955191736539537 1.1507851861457885 0.999938962981048 -0.7463553905857361 0.2294335185355552 0.999938962981048
44 -0.6926736312447738 -1.292274000900254 0.999938962981048 0.2936363948482515 -0.7181683172091069 0.999938962981048 1.5433033647928447 -0.00893388673562744 0.999938962981048 0.60838819989104 0.6854227862633323 0.999938962981048 -0.8771014727724576 1.2013342215489837 0.999938962981048 -0.8513111800741587 0.20199564348285373 0.999938962981048
45 -0.715097964415355 -1.303973973245218 0.999938962981048 0.36430237548427197 -0.8066989452885274 0.999938962981048 1.538216605450697 -0.012427560338099906 0.999938962981048 0.6439370445535284 0.7810575371154911 0.999938962981048 -0.8592101842715665 1.2428902526140264 0.999938962981048 -0.9503560313802758 0.17510384252532354 0.999938962981048
46 -0.7334006977623382 -1.3128443458055836 0.999938962981048 0.4297234683945005 -0.8887605374806324 0.999938962981048 1.5331322629814035 -0.014683028897067742 0.999938962981048 0.6743904985046929 0.8695635599998762 0.999938962981048 -0.842233108923436 1.2762834326031756 0.999938962981048 -1.0423227057095392 0.14934197878444222 0.999938962981048
47 -0.7477970245724461 -1.3191495031840812 0.999938962981048 0.4893449424469897 -0.9636148475089447 0.999938962981048 1.528295461770497 -0.01596021085746595 0.999938962981048 0.6999347158217389 0.9499382731353329 0.999938962981048 -0.8264359944202455 1.302376164789711 0.999938962981048 -1.1261192631557617 0.12517656547245082 0.999938962981048
48 -0.7588994211891191 -1.3233170892914958 0.999938962981048 0.5426768713637509 -1.0307933412519223 0.999938962981048 1.5239225547374118 -0.016510706957503386 0.999938962981048 0.72107820045436 1.0218383935657145 0.999938962981048 -0.8119989914527875 1.3220502209859855 0.999938962981048 -1.2012503639377041 0.10296984870173195 0.999938962981048
49 -0.7671151793743999 -1.3258254423205778 0.999938962981048 0.589650152267436 -1.090120827982989 0.999938962981048 1.5201958714909052 -0.01657247632649081 0.999938962981048 0.7379893531139856 1.0850264399553853 0.999938962981048 -0.7990411937946456 1.336196329574626 0.999938962981048 -1.2675487539073906 0.08291583235284625 0.999938962981048
50 -0.7728992456841586 -1.3269520401623576 0.999938962981048 0.6303996303444227 -1.141671098208396 0.999938962981048 1.517253248313868 -0.016362715028331816 0.999938962981048 0.751272523295756 1.1397366602321761 0.999938962981048 -0.7876370821507747 1.345704481643095 0.999938962981048 -1.3251475283820393 0.06509275401578136 0.999938962981048
51 -0.7765356852742814 -1.3270249474921523 0.999938962981048 0.6651024654244905 -1.185773752183721 0.999938962981048 1.5151716782721916 -0.016067243815010117 0.999938962981048 0.7613833027771176 1.1863213605639875 0.999938962981048 -0.7778267175986969 1.3514546559235743 0.999938962981048 -1.3744472060632624 0.04944758683839831 0.999938962981048
52 -0.7786267689196809 -1.3262350991493668 0.999938962981048 0.6941726632240125 -1.2228597701333386 0.999938962981048 1.5139424699486999 -0.01582561893232725 0.999938962981048 0.7687436455094077 1.2252771258448374 0.999938962981048 -0.7695806880426495 1.354304158909873 0.999938962981048 -1.4158553313856648 0.03603905128225489 0.999938962981048
53 -0.7793930408897155 -1.3247953193507762 0.999938962981048 0.7180287172815344 -1.2535356583350106 0.999938962981048 1.5134349440748431 -0.01571021340067776 0.999938962981048 0.7737513606168689 1.2571994181136552 0.999938962981048 -0.762856809060968 1.3549378630431037 0.999938962981048 -1.4500348228908062 0.024699933113637076 0.999938962981048
54 -0.7790956776936472 -1.3229716832267342 0.999938962981048 0.7371997793435778 -1.2782537513746643 0.999938962981048 1.5133435994208393 -0.015696381522060435 0.999938962981048 0.7767861881938906 1.2827500093485715 0.999938962981048 -0.7574319397206872 1.353842069115389 0.999938962981048 -1.4776365500783377 0.015294033593750629 0.999938962981048
55 -0.778008658308368 -1.3208742550987675 0.999938962981048 0.7522281766282743 -1.2977607940859017 0.999938962981048 1.5133090117767698 -0.015697398805710375 0.999938962981048 0.7782129343989564 1.3026334599615395 0.999938962981048 -0.7531334665315707 1.3514153036478787 0.999938962981048 -1.499336590242223 0.007662192690878972 0.999938962981048
56 -0.7764115478225123 -1.3186545056764507 0.999938962981048 0.7636348212377917 -1.3125733684041376 0.999938962981048 1.5133054597613615 -0.01569750053407538 0.999938962981048 0.7783827033804366 1.3175798663034508 0.999938962981048 -0.7498091798405009 1.347995426674211 0.999938962981048 -1.5158259739218842 0.0016301557207135363 0.999938962981048
57 -0.7743772303708618 -1.316353252642024 0.999938962981048 0.7719733675611326 -1.3235936472708 0.999938962981048 1.5133054597613615 -0.01569750053407538 0.999938962981048 0.7776327761209301 1.3283302921967983 0.999938962981048 -0.747321198151981 1.3438773995884716 0.999938962981048 -1.527802948954556 -0.0029858505499029 0.999938962981048
58 -0.7720231401653072 -1.3140724597249955 0.999938962981048 0.7777294803526548 -1.3313189939667294 0.999938962981048 1.5133054597613615 -0.01569750053407538 0.999938962981048 0.7762841458792367 1.3356244508551922 0.999938962981048 -0.7455420809036332 1.3393248609853845 0.999938962981048 -1.5359659955985314 -0.006375293081292892 0.999938962981048
59 -0.7696253789381697 -1.311900419375192 0.999938962981048 0.7812797873368421 -1.3362301788638824 0.999938962981048 1.5132521890672526 -0.015716450621051693 0.999938962981048 0.7746365976694118 1.340188025808471 0.999938962981048 -0.744352416302992 1.3345773472548819 0.999938962981048 -1.5410073333434957 -0.008729930901001095 0.999938962981048
60 -0.7671491441677533 -1.3098094571209373 0.999938962981048 0.7830763779625043 -1.33888864080825 0.999938962981048 1.5131886980869793 -0.01566970714381838 0.999938962981048 0.7727168767498761 1.3425351608080474 0.999938962981048 -0.7436391203209216 1.3298541813372375 0.999938962981048 -1.5436053864180173 -0.010240655755164758 0.999938962981048
61 -0.7648042735662324 -1.3079261542495961 0.999938962981048 0.7834630222809612 -1.3397260689437591 0.999938962981048 1.5130021383914556 -0.01547179955499617 0.999938962981048 0.7711505177832546 1.343572813678469 0.999938962981048 -0.7432946002583912 1.3253556588475444 0.999938962981048 -1.5444149499298658 -0.011094414589992593 0.999938962981048
62 -0.7625745319223688 -1.3062211123233793 0.999938962981048 0.782709337900942 -1.3391698011719153 0.999938962981048 1.5126467558824435 -0.01506631099887298 0.999938962981048 0.7696455084383733 1.343380179245381 0.999938962981048 -0.743217299417097 1.3212618577125548 0.999938962981048 -1.5440539007741576 -0.011470493051951436 0.999938962981048
63 -0.7606112892770476 -1.304846642017325 0.999938962981048 0.7811595127371531 -1.3375029663708724 0.999938962981048 1.5121122257196071 -0.01443944079823916 0.999938962981048 0.7681315293362057 1.3421432148405168 0.999938962981048 -0.7433127366361894 1.3177281419888887 0.999938962981048 -1.5428576472602915 -0.011794184231764442 0.999938962981048
64 -0.7587146586947497 -1.3035173548826091 0.999938962981048 0.7789305873927764 -1.3349587706946704 0.999938962981048 1.511412044925697 -0.013606754688080144 0.999938962981048 0.7665791103345909 1.3400493218909737 0.999938962981048 -0.7434953296319269 1.3148774200283324 0.999938962981048 -1.5413555331706144 -0.011651239395290058 0.999938962981048
65 -0.7569824283323741 -1.3023546428825796 0.999938962981048 0.7764295601011291 -1.3320193589078595 0.999938962981048 1.5105758111565524 -0.012603836049485022 0.999938962981048 0.7649870709606273 1.3372860429955042 0.999938962981048 -0.7436916746777742 1.3127878690196557 0.999938962981048 -1.539368470310588 -0.011287340667950497 0.999938962981048
66 -0.7554874385249896 -1.3013705714251844 0.999938962981048 0.7738269200663851 -1.32890238650036 0.999938962981048 1.5096436327039018 -0.011479238041364389 0.999938962981048 0.7633732851470625 1.3340396039356943 0.999938962981048 -0.7438456503305975 1.3114747068904493 0.999938962981048 -1.5369330415660358 -0.010733489180249276 0.999938962981048
67 -0.7541859795141731 -1.3005452788713607 0.999938962981048 0.7710528793931238 -1.3255426683143046 0.999938962981048 1.5086618821603144 -0.010289258718596515 0.999938962981048 0.7617679774036871 1.3304934543919853 0.999938962981048 -0.7439258202885533 1.3108636467377122 0.999938962981048 -1.5341208515785205 -0.01002542561546943 0.999938962981048
68 -0.7531105800042773 -1.2999389820551197 0.999938962981048 0.7683059080019651 -1.3221879069134739 0.999938962981048 1.5076802022614242 -0.009094051688186635 0.999938962981048 0.7602093156478625 1.3268266885637108 0.999938962981048 -0.7439362582781439 1.310751251258897 0.999938962981048 -1.5310271385845677 -0.009201747057510864 0.999938962981048
69 -0.7521633021893873 -1.2993874148637221 0.999938962981048 0.7657041974159614 -1.3188857059920416 0.999938962981048 1.5067485084313994 -0.0079540886937627 0.999938962981048 0.7587394145984769 1.3232119257104256 0.999938962981048 -0.743923150154455 1.3107908956504442 0.999938962981048 -1.527761782052081 -0.008302448648844149 0.999938962981048
70 -0.7512954265423278 -1.2989702275456319 0.999938962981048 0.7632184989640777 -1.3158120535019744 0.999938962981048 1.505914023236267 -0.006926702264062052 0.999938962981048 0.7574008212022292 1.3198117033868504 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.5244428705983335 -0.0073682255031544954 0.999938962981048
71 -0.750650829467658 -1.2986396787672578 0.999938962981048 0.760919964573108 -1.3128415148370962 0.999938962981048 1.5052180229600929 -0.006062339777827349 0.999938962981048 0.7562337616097521 1.3167735799991955 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.5211918495234182 -0.006439332382177118 0.999938962981048
72 -0.7502523472171851 -1.2983900192276039 0.999938962981048 0.7588309080773171 -1.3102545926589177 0.999938962981048 1.5046919488498485 -0.005399702755370239 0.999938962981048 0.7552729814737597 1.3142233296014174 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.5181286601018114 -0.005554611506913512 0.999938962981048
73 -0.7498596345191857 -1.2982293649427863 0.999938962981048 0.7569684183113777 -1.3079439505909216 0.999938962981048 1.5043522538201837 -0.004959296644433151 0.999938962981048 0.7545435514201101 1.3122552837053438 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.5153663958996808 -0.004750531201034711 0.999938962981048
74 -0.749563750623087 -1.2981305855230365 0.999938962981048 0.7552646431623359 -1.3058850177007453 0.999938962981048 1.504192896689758 -0.004734651097139158 0.999938962981048 0.754055487100843 1.3109181143884632 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.5130054119490228 -0.004059244692325244 0.999938962981048
75 -0.7492407013680972 -1.2980800534883972 0.999938962981048 0.7538729154162622 -1.3041073227656488 0.999938962981048 1.5041746491642993 -0.004679209844704068 0.999938962981048 0.7537961344021955 1.3101936098008886 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.5111252911503548 -0.0035064706540061416 0.999938962981048
76 -0.7490977518219749 -1.298077650979963 0.999938962981048 0.752777360974066 -1.3027266563308832 0.999938962981048 1.5042141059941716 -0.0046933016958098026 0.999938962981048 0.7537194690099586 1.3099668697560438 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.5097744562053785 -0.00310829241121601 0.999938962981048
77 -0.7490561674092838 -1.2981135428429003 0.999938962981048 0.7517805611082332 -1.301469383576978 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537319559312703 1.3099864319793293 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.508955453149005 -0.002866746650594273 0.999938962981048
78 -0.7490167303599261 -1.2981567659770974 0.999938962981048 0.7509875883859403 -1.300453195862524 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.5086035640203 -0.002763504252057506 0.999938962981048
79 -0.7490148512109635 -1.2982167068258217 0.999938962981048 0.7503448582151528 -1.299628958269522 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.508556379249187 -0.002750698723158479 0.999938962981048
80 -0.7491090598010193 -1.298328978087711 0.999938962981048 0.7498459355703425 -1.2989820137892831 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.508575828323214 -0.00275729646697428 0.999938962981048
81 -0.7491622786890001 -1.2984128929211012 0.999938962981048 0.7494303731980442 -1.2983763733800255 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
82 -0.7491164497073796 -1.2984480749225638 0.999938962981048 0.7491519483148336 -1.298003179223339 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
83 -0.7492027897732464 -1.2985228469191565 0.999938962981048 0.7490267742698455 -1.2977354407635737 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
84 -0.7493896293395149 -1.2985701864021575 0.999938962981048 0.7489044216563499 -1.2975810368861396 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
85 -0.7494652992302178 -1.298643626275231 0.999938962981048 0.7488397052260508 -1.2975045039527116 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.743916135135957 1.3108123009938972 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
86 -0.7495380324208303 -1.2987113591163877 0.999938962981048 0.748820529547004 -1.297490834910122 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.7441996902371287 1.310300874355296 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
87 -0.7495868808745774 -1.2987497372017238 0.999938962981048 0.7487971748808546 -1.2975229291495842 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.7442471540547979 1.3102087529628383 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
88 -0.7496570292934364 -1.2987955149659396 0.999938962981048 0.7488558241090189 -1.2975947000416699 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.7443656004874658 1.3099789958006915 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
89 -0.7497022537919246 -1.2988826410718095 0.999938962981048 0.7489476550340277 -1.2976782694224873 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.7445657025360857 1.3095906164484619 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
90 -0.7497497270288873 -1.2989267234810165 0.999938962981048 0.7490318250125177 -1.297790751441056 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.7448452683311656 1.3090473362333492 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
91 -0.7497929615839782 -1.2989624850044852 0.999938962981048 0.7491209150409901 -1.297910555429336 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.745193490175862 1.308369907741797 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
92 -0.7498821222571486 -1.2988890213476971 0.999938962981048 0.7493205339976184 -1.2980678540910053 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.7455938425092282 1.3075901408683577 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
93 -0.7499211585155867 -1.2989092410376364 0.999938962981048 0.7494187343663278 -1.2981966989522353 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.7460264990145496 1.3067467850539982 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
94 -0.7498519787532772 -1.2990325567738468 0.999938962981048 0.7494323050950457 -1.2983203993488248 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.7464696013981204 1.3058823930147334 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
95 -0.7498735548214156 -1.299054132841985 0.999938962981048 0.7495290326395453 -1.2984421795047858 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.7469005624306936 1.3050407326731217 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
96 -0.7499948925060856 -1.2990203347701523 0.999938962981048 0.7496947725184208 -1.298572708535612 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.747297523818563 1.3042643567451788 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
97 -0.7500179379839395 -1.299017948156776 0.999938962981048 0.7497659823738647 -1.2986691938865393 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.747640659245014 1.3035920146718722 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
98 -0.7500375218715981 -1.2990120999532049 0.999938962981048 0.7498287148655653 -1.2987565106153547 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7537498092593143 1.3100243130792173 0.999938962981048 -0.7479134431491002 1.3030555163477526 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
99 -0.7500090939742144 -1.2990194385244187 0.999938962981048 0.7498829699935228 -1.2988345427470125 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7535003431683939 1.3096968263952709 0.999938962981048 -0.748105067833978 1.302675614359264 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
100 -0.7500289162877287 -1.2990159516198736 0.999938962981048 0.7498641649636579 -1.2988921504368476 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7534786352301529 1.3096311792210786 0.999938962981048 -0.7482133414301548 1.3024560300336074 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
101 -0.749999812438327 -1.2990203590248317 0.999938962981048 0.7499069344411546 -1.2989349199143438 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7534165693889179 1.3094436221401635 0.999938962981048 -0.7482489369385842 1.3023757769503894 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
102 -0.7500221090823834 -1.2990206144054144 0.999938962981048 0.7499948713126763 -1.2988728074476086 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.753305770127052 1.3091087649771507 0.999938962981048 -0.7482412098215323 1.302378010735735 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
103 -0.7500410854256405 -1.2990216316890635 0.999938962981048 0.7500153735814071 -1.2989187418075694 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7531462920764542 1.3086264182865062 0.999938962981048 -0.7482259505667948 1.3023932699904726 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
104 -0.7499907395397807 -1.2990203558458204 0.999938962981048 0.7500281755780711 -1.298956975895463 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7529435293130303 1.3080132990763116 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
105 -0.7499855271384901 -1.2990203558458204 0.999938962981048 0.7500091747446521 -1.2990371602178417 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7527065954737683 1.3072973739340714 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
106 -0.7499923850902762 -1.2990203558458204 0.999938962981048 0.7500300584947516 -1.2990580439679407 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7524472240542769 1.3065136646155269 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
107 -0.7499927677490561 -1.2990203558458204 0.999938962981048 0.7499921828109581 -1.2990201682841478 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7521784716076152 1.305701347137877 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
108 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.7499890473637846 -1.2990170328369741 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7519137457909901 1.3049013212489489 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
109 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.7499825916158116 -1.2990105770890013 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7516663127367312 1.3041537790721798 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5085820083213832 -0.002759280170090327 0.999938962981048
110 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.7499735220140176 -1.299001507487208 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7514486309905299 1.303495733130897 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5083689191869865 -0.0025914983062227913 0.999938962981048
111 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.7499924107578498 -1.2990203962310394 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.751270973939831 1.3029583973138832 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5083005297033643 -0.0025705726402695597 0.999938962981048
112 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.7499929341173195 -1.2990209343081545 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7511403560144261 1.3025634916867206 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5081300104751971 -0.0025184998447705903 0.999938962981048
113 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7510592179886265 1.3023183417513549 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5078420616270458 -0.00243065304523942 0.999938962981048
114 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7510229968036569 1.3022088303423296 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.507439751140397 -0.002307908353670653 0.999938962981048
115 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7510165763780327 1.3021894124697106 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5069384681384919 -0.0021548471964617207 0.999938962981048
116 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7510165715506449 1.3021893978698065 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5063617168187546 -0.0019784482100908213 0.999938962981048
117 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7510165715506449 1.3021893978698065 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5057380786130476 -0.0017874665097050288 0.999938962981048
118 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7510165715506449 1.3021893978698065 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5050990525792527 -0.001591542859480281 0.999938962981048
119 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5042443108411891 -0.00470656453138633 0.999938962981048 0.7510165715506449 1.3021893978698065 0.999938962981048 -0.7482243313903197 1.3023948891669477 0.999938962981048 -1.5044771098462935 -0.0014005611590943256 0.999938962981048


==> plot_data/Demo2Real.csv <==
0 -1.319983720779419 0.005798098631203175 1.0027046203613281 1.2983059883117676 0.004857842344790697 1.0012295246124268 -0.0033993518445640802 -1.0066070556640625 1.0011041164398193 0.007558681536465883 -0.2062225043773651 1.003813624382019 0.004011455923318863 0.22329454123973846 1.0003043413162231 -0.00708879716694355 1.012925624847412 1.0015145540237427
1 -1.3203847408294678 0.004428548738360405 1.002841591835022 1.297365427017212 0.007147980388253927 1.000564455986023 -0.0038503166288137436 -1.0012938976287842 1.0012965202331543 0.005522037390619516 -0.20136481523513794 1.0035911798477173 0.0013807808281853795 0.21926039457321167 0.99991774559021 -0.006011040881276131 1.0098598003387451 1.0017573833465576
2 -1.3197224140167236 0.002723815618082881 1.002418875694275 1.296175241470337 0.009196617640554905 0.9993586540222168 -0.0047060465440154076 -0.9972723126411438 1.0013188123703003 0.00267332186922431 -0.19701285660266876 1.0043141841888428 -0.001298475544899702 0.21494227647781372 0.9995201826095581 -0.005408884957432747 1.0071309804916382 1.0013717412948608
3 -1.319184422492981 0.0013468405231833458 1.0020256042480469 1.2949124574661255 0.010326017625629902 0.9991869330406189 -0.005530381575226784 -0.9948641061782837 1.0008786916732788 -0.0004679789417423308 -0.19368799030780792 1.0033245086669922 -0.003045695833861828 0.21147285401821136 0.9995140433311462 -0.005260865204036236 1.0050101280212402 1.000821590423584
4 -1.3191263675689697 0.0014792472356930375 1.0014089345932007 1.2939730882644653 0.009898467920720577 0.9995406270027161 -0.005932304076850414 -0.992825448513031 1.000666856765747 -0.0029479365330189466 -0.19209328293800354 1.0006922483444214 -0.004367927089333534 0.20866958796977997 0.9994125366210938 -0.005218278616666794 1.0031201839447021 1.0009243488311768
5 -1.3184764385223389 0.0025633061304688454 1.0005470514297485 1.2938616275787354 0.008291518315672874 0.99942547082901 -0.006277339532971382 -0.9916424751281738 1.0009914636611938 -0.004726034123450518 -0.191090926527977 0.9994535446166992 -0.004550112411379814 0.20730365812778473 0.9988881349563599 -0.005029326770454645 1.0021907091140747 1.0015565156936646
6 -1.3173190355300903 0.004154886119067669 0.9996287822723389 1.2946661710739136 0.006127646192908287 0.9993043541908264 -0.006689340341836214 -0.9906725883483887 1.0010234117507935 -0.005387796089053154 -0.19084420800209045 0.9996637105941772 -0.0038114269264042377 0.2065238505601883 0.9984428286552429 -0.00477865943685174 1.002065896987915 1.001771330833435
7 -1.3158730268478394 0.006915955804288387 0.9998496770858765 1.2956936359405518 0.004851025063544512 0.9999082684516907 -0.006952821742743254 -0.9897691607475281 1.000630259513855 -0.004932239651679993 -0.19143417477607727 1.000402569770813 -0.002412298461422324 0.20604558289051056 0.9988015294075012 -0.004339766222983599 1.0025079250335693 1.0017051696777344
8 -1.3139381408691406 0.009773637168109417 1.0001662969589233 1.2962769269943237 0.0044579762034118176 1.0004583597183228 -0.007405860349535942 -0.9887669086456299 1.0010404586791992 -0.003505971049889922 -0.19281749427318573 1.0009633302688599 -5.756680548074655e-05 0.20471149682998657 0.9999350309371948 -0.003939543850719929 1.002631425857544 1.001787781715393
9 -1.3130794763565063 0.00973479263484478 1.0000282526016235 1.2968511581420898 0.004186447709798813 0.9998667240142822 -0.007832817733287811 -0.9876802563667297 1.0017144680023193 -0.0025110221467912197 -0.1947384923696518 0.999826192855835 0.0026357059832662344 0.20350809395313263 1.0008649826049805 -0.0029452077578753233 1.0021623373031616 1.0017435550689697
10 -1.3136613368988037 0.005120459012687206 0.9997842907905579 1.2971470355987549 0.002972555812448263 0.9994099140167236 -0.00887729600071907 -0.9868646264076233 1.0019614696502686 -0.0022873941343277693 -0.197158545255661 0.9971393346786499 0.005433890502899885 0.20261168479919434 1.0013389587402344 -0.0018828030442819 1.0008960962295532 1.001189112663269
11 -1.31465744972229 -0.0032922897953540087 0.9993005990982056 1.298580288887024 0.00027635940932668746 0.9997289180755615 -0.009997548535466194 -0.9868937730789185 1.0025742053985596 -0.002373579889535904 -0.19887244701385498 0.9952200055122375 0.007723059505224228 0.2029334008693695 1.000404953956604 -0.0013904296793043613 0.9993520975112915 1.0006117820739746
12 -1.315930724143982 -0.01195569522678852 0.9986787438392639 1.3003733158111572 -0.002601001178845763 1.0000298023223877 -0.011205126531422138 -0.9880262613296509 1.003300428390503 -0.0025406992062926292 -0.19946153461933136 0.9953935146331787 0.008942111395299435 0.2046402096748352 0.9987998008728027 -0.001596828573383391 0.9978342056274414 1.0005780458450317
13 -1.3163807392120361 -0.017825666815042496 0.9984464049339294 1.3024126291275024 -0.005276903510093689 1.000208854675293 -0.012292047962546349 -0.9894351363182068 1.0030887126922607 -0.002346789464354515 -0.1991153359413147 0.9966144561767578 0.008736482821404934 0.2073550820350647 0.9981632232666016 -0.002368700923398137 0.9965778589248657 1.0004345178604126
14 -1.3159127235412598 -0.020084373652935028 0.9998911023139954 1.3045498132705688 -0.007348828483372927 1.000293254852295 -0.012983666732907295 -0.99139004945755 1.0023467540740967 -0.0017908822046592832 -0.1983814686536789 0.9981374740600586 0.008457635529339314 0.2098206877708435 0.9979603290557861 -0.00350241269916296 0.9955677390098572 1.0003280639648438
15 -1.313965916633606 -0.019512930884957314 1.000284194946289 1.3048887252807617 -0.008510743267834187 0.9990805983543396 -0.013171399012207985 -0.9927091598510742 1.0018965005874634 -0.0014142022700980306 -0.19820083677768707 0.9988575577735901 0.007975678890943527 0.21163155138492584 0.9986829161643982 -0.004196316935122013 0.9954742193222046 1.0004603862762451
16 -1.3112958669662476 -0.018195142969489098 1.0005148649215698 1.3032379150390625 -0.008784505538642406 0.9972805380821228 -0.012696601450443268 -0.9931834936141968 1.001948356628418 -0.0020942555274814367 -0.19848224520683289 0.9994177222251892 0.0074951909482479095 0.21179203689098358 0.9996148943901062 -0.00346630928106606 0.996017575263977 1.0006784200668335
17 -1.3085073232650757 -0.015334019437432289 1.0009266138076782 1.2988086938858032 -0.008040869608521461 0.9955664277076721 -0.011626966297626495 -0.9915351867675781 1.00220787525177 -0.003211540635675192 -0.20029217004776 0.9990097284317017 0.005916806869208813 0.2109309434890747 1.0002243518829346 -0.0015642615035176277 0.9969424605369568 1.0007820129394531
18 -1.30662202835083 -0.012620119377970695 1.001159429550171 1.2937407493591309 -0.007318831980228424 0.9946711659431458 -0.010160598903894424 -0.9893485903739929 1.0013582706451416 -0.0049257888458669186 -0.20281468331813812 0.9991823434829712 0.002962340135127306 0.2100755125284195 1.0002615451812744 0.000373024377040565 0.9975641965866089 1.0005196332931519
19 -1.3047593832015991 -0.009013621136546135 1.0012446641921997 1.289798378944397 -0.0059463209472596645 0.995383620262146 -0.008961782790720463 -0.9868099093437195 1.0004782676696777 -0.00602464796975255 -0.20550374686717987 0.999984622001648 -0.00038518477231264114 0.2096066027879715 0.9998237490653992 0.001640694565139711 0.9971396327018738 1.000433087348938
20 -1.3035556077957153 -0.004694097675383091 1.000767469406128 1.2871110439300537 -0.0035557576920837164 0.9971625208854675 -0.008121631108224392 -0.9846391081809998 1.0002095699310303 -0.006634799763560295 -0.2067754566669464 1.0010924339294434 -0.0034268221352249384 0.21088607609272003 0.9991500973701477 0.0022610172163695097 0.995564341545105 0.9999746680259705
21 -1.3036720752716064 -0.00016512360889464617 0.998997688293457 1.2848005294799805 0.00010995101911248639 0.9990020394325256 -0.007682638708502054 -0.9827003479003906 1.0005645751953125 -0.007227086927741766 -0.20653153955936432 1.0010167360305786 -0.0065087806433439255 0.21280290186405182 0.9990599751472473 0.0024135916028171778 0.993708074092865 0.9996286034584045
22 -1.304781198501587 0.0038065570406615734 0.9979280829429626 1.2837107181549072 0.0036488668993115425 1.0002880096435547 -0.006749137304723263 -0.9816775321960449 1.0005463361740112 -0.008016261272132397 -0.20474117994308472 0.9994789361953735 -0.009516138583421707 0.2151215672492981 0.9990767240524292 0.001705610891804099 0.9913718104362488 0.9998375177383423
23 -1.307036280632019 0.007055615074932575 0.9992139339447021 1.2830623388290405 0.006702971179038286 1.0017086267471313 -0.0051840515807271 -0.9794937372207642 1.0006897449493408 -0.009361326694488525 -0.20232222974300385 0.9988303780555725 -0.012952031567692757 0.21742519736289978 0.998984694480896 0.0007861938793212175 0.9894744753837585 0.9993540644645691
24 -1.3095704317092896 0.009537014178931713 1.0002930164337158 1.2830654382705688 0.009334204718470573 1.0029065608978271 -0.002749886130914092 -0.9773635864257812 1.0006023645401 -0.01058203261345625 -0.19999955594539642 1.0001499652862549 -0.015354836359620094 0.21790874004364014 0.9988598823547363 -0.0004047925176564604 0.9880611896514893 0.9985537528991699
25 -1.3123689889907837 0.01026151329278946 1.000115156173706 1.2834135293960571 0.010306076146662235 1.0037928819656372 0.0004149772285018116 -0.9749700427055359 1.0005435943603516 -0.011269140057265759 -0.19718819856643677 1.0017188787460327 -0.016992278397083282 0.21721187233924866 0.9993175268173218 -0.0011196929262951016 0.9878717064857483 0.997989296913147
26 -1.3145946264266968 0.010271930135786533 0.998665988445282 1.283420443534851 0.01029928121715784 1.0028927326202393 0.0031405568588525057 -0.9730030298233032 1.0005269050598145 -0.01083456538617611 -0.19486112892627716 1.0008180141448975 -0.017914071679115295 0.21549682319164276 1.0001327991485596 -0.001695021172054112 0.9887374639511108 0.9984161853790283
27 -1.3172309398651123 0.009274362586438656 0.9980089664459229 1.2840094566345215 0.00855422392487526 1.002087116241455 0.005400510970503092 -0.9722369909286499 1.0003087520599365 -0.009619476273655891 -0.19388820230960846 0.9984754920005798 -0.017491202801465988 0.2137063443660736 1.001151204109192 -0.0017021545208990574 0.990058422088623 0.9994627237319946
28 -1.320250391960144 0.008003141731023788 1.0011966228485107 1.2851793766021729 0.006935148499906063 1.0023068189620972 0.006558005232363939 -0.9728363752365112 1.0006146430969238 -0.009206336922943592 -0.1933869570493698 0.996379017829895 -0.017480049282312393 0.2124505192041397 1.0016037225723267 -0.0013727756449952722 0.9915957450866699 1.000295639038086
29 -1.321830153465271 0.005051627289503813 1.0034672021865845 1.2867233753204346 0.006382758263498545 1.0021743774414062 0.006878051441162825 -0.9752041697502136 1.0005276203155518 -0.009137528948485851 -0.1941564679145813 0.9951601028442383 -0.017028018832206726 0.2116675078868866 1.0012999773025513 -0.0007288981578312814 0.9934608936309814 1.0007942914962769
30 -1.320549726486206 0.00242091016843915 1.0039218664169312 1.2889699935913086 0.007633702363818884 1.0026721954345703 0.006747704930603504 -0.9774484634399414 1.0008376836776733 -0.009737499058246613 -0.19512911140918732 0.9959133267402649 -0.0162973552942276 0.21057561039924622 1.0007580518722534 0.0003356555534992367 0.9950352311134338 1.0014965534210205
31 -1.3166810274124146 0.00046460534213110805 1.0044482946395874 1.2911096811294556 0.00886940211057663 1.0036288499832153 0.006536165252327919 -0.9796660542488098 1.0009846687316895 -0.011629808694124222 -0.19679853320121765 0.9976173639297485 -0.01632988080382347 0.2100837677717209 1.000794768333435 0.0008291836129501462 0.9970053434371948 1.0026140213012695
32 -1.3123244047164917 -0.0013485975796356797 1.005573034286499 1.2918673753738403 0.009660156443715096 1.0047744512557983 0.006288759410381317 -0.9818822741508484 1.0007930994033813 -0.013362832367420197 -0.19904935359954834 0.9983850717544556 -0.017360053956508636 0.2099180966615677 1.0013242959976196 0.0015915986150503159 0.9987617135047913 1.002925157546997
33 -1.3080710172653198 -0.004125226754695177 1.004923939704895 1.292657732963562 0.007694291416555643 1.003910779953003 0.005730672739446163 -0.9838638305664062 1.000497579574585 -0.014342930167913437 -0.20229873061180115 0.996764063835144 -0.019010502845048904 0.2096952199935913 1.001657485961914 0.0021848587784916162 1.000103235244751 1.00284743309021
34 -1.3041106462478638 -0.0067464374005794525 1.003430962562561 1.2930967807769775 0.005440753884613514 1.0031359195709229 0.004778561182320118 -0.9857788681983948 1.0005768537521362 -0.014025453478097916 -0.20541690289974213 0.9952103495597839 -0.02172943949699402 0.21029874682426453 1.0027720928192139 0.0022897187154740095 1.0007421970367432 1.0029394626617432
35 -1.3009332418441772 -0.00943859200924635 1.0027952194213867 1.2934000492095947 0.003595261834561825 1.0027788877487183 0.003724526846781373 -0.9867182970046997 1.0006030797958374 -0.013141332194209099 -0.20755600929260254 0.9960795640945435 -0.024601733312010765 0.2106950283050537 1.0041536092758179 0.0022408082149922848 1.0010151863098145 1.0033777952194214
36 -1.298921823501587 -0.012089262716472149 1.0043773651123047 1.2933140993118286 0.0027760425582528114 1.0035665035247803 0.0030048713088035583 -0.9866834878921509 1.0004600286483765 -0.01212369091808796 -0.20943588018417358 0.9987457394599915 -0.026907501742243767 0.21128740906715393 1.0049015283584595 0.002218990819528699 1.0015060901641846 1.0033701658248901
37 -1.2978893518447876 -0.012941067107021809 1.0055121183395386 1.2926323413848877 0.002323298016563058 1.0039607286453247 0.002649033209308982 -0.9862160086631775 1.0001194477081299 -0.011457271873950958 -0.21148739755153656 1.001274585723877 -0.028703264892101288 0.2119336575269699 1.0045145750045776 0.002299684099853039 1.002406358718872 1.0022255182266235
38 -1.2973740100860596 -0.012101119384169579 1.0050162076950073 1.2916399240493774 0.002135799266397953 1.0026620626449585 0.002314802724868059 -0.9858454465866089 0.9998957514762878 -0.010384599678218365 -0.21236926317214966 1.0021893978118896 -0.02953091263771057 0.21139705181121826 1.0029910802841187 0.0022382123861461878 1.0031416416168213 1.001301884651184
39 -1.296221375465393 -0.009056243114173412 1.0026793479919434 1.2906043529510498 0.0014702234184369445 1.001222848892212 0.0017901643877848983 -0.9860295057296753 1.000077486038208 -0.008475330658257008 -0.21236899495124817 1.001985788345337 -0.029127156361937523 0.20987029373645782 1.0003130435943604 0.0021543612238019705 1.003639817237854 1.0007483959197998
40 -1.2955121994018555 -0.005091027356684208 1.0017712116241455 1.2904516458511353 -0.0006138234748505056 1.0008845329284668 0.0010522918310016394 -0.9864877462387085 0.9998379945755005 -0.006384187377989292 -0.21091002225875854 1.001928687095642 -0.027886535972356796 0.20864072442054749 0.9990118741989136 0.002085491083562374 1.0044976472854614 1.0006462335586548
41 -1.2941577434539795 -0.0013700589770451188 1.0020067691802979 1.2915533781051636 -0.0029980947729200125 1.0023776292800903 0.0002500973059795797 -0.9874764680862427 0.9998292326927185 -0.0036910143680870533 -0.2096685916185379 1.0017530918121338 -0.026531852781772614 0.20788905024528503 0.9993855357170105 0.0019927893299609423 1.005834698677063 1.000833511352539
42 -1.2923979759216309 0.0004983606049790978 1.0020010471343994 1.2933907508850098 -0.004761312156915665 1.0044221878051758 -0.0006540345493704081 -0.9886621236801147 1.0007052421569824 -0.001328888232819736 -0.2087102234363556 1.0010995864868164 -0.025984611362218857 0.20832125842571259 1.0003353357315063 0.0016828044317662716 1.0069434642791748 1.00066077709198
43 -1.2908246517181396 0.00034604064421728253 1.0011317729949951 1.295623540878296 -0.007158038206398487 1.0041083097457886 -0.001335310866124928 -0.989591658115387 1.0011603832244873 9.631098509998992e-05 -0.20949013531208038 0.9987711310386658 -0.02573540434241295 0.2095346450805664 1.0008463859558105 0.0016851307591423392 1.007822036743164 1.000569462776184
44 -1.2903237342834473 -0.0019069131230935454 0.9998133182525635 1.2982736825942993 -0.008601995185017586 1.0018737316131592 -0.0018940173322334886 -0.9895222783088684 1.0013229846954346 0.0006751890177838504 -0.2106277197599411 0.9962713122367859 -0.02499580755829811 0.2107115089893341 1.0006996393203735 0.0016586016863584518 1.0080746412277222 1.0004017353057861
45 -1.2914553880691528 -0.00507007073611021 0.9993510842323303 1.2995941638946533 -0.007714672479778528 0.9989520311355591 -0.0026565564330667257 -0.9891245365142822 1.0008444786071777 0.0008594291284680367 -0.21072247624397278 0.9950917363166809 -0.02409999817609787 0.21111969649791718 1.0004199743270874 0.0012807107996195555 1.0074478387832642 1.000191330909729
46 -1.29344642162323 -0.008193460293114185 0.999360203742981 1.296836018562317 -0.0019769123755395412 0.9986291527748108 -0.0029650903306901455 -0.9890715479850769 1.0002145767211914 0.0003952611587010324 -0.2096322774887085 0.9957962036132812 -0.022762615233659744 0.21096061170101166 1.0001299381256104 0.0008602066664025187 1.0053578615188599 1.0000783205032349
47 -1.2949798107147217 -0.008322997018694878 0.9991680383682251 1.2882763147354126 0.011492499150335789 0.9992958903312683 -0.0027759578078985214 -0.9886431097984314 1.0003679990768433 -0.0018293173052370548 -0.20922119915485382 0.9975496530532837 -0.021523360162973404 0.21015627682209015 0.9997378587722778 0.0003941734612453729 1.001865267753601 0.9998322129249573
48 -1.2951266765594482 -0.004697643220424652 0.9988691806793213 1.272713541984558 0.03462352231144905 0.9988292455673218 -0.0018195159500464797 -0.9886031150817871 1.0006250143051147 -0.009028834290802479 -0.21120132505893707 0.9990142583847046 -0.020961593836545944 0.209509015083313 0.9999644160270691 0.0019023416098207235 0.9959715604782104 1.000209093093872
49 -1.293445110321045 -0.0002973303198814392 0.9985209703445435 1.247762680053711 0.06657779961824417 0.9963402152061462 0.0020591341890394688 -0.986963152885437 1.0006413459777832 -0.022688474506139755 -0.2167946696281433 1.0001062154769897 -0.02071039006114006 0.20980075001716614 1.0001100301742554 0.005612846463918686 0.9873362183570862 1.0009148120880127
50 -1.291013240814209 0.0030583704356104136 0.9985752105712891 1.215925931930542 0.10193997621536255 0.9947752356529236 0.01196721289306879 -0.9821035861968994 1.000996470451355 -0.04396830126643181 -0.2262408435344696 1.0000044107437134 -0.020855732262134552 0.21002830564975739 0.9993418455123901 0.011842052452266216 0.9755725264549255 1.00123131275177
51 -1.2878444194793701 0.007273368537425995 0.9987122416496277 1.1804119348526 0.1393505483865738 0.9963790774345398 0.02972862496972084 -0.9720576405525208 1.0010608434677124 -0.0714748278260231 -0.23944315314292908 0.9989900588989258 -0.022738870233297348 0.2102467268705368 0.998985767364502 0.020638195797801018 0.9610483050346375 1.0006006956100464
52 -1.2824535369873047 0.016666166484355927 0.9996145963668823 1.1424427032470703 0.17995502054691315 0.9988873600959778 0.057817328721284866 -0.95660001039505 1.0003154277801514 -0.10881190001964569 -0.25713637471199036 0.9992712140083313 -0.027080105617642403 0.2105911523103714 0.99946528673172 0.03252038359642029 0.9422513246536255 1.0001975297927856
53 -1.2774791717529297 0.03227720782160759 1.0000871419906616 1.1095905303955078 0.21990574896335602 1.0006837844848633 0.09010624885559082 -0.9385340809822083 0.9997591376304626 -0.14672933518886566 -0.2766018509864807 1.0002808570861816 -0.03269576281309128 0.20971757173538208 0.9998310208320618 0.0444219671189785 0.9227921962738037 1.000527024269104
54 -1.2720378637313843 0.05322172865271568 0.99953293800354 1.0794777870178223 0.25975555181503296 0.9998220205307007 0.12346025556325912 -0.9196208119392395 0.9999556541442871 -0.1832846999168396 -0.2974456250667572 1.0015939474105835 -0.037619464099407196 0.20842844247817993 1.0004242658615112 0.05608873814344406 0.9030426740646362 1.0006965398788452
55 -1.2640094757080078 0.08566448837518692 0.998380720615387 1.0459847450256348 0.30606284737586975 0.9980705976486206 0.16366924345493317 -0.8940844535827637 1.0005216598510742 -0.22424942255020142 -0.3222723603248596 1.002218246459961 -0.04184897616505623 0.20449382066726685 1.000839352607727 0.06911543011665344 0.878964900970459 1.0004363059997559
56 -1.2554209232330322 0.12001146376132965 0.998455286026001 1.0056489706039429 0.35904499888420105 0.9983911514282227 0.21251197159290314 -0.8575907945632935 1.0005724430084229 -0.2693861126899719 -0.351078063249588 1.0023736953735352 -0.04400716722011566 0.19375720620155334 1.0005865097045898 0.08356700092554092 0.8505123257637024 1.000138521194458
57 -1.2471466064453125 0.1583743393421173 1.0001341104507446 0.9644143581390381 0.40705904364585876 1.0002683401107788 0.2618338167667389 -0.8156909346580505 1.0013227462768555 -0.31129103899002075 -0.3792214095592499 1.0014493465423584 -0.04504597932100296 0.1782422512769699 1.0003187656402588 0.0971401184797287 0.8219408988952637 0.9998189210891724
58 -1.2385735511779785 0.19849242269992828 1.001821517944336 0.9194090366363525 0.4540720582008362 1.000964879989624 0.31508561968803406 -0.7659949064254761 1.0023030042648315 -0.3541007339954376 -0.40905603766441345 0.9986465573310852 -0.0472169890999794 0.15811094641685486 1.0002732276916504 0.11223054677248001 0.7904897928237915 0.9996453523635864
59 -1.2288440465927124 0.24241340160369873 1.0018305778503418 0.869857907295227 0.5016945004463196 1.0001546144485474 0.37216344475746155 -0.709883987903595 1.0025886297225952 -0.39836129546165466 -0.44046562910079956 0.9968472719192505 -0.05088326707482338 0.13455143570899963 1.0005996227264404 0.12980946898460388 0.7545762658119202 1.0002754926681519
60 -1.2171622514724731 0.2897510826587677 1.0005396604537964 0.817264974117279 0.5489130616188049 0.9987785816192627 0.4307098388671875 -0.6486402750015259 1.002848744392395 -0.4419052004814148 -0.47504568099975586 0.9975776672363281 -0.05576599761843681 0.1078033298254013 1.001271367073059 0.151362344622612 0.7133527398109436 1.0011790990829468
61 -1.2052236795425415 0.3391570746898651 1.0021995306015015 0.7632908821105957 0.5949953198432922 0.9979309439659119 0.48785075545310974 -0.5803151726722717 1.0035877227783203 -0.48589035868644714 -0.5115568041801453 1.0005342960357666 -0.060995135456323624 0.07786856591701508 1.001947283744812 0.17726387083530426 0.6663824319839478 1.0015522241592407
62 -1.1944679021835327 0.3899904191493988 1.0031964778900146 0.7089261412620544 0.6388989686965942 0.9979815483093262 0.5420979261398315 -0.5057991743087769 1.0040838718414307 -0.5313923954963684 -0.5476194024085999 1.0043538808822632 -0.06530603766441345 0.04481988772749901 1.0021445751190186 0.20634017884731293 0.6148039698600769 1.001143455505371
63 -1.1833618879318237 0.44204622507095337 1.0004010200500488 0.6555222868919373 0.6806672811508179 0.99937504529953 0.5934817790985107 -0.4248456656932831 1.0040373802185059 -0.5776047110557556 -0.5818817019462585 1.006913185119629 -0.06829829514026642 0.00788511149585247 1.0023711919784546 0.23702362179756165 0.5604403614997864 1.0006366968154907
64 -1.1717642545700073 0.49282822012901306 0.998350203037262 0.6037195920944214 0.720274806022644 1.000117540359497 0.6426911354064941 -0.33915945887565613 1.0043281316757202 -0.6238096952438354 -0.6138726472854614 1.0068436861038208 -0.06974483281373978 -0.03323462978005409 1.0026389360427856 0.26900339126586914 0.5036240220069885 1.0004193782806396
65 -1.1591160297393799 0.5420821309089661 0.9995337128639221 0.5537803173065186 0.7586030960083008 0.9997348189353943 0.6912412643432617 -0.25144311785697937 1.004336953163147 -0.6689993739128113 -0.6446270942687988 1.0056662559509277 -0.06955916434526443 -0.07913683354854584 1.0033247470855713 0.3017234802246094 0.4432661235332489 1.0005000829696655
66 -1.14532470703125 0.5888126492500305 1.0011879205703735 0.5056585669517517 0.7956534028053284 0.9987788796424866 0.7389504313468933 -0.16489355266094208 1.0037097930908203 -0.7106360793113708 -0.6749354600906372 1.0037939548492432 -0.0691680759191513 -0.13053013384342194 1.0035158395767212 0.33669236302375793 0.37825068831443787 1.0005792379379272
67 -1.1286964416503906 0.6378071308135986 1.00129234790802 0.4552173614501953 0.832737922668457 0.9987408518791199 0.7893618941307068 -0.07305789738893509 1.0039526224136353 -0.752133309841156 -0.7091472744941711 1.0026122331619263 -0.06994995474815369 -0.19216635823249817 1.0027703046798706 0.3763088285923004 0.3018161952495575 1.0013022422790527
68 -1.1129140853881836 0.6809662580490112 1.0002639293670654 0.4110826253890991 0.8636538982391357 0.9998475313186646 0.8324532508850098 0.009659847244620323 1.0039989948272705 -0.7876054644584656 -0.742863655090332 1.0013017654418945 -0.0712861567735672 -0.25003939867019653 1.0011740922927856 0.41455337405204773 0.2284061312675476 1.0014581680297852
69 -1.0973352193832397 0.7225542068481445 0.9997087717056274 0.3693254292011261 0.8917129635810852 1.0006320476531982 0.8711023330688477 0.09341352432966232 1.0030511617660522 -0.8191782236099243 -0.7801980972290039 0.9990726113319397 -0.07207635045051575 -0.3081046938896179 0.999728798866272 0.454913854598999 0.15191906690597534 1.0011096000671387
70 -1.0823242664337158 0.7609882354736328 1.0003058910369873 0.3301464021205902 0.9170372486114502 1.0008407831192017 0.9046732783317566 0.1777210533618927 1.0023692846298218 -0.8478728532791138 -0.8176645040512085 0.9982061386108398 -0.07154498249292374 -0.3646176755428314 0.9994506239891052 0.4963206946849823 0.07534138858318329 1.0013779401779175
71 -1.0681188106536865 0.7950946688652039 1.0008913278579712 0.2936217188835144 0.9396660327911377 1.000859260559082 0.9346165657043457 0.26085102558135986 1.0022159814834595 -0.8735976815223694 -0.8516570925712585 0.9991511702537537 -0.06887020915746689 -0.41917312145233154 0.9998390674591064 0.5393297672271729 -0.00021146911603864282 1.0015473365783691
72 -1.0547635555267334 0.825347900390625 1.000749945640564 0.2591762840747833 0.9598487615585327 1.001238465309143 0.9593335390090942 0.34140411019325256 1.0021368265151978 -0.8965930938720703 -0.8807766437530518 1.000372290611267 -0.06373144686222076 -0.47219446301460266 1.0001873970031738 0.5832604169845581 -0.07507562637329102 1.0019774436950684
73 -1.0417786836624146 0.8519654273986816 1.0000275373458862 0.2271777242422104 0.9773600697517395 1.000978946685791 0.9804911017417908 0.41641131043434143 1.0010013580322266 -0.9163322448730469 -0.9063161015510559 0.9996570348739624 -0.057806551456451416 -0.5251767635345459 1.0004826784133911 0.6261652112007141 -0.1497897356748581 1.0023903846740723
74 -1.0297108888626099 0.875817596912384 0.9987471103668213 0.19706614315509796 0.9922562837600708 1.0005308389663696 0.9972991943359375 0.48682188987731934 1.0008808374404907 -0.9361450672149658 -0.927579939365387 0.9971255660057068 -0.05224284902215004 -0.5781617164611816 1.0007003545761108 0.6669822931289673 -0.2241247594356537 1.002082347869873
75 -1.0185502767562866 0.8992015719413757 0.9985990524291992 0.1686657965183258 1.0052295923233032 1.0008678436279297 1.0114012956619263 0.5518338084220886 1.0013620853424072 -0.9533631205558777 -0.9465887546539307 0.9964613914489746 -0.046879179775714874 -0.6288940906524658 1.0012428760528564 0.705177903175354 -0.29699763655662537 1.0016824007034302
76 -1.0090217590332031 0.9215347170829773 0.9987165927886963 0.14227543771266937 1.015993595123291 1.0012825727462769 1.0234769582748413 0.6104193329811096 1.0015406608581543 -0.9672076106071472 -0.9641222357749939 0.9977564215660095 -0.04212043061852455 -0.6763924360275269 1.0016801357269287 0.74014812707901 -0.3686378002166748 1.0017175674438477
77 -1.000333309173584 0.9445560574531555 0.9977508187294006 0.1153419092297554 1.0258629322052002 1.0014019012451172 1.0352234840393066 0.6684439182281494 1.0015010833740234 -0.9786590933799744 -0.9790171384811401 0.9996997714042664 -0.03739885240793228 -0.724114179611206 1.0016393661499023 0.7747693657875061 -0.4445886015892029 1.0007320642471313
78 -0.9935577511787415 0.962753176689148 0.9970167279243469 0.09276697784662247 1.033091425895691 1.0012115240097046 1.0442557334899902 0.7172421216964722 1.0025222301483154 -0.9884554147720337 -0.9896201491355896 1.0001438856124878 -0.03349342942237854 -0.7634627223014832 1.0014278888702393 0.804099440574646 -0.5114758610725403 0.9997391104698181
79 -0.9883357882499695 0.9785526990890503 0.9968951344490051 0.07223378121852875 1.038346767425537 1.000975251197815 1.0509967803955078 0.7613584995269775 1.0035182237625122 -0.9973815083503723 -0.9985663294792175 0.9981279969215393 -0.030049817636609077 -0.7998158931732178 1.0012387037277222 0.829335629940033 -0.5748720169067383 1.0009148120880127
80 -0.9836176633834839 0.9921271800994873 0.997046172618866 0.0537799708545208 1.0431441068649292 1.0008481740951538 1.0552278757095337 0.8013650178909302 1.0033435821533203 -1.0053141117095947 -1.0072799921035767 0.9964902400970459 -0.026757244020700455 -0.8328167796134949 1.0010616779327393 0.8506923317909241 -0.6330044269561768 1.0023363828659058
81 -0.9801706075668335 1.0034724473953247 0.9974857568740845 0.03726426512002945 1.0458827018737793 1.0011353492736816 1.05771803855896 0.8378651142120361 1.002439022064209 -1.0125832557678223 -1.0164412260055542 0.9953625202178955 -0.022976329550147057 -0.8633342981338501 1.0011513233184814 0.8686531186103821 -0.6857013702392578 1.0019965171813965
82 -0.9773557186126709 1.0132675170898438 0.9979149103164673 0.02280309610068798 1.0477797985076904 1.0012989044189453 1.0585826635360718 0.8713889122009277 1.0016711950302124 -1.0188138484954834 -1.0261024236679077 0.9940651059150696 -0.01964457333087921 -0.8902676105499268 1.0020108222961426 0.8842392563819885 -0.7338194847106934 1.0006465911865234
83 -0.9751167893409729 1.0219342708587646 0.9983860850334167 0.010332251898944378 1.0488407611846924 1.0008769035339355 1.0576777458190918 0.9018200635910034 1.0013395547866821 -1.0237621068954468 -1.033584475517273 0.9929420351982117 -0.016922710463404655 -0.915444016456604 1.0026222467422485 0.898166835308075 -0.777814507484436 0.9996360540390015
84 -0.9736892580986023 1.028721570968628 0.9980072975158691 -0.00022412578982766718 1.0489790439605713 1.000624179840088 1.0566213130950928 0.9295823574066162 1.0010055303573608 -1.028403401374817 -1.0377590656280518 0.9929527640342712 -0.014951420947909355 -0.9395900368690491 1.0022462606430054 0.9110616445541382 -0.820359468460083 1.0002200603485107
85 -0.9724987149238586 1.034642219543457 0.9975892305374146 -0.00926052313297987 1.0487210750579834 1.0008623600006104 1.055105447769165 0.9552395343780518 1.0006263256072998 -1.0319364070892334 -1.0384241342544556 0.9932357668876648 -0.013308057561516762 -0.9611937403678894 1.0016083717346191 0.9238859415054321 -0.8610535860061646 1.0014328956604004
86 -0.971333384513855 1.039940595626831 0.9980634450912476 -0.018469370901584625 1.0483986139297485 1.0012985467910767 1.0531809329986572 0.9815900325775146 1.0010775327682495 -1.0361647605895996 -1.0362015962600708 0.992634117603302 -0.011737316846847534 -0.9820956587791443 1.00130033493042 0.93886798620224 -0.8994044661521912 1.0015225410461426
87 -0.9703438878059387 1.0436129570007324 0.9989500641822815 -0.02527880296111107 1.048176646232605 1.0008732080459595 1.0518136024475098 1.0029611587524414 1.0007376670837402 -1.0409469604492188 -1.032156229019165 0.9918995499610901 -0.010174487717449665 -0.9980785250663757 1.0011539459228516 0.9537301659584045 -0.9286523461341858 1.0000581741333008
88 -0.9698197841644287 1.0469719171524048 0.999181866645813 -0.03127992898225784 1.0481107234954834 0.9999228715896606 1.0494707822799683 1.02159583568573 1.0006229877471924 -1.0465794801712036 -1.0284755229949951 0.9933873414993286 -0.008571408689022064 -1.0106357336044312 1.0011382102966309 0.9686619639396667 -0.9523645639419556 0.9985631108283997
89 -0.9699130058288574 1.049782395362854 0.998950183391571 -0.03549160063266754 1.0472826957702637 0.999642014503479 1.047439455986023 1.0365841388702393 1.0002540349960327 -1.049407958984375 -1.0273215770721436 0.9978926181793213 -0.0065977489575743675 -1.020214319229126 1.0007445812225342 0.9821053743362427 -0.9718430638313293 0.9982633590698242


==> plot_data/Demo2RealSetpoints.csv <==
0 -1.2998519760234022 -3.658339490082681e-05 0.999938962981048 1.2998095645008694 4.1708629617195173e-05 0.999938962981048 -0.001085550060548244 -0.9862995786107347 0.9999391347510317 -0.002027039399395731 -0.20498611407818831 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 7.018451073894395e-05 0.9995164599751144 0.9999127700459192
1 -1.2999050478117817 -1.2299382301650517e-05 0.999938962981048 1.299920855332092 2.848394217759742e-06 0.999938962981048 -0.001085550060548244 -0.9862995786107347 0.9999391347510317 -0.002027039399395731 -0.20498611407818831 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 7.018451073894395e-05 0.9995164599751144 0.9999127700459192
2 -1.2999447326469207 5.782480083042323e-06 0.999938962981048 1.2999591051973018 -5.0660725730155326e-05 0.999938962981048 -0.001085550060548244 -0.9862995786107347 0.9999391347510317 -0.002027039399395731 -0.20498611407818831 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 7.018451073894395e-05 0.9995164599751144 0.9999127700459192
3 -1.299973225907048 1.8693270630170118e-05 0.999938962981048 1.3000246182643105 -0.00010091453800063145 0.999938962981048 -0.001085550060548244 -0.9862995786107347 0.9999391347510317 -0.002027039399395731 -0.20498611407818831 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 7.018451073894395e-05 0.9995164599751144 0.9999127700459192
4 -1.2999922647889552 2.7245001606363684e-05 0.999938962981048 1.3000476088747823 -0.00013916440321054782 0.999938962981048 -0.001085550060548244 -0.9862995786107347 0.9999391347510317 -0.002027039399395731 -0.20498611407818831 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 7.018451073894395e-05 0.9995164599751144 0.9999127700459192
5 -1.3001342814416943 4.740541805271564e-05 0.999938962981048 1.3000596128218427 -0.00017232785017446471 0.999938962981048 -0.0010664607375161044 -0.9865394262452813 0.9999391317304684 -0.002027039399395731 -0.20498611407818831 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 7.018451073894395e-05 0.9995164599751144 0.9999127700459192
6 -1.300143436994537 6.022319203263445e-05 0.999938962981048 1.2842044333221432 0.016523941770683937 0.999938962981048 -0.0010291092883237419 -0.9870087282064138 0.9999391258202317 -0.002027039399395731 -0.20498611407818831 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 7.018451073894395e-05 0.9995164599751144 0.9999127700459192
7 -1.3001430300810775 6.591998046815392e-05 0.999938962981048 1.2530533768730734 0.04884670552690212 0.999938962981048 -0.0009700148369642884 -0.9877512199306898 0.9999391164695316 -0.019343038219346704 -0.21187637969094925 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 0.005232813199287792 0.9910285130509072 0.9999131615409378
8 -1.300134281441694 6.551306700847395e-05 0.999938962981048 1.203758049256874 0.09998087506739516 0.999938962981048 0.016738995534125223 -0.9789871923988562 0.999938962981048 -0.05301044750307724 -0.22576331878617714 0.999938962981048 -0.005652657651651967 0.20100052804886398 0.9999389715036103 0.015334358593785269 0.9744204270672786 0.9999139275663372
9 -1.2948444217362691 0.017645504695547796 0.999938962981048 1.1433110548214147 0.16618040508235044 0.999938962981048 0.05136712749616057 -0.9608648945585493 0.999938962981048 -0.10627643665883339 -0.2477344075848668 0.999938962981048 -0.01104640381872912 0.20068875804593636 0.9999389881794274 0.031316209254950884 0.9481444524918701 0.9999151395099617
10 -1.2845039784799177 0.05204498289034778 0.999938962981048 1.075021820734274 0.24447197892188424 0.999938962981048 0.10610126041444257 -0.9316442355622011 0.999938962981048 -0.17449059521266316 -0.2826937671030813 0.999938962981048 -0.01957995412019268 0.20019550068452965 0.9999390145625605 0.051798592255781636 0.9108078344407998 0.9999166662773309
11 -1.2681526848675921 0.1064716000345302 0.999938962981048 1.0033965066479473 0.3305742566199749 0.999938962981048 0.18235899736638314 -0.877803128855255 0.9999389649609584 -0.25429466638182724 -0.32879543443098236 0.999938962981048 -0.029957579271828363 0.18811466821293782 0.999938962981048 0.07574872589612743 0.8642672362776264 0.9999184306967448
12 -1.2473115326389133 0.1758617301737247 0.999938962981048 0.9259067557807145 0.4209477014475947 0.999938962981048 0.2763411720508986 -0.8019619320121569 0.9999389688349837 -0.3412022258166244 -0.38550838750368766 0.999938962981048 -0.041784315520696634 0.16501337727998694 0.999938962981048 0.10183580602946012 0.8100430324119123 0.9999203270245877
13 -1.2230320271375756 0.25671402726053394 0.999938962981048 0.8447767571031832 0.5118896043783889 0.999938962981048 0.38461546102049465 -0.7036845355845183 0.9999389749641542 -0.43124220506403793 -0.45017832982370487 0.999938962981048 -0.05419497258420564 0.12882554602699864 0.999938962981048 0.1368158595768075 0.7403827620226751 0.9999223172785805
14 -1.1966947390728118 0.3444295625997922 0.999938962981048 0.7600695822016055 0.6005737479781488 0.999938962981048 0.49394158087189416 -0.5817352400425705 0.9999389811038503 -0.5206028422905158 -0.5193955300556456 0.999938962981048 -0.06409293903419105 0.07329833877579975 0.999938962981048 0.17953480116688433 0.658088993673195 0.9999243338655399
15 -1.1695019670304632 0.4350025758621336 0.999938962981048 0.6735017955056409 0.6826099429303872 0.999938962981048 0.6002085142241895 -0.44143819774330617 0.999938986932328 -0.6055434927481842 -0.5891137759791477 0.999938962981048 -0.07118076113162643 0.0012854396191276142 0.999938962981048 0.23085744514499668 0.5635049427810883 0.9999263341519771
16 -1.1429930519526763 0.5236378063295388 0.999938962981048 0.5864599546291493 0.7565900652078819 0.999938962981048 0.6978442031615465 -0.28696892124335827 0.9999389916264033 -0.6837936212602276 -0.6566472182306783 0.999938962981048 -0.07471521144240652 -0.08600136316009155 0.999938962981048 0.29130398989701173 0.45076168347552076 0.9999282586449175
17 -1.117742444125696 0.6077714367096977 0.999938962981048 0.500927152317881 0.8210858485671559 0.999938962981048 0.7835758420478607 -0.12701684888857048 0.9999389947596904 -0.753969162381 -0.7200176065528291 0.999938962981048 -0.07525009918515581 -0.182218695638905 0.999938962981048 0.3587796696841515 0.32384077543998424 0.999930071630578
18 -1.0944826604001998 0.6852603737500126 0.999938962981048 0.4196478225566337 0.8757520427652281 0.999938962981048 0.8564330710078495 0.03321414402288524 0.9999389963340147 -0.8151758374787652 -0.777506841232542 0.999938962981048 -0.0729555141860205 -0.28365326904100663 0.999938962981048 0.43148191199598385 0.18452746147633461 0.9999317430944848
19 -1.073578498692791 0.7548883531195001 0.999938962981048 0.3439651628079238 0.9208407815351609 0.999938962981048 0.9161828866335631 0.18849120167258834 0.9999389964199671 -0.867378154850918 -0.8285539312926633 0.999938962981048 -0.06851364686015404 -0.3859165217037465 0.999938962981048 0.5055484614379376 0.04014859939052419 0.9999332439253394
20 -1.0552486749880474 0.8159276100955226 0.999938962981048 0.27509952308920427 0.9569455808045936 0.999938962981048 0.9636869492792217 0.33367017804565513 0.9999389953424724 -0.9107895138401447 -0.8727618233792137 0.999938962981048 -0.06268542537715792 -0.484534033224484 0.999938962981048 0.5787929245600921 -0.10494258106355232 0.9999345655554049
21 -1.039612414929655 0.8682686849574268 0.999938962981048 0.21403105156519567 0.9850495472239215 0.999938962981048 0.9999800861208712 0.4663309133818868 0.9999389933356263 -0.9459645374919895 -0.9101803643910039 0.999938962981048 -0.05594205552334159 -0.577146722820724 0.999938962981048 0.64898701090742 -0.24607087461430277 0.9999357044392274
22 -1.0265395062105167 0.9117384360281179 0.999938962981048 0.16095530781215261 1.006064180447931 0.999938962981048 1.0263928175599015 0.5846669129279158 0.9999389906677439 -0.9740018921475877 -0.9412136193934957 0.999938962981048 -0.04874660481582082 -0.661837010813725 0.999938962981048 0.7140201616202692 -0.3784972249319715 0.9999366640001571
23 -1.0159306619464705 0.9469901628671125 0.999938962981048 0.11583970788828467 1.0209832551104077 0.999938962981048 1.0446144675134843 0.6875986793867996 0.9999389876366579 -0.995230974252551 -0.9661177404095587 0.999938962981048 -0.04158187607450573 -0.7373005361084845 0.999938962981048 0.7729454170613446 -0.4999650972066101 0.9999374542610209
24 -1.0075457663831382 0.9748381830668801 0.999938962981048 0.07834121728161401 1.0309097567674794 0.999938962981048 1.0559601891160555 0.7752187494737041 0.9999389844253475 -1.0107469913836076 -0.9855531479842526 0.999938962981048 -0.03462691122165582 -0.8028610085350109 0.999938962981048 0.8250926648326238 -0.6087340414517851 0.9999380883962652
25 -1.0011474357376675 0.9960744698063878 0.999938962981048 0.04791833246864174 1.036785383668528 0.999938962981048 1.0617535020788056 0.8480559902216723 0.9999389811995193 -1.0214085309406824 -1.0001599169896545 0.999938962981048 -0.028133589688812827 -0.8586077455977058 0.999938962981048 0.8701226641150271 -0.7036927367274116 0.9999385844202254
26 -0.9964377333532615 1.0116964636623915 0.999938962981048 0.023837193924782032 1.0395259458194728 0.999938962981048 1.0631684923896507 0.9071078681144696 0.99993897807909 -1.028068890448724 -1.0106192205572682 0.999938962981048 -0.02222907193212674 -0.9049248736025072 0.999938962981048 0.9081673992772933 -0.7848439031650382 0.9999389586540136
27 -0.9931730653822095 1.0225169032913273 0.999938962981048 0.005449995422223563 1.0398292998036642 0.999938962981048 1.0613013084083183 0.9536346771528219 0.9999389751595152 -1.0315689565721613 -1.0176317636646626 0.999938962981048 -0.01693207597074292 -0.9425202185125279 0.999938962981048 0.9395438674290643 -0.8525890762766132 0.9999392282352504
28 -0.9910714264028156 1.0294748569184238 0.999938962981048 -0.008170008443454495 1.038503575752027 0.999938962981048 1.0571841665729909 0.989059830808278 0.9999389725186961 -1.03272784610533 -1.0219015065970845 0.999938962981048 -0.012419405702892137 -0.9721392457859025 0.999938962981048 0.9647574613962012 -0.9077750350080026 0.9999394096178943
29 -0.989922173760739 1.0332712875627705 0.999938962981048 -0.017649871313618514 1.0358541622160506 0.999938962981048 1.0517864651402322 1.0149027461157898 0.9999389702203613 -1.0323282570879242 -1.0241187780388807 0.999938962981048 -0.008620054729860325 -0.9946987314472894 0.999938962981048 0.9845060650217206 -0.9516433683964827 0.9999395215264257
30 -0.989507939898882 1.034593951231422 0.999938962981048 -0.023716950997446706 1.0323933632414726 0.999938962981048 1.0456168100991017 1.0328949181657734 0.9999389682451694 -1.0310949023916343 -1.024941150140894 0.999938962981048 -0.0055002492344940505 -1.011130303862626 0.999938962981048 0.9994272823095538 -0.9853980851093486 0.9999395776926452
31 -0.9896318450473546 1.0341614022237822 0.999938962981048 -0.027168594419181902 1.0286340932442195 0.999938962981048 1.0392529687591123 1.044405684847107 0.9999389666053619 -1.0296615497299115 -1.024968006429233 0.999938962981048 -0.003008514664143797 -1.0223893958352408 0.999938962981048 1.0101945151456782 -1.0103450071767284 0.9999395908876351
32 -0.9901400891987175 1.0324566316058268 0.999938962981048 -0.028458306629637543 1.0246198919644767 0.999938962981048 1.0329580151535012 1.0507084376085265 0.9999389652698277 -1.0285195471053195 -1.0247029023102514 0.999938962981048 -0.001081982889289011 -1.029437747327087 0.999938962981048 1.0174567777004118 -1.0277761310090607 0.9999395717977393
33 -0.9909185545569373 1.029858194537113 0.999938962981048 -0.028142745241655734 1.0206579790643027 0.999938962981048 1.0269569268065528 1.0529137697994322 0.9999389642108589 -1.0270692509901211 -1.0238442959804017 0.999938962981048 0.00034953866186510237 -1.0332267220068971 0.999938962981048 1.0218511460700506 -1.038979400289797 0.9999395299506844
34 -0.9918509777368203 1.0267525143695884 0.999938962981048 -0.026687826166569992 1.01677073478398 0.999938962981048 1.0214185337474726 1.0520374599691924 0.9999389633974485 -1.025458038609214 -1.0226109687121605 0.999938962981048 0.0013603116957101352 -1.0346777754041159 0.999938962981048 1.024000270269033 -1.045226903503633 0.9999394740110544
35 -0.9928651843387131 1.0233790353269157 0.999938962981048 -0.02452996408988714 1.0133205155593537 0.999938962981048 1.0164725047654601 1.0490223943583643 0.9999389627966625 -1.023505335398375 -1.0209499689991193 0.999938962981048 0.002026835942665921 -1.0346576331878616 0.999938962981048 1.0245069480701785 -1.047759798544628 0.9999394119020959
36 -0.9938902155563107 1.019972731183016 0.999938962981048 -0.021970071515040535 1.0103964354380932 0.999938962981048 1.0122184738732671 1.044745807086189 0.9999389623746275 -1.0212482691704354 -1.0189503694200812 0.999938962981048 0.0024258145898821324 -1.0339414654988248 0.999938962981048 1.0239446655203546 -1.0477669290327196 0.9999393507780722
37 -0.9948859009947063 1.0166664857400227 0.999938962981048 -0.019172541479740794 1.0077490564694154 0.999938962981048 1.008729130160739 1.0400132709567165 0.9999389620973332 -1.0187840134740123 -1.0167331372945985 0.999938962981048 0.0026325266273995625 -1.03315917437259 0.999938962981048 1.0228422026277753 -1.0463528358289478 0.9999392968415133
38 -0.9957377849665823 1.0137253944517348 0.999938962981048 -0.016326792199468983 1.0055055391094698 0.999938962981048 1.00604788740255 1.035538223033079 0.9999389619314087 -1.0162446115107002 -1.014436464876477 0.999938962981048 0.002718588824121884 -1.0327119764804018 0.999938962981048 1.0211911907192417 -1.0435818939997024 0.9999392462229236
39 -0.996573585212765 1.010930509353923 0.999938962981048 -0.01355489771212908 1.0036498102765996 0.999938962981048 1.0039349205290038 1.031035015844977 0.9999389618555541 -1.0137787823929463 -1.0122045436698806 0.999938962981048 0.002621539963988157 -1.03172276985992 0.999938962981048 1.0192772750039383 -1.0400722859535956 0.9999392012765818
40 -0.9973155998452711 1.0084538639290193 0.999938962981048 -0.010949634286528113 1.002084210740481 0.999938962981048 1.0023513647139528 1.0268161465590684 0.9999389618461442 -1.0115370689542647 -1.0101775355650795 0.999938962981048 0.0025027212337616067 -1.0304938912116866 0.999938962981048 1.017144100647575 -1.035962482469392 0.9999391603314804
41 -0.9979604983151443 1.0063065265724014 0.999938962981048 -0.008599302143416651 1.0009171829381187 0.999938962981048 1.0011629833449738 1.0227814025286075 0.9999389618879073 -1.009657354353742 -1.0084807327540446 0.999938962981048 0.0023216447442040225 -1.0286951302631713 0.999938962981048 1.0148956665969442 -1.0314994695294137 0.9999391232321347
42 -0.9985086362627414 1.0044874301403903 0.999938962981048 -0.006586097801650033 0.9999816888943142 0.999938962981048 1.0002919056394006 1.0189706518038415 0.9999389619664768 -1.008247848444978 -1.0072107362097782 0.999938962981048 0.0020976388846502022 -1.026372875148778 0.999938962981048 1.0126343148564942 -1.0269215313244455 0.9999390900447643
43 -0.9989644693488806 1.0029811717264054 0.999938962981048 -0.004819279559719635 0.9993194372386849 0.999938962981048 0.9996754675954153 1.0154390437786505 0.9999389620689962 -1.0073641390451753 -1.0064158864758543 0.999938962981048 0.0018492182175155847 -1.0236583554592529 0.999938962981048 1.0104590963351323 -1.0224565558863157 0.9999390609591289
44 -0.9993350282080469 1.001762757792229 0.999938962981048 -0.003304544206060952 0.998847010711997 0.999938962981048 0.9992610338719676 1.0122490745660029 0.9999389621837591 -1.0069757167186346 -1.0060670314567433 0.999938962981048 0.001594490391755928 -1.020732851140884 0.999938962981048 1.0084634702292261 -1.0183182409734506 0.9999390362151258
45 -0.9996281278081962 1.000805104973484 0.999938962981048 -0.002097638884650188 0.9985707164728743 0.999938962981048 0.9990028343128577 1.0094641216798417 0.9999389623000786 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.001350545772677791 -1.0178018534908093 0.999938962981048 1.0067318752427892 -1.0146994377554828 0.9999390160394692
46 -0.9998536627617427 1.000073817191405 0.999938962981048 -0.0010337636443169447 0.9984219896033613 0.999938962981048 0.9988601832746149 1.0071421539856968 0.9999389624083641 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0011330505284788519 -1.0150747194840342 0.999938962981048 1.005334485407259 -1.0117612976412944 0.9999390005797801
47 -1.0000202426720672 0.9995393533755358 0.999938962981048 -0.00029480880153813266 0.9983648182622762 0.999938962981048 0.9987967263631963 1.0053283579212733 0.9999389625004176 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.000955229346598709 -1.0127455468408262 0.999938962981048 1.0043191003347767 -1.0096160485739005 0.9999389898229044
48 -1.0001379556377326 0.9991671389838341 0.999938962981048 0.00024313079215878603 0.9984026612140262 0.999938962981048 0.9987805645808273 1.0040452043331156 0.9999389625700116 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0008266446933398418 -1.0109703868729722 0.999938962981048 1.0036985468652817 -1.008299953541617 0.9999389834811195
49 -1.0002146678855683 0.9989304528435555 0.999938962981048 0.0006441440066733863 0.998493199458805 0.999938962981048 0.9987852812935258 1.0032779686134428 0.9999389626138621 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007515691600288899 -1.0098363190608441 0.999938962981048 1.0034310717224397 -1.0077310413202727 0.9999389808234707
50 -1.0002591800305114 0.9987994694293858 0.999938962981048 0.0009293903419090345 0.9986199530014954 0.999938962981048 0.9987920779190899 1.0029528078628962 0.9999389626331929 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007257301553392133 -1.0093181147699417 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
51 -1.0002778793838827 0.9987526980042788 0.999938962981048 0.0010618406730348623 0.9987640003662221 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007320373139642536 -1.0092123172704248 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
52 -1.0002776617344482 0.9987670042943179 0.999938962981048 0.0011548203985717338 0.9989833267209896 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
53 -1.000263244398624 0.9988266711366838 0.999938962981048 0.0011647897783338928 0.9991172012492243 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
54 -1.000239554196834 0.9989153413432004 0.999938962981048 0.0010307117933693443 0.9991682688884141 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
55 -1.000209768301493 0.9990225478074114 0.999938962981048 0.0009605192215745504 0.9993045848974069 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
56 -1.0001770852743725 0.9991378028144263 0.999938962981048 0.0009007029430015971 0.9994537186803797 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
57 -1.0001434255751769 0.999254875468993 0.999938962981048 0.0007973469242428868 0.9995696890163885 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
58 -1.000110628566197 0.9993678434742514 0.999938962981048 0.0007173884294157723 0.9997009186071352 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
59 -1.000079683479483 0.9994735821728236 0.999938962981048 0.0006154566077659418 0.999792677592293 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
60 -1.0000514557759228 0.9995694053105962 0.999938962981048 0.0003709016184982859 0.9997941017894019 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
61 -1.000026305657816 0.9996542623251625 0.999938962981048 0.00025879696035645624 0.9998590044862208 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
62 -1.0000044644899022 0.9997275475496474 0.999938962981048 0.0002882981861832535 0.9998856573178299 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
63 -0.9999859109700711 0.9997894492375664 0.999938962981048 0.00021444339325134033 0.9999200415051728 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
64 -0.9999705104354285 0.9998405412122906 0.999938962981048 0.00014648884548478655 0.9999772128462578 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
65 -0.9999580440152154 0.9998816365599732 0.999938962981048 8.524836980295218e-05 0.9999810785241248 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
66 -0.9999482035977106 0.9999138483481591 0.999938962981048 5.330566321807369e-05 0.9999894202500482 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
67 -0.9999406973213628 0.999938203483659 0.999938962981048 1.8921475875117195e-05 1.0000085451826533 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
68 -0.9999351693543961 0.9999559415235308 0.999938962981048 -5.045726900031536e-05 0.9999283832310962 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
69 -0.9999313306443227 0.9999680568997114 0.999938962981048 -6.95822016052736e-05 0.9999169896542252 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
70 -0.9999288504822186 0.9999756807662143 0.999938962981048 -5.045726900031536e-05 0.9999403871781568 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0069152772758485 -1.0060127841104605 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
71 -0.9999274820839058 0.9999796501504679 0.999938962981048 -6.95822016052736e-05 0.9999428286589148 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0067925992695668 -1.0059059763843199 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
72 -0.9999269546184255 0.9999808795827694 0.999938962981048 1.0579749951679028e-05 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0065525592581455 -1.0056969892269665 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
73 -0.9999270783536125 0.9999800052038842 0.999938962981048 2.1973326822717975e-05 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0061727873058928 -1.0053663465967069 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
74 -0.9999276521629218 0.9999776985805541 0.999938962981048 -1.424197108879869e-06 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.005671767423704 -1.0049301413143612 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
75 -0.9999285430890223 0.9999744004492719 0.999938962981048 -3.8656778669596435e-06 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0050829166405408 -1.0044174674040827 0.999938962981048 0.0007442447177546528 -1.0091817987609488 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
76 -0.999938962981048 0.9999375387839392 0.999938962981048 -7.527899004079306e-06 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0044482063877562 -1.0038648666493701 0.999938962981048 0.0007534823634228103 -1.0089608192505537 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
77 -0.999938962981048 0.9999350973031812 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0038134961349714 -1.0033122658946578 0.999938962981048 0.0007358938886330384 -1.0086212211587684 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
78 -0.9999389629818582 0.9999326992790335 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.003224645351808 -1.0027995919843793 0.999938962981048 0.0007007562599422782 -1.008103378051866 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
79 -0.9999389629834436 0.9999304228801792 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.002723625469619 -1.0023633867020336 0.999938962981048 0.0006501471970874436 -1.0074316208717529 0.999938962981048 1.0033898035827873 -1.0076431551837688 0.9999389804185116
80 -0.999938962981048 0.9999375387839392 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0023438535173665 -1.002032744071774 0.999938962981048 0.000587968789496561 -1.0066493929822498 0.999938962981048 1.0033291207885313 -1.007507677494619 0.9999389801118751
81 -0.999938962981048 0.9999350973031812 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0021038135059455 -1.0018237569144206 0.999938962981048 0.0005191744243316694 -1.0058110661752873 0.999938962981048 1.0032103847651168 -1.0072425927656081 0.9999389795118894
82 -0.999938962981416 0.9999326992790335 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019976893286588 -1.001731361525809 0.999938962981048 0.00044920615498284774 -1.0049759440670105 0.999938962981048 1.0030225302022553 -1.006823197080477 0.9999389785626404
83 -0.9999389629821364 0.9999304228801793 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00038352990670850767 -1.0042032527170492 0.999938962981048 1.0027747002337823 -1.0062699029904092 0.9999389773103293
84 -0.9999389629831459 0.9999286759911388 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.0003271754753363311 -1.0035471156659883 0.999938962981048 1.0024834246253396 -1.0056196141099907 0.9999389758384828
85 -0.9999389629844108 0.9999275663935612 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.0002841892331502427 -1.0030505074710159 0.999938962981048 1.00216946458597 -1.0049186809848683 0.9999389742520095
86 -0.9999389629858321 0.9999270806279875 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.0002568900048532553 -1.0027369756050877 0.999938962981048 1.0018555045466007 -1.0042177478597458 0.9999389726655361
87 -0.9999389629873339 0.9999271497195926 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024477922703329503 -1.0025984744449579 0.999938962981048 1.0015642289381579 -1.0035674589793275 0.9999389711936896
88 -0.9999389629886836 0.9999276328650816 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028334067 -1.0025768778175905 0.999938962981048 1.001316398969685 -1.0030141648892597 0.9999389699413785
89 -0.9999389629898365 0.9999284306324834 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0011285444068234 -1.0025947692041286 0.9999389689921294
90 -0.9999389629907256 0.9999294409990835 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0010098083834087 -1.0023296844751177 0.9999389683921437
91 -0.9999389629913478 0.9999305795601258 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009573139566483 -1.0022124877685732 0.9999389681268838
92 -0.9999389629917359 0.999931755125986 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
93 -0.9999389629919202 0.9999329138956952 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
94 -0.9999389629919453 0.9999340057243677 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
95 -0.9999389629918443 0.9999350059649618 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
96 -0.9999389629916559 0.99993589554238 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
97 -0.9999389629914062 0.9999366688278488 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
98 -0.9999389629911236 0.9999373249546171 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
99 -0.9999389629908255 0.9999378687721925 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
100 -0.9999389629905298 0.9999383089085591 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
101 -0.999938962990246 0.9999386549090798 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
102 -0.9999389629899833 0.999938919094078 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
103 -0.9999389629897459 0.9999391120780615 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
104 -0.999939214337253 0.9999392463505097 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
105 -0.999939706140864 0.9999393315684967 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998793445887272 1.0029030108350439 0.9999389626362043 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0009491255891527 -1.0021942067859682 0.9999389680855071
106 -0.9999404842330176 0.9999393770990473 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.983947124282422 0.9888486671961686 0.9999389626410469 -1.0019811354996637 -1.0017169491882802 0.999938962981048 0.00024288739028333758 -1.0025768778175905 0.999938962981048 1.0097840306812753 -0.9868225145217233 0.999938962981048
107 -0.9999415107429149 0.9999393912673734 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9548978161333872 0.961348996229541 0.999938962650522 -0.9976423434146143 -1.0067915890987882 0.999938962981048 0.010155398118482305 -1.0077910670896848 0.999938962980005 1.0269578132470687 -0.9569780571916853 0.999938962981048
108 -0.9924843180115949 1.0051987140546708 0.999938962981048 -0.007458927172663556 1.0051981159906815 0.999938962981048 0.9089383429520901 0.9178412340549295 0.9999389626655126 -0.9889685761080762 -1.017005116936755 0.999938962981048 0.02955088114371885 -1.0179934993785678 0.999938962977964 1.0541286456902792 -0.9097602262438813 0.999938962981048
109 -0.9778920375529919 1.0154894492387014 0.999938962981048 -0.022053081860815244 1.0154885504725282 0.999938962981048 0.8264032797093983 0.8528238556870558 0.9999389626857481 -0.9752458265938293 -1.033183182266711 0.999938962981048 0.060236850577599414 -1.0341349651497758 0.999938962974735 1.0887744783878102 -0.8472859889522971 0.999938962981048
110 -0.9548045960633659 1.0317706241374625 0.999938962981048 -0.045142165389975654 1.0317695649077832 0.999938962981048 0.7112867267045272 0.769509590763946 0.9999389627102151 -0.9577507232424206 -1.0538176099656362 0.999938962981048 0.10267688019450463 -1.054690186264636 0.999938962981048 1.1291415143284416 -0.7725154372793738 0.999938962981048
111 -0.9271923270163374 1.0525274212182492 0.999938962981048 -0.07267148859116493 1.0525256101158693 0.999938962981048 0.5631062646994583 0.6698332043996601 0.9999389627378521 -0.9373661545876393 -1.077866488979516 0.999938962981048 0.15466109195226904 -1.0786761070589312 0.999938962981048 1.17293252357555 -0.6890930916267353 0.999938962981048
112 -0.8964615688617908 1.076712448781052 0.999938962981048 -0.10340281380657479 1.0767031871496735 0.999938962981048 0.38812665235169314 0.5667939400148425 0.999938962766958 -0.9152515243968625 -1.1039604515056782 0.999938962981048 0.2142421745455285 -1.1046937467574083 0.999938962981048 1.2181487472151873 -0.6008506525874578 0.999938962981048
113 -0.8657826471755119 1.1026050599688713 0.999938962981048 -0.13497034618162693 1.1029334391308334 0.999938962981048 0.1939250963288572 0.46448298516784636 0.9999389627964616 -0.8924167114433605 -1.1309069908851512 0.999938962981048 0.2774562304866608 -1.1311552873489108 0.999938962981048 1.2628939685252452 -0.5117298908454614 0.999938962981048
114 -0.8361803033539842 1.1290617592903431 0.999938962981048 -0.16503496032702422 1.1292882367017119 0.999938962981048 -0.011839035527916873 0.368698512977908 0.9999389628253242 -0.8700532039348524 -1.1573170161036008 0.999938962981048 0.3419251871373856 -1.1571526225895292 0.999938962981048 1.3053787855667807 -0.4256532486953308 0.999938962981048
115 -0.8088546403393658 1.1551365703299052 0.999938962981048 -0.192685854449312 1.1548658053998213 0.999938962981048 -0.21830744346446118 0.2825637582527137 0.999938962981048 -0.8488428398490344 -1.1823411765902692 0.999938962981048 0.40523233104103545 -1.1818655571900483 0.999938962981048 1.344521444820377 -0.3451601001711536 0.999938962981048
116 -0.7843775749992371 1.1800720236823634 0.999938962981048 -0.21711757946245627 1.1787789382778235 0.999938962981048 -0.41946267077649246 0.20738954842778817 0.999938962981048 -0.8293103834142068 -1.205388958403272 0.999938962981048 0.4650329091260537 -1.2045128737245812 0.999938962981048 1.3794226223148163 -0.2724047603413951 0.999938962981048
117 -0.7630597857600636 1.2032369965717542 0.999938962981048 -0.23795219088274747 1.200287444383496 0.999938962981048 -0.6095964435763622 0.1436565243486842 0.999938962981048 -0.8117624439222384 -1.2260980051067643 0.999938962981048 0.5201184118167688 -1.224898220770898 0.999938962981048 1.4098429824185956 -0.20813259193411568 0.999938962981048
118 -0.7450379955442977 1.2240961943418682 0.999938962981048 -0.25518464855816686 1.2191465813401152 0.999938962981048 -0.783636736740503 0.09105711375245734 0.999938962981048 -0.796382335886715 -1.2442512283700067 0.999938962981048 0.5696253344320015 -1.2427714875738807 0.999938962981048 1.4357149978128403 -0.15297524948881494 0.999938962981048
119 -0.7305577443218465 1.2424210081981113 0.999938962981048 -0.26896391252358415 1.2352222783472355 0.999938962981048 -0.9394763558726621 0.04891279724015684 0.999938962981048 -0.7831222469761239 -1.2597831151259913 0.999938962981048 0.613142490920745 -1.258098086489456 0.999938962981048 1.457174189479253 -0.10643594673502811 0.999938962981048
120 -0.719421386968675 1.258046161586129 0.999938962981048 -0.27959929909596637 1.2487742855612196 0.999938962981048 -1.07579930937811 0.016265253058019253 0.999938962981048 -0.7721779025645717 -1.2727233700572735 0.999938962981048 0.6506267484562719 -1.2710310169784642 0.999938962981048 1.4745146031067846 -0.0682550533565274 0.999938962981048
121 -0.7113514613279618 1.272107506536048 0.999938962981048 -0.28746214534841763 1.2599511992650625 0.999938962981048 -1.1922263487900768 -0.008196638060216204 0.999938962981048 -0.7633039338358713 -1.2832190923795286 0.999938962981048 0.6818752606789349 -1.2815084281950337 0.999938962981048 1.4881138543860186 -0.037776828313038524 0.999938962981048
122 -0.7058048239590644 1.2847177546515303 0.999938962981048 -0.29293516851303647 1.2689659311705888 0.999938962981048 -1.289444705314205 -0.025576261007773392 0.999938962981048 -0.7563217057812228 -1.2914810632648706 0.999938962981048 0.7073787652211064 -1.2898212632628359 0.999938962981048 1.4984053061515143 -0.014207993814915415 0.999938962981048
123 -0.7021579384286909 1.2987684453635968 0.999938962981048 -0.2965410321359904 1.276009399700919 0.999938962981048 -1.368607477927257 -0.037019566712800225 0.999938962981048 -0.751019623401593 -1.2977593310342728 0.999938962981048 0.7276145715709909 -1.29619902137313 0.999938962981048 1.505855077771335 0.003327941729992577 0.999938962981048
124 -0.6998176596542287 1.3142585652295886 0.999938962981048 -0.2988254442986338 1.2805259356466363 0.999938962981048 -1.4312943004096546 -0.04358951455825385 0.999938962981048 -0.7471661529384238 -1.3023269346191804 0.999938962981048 0.7431493067211928 -1.3008927681305384 0.999938962981048 1.5109453616952015 0.015753044221320244 0.999938962981048
125 -0.697186193426313 1.3373520106611325 0.999938962981048 -0.30015422020121874 1.2827482935066783 0.999938962981048 -1.4795954877925737 -0.04648003130647711 0.999938962981048 -0.7445195877966653 -1.305469120354829 0.999938962981048 0.7546026998708046 -1.304164962716555 0.999938962981048 1.5141599780266732 0.024006673380738773 0.999938962981048
126 -0.6928218431145157 1.367116306039613 0.999938962981048 -0.301832331308939 1.2805841242713707 0.999938962981048 -1.515334173828967 -0.046534088352179426 0.999938962981048 -0.7428357799005096 -1.307473982970672 0.999938962981048 0.7626223537909073 -1.30628192999054 0.999938962981048 1.5159713532924384 0.029019643747266084 0.999938962981048
127 -0.6845417415169198 1.4029010448340455 0.999938962981048 -0.3046811324401585 1.2745498011210465 0.999938962981048 -1.5403931438130312 -0.044517763541746545 0.999938962981048 -0.741875464135665 -1.3086243273211873 0.999938962981048 0.7678646198919642 -1.3075075533310963 0.999938962981048 1.516825261187577 0.03168736838892794 0.999938962981048
128 -0.6713027095156757 1.4431036404285527 0.999938962981048 -0.3116666158024841 1.2635421816665142 0.999938962981048 -1.5565453781712428 -0.04105030943868687 0.999938962981048 -0.7414121931618194 -1.3091879024628439 0.999938962981048 0.7709766940315966 -1.3080965605639832 0.999938962981048 1.5171196630756554 0.03283567817214481 0.999938962981048
129 -0.6461657580909468 1.4912805373388185 0.999938962981048 -0.32352163253680016 1.2492991932940665 0.999938962981048 -1.5655067161014304 -0.036669224865092186 0.999938962981048 -0.7412431206193225 -1.3094047873368533 0.999938962981048 0.7725760673848687 -1.308284758039085 0.999938962981048 1.5171739860225226 0.033172195603300154 0.999938962981048
130 -0.60698855200536 1.541692786120341 0.999938962981048 -0.341838435010834 1.233696503596098 0.999938962981048 -1.5689375865423911 -0.03185240321451405 0.999938962981048 -0.7412038534704635 -1.3094694865769425 0.999938962981048 0.7732257047232477 -1.3082753990295126 0.999938962981048 1.5167832692070555 0.03245465514555422 0.999938962981048
131 -0.5465745007680466 1.5847928301848417 0.999938962981048 -0.36658147419575393 1.2205137938794932 0.999938962981048 -1.5684335081276948 -0.02702829667006737 0.999938962981048 -0.7411924598935925 -1.309503260394096 0.999938962981048 0.7733974222032326 -1.308220058798996 0.999938962981048 1.516077050865584 0.031025466850098334 0.999938962981048
132 -0.46494298125145905 1.6162645344401387 0.999938962981048 -0.3971601209907814 1.210926640656591 0.999938962981048 -1.5650583717615985 -0.02235401092882511 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.773415936765648 -1.3081891333760605 0.999938962981048 1.5150258140440982 0.02889413863635785 0.999938962981048
133 -0.36646891027201955 1.6338864326248559 0.999938962981048 -0.43151890621662037 1.2054337188838362 0.999938962981048 -1.5598714676100014 -0.0180476411577663 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.7734141056550795 -1.3081647185684797 0.999938962981048 1.5136961596247849 0.02622457408663201 0.999938962981048
134 -0.2548308518444489 1.6374059760504969 0.999938962981048 -0.46841700491348004 1.2041539760531428 0.999938962981048 -1.553512627981652 -0.014161202367239752 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.7734141056550795 -1.3081647185684797 0.999938962981048 1.5121790039174652 0.023210334080031304 0.999938962981048
135 -0.1370950448113447 1.629413739432966 0.999938962981048 -0.5062607704906359 1.206493118076113 0.999938962981048 -1.546533179807594 -0.010736660168239067 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.7729962552474391 -1.307956633268892 0.999938962981048 1.5105784790243406 0.02005952165666634 0.999938962981048
136 -0.017256182541378007 1.6116653950621052 0.999938962981048 -0.5432784733116571 1.2115056333427785 0.999938962981048 -1.5393903133521658 -0.007791595579987076 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.7721876372016344 -1.3076244331186027 0.999938962981048 1.5090034757946393 0.01698256827029395 0.999938962981048
137 0.099364695259278 1.587320723986368 0.999938962981048 -0.5785167266322473 1.2185401600487091 0.999938962981048 -1.5324739968524197 -0.005327138783634638 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.7709105687186906 -1.3071146391572617 0.999938962981048 1.5075601363278086 0.014180475399156024 0.999938962981048
138 0.20998315970357162 1.5583987547855374 0.999938962981048 -0.6110643838821579 1.2266866054261911 0.999938962981048 -1.5261203869023758 -0.0033326051129753905 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.769227196940881 -1.3064513743261341 0.999938962981048 1.5063437928136665 0.011831156517309215 0.999938962981048
139 0.31167702198074826 1.5273391172632074 0.999938962981048 -0.6402819910275582 1.235556301563565 0.999938962981048 -1.520614410365828 -0.0017877604436925183 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.767249675341584 -1.3056777788490967 0.999938962981048 1.5054287388115162 0.010071144659319884 0.999938962981048
140 0.4032192952176758 1.4956024255526073 0.999938962981048 -0.6658033997619556 1.2445161290322582 0.999938962981048 -1.5161820288114356 -0.0006631692208799995 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.7651187980268885 -1.304847869979815 0.999938962981048 1.5048537857396413 0.008969004317817426 0.999938962981048
141 0.4835987940994284 1.464741660281155 0.999938962981048 -0.6878308460748109 1.253239743237607 0.999938962981048 -1.5129706338292275 8.130494730353372e-05 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.7629883667360464 -1.3040205788571269 0.999938962981048 1.504600714742166 0.008485127975240524 0.999938962981048
142 0.5527587760944964 1.4355850323299815 0.999938962981048 -0.7063205867692088 1.2614679403057956 0.999938962981048 -1.5110136487548527 0.0005001455341510456 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.7610121617506846 -1.3032547709992892 0.999938962981048 1.504561313771852 0.008409875639907537 0.999938962981048
143 0.6109503548027426 1.408915889021296 0.999938962981048 -0.7215324360891546 1.2689518926562295 0.999938962981048 -1.5101722549297563 0.0006687047692294728 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.7593309084859112 -1.3026042536129547 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
144 0.6588135497026192 1.385058870028464 0.999938962981048 -0.7338073875138607 1.2755925168614768 0.999938962981048 -1.510042587447639 0.0006939041806504136 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.7580566306731835 -1.3021117702567961 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
145 0.6972747335104996 1.3642474523996944 0.999938962981048 -0.7433291624703716 1.281374960580259 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7411820836003707 -1.3095380514948984 0.999938962981048 0.757251258582494 -1.3018007809556102 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
146 0.7272800911103229 1.3464734598131212 0.999938962981048 -0.7504810734377065 1.2862982065289268 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7413154034836945 -1.3094246212906924 0.999938962981048 0.7568952122214981 -1.301663383136705 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
147 0.7499995943891654 1.3316340787740246 0.999938962981048 -0.7555727815586819 1.2903185115105646 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7416102066097485 -1.3090901555935621 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
148 0.7664192437987645 1.3195381717363155 0.999938962981048 -0.7590527054658649 1.2936324147261982 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7420839995322609 -1.3085366602089898 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
149 0.7776798984734125 1.3099147742411525 0.999938962981048 -0.7612343719799392 1.2962620929593798 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.742713455350833 -1.3077919850457305 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
150 0.7846544174770896 1.3024997773628522 0.999938962981048 -0.7622980437635425 1.2982657348348439 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7434560979454203 -1.306907434433999 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
151 0.7883105960579763 1.296969643717972 0.999938962981048 -0.7626099429303873 1.2999493392742698 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7442584716216484 -1.3059477802100028 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
152 0.7893407005113945 1.2930576305320118 0.999938962981048 -0.7622599973550626 1.3009973448896757 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7450621130546585 -1.3049839705444053 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
153 0.7884862783972261 1.2904572310312474 0.999938962981048 -0.7615802484206672 1.3016557308674377 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7458085207516597 -1.3040870752732272 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
154 0.7862477938412018 1.2889373303696456 0.999938962981048 -0.760554419588814 1.3020386364329966 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7464441168412299 -1.3033222556864175 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
155 0.7831437235846938 1.2882432277461395 0.999938962981048 -0.7592268644266081 1.3021548102257352 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7469261944634051 -1.3027415516188083 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
156 0.7795033988455221 1.2881948990774181 0.999938962981048 -0.757983540350556 1.3021389406008077 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7472310410720292 -1.3023740422479158 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
157 0.775655053138621 1.288600662645874 0.999938962981048 -0.7568287199519843 1.3019171727652818 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7473658629606521 -1.3022114119648696 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
158 0.7717916968893984 1.289332658671221 0.999938962981048 -0.7556509089429407 1.3016937772759178 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
159 0.7680952968706856 1.2902593253790446 0.999938962981048 -0.7545719779045992 1.301426435132908 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
160 0.7646600009150551 1.2912982331094713 0.999938962981048 -0.7535803298033591 1.3011255226294745 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
161 0.76156522028647 1.2923679717261929 0.999938962981048 -0.7527278461053296 1.3008290861740979 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
162 0.7588398538865511 1.2934216153161502 0.999938962981048 -0.751988687805821 1.3005192215745518 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
163 0.756498192913546 1.2944156028660514 0.999938962981048 -0.7513907284768212 1.3002671386862796 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
164 0.7545307564791339 1.2953282928620014 0.999938962981048 -0.7508861557868182 1.3000059002451652 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
165 0.7529155814984617 1.2961421698251845 0.999938962981048 -0.7504721213415937 1.2997450687175105 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
166 0.7516243466242305 1.2968519391146216 0.999938962981048 -0.7501626636555072 1.2995399843338318 0.999938962981048 -1.5100425874476389 0.0006939041806504642 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504561313771852 0.008409875639907558 0.999938962981048
167 0.7506235198846906 1.2974568916075138 0.999938962981048 -0.7499301126133001 1.2993639942625201 0.999938962981048 -1.5098657209062534 0.0006817019234362833 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.5044825586718344 0.008246304717144281 0.999938962981048
168 0.749871478149625 1.2979606815440141 0.999938962981048 -0.7497368287199521 1.2993237098300119 0.999938962981048 -1.5095196519742515 0.0006578261689318781 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.5043258969898579 0.007960041098259428 0.999938962981048
169 0.7493336900768927 1.2983699258857755 0.999938962981048 -0.7496210618406731 1.2992116051718703 0.999938962981048 -1.5089721296126994 0.0006200518751965602 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.504077883236183 0.007507553331095311 0.999938962981048
170 0.7489701399193228 1.2986940998712464 0.999938962981048 -0.7496912544124679 1.2991269671722567 0.999938962981048 -1.5082498024701771 0.0005702175678318567 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.5037507248146003 0.0069114251126641685 0.999938962981048
171 0.7487505949190905 1.2989423982778512 0.999938962981048 -0.7496747744173509 1.299058198797571 0.999938962981048 -1.5074008483294437 0.0005116470959537854 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.5033659881384729 0.006211940875474318 0.999938962981048
172 0.7486417893264283 1.2991261589926886 0.999938962981048 -0.7494745729951883 1.2990217800429293 0.999938962981048 -1.5064857779709173 0.00044851517854042753 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.5029511398663291 0.005459557888526074 0.999938962981048
173 0.7486200791080444 1.2992546604569775 0.999938962981048 -0.7494798628701641 1.2989658294422235 0.999938962981048 -1.5055707076123912 0.0003853832611270642 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.5025362915941853 0.004709616382335912 0.999938962981048
174 0.7486637056633693 1.2993371821412318 0.999938962981048 -0.7495632801293984 1.298980478326772 0.999938962981048 -1.504721753471658 0.00032681278924897683 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.502151554918058 0.004017456587420305 0.999938962981048
175 0.7487544521355731 1.29938224556131 0.999938962981048 -0.7495913571581164 1.2989727469710382 0.999938962981048 -1.5039994263291359 0.0002769784818842469 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.5018243964964753 0.0034335357727795696 0.999938962981048
176 0.7488732593470526 1.299399318980782 0.999938962981048 -0.7496031576484471 1.298827885779392 0.999938962981048 -1.503451903967584 0.00023920418814889335 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.5015763827428004 0.0029981383709220223 0.999938962981048
177 0.7490080141036073 1.2993950347029315 0.999938962981048 -0.749638762576169 1.2988203578803879 0.999938962981048 -1.5031058350355824 0.00021532843364444466 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.5014197210608236 0.0027336446221300605 0.999938962981048
178 0.7491471330292594 1.2993762423163324 0.999938962981048 -0.7497451704458755 1.298878343048392 0.999938962981048 -1.5029528343734189 0.0002047727150836891 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.5013505457726781 0.002632730084129445 0.999938962981048
179 0.7492839991900331 1.2993474075138727 0.999938962981048 -0.7497693817967266 1.2988897366252627 0.999938962981048 -1.5029289684941975 0.00020312617643016465 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.5013397625659965 0.002642089093702099 0.999938962981048
180 0.749412784818938 1.2993129548895792 0.999938962981048 -0.7497467980997142 1.2988661356446016 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
181 0.7495305985887208 1.2992756145717055 0.999938962981048 -0.7497748751284322 1.2988624734234646 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.756839675286192 -1.3016419572488016 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
182 0.7496674499750764 1.299047822504349 0.999938962981048 -0.7498017314167711 1.2988563697215694 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7567192659009919 -1.30159585656873 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
183 0.7497899309264401 1.298990244249804 0.999938962981048 -0.7498886074404125 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7564836648256676 -1.3015056528875135 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
184 0.7498927370512246 1.2989428931877407 0.999938962981048 -0.7499038666951505 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7561109158002074 -1.3013629398959872 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
185 0.7499758534369065 1.2989067421162233 0.999938962981048 -0.7500411999877925 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7556191610202283 -1.3011746636270916 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
186 0.7500396268747169 1.2988819841029355 0.999938962981048 -0.7500564592425305 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7550411995508156 -1.3009533817332357 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
187 0.7500854608593845 1.2988679315561564 0.999938962981048 -0.7499801629688405 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7544182266672947 -1.3007148664916808 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
188 0.7501160895210807 1.2988626493290047 0.999938962981048 -0.7499649037141025 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7537952537837739 -1.300476351250126 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
189 0.7501337326505935 1.2988646576444625 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7532172923143613 -1.3002550693562702 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
190 0.7501412538445773 1.2988719354998493 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7527255375343822 -1.3000667930873746 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
191 0.7501407146557496 1.2988831135428383 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.752352788508922 -1.2999240800958483 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
192 0.7501344673594699 1.2988966142096212 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7521171874335977 -1.2998338764146318 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
193 0.7501240869541295 1.2989114498931285 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7520130257559732 -1.299793996432121 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
194 0.7501112530271172 1.298926582214582 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7519967780483976 -1.29978777573456 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
195 0.7500970163741326 1.2989414171517877 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7519967780483976 -1.29978777573456 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
196 0.7500822760951206 1.298955475280871 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7519967780483976 -1.29978777573456 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
197 0.7500677019745914 1.298968438455485 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7519967780483976 -1.29978777573456 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
198 0.7500539403100355 1.2989800280335297 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7519967780483976 -1.29978777573456 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
199 0.7500413249075308 1.2989901447278531 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7519967780483976 -1.29978777573456 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
200 0.7500301161906296 1.2989987527560214 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7519967780483976 -1.29978777573456 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
201 0.7500203931259642 1.2990059022832097 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7519967780483976 -1.29978777573456 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
202 0.7500121652674825 1.2990116980632251 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7519967780483976 -1.29978777573456 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
203 0.750005369896331 1.2990162603020345 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7519967780483976 -1.29978777573456 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
204 0.7499998928042017 1.2990197478011893 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7519967780483976 -1.29978777573456 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
205 0.7499956101109063 1.2990222982909874 0.999938962981048 -0.7386236152226325 1.2629706717123934 0.999938962981048 -1.5029289684941975 0.00020312617643016722 0.999938962981048 -0.7473868962488581 -1.3021860340851232 0.999938962981048 0.7519967780483976 -1.29978777573456 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
206 0.7499923813566631 1.2990240539685602 0.999938962981048 -0.7163786736655782 1.1924334442172508 0.999938962981048 -1.4819841100293982 0.004904527929522814 0.999938962981048 -0.7321931793985513 -1.2857934092078316 0.999938962981048 0.7519967780483976 -1.29978777573456 0.999938962981048 1.5013397625659965 0.002673828343557149 0.999938962981048
207 0.7499900624578051 1.299025149317223 0.999938962981048 -0.6811847285378583 1.080834782962533 0.999938962981048 -1.4407025360881351 0.013814305042675473 0.999938962981048 -0.7024641344228884 -1.2537185004118097 0.999938962981048 0.7437293618579669 -1.2811839147109385 0.999938962981048 1.465861225117939 0.008878573573012933 0.999938962981048
208 0.744079519084143 1.2820519411534819 0.999938962981048 -0.632993153681041 0.9462786746828615 0.999938962981048 -1.3753717663095968 0.027891679637033834 0.999938962981048 -0.6554292364399585 -1.2029721658333632 0.999938962981048 0.7276827295754876 -1.2451793979715362 0.999938962981048 1.39644154026691 0.02091921592131421 0.999938962981048
209 0.7325166744651723 1.2488400634124137 0.999938962981048 -0.57408795434431 0.7954574215928625 0.999938962981048 -1.289418719152313 0.04979618349069779 0.999938962981048 -0.5972543514308073 -1.1411397646005612 0.999938962981048 0.7023137099317405 -1.1882345042268134 0.999938962981048 1.2866113120288938 0.03994761156112343 0.999938962981048
210 0.7142239242889081 1.1962944998993241 0.999938962981048 -0.5068453016754664 0.6393082471185438 0.999938962981048 -1.1871624085481542 0.07845140360577138 0.999938962981048 -0.53072806990773 -1.0714068015584761 0.999938962981048 0.6722932663376078 -1.1134940368003463 0.999938962981048 1.1545601774142684 0.06320342621133053 0.999938962981048
211 0.6944207163079249 1.1243460718940523 0.999938962981048 -0.4376264737896842 0.48929695527003275 0.999938962981048 -1.0736411261337437 0.11339357704836989 0.999938962981048 -0.4602138330230594 -0.9985668507950048 0.999938962981048 0.6391521128574812 -1.024712972020814 0.999938962981048 1.0068599505600146 0.08955941445153155 0.999938962981048
212 0.6741313025478025 1.036590023492238 0.999938962981048 -0.3690023499252272 0.3504324472792702 0.999938962981048 -0.958816159816172 0.1531826047864916 0.999938962981048 -0.38601601204463837 -0.928930733156326 0.999938962981048 0.6054532398986092 -0.9263083081862321 0.999938962981048 0.8543093152663759 0.1172132531713818 0.999938962981048
213 0.6555425989257676 0.9365620168393667 0.999938962981048 -0.3039543850011676 0.22681722464674428 0.999938962981048 -0.8467736148954679 0.19619101608165138 0.999938962981048 -0.3106295968504898 -0.8645165359457178 0.999938962981048 0.573562697490862 -0.8232697214349685 0.999938962981048 0.707881710257271 0.14214219590848517 0.999938962981048
214 0.6365277849422598 0.8356111181086223 0.999938962981048 -0.24898505610319152 0.11756523331400132 0.999938962981048 -0.7420352694547464 0.2408648259226005 0.999938962981048 -0.23529160435804317 -0.8076161992248299 0.999938962981048 0.5444223221538559 -0.7192814439613495 0.999938962981048 0.5721325317138178 0.16358592486342968 0.999938962981048
215 0.6175417531221459 0.7374754258758925 0.999938962981048 -0.20493138421786017 0.022916348765523148 0.999938962981048 -0.6394967821689916 0.29237130184237203 0.999938962981048 -0.16103050833663948 -0.7562089907528916 0.999938962981048 0.5188137299540787 -0.6175757088763895 0.999938962981048 0.4509927671132542 0.18039023000783308 0.999938962981048
216 0.5980631979207639 0.6469898027720086 0.999938962981048 -0.17304279712312107 -0.05817682424390662 0.999938962981048 -0.5406801409301131 0.3492152999477978 0.999938962981048 -0.08950529496139409 -0.7103317361980042 0.999938962981048 0.4956468650090947 -0.5227856719551515 0.999938962981048 0.34259549750256507 0.1901632740256968 0.999938962981048
217 0.5774189697048915 0.5675743859070941 0.999938962981048 -0.1579511907305114 -0.1311164688049969 0.999938962981048 -0.4446172278351753 0.4116502729036608 0.999938962981048 -0.02163538519445379 -0.6691608427177751 0.999938962981048 0.47495979186196086 -0.43658327412616416 0.999938962981048 0.247511622465689 0.1932784000162765 0.999938962981048
218 0.5559843274601122 0.5001211256304862 0.999938962981048 -0.15637704601173943 -0.19808160649433876 0.999938962981048 -0.3417044638085862 0.47681347393328055 0.999938962981048 0.04338877529221474 -0.6335839920244962 0.999938962981048 0.45631017555628006 -0.3605249831327788 0.999938962981048 0.16447645496993657 0.18982553585416193 0.999938962981048
219 0.5339629209717405 0.44498297470673415 0.999938962981048 -0.16517512538020965 -0.26327300841293566 0.999938962981048 -0.23340964959218038 0.5428824424779003 0.999938962981048 0.10500340790022482 -0.6033611051769566 0.999938962981048 0.4382227525285493 -0.2949630751595716 0.999938962981048 0.06910082298246868 0.1813594978687904 0.999938962981048
220 0.5070458084868356 0.4024535511550796 0.999938962981048 -0.17023977375611643 -0.3382087669504888 0.999938962981048 -0.11878490975831166 0.6077799789036387 0.999938962981048 0.16305327514470858 -0.5785157831558175 0.999938962981048 0.42065075134598395 -0.2398330093753025 0.999938962981048 -0.03833491012299379 0.1688841415651922 0.999938962981048
221 0.4759110972551319 0.37149856413080146 0.999938962981048 -0.16881964578183337 -0.42347015798415066 0.999938962981048 0.010922148975062301 0.6635398378988123 0.999938962981048 0.22606931770785874 -0.562492548397269 0.999938962981048 0.40324123799978595 -0.19468623098618693 0.999938962981048 -0.16293404950102738 0.153695486312448 0.999938962981048
222 0.44010551123318764 0.35102704261809886 0.999938962981048 -0.15702363149917098 -0.5201963357442954 0.999938962981048 0.15278209924793804 0.7079526420103128 0.999938962981048 0.2943357646412575 -0.5501667327901034 0.999938962981048 0.3790181111790713 -0.15896257348530574 0.999938962981048 -0.29866796878973767 0.13698273669647304 0.999938962981048
223 0.39519980972184837 0.3385903361686663 0.999938962981048 -0.12757265948464402 -0.6204756818343657 0.999938962981048 0.30642087996994277 0.7372550065979536 0.999938962981048 0.37041189814956393 -0.5363575141656743 0.999938962981048 0.3484446663407284 -0.1319129841920867 0.999938962981048 -0.4417297891170995 0.1194903408917508 0.999938962981048
224 0.34268603769321543 0.3327305317140659 0.999938962981048 -0.08179672638121684 -0.7214701783298235 0.999938962981048 0.46271695942746943 0.7444248026493074 0.999938962981048 0.4430347605822932 -0.5101531011892046 0.999938962981048 0.31043682342965107 -0.11266825818279148 0.999938962981048 -0.5867744987334818 0.10197190262560904 0.999938962981048
225 0.2828759818360941 0.3318171838340924 0.999938962981048 -0.020307830032247932 -0.8188238166447949 0.999938962981048 0.617649826177559 0.7303636359635308 0.999938962981048 0.5105201371298358 -0.47024791202531013 0.999938962981048 0.26440718931506885 -0.09827778519971658 0.999938962981048 -0.7276430555131785 0.08516881822158356 0.999938962981048
226 0.21314791730112218 0.33429041329784437 0.999938962981048 0.05162490717286702 -0.9091813918474888 0.999938962981048 0.7660234404670831 0.6959287285671686 0.999938962981048 0.5687181208736429 -0.4155864131595812 0.999938962981048 0.21207073106472563 -0.08778447635107377 0.999938962981048 -0.8609694713176966 0.0694867803989776 0.999938962981048
227 0.13586945873055256 0.3391535436311167 0.999938962981048 0.13049857071647286 -0.9910354930265205 0.999938962981048 0.9031987467065442 0.6465631071911783 0.999938962981048 0.6144145416749031 -0.33686397538791446 0.999938962981048 0.1548959207527068 -0.07981531590735609 0.999938962981048 -0.9839031139052582 0.05522487055065472 0.999938962981048
228 0.052303922674525896 0.3455222477255612 0.999938962981048 0.2124090294096703 -1.0633352661722666 0.999938962981048 1.027407859533474 0.5861659596545306 0.999938962981048 0.6476700676345903 -0.2375550836139895 0.999938962981048 0.09980987961234893 -0.06898667747231402 0.999938962981048 -1.0942651651560005 0.042536698507644875 0.999938962981048
229 -0.04264967400666144 0.3464807510300569 0.999938962981048 0.293118889940082 -1.1256607765943378 0.999938962981048 1.137136956897692 0.5189686778364413 0.999938962981048 0.6687387004354605 -0.11881677019196908 0.999938962981048 0.04849069083144828 -0.055029089048934485 0.999938962981048 -1.1909927671132543 0.03160720643737092 0.999938962981048
230 -0.1455508902286923 0.34059593313949865 0.999938962981048 0.3703579821161534 -1.1780724509414962 0.999938962981048 1.2317284666483619 0.4496192307300995 0.999938962981048 0.6835313728981228 0.014719874997726127 0.999938962981048 0.0035010113012734355 -0.0367750616788467 0.999938962981048 -1.273967304503515 0.022363556830551055 0.999938962981048
231 -0.2547454754068565 0.3247732228067604 0.999938962981048 0.44212917467777535 -1.2210978525142167 0.999938962981048 1.3114835047456332 0.3809363078707188 0.999938962981048 0.6934529206868663 0.15788894087196936 0.999938962981048 -0.03169356183435922 -0.008431226019881385 0.999938962981048 -1.3433358765424563 0.014721111687571845 0.999938962981048
232 -0.3706962704302071 0.2918534123439977 0.999938962981048 0.5072216966256701 -1.2554720704774114 0.999938962981048 1.3771115248064658 0.3152637307860507 0.999938962981048 0.7010578892050288 0.3057127723775819 0.999938962981048 -0.06303465922507949 0.03610764197372874 0.999938962981048 -1.4002449619027273 0.008580991037731052 0.999938962981048
233 -0.4811604788748401 0.23525258352243175 0.999938962981048 0.5638432976266771 -1.2825102491327658 0.999938962981048 1.429844660786767 0.25479049043244734 0.999938962981048 0.7073251816268998 0.45132317472838457 0.999938962981048 -0.09548747121898418 0.1031847963334534 0.999938962981048 -1.4455633208207446 0.0037861262855922143 0.999938962981048
234 -0.5782372338877867 0.15038425510503114 0.999938962981048 0.6129894914599036 -1.302544429863379 0.999938962981048 1.4709205399741607 0.2002240058595539 0.999938962981048 0.7128642999267826 0.5909809517993382 0.999938962981048 -0.13167824722489319 0.19270978700079186 0.999938962981048 -1.4805151524399551 0.00017761772515030675 0.999938962981048
235 -0.6599772897013058 0.04264196038787215 0.999938962981048 0.6543839838862269 -1.3167727693512783 0.999938962981048 1.5017747530543941 0.15226376130456468 0.999938962981048 0.7179524868358708 0.721266277858866 0.999938962981048 -0.17169427632917714 0.3001001712678452 0.999938962981048 -1.5064306568600527 -0.0024121829889828163 0.999938962981048
236 -0.7250303422092774 -0.08354642051545796 0.999938962981048 0.6884047975096895 -1.326156397188228 0.999938962981048 1.523832107506536 0.11104993845433936 0.999938962981048 0.7225489059114353 0.839253720714947 0.999938962981048 -0.2175583050703738 0.41683725610895794 0.999938962981048 -1.5246976124352758 -0.004154789880062257 0.999938962981048
237 -0.7744773583779905 -0.22165928316272854 0.999938962981048 0.7155786818038474 -1.331651560004476 0.999938962981048 1.5385310424105552 0.07646941536708694 0.999938962981048 0.7269146804203416 0.9438119652902818 0.999938962981048 -0.26770851536587154 0.537089341503589 0.999938962981048 -1.5367233293659277 -0.005221716971343122 0.999938962981048
238 -0.8098136344776321 -0.3655615862006107 0.999938962981048 0.7365318765831479 -1.3341966002380443 0.999938962981048 1.547304096601255 0.04824101484216857 0.999938962981048 0.7309362061423585 1.034385204626606 0.999938962981048 -0.32147648478156177 0.6557728772233818 0.999938962981048 -1.5439018931648718 -0.005780816064943393 0.999938962981048
239 -0.8329862930295763 -0.5091532968015844 0.999938962981048 0.7519604073203735 -1.3346944588559628 0.999938962981048 1.5515579699087494 0.025966368602557566 0.999938962981048 0.7345988341929379 1.111141900896227 0.999938962981048 -0.3771826682425619 0.7691469984390276 0.999938962981048 -1.5475773389894312 -0.005992207607247138 0.999938962981048
240 -0.8462041489986264 -0.646494478310879 0.999938962981048 0.7626154362620935 -1.3339876501764987 0.999938962981048 1.552646870326853 0.009157587410097647 0.999938962981048 0.7378799808750672 1.1746576331878622 0.999938962981048 -0.43282391117316255 0.8742226048449773 0.999938962981048 -1.5489974669637143 -0.0060021769870093 0.999938962981048
241 -0.8517998805832289 -0.7719628712033624 0.999938962981048 0.7692985829238774 -1.3328216396577857 0.999938962981048 1.5518365021719003 -0.0027527695547348873 0.999938962981048 0.7407536037273271 1.225775933103428 0.999938962981048 -0.4862455914207284 0.9685567331202062 0.999938962981048 -1.5492477187414175 -0.005934222439242748 0.999938962981048
242 -0.8521169039719759 -0.8804755779504185 0.999938962981048 0.7728672139652708 -1.3317888932971178 0.999938962981048 1.5502499465926078 -0.010418001851456221 0.999938962981048 0.7431944741152174 1.2655238502151562 0.999938962981048 -0.5352835345989424 1.0501565802105712 0.999938962981048 -1.549153314818772 -0.005875219987589154 0.999938962981048
243 -0.8493982901473501 -0.9678192778396041 0.999938962981048 0.7742515335551023 -1.3312413912371184 0.999938962981048 1.5487846512243004 -0.014601072216966274 0.999938962981048 0.7451816359955645 1.2950627155369743 0.999938962981048 -0.5779041198253346 1.1174740215605568 0.999938962981048 -1.5491282896410015 -0.005854263944415632 0.999938962981048
244 -0.8456554700471323 -1.0311550947165127 0.999938962981048 0.7744857122511484 -1.3311559394105854 0.999938962981048 1.5479844559058398 -0.016219977416303048 0.999938962981048 0.7467038992482273 1.3156669820245992 0.999938962981048 -0.6123706310669688 1.1694895598475317 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
245 -0.8424904337517968 -1.069799156590884 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478395947141939 -0.016423637602872916 0.999938962981048 0.7477665537481815 1.3287250384024596 0.999938962981048 -0.6374691562359531 1.2059025183995686 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
246 -0.8408358320636848 -1.0864350013279578 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7484013387452821 1.3357636239712742 0.999938962981048 -0.6528392407377377 1.2274655335315705 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
247 -0.8405609762015389 -1.0890003156556716 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7486817021190015 1.3384986927905138 0.999938962981048 -0.6594754442818359 1.2365302477397893 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
248 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487468082725504 1.33892412081261 0.999938962981048 -0.6605001160781625 1.2379133281686856 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
249 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
250 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
251 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
252 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
253 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
254 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
255 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
256 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
257 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
258 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
259 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
260 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
261 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
262 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
263 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
264 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
265 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
266 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
267 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
268 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
269 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
270 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
271 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
272 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
273 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
274 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
275 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
276 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
277 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
278 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
279 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
280 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
281 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
282 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
283 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
284 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
285 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
286 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
287 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
288 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
289 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
290 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
291 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
292 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
293 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
294 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
295 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
296 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
297 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
298 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
299 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
300 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
301 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
302 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
303 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
304 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
305 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
306 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
307 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
308 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
309 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
310 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
311 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
312 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
313 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
314 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
315 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
316 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
317 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
318 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
319 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
320 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
321 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
322 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
323 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
324 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
325 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
326 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
327 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
328 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
329 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
330 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
331 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
332 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
333 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
334 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
335 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
336 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
337 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
338 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
339 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
340 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
341 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
342 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
343 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
344 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
345 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
346 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
347 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
348 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
349 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
350 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
351 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
352 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
353 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
354 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
355 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
356 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
357 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
358 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
359 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
360 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
361 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
362 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
363 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
364 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
365 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
366 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
367 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
368 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
369 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
370 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
371 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
372 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
373 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
374 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
375 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
376 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
377 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
378 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
379 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
380 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
381 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
382 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
383 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
384 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
385 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
386 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
387 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
388 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
389 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
390 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
391 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
392 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
393 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
394 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
395 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
396 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
397 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
398 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
399 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048
400 -0.8405609762015369 -1.0890003156556702 0.999938962981048 0.774525996683657 -1.3311632638528597 0.999938962981048 1.5478261665700244 -0.01638091168960659 0.999938962981048 0.7487742749310787 1.338955249692276 0.999938962981048 -0.660500116078162 1.2379133281686885 0.999938962981048 -1.5491331726025177 -0.005842056540625227 0.999938962981048


==> plot_data/Demo2Simulated.csv <==
0 -1.2998519760234022 -3.658339490082681e-05 0.9982378807844637 1.2998095645008694 4.1708629617195173e-05 0.9982378807844637 -0.001085550060548244 -0.9862995786107347 0.9982380525544474 -0.002027039399395731 -0.20498611407818831 0.9982378807844637 -0.002896058773615792 0.20115986532830835 0.9982378807844637 7.018451073894395e-05 0.9995164599751144 0.9982116878493349
1 -1.2998519760234022 -3.658339490082681e-05 0.9982378807844637 1.2998095645008694 4.1708629617195173e-05 0.9982378807844637 -0.001085550060548244 -0.9862995786107347 0.9982380525544474 -0.002027039399395731 -0.20498611407818831 0.9982378807844637 -0.002896058773615792 0.20115986532830835 0.9982378807844637 7.018451073894395e-05 0.9995164599751144 0.9982116878493349
2 -1.2999073162539185 -8.913279642590686e-06 0.9936172334468562 1.2998618528804382 -1.3631600899277069e-05 0.9936172334468562 -0.001085550060548244 -0.9862995786107347 0.9936174052168398 -0.002027039399395731 -0.20498611407818831 0.9936172334468562 -0.002896058773615792 0.20115986532830835 0.9936172334468562 7.018451073894395e-05 0.9995164599751144 0.9935910405117273
3 -1.299921797430085 -2.2058568750559087e-06 0.9962987218043289 1.299873897799113 -2.393126539077177e-05 0.9962987931555113 -0.001085550060548244 -0.9862995786107347 0.9962987878527108 -0.002027039399395731 -0.20498611407818831 0.9962986160827271 -0.002896058773615792 0.20115986532830835 0.9962986160827271 7.018451073894395e-05 0.9995164599751144 0.9962724231475982
4 -1.2999916932533835 4.461601683313174e-05 0.9979379141127733 1.299958604164835 -9.0426635248032e-05 0.9979410743973025 -0.0010829051230603255 -0.9863319282307792 0.9979334129804103 -0.002027039399395731 -0.20498611407818831 0.9979332412104266 -0.002896058773615792 0.20115986532830835 0.9979332412104266 7.018451073894395e-05 0.9995164599751144 0.9979070482752977
5 -1.3000002842572296 7.030748324966124e-05 0.9989280197100808 1.2978030953052595 0.002131161668027629 0.998942506865647 -0.001066625176608922 -0.9865165325453276 0.9988626470960256 -0.002027039399395731 -0.20498611407818831 0.9988625285555505 -0.002896058773615792 0.20115986532830835 0.9988625285555505 7.018451073894395e-05 0.9995164599751144 0.9988363356204216
6 -1.2999754640005703 -0.00033857108529240196 0.9995397101746091 1.2855845617121802 0.014391921055911196 0.9995606460225166 -0.0010335375082946227 -0.9868731069954602 0.9993896028798711 -0.004348887600327742 -0.20594378490554435 0.9993892755626412 -0.002896058773615792 0.20115986532830835 0.9993892755626412 0.000766820353710483 0.998371202042846 0.9993630826275124
7 -1.2999754640005703 -0.00033857108529240196 0.9995397101746091 1.2855845617121802 0.014391921055911196 0.9995606460225166 -0.0010335375082946227 -0.9868731069954602 0.9993896028798711 -0.004348887600327742 -0.20594378490554435 0.9993892755626412 -0.002896058773615792 0.20115986532830835 0.9993892755626412 0.000766820353710483 0.998371202042846 0.9993630826275124
8 -1.3001101832273847 -0.0015945931436246658 0.9999229682872508 1.263229304667274 0.037398073048256826 1.0000263997391312 0.0014134256806969205 -0.9861518809750109 0.9996989731058866 -0.017196569045111073 -0.21121802933051306 0.9996898086450708 -0.0032679776757629213 0.20113829891494533 0.999687610203031 0.004611449226896358 0.9920357676868289 0.9996711076953213
9 -1.2988664919573552 0.0015404727694540452 1.0001402069435146 1.2249869024754014 0.07636570383394753 1.0004445477905366 0.01463683714385711 -0.9796126632206893 0.9999324289590789 -0.041389725052403764 -0.22110967697644499 0.9999189258194612 -0.005324544480204325 0.20101492048109237 0.9998564170769838 0.011834894947273024 0.9801083605225027 0.9998639862577557
10 -1.293908317514075 0.016179813945112358 1.0002528975838576 1.1664106809248256 0.1390778713554851 1.000490340036078 0.03917828316466093 -0.967052453228974 1.0001973297182007 -0.08319535975943294 -0.2392002025830097 1.0001943453420494 -0.009194958702239481 0.2007762398469688 0.9999530390209201 0.024330541560788697 0.9589905872014198 1.0000176753236123
11 -1.2875339521130666 0.03984254145770524 1.0003809945702742 1.0917995171895662 0.22249878491393968 1.0003642936672763 0.08202689433318071 -0.9433635641306519 1.0005051683813064 -0.14719497706281515 -0.2706436839590808 1.0003512558375185 -0.015816099326225325 0.19883797398527944 1.000014865002198 0.04348671297565698 0.9247605216879693 1.0001686839584127
12 -1.27634125830539 0.08057104210351461 1.0006048782207055 1.0121295431981858 0.3156765101084173 1.0003775312237102 0.15260343971838133 -0.8971659003179149 1.0006230361432704 -0.2313160052647817 -0.31388635187891684 1.0004108265874394 -0.02567156384353583 0.18982983971027106 1.000092701052579 0.0684632813700683 0.8789297226025804 1.0003415938863995
13 -1.27634125830539 0.08057104210351461 1.0006048782207055 1.0121295431981858 0.3156765101084173 1.0003775312237102 0.15260343971838133 -0.8971659003179149 1.0006230361432704 -0.2313160052647817 -0.31388635187891684 1.0004108265874394 -0.02567156384353583 0.18982983971027106 1.000092701052579 0.0684632813700683 0.8789297226025804 1.0003415938863995
14 -1.2558112522187295 0.14597218588903088 1.0005961276686008 0.9317824416525187 0.4098005366948011 1.0004333154533158 0.24881819193784213 -0.8269725701286187 1.0006317515951793 -0.3249375638787859 -0.3670816654044341 1.0005073053356504 -0.03835402417898449 0.17272122416187086 1.0002244139959824 0.09882084108813542 0.8230216888089211 1.0004330833347594
15 -1.2296591682490765 0.23308138961884406 1.0004686495097825 0.8501219464076328 0.5054719936579278 1.0004800672087746 0.35961959700308554 -0.7342181070876375 1.0007785309408854 -0.4183369847025454 -0.4295287537800362 1.0005932342567585 -0.052020015040091495 0.14101103804494794 1.0003426485671132 0.13451294864071128 0.7532874297514143 1.0005029212940983
16 -1.2029922172437812 0.3297198735082995 1.0004325909560416 0.7647897888614533 0.5992122507588121 1.000495657699011 0.47521144780607 -0.6148319703958044 1.0008429525105405 -0.5104455964118974 -0.5000104335014295 1.0005926943962116 -0.06539566611212462 0.08969314349498926 1.0004064330068438 0.17227852929596776 0.6734736276458748 1.000585329764364
17 -1.175066552352491 0.424184240894606 1.0004486531680021 0.6777757261587235 0.6860512549663877 1.0005002804220269 0.5919551044536979 -0.47211464383785096 1.0007996519042548 -0.6006294262648323 -0.5752610872204122 1.0005398072827405 -0.07680363960060961 0.02277595823216394 1.0005182715167882 0.21786245952841987 0.5804413753336989 1.0007553020164541
18 -1.145040430903644 0.5160740529178843 1.0004493630428053 0.5878119330417945 0.7662525904544069 1.0004800383166597 0.7022585876769494 -0.3149735554799615 1.000805647996308 -0.6827495613142879 -0.6474989304988452 1.000482032726327 -0.08333829386837158 -0.06028524978294955 1.00061797731467 0.2761923956727557 0.46946474648805087 1.000798770997862
19 -1.145040430903644 0.5160740529178843 1.0004493630428053 0.5878119330417945 0.7662525904544069 1.0004800383166597 0.7022585876769494 -0.3149735554799615 1.000805647996308 -0.6827495613142879 -0.6474989304988452 1.000482032726327 -0.08333829386837158 -0.06028524978294955 1.00061797731467 0.2761923956727557 0.46946474648805087 1.000798770997862
20 -1.1175320779428832 0.6061787774831664 1.0004305892988345 0.49949678897339134 0.834990068303209 1.0004298355947545 0.7966362424636655 -0.14983234387255892 1.0007567231150902 -0.7558627508672708 -0.7153470587798348 1.000453703106755 -0.08238189513349842 -0.15963629159593287 1.0005694272186982 0.3464460040406122 0.34304249599067893 1.0007917262768167
21 -1.0949186659254582 0.6892472004397683 1.0003974947238279 0.41571448504986586 0.8900218481041546 1.0003720878484528 0.8721870261510112 0.018969540968662556 1.0006299444949962 -0.8195575912254788 -0.7751402063027486 1.0004123936197278 -0.07687408323697524 -0.26792272960836466 1.00052537087271 0.42140668074139437 0.2049867572586332 1.0008941611887618
22 -1.0756388728970052 0.7603501147316086 1.0003570858969073 0.3378781296282213 0.9355200670156907 1.0003598686670625 0.9332531632838408 0.1864210735981083 1.0005158169980095 -0.8732166347007599 -0.8274778296844646 1.0003953233637115 -0.07209381308743551 -0.3785209002812657 1.0004889739147773 0.498663665737481 0.05850965599500805 1.0008686957059933
23 -1.0575406669549905 0.8213073617713549 1.0003504773676954 0.2657311679148361 0.9729546945283122 1.0003480549317827 0.9837654110510262 0.34386065656986486 1.0004416286283766 -0.9192781629559105 -0.8742578017296275 1.0004058249541303 -0.06586767536028605 -0.48359274930202206 1.0004565135955557 0.5777294648988639 -0.0937559845021334 1.0008090134453407
24 -1.0391377385273863 0.8756023243185656 1.0003583271289858 0.20194612419337943 1.000094266739954 1.0003327800284898 1.0207124590937708 0.48386801647826944 1.0003096539140133 -0.956840503825039 -0.914189093127362 1.000399798336873 -0.05825756170816388 -0.5803158184756217 1.0004335663136117 0.652094163659029 -0.243926838599823 1.0007049690399152
25 -1.0391377385273863 0.8756023243185656 1.0003583271289858 0.20194612419337943 1.000094266739954 1.0003327800284898 1.0207124590937708 0.48386801647826944 1.0003096539140133 -0.956840503825039 -0.914189093127362 1.000399798336873 -0.05825756170816388 -0.5803158184756217 1.0004335663136117 0.652094163659029 -0.243926838599823 1.0007049690399152
26 -1.0217131988174304 0.9219251307269719 1.000360037293046 0.14590267781565294 1.0201530848419276 1.0003346301430271 1.0443513171297332 0.6044514689655371 1.0001968755666364 -0.9845041313672016 -0.946440222867414 1.0003888681324233 -0.05052917560096316 -0.6703883623444933 1.0004179581451018 0.7191594905742679 -0.38496395589614707 1.0006285975305498
27 -1.0092766168870373 0.9570807336679341 1.0003429143924962 0.10104542587010858 1.0361299956573016 1.000323161483234 1.0589704489471448 0.7090083190832684 1.0001846227921003 -1.00273698218101 -0.9721518581455534 1.0003726302563256 -0.04068423796391938 -0.7516146450027948 1.0003922167877406 0.781591653915281 -0.5123509234214212 1.0005487998393983
28 -1.0026841419040795 0.9843938228336498 1.0003396457740086 0.06591028125278024 1.0471362773785269 1.0003275497018558 1.067865419662843 0.8005399004139441 1.00022464582749 -1.0157905004282715 -0.9907043235331457 1.0003838528721938 -0.030914748828583343 -0.819583452176009 1.0003574220656324 0.8369695008123351 -0.6265284970493229 1.0005164601104275
29 -0.997074212913454 1.0065718370680903 1.000357226086229 0.03607888604239272 1.0507086584558913 1.0003387870957414 1.073324835306659 0.8761745569243979 1.0002402469610012 -1.0254620342381944 -1.005113587266523 1.0004002992098882 -0.02312191124672864 -0.8772765162350475 1.0003631084012101 0.8834334806357856 -0.7263207664983486 1.000510469911086
30 -0.9916220883778274 1.023101760484542 1.0003699523056677 0.009970249527609696 1.0494663277841432 1.0003506517176877 1.0761602043866916 0.9341164845280244 1.0002294434534253 -1.0331531218119174 -1.015239119883978 1.0004215261515124 -0.0185986136647268 -0.924864894387229 1.000347715130077 0.9211342064152083 -0.8108853602148502 1.0004885135727537
31 -0.9916220883778274 1.023101760484542 1.0003699523056677 0.009970249527609696 1.0494663277841432 1.0003506517176877 1.0761602043866916 0.9341164845280244 1.0002294434534253 -1.0331531218119174 -1.015239119883978 1.0004215261515124 -0.0185986136647268 -0.924864894387229 1.000347715130077 0.9211342064152083 -0.8108853602148502 1.0004885135727537
32 -0.9871970857987497 1.0328659155212843 1.0003686450629874 -0.009709742976599958 1.047253661900768 1.0003585262964936 1.075014326737006 0.9791266053879967 1.0002580367922336 -1.0364747500391687 -1.0225664362415572 1.0004309289929463 -0.016894802332933796 -0.9621725894153906 1.0003498192270663 0.9531440971351451 -0.8789241820381687 1.0004981158591117
33 -0.9864197548501256 1.0360261036034442 1.0003413022853238 -0.021391200809770975 1.043034740188816 1.0003432458734614 1.0675564062701606 1.014859697252638 1.0002775970955409 -1.0370436051212406 -1.025907266658422 1.0004412655727162 -0.014164766339846107 -0.9907298869275796 1.0003506622241158 0.9801689509498792 -0.9338210420573214 1.0005159202867402
34 -0.988110477102699 1.035786813434835 1.0003389323541239 -0.027879605796862 1.037236251393831 1.000336670487482 1.057341692017286 1.0411183488430236 1.0003064178412957 -1.0353795969426478 -1.0268256330741332 1.0004437295322521 -0.008364028566228206 -1.010502456272995 1.0003498786672422 1.0000482755676574 -0.9769142870216474 1.0005470313719347
35 -0.9883463933703788 1.0364077635276412 1.0003391138743627 -0.03142115139645408 1.0332939657784124 1.0003441519661977 1.0503740437112759 1.058254866894946 1.000325095673506 -1.0333694610677961 -1.0267866279740485 1.0004448996796989 -0.004774156084399856 -1.0250896306277384 1.0003606205329474 1.0122124839920592 -1.0083990104487188 1.0005213745372634
36 -0.988145181151405 1.0367315313090997 1.0003415156836037 -0.03476613357451323 1.029948825359017 1.0003588452163406 1.0454757051756025 1.0675937754285831 1.0003360090433997 -1.0308568527264632 -1.0269333850998215 1.0004546289002385 -0.00412863399249329 -1.0369734964973174 1.0003768966022284 1.0195431962884487 -1.030658833613562 1.0005219474921734
37 -0.988145181151405 1.0367315313090997 1.0003415156836037 -0.03476613357451323 1.029948825359017 1.0003588452163406 1.0454757051756025 1.0675937754285831 1.0003360090433997 -1.0308568527264632 -1.0269333850998215 1.0004546289002385 -0.00412863399249329 -1.0369734964973174 1.0003768966022284 1.0195431962884487 -1.030658833613562 1.0005219474921734
38 -0.9895337648901871 1.0336212012140387 1.0003400067206192 -0.035251745318317665 1.02423969374939 1.0003510324477576 1.0378140965435485 1.0699339267997858 1.0003177706495774 -1.0281697402925176 -1.0257027112519068 1.0004644871717379 -0.003746544203040284 -1.0440126303996142 1.0003771159278079 1.0258172702173693 -1.044983207797468 1.00056810050055
39 -0.9915559259456106 1.0296531369707618 1.0003443590715013 -0.0321780663801927 1.0174699336027444 1.0003445464262934 1.0281708554013762 1.067510243608089 1.0003167613652557 -1.0257209800710496 -1.0227478817193933 1.0004751634137405 -0.0004083632027944097 -1.0447439110383916 1.0003624201198316 1.029295903104074 -1.0548301449238005 1.0005781221584995
40 -0.9929004314260916 1.0276888816429477 1.0003413611505898 -0.028178001860875306 1.0141705862433301 1.0003340875946294 1.0194757061510566 1.0628839440917104 1.0003294939794405 -1.0243147337259493 -1.0222370179030764 1.000476547603544 0.0028339645610113125 -1.044100197334843 1.0003816273909198 1.0299341528157335 -1.0594630555112778 1.0006072656643878
41 -0.9925235074809071 1.0253195176113012 1.0003385590069809 -0.026887641850501687 1.0126326561279198 1.000336682802829 1.0149407406718665 1.0587658097635413 1.000327339883431 -1.0233485067287738 -1.0231209815679163 1.0004715462896014 0.003123273492134421 -1.0426762964494718 1.0003936759715002 1.0301743845979352 -1.0610898229380124 1.0006122140323614
42 -0.9912419861689655 1.0200931260801287 1.0003378307120732 -0.026653860970609282 1.0100080711238097 1.0003512521829843 1.0117617241815384 1.053523701176666 1.000330029214366 -1.0245432847451246 -1.0225065210409188 1.0004785813139008 0.0028856966565319587 -1.041029185236658 1.0003995621721313 1.0299973825610238 -1.05947417037729 1.0006172889957623
43 -0.9912419861689655 1.0200931260801287 1.0003378307120732 -0.026653860970609282 1.0100080711238097 1.0003512521829843 1.0117617241815384 1.053523701176666 1.000330029214366 -1.0245432847451246 -1.0225065210409188 1.0004785813139008 0.0028856966565319587 -1.041029185236658 1.0003995621721313 1.0299973825610238 -1.05947417037729 1.0006172889957623
44 -0.9919194030689972 1.0138723111499819 1.0003392893785854 -0.025196774471020113 1.0082518613426121 1.0003610849971822 1.0073288454150642 1.047781075681844 1.0003326451243972 -1.0240471159005182 -1.021453468517875 1.00048800163172 0.0014088689450784653 -1.039911984228145 1.0003981316010677 1.0277588041939945 -1.0549285070800734 1.0006285563471315
45 -0.9949917356280071 1.0094817480857206 1.0003347579268111 -0.02013372570207551 1.0066521311677328 1.0003547074729107 1.0050154470750925 1.041178216367219 1.0003313600427755 -1.0216201316832791 -1.0202421425471444 1.0005055319592044 -0.000424933163178607 -1.0378964916725888 1.0003980173383196 1.0255103438895694 -1.051072132575771 1.000609454649464
46 -0.9961291055256875 1.0088219814186221 1.0003238259071667 -0.014645964599361178 1.0054452282219444 1.0003557769775757 1.0054205836512482 1.0326504067120812 1.0003209957638983 -1.0188549608274624 -1.0185968926972908 1.0005155719284726 -0.0008298635390485238 -1.0322779903409196 1.000384819350225 1.0228643642925825 -1.0473447181584672 1.0006175325904016
47 -0.9968868291764569 1.0085843051573924 1.000328989896222 -0.01315408723862378 1.0037466267827695 1.0003471031682385 1.0046386125874842 1.0245294909302394 1.0003165625742472 -1.0178538849139553 -1.016604801753759 1.0005243415761786 0.0001435009135804956 -1.025230495551345 1.0003802160541801 1.0207006377551524 -1.0412638149749436 1.0006106462567463
48 -0.9978443355145324 1.0083997520755659 1.0003320202748138 -0.012556926918181855 1.0016412347051609 1.0003500476154104 1.0007859273247797 1.02047467336759 1.0003067346610146 -1.0156061321944099 -1.0132608214769272 1.0005177291962981 -0.0006466090116313931 -1.0206578853558288 1.0003824821576324 1.0181176215858037 -1.0353295715024935 1.0006071179026808
49 -0.9978443355145324 1.0083997520755659 1.0003320202748138 -0.012556926918181855 1.0016412347051609 1.0003500476154104 1.0007859273247797 1.02047467336759 1.0003067346610146 -1.0156061321944099 -1.0132608214769272 1.0005177291962981 -0.0006466090116313931 -1.0206578853558288 1.0003824821576324 1.0181176215858037 -1.0353295715024935 1.0006071179026808
50 -0.9973311911404972 1.007367303706017 1.0003344249949149 -0.00893630786448596 0.9990849507068935 1.0003421726154507 0.9971180883364709 1.0186650977893645 1.0003168858118312 -1.011736003354175 -1.0108937441178492 1.0005555226535028 -0.0022980816477816647 -1.0190834857640747 1.0003758846205404 1.0137855885502165 -1.0298205843343966 1.000589000007433
51 -0.996906412697429 1.0043047103937661 1.0003304948198362 -0.004767861368812987 0.9986649541637295 1.000342046142705 0.9962078339640866 1.0143326032887419 1.0003158201325713 -1.0097905366991395 -1.0095137183022904 1.0005518923230354 -0.0029738369871771067 -1.017020454490266 1.0003902714263437 1.0101921126520705 -1.0250494115744058 1.0005960464232309
52 -0.9975883513318969 1.0002911301624684 1.0003289483234556 -0.003203733657859455 0.9982875728896234 1.0003410548584988 0.9985962187618017 1.0094586578894287 1.0003105784028996 -1.0090196817116008 -1.007266680774205 1.0005705086719663 -0.002194607674307114 -1.01529282625313 1.0004021057818582 1.0087436440822677 -1.0198243685828754 1.0005834699028022
53 -1.000300383944941 0.9993707178350404 1.0003218109463075 -0.001121596844824335 0.9962093642444589 1.0003311388121 1.001261161935242 1.0064602889271959 1.0003177899250815 -1.0090266281937992 -1.0064561795202802 1.0006025851011724 -0.00031124530804897324 -1.0128637694726497 1.0004068526691363 1.0082898089476222 -1.0163389686906537 1.0005653528927227
54 -1.0022138700891547 1.0013407752309422 1.0003214321956004 0.001555250234065672 0.9952214163299605 1.000319493269932 1.0012103698835806 1.0074918510725757 1.000306433958905 -1.0084076369607775 -1.006441340652455 1.0006103252284526 0.0018977500910911263 -1.0106041922007172 1.0004112911103198 1.0066517376380162 -1.0146055875844828 1.000580137466583
55 -1.0022138700891547 1.0013407752309422 1.0003214321956004 0.001555250234065672 0.9952214163299605 1.000319493269932 1.0012103698835806 1.0074918510725757 1.000306433958905 -1.0084076369607775 -1.006441340652455 1.0006103252284526 0.0018977500910911263 -1.0106041922007172 1.0004112911103198 1.0066517376380162 -1.0146055875844828 1.000580137466583
56 -1.001062472410489 1.0008498425053514 1.0003051873163546 0.0014684169738000048 0.9973793224255486 1.0003063245902755 0.9988823484954072 1.0102522623735435 1.000295965916809 -1.0074051017267833 -1.0072361161752672 1.0006022708368945 0.001743186534347007 -1.009974096734452 1.0004176451363045 1.0052871835632358 -1.0124371885877774 1.0005869403082124
57 -0.9997867785926483 0.9986616026698585 1.000302492257318 0.0012348376135223294 0.9986873820660862 1.0003250480881496 0.9981573186652394 1.0117152513337697 1.0002996207762487 -1.0084767118556206 -1.0078630429310027 1.0005848816499985 0.0010818706511026843 -1.0091007798825766 1.000414581919171 1.003333251510147 -1.0093800918293934 1.000566975512874
58 -0.9993103289200957 0.9982887267134118 1.0003013984600992 0.0009336865841007557 0.9973441024508244 1.0003237666645615 0.9971510691458764 1.0098952188602952 1.0002939395849029 -1.0090895018822639 -1.0084341630393212 1.0005839210710914 0.00016013165928495856 -1.0083196662706404 1.000415719619529 1.0025771926531406 -1.0083893277545353 1.000556593727774
59 -0.9983212590770065 0.9985666544367311 1.000304316445816 0.00028744597366548406 0.9965542431593865 1.000324960137929 0.9964971657412843 1.006679554555301 1.00029572619126 -1.0075984658522703 -1.0085040898098876 1.0005931468580567 0.0002989832847788533 -1.0082948342146791 1.0004105696860177 1.0023980623461208 -1.0097203258114809 1.0005515495192963
60 -0.9992342255108485 0.997262071513032 1.0003024488680672 -0.0001649911608815571 0.9984447847924931 1.0003327053524733 0.9980399540931543 1.0059438713696836 1.0002889493138076 -1.0071179669852162 -1.0078463924356478 1.0006001333556742 0.00047148472164597544 -1.009582534754194 1.000411032277961 1.0031518756172653 -1.0107192760162833 1.0005523657404525
61 -0.9992342255108485 0.997262071513032 1.0003024488680672 -0.0001649911608815571 0.9984447847924931 1.0003327053524733 0.9980399540931543 1.0059438713696836 1.0002889493138076 -1.0071179669852162 -1.0078463924356478 1.0006001333556742 0.00047148472164597544 -1.009582534754194 1.000411032277961 1.0031518756172653 -1.0107192760162833 1.0005523657404525
62 -0.999838351378668 0.9967306608550632 1.000303177710952 -0.001329826258728121 0.9996106108024182 1.0003407211534519 1.0011585716518354 1.0077491193909036 1.0002855211596453 -1.0078679605888212 -1.0074733440134234 1.0005968166305523 0.0002719474754355663 -1.0095584409406402 1.000411173889418 1.0027542232012707 -1.0091811749847492 1.00054716224905
63 -0.9988141335041905 0.9983926845947758 1.0002965369630337 -0.00024700638975611787 1.000712761004093 1.0003481599602306 1.0019689663470561 1.0096716684297333 1.0002848630193466 -1.0090776170688254 -1.007257805789476 1.0005786800127405 -0.0015357454649071595 -1.0087246781587773 1.0004136531264105 1.002779388662871 -1.0085290115558252 1.0005506147410232
64 -0.9974254587698891 0.9996094284296314 1.0002993021382558 0.0023342353080373175 1.001280115613147 1.000351846088919 1.000060801858107 1.0106094771109349 1.0002866924732634 -1.0093861982543757 -1.0090922084865719 1.0005530848947997 -0.002170365239145334 -1.0091167323597716 1.0004202609348467 1.0040216870743133 -1.0092689674635298 1.0005512814078057
65 -0.9984471854354556 0.9987938378937671 1.0002934098958738 0.0031386672247494716 0.9993533594016055 1.000335515387961 1.0001278089373709 1.0085336444822748 1.0002900794762513 -1.0084420653298019 -1.01079649333976 1.000550463512141 -0.0014745511907167204 -1.0085867523213552 1.000431503588455 1.0043392874978854 -1.0090017905659483 1.0005508044938454
66 -1.001895574127232 0.9987135707648319 1.0002944153350553 0.0009033230823213682 0.9979481023387167 1.0002993586409499 1.0020476716459499 1.0077864694507537 1.0002958028428086 -1.007632974681543 -1.0115097646322841 1.0005447408204209 0.00011018618252337478 -1.0074128009876098 1.000444095585057 1.003841823630766 -1.0088907592013305 1.0005270210257111
67 -1.001895574127232 0.9987135707648319 1.0002944153350553 0.0009033230823213682 0.9979481023387167 1.0002993586409499 1.0020476716459499 1.0077864694507537 1.0002958028428086 -1.007632974681543 -1.0115097646322841 1.0005447408204209 0.00011018618252337478 -1.0074128009876098 1.000444095585057 1.003841823630766 -1.0088907592013305 1.0005270210257111
68 -1.0041775211331019 0.9980993596016536 1.0002976512587103 -0.0007847711306701444 1.0005427268107805 1.0002706426785355 1.0024921194268253 1.007858829514449 1.0002929606908377 -1.0076570675238388 -1.0103454153970046 1.000556602888881 -0.00031064533116365614 -1.0086547182917132 1.0004297924030523 1.0029254355320387 -1.0094828853024533 1.0004893364966332
69 -1.002511283637627 0.9992024604642102 1.0002821010857577 -0.0015491517704304513 1.0040597256728754 1.0002823031083499 1.0002914519479433 1.008746294510174 1.0002896571633215 -1.007377647756302 -1.0088442520242455 1.0005618120671984 -0.001023228501935188 -1.0103215584993173 1.0004213060308753 1.0032335360292404 -1.0089244950549396 1.0004966727735896
70 -1.0014472752696035 1.001762053869371 1.0002832201785006 -0.002055921200716394 1.0048458924948467 1.0002851713804095 0.9988918647563142 1.0083600727574755 1.0002974275106917 -1.0071034355839732 -1.009156950850125 1.0005561286108442 -0.001053150356318389 -1.0092721811097993 1.0004228828057613 1.004842708660144 -1.0073731347196468 1.0005056417747746
71 -1.0018925972902093 1.0032147848197235 1.0002860947141237 -0.0028478972777007333 1.0019402771253265 1.0002722187696436 0.9975856039928175 1.0078301647627907 1.000308961861525 -1.0076772677186885 -1.0078597750803984 1.0005204735299944 -0.0007622953523594485 -1.0077302376111759 1.0004498036946374 1.0047061072083188 -1.007734685091887 1.0005052720062517
72 -1.0013906844718852 1.002312288661387 1.0002943344444264 -0.0017620264203217116 1.0007164486390485 1.000267920310849 0.9983598670243006 1.0069043441594794 1.0003173727270365 -1.0073745805597636 -1.0059015881969604 1.000496853149167 0.0002052642060302624 -1.0085638142770077 1.000455450334359 1.004753239180466 -1.008374162364665 1.000500347582658
73 -1.0013906844718852 1.002312288661387 1.0002943344444264 -0.0017620264203217116 1.0007164486390485 1.000267920310849 0.9983598670243006 1.0069043441594794 1.0003173727270365 -1.0073745805597636 -1.0059015881969604 1.000496853149167 0.0002052642060302624 -1.0085638142770077 1.000455450334359 1.004753239180466 -1.008374162364665 1.000500347582658
74 -0.9997316437463936 1.0014485784848401 1.000293377912778 -9.684112402736797e-05 1.0022962683228396 1.0002762913108345 1.0003797082028953 1.0074119081838087 1.0003199669631033 -1.0060522519829285 -1.005608930470692 1.0004668345697247 -0.00035281397541146866 -1.008842286566729 1.000494210916598 1.005238581320559 -1.0100572009611315 1.0004896445044806
75 -0.9995641803538947 1.0007259059952942 1.0002973615285804 -0.0008834208579835183 1.0034443590169668 1.000280261964141 1.000558822678278 1.0081966582172077 1.0003244871473065 -1.0056229878087517 -1.006612402668605 1.0004603035996555 -0.0009669988579238904 -1.0081795980331878 1.0005367698378151 1.0049839073601508 -1.0119965573055465 1.0004899188521412
76 -0.9994989417266715 1.001057491132883 1.0003100857212575 -0.0033447978584591562 1.0009406275063533 1.0002894648476914 0.9983108735565345 1.0079574391069548 1.0003237276993613 -1.0069720994672364 -1.006965809193783 1.0004783969146878 -0.0014852396840783157 -1.0088323209932724 1.0005450305433587 1.0044103929011199 -1.0113842404877862 1.0004683852132081
77 -1.0004607278567053 1.0006529075370576 1.0003238729779576 -0.003744429619462156 0.9991189695489685 1.000299889937725 0.9974063986819057 1.0080492560870338 1.0003304464444178 -1.0096063631473051 -1.0066183577368055 1.0004830667945608 -0.0010067279709743851 -1.0090896933230593 1.0005573649694686 1.0031970837854647 -1.0091377271584108 1.0004642512957824
78 -0.9999167628340171 1.0009793898487003 1.0003362295261728 -0.0010911822781106161 1.0012313002881632 1.0002841422897062 0.997168553914773 1.0082300879639152 1.000327587126904 -1.0101176945991337 -1.0066802228131295 1.0004932232566626 0.0008126502736311884 -1.0097245809849253 1.0005551818003116 1.0024380966525597 -1.008503498359516 1.00048469852152
79 -0.9999167628340171 1.0009793898487003 1.0003362295261728 -0.0010911822781106161 1.0012313002881632 1.0002841422897062 0.997168553914773 1.0082300879639152 1.000327587126904 -1.0101176945991337 -1.0066802228131295 1.0004932232566626 0.0008126502736311884 -1.0097245809849253 1.0005551818003116 1.0024380966525597 -1.008503498359516 1.00048469852152
80 -1.0001875881503979 1.0000403669324884 1.0003211634646225 -0.0008569068020290908 1.003195436940755 1.000285577023961 0.9979234414444805 1.010026706131505 1.0003197622138111 -1.0091123698974862 -1.0068580982992246 1.0005026539615685 0.0011606748030877911 -1.0106785079619325 1.000564604541196 1.0035396805876158 -1.0092283778209075 1.0004862859601515
81 -1.0016346553615874 0.9995563487720944 1.0003244771484485 -0.0027818151747860155 1.0022267083980119 1.000291138658293 0.9970391931305074 1.0122022003328865 1.0003172791317785 -1.0084747901087692 -1.0058204955024024 1.0004962753862952 0.0005620961998198376 -1.01088276993804 1.0005683821761644 1.0047125125869683 -1.0104391176655232 1.0004873165984038
82 -1.00259067471655 0.9999488058784243 1.000333224523446 -0.0016968869336569713 1.0010418087970392 1.0002949191904325 0.996096390255779 1.011458205441331 1.0003157715860627 -1.0082935436411329 -1.0048898040168173 1.0004988541817583 -0.0009509895689210589 -1.0095590290760112 1.0005705315202524 1.0039876498408158 -1.010460198236676 1.0004770003796417
83 -1.0015475848107818 1.0010310825380013 1.0003481056560592 0.0001300876207365408 0.9993750331222587 1.0003055428398442 0.996853039971869 1.0090168706965847 1.000320499604814 -1.0083930649700836 -1.0059450138851604 1.000494109121253 -2.0031482837680572e-05 -1.0076519126426244 1.0005677488958498 1.0024649638338001 -1.0091066318394564 1.000459669929804
84 -1.001521155297993 1.0006893403347306 1.000370817510026 -0.0005953499909245195 1.0002758542963344 1.0003282575243362 0.9984228998112566 1.0085800765791126 1.0003253239253747 -1.007170520809823 -1.0063899202554414 1.0004893873605971 0.0001349139727691307 -1.0087756932054108 1.0005428795508022 1.0016175017031892 -1.0082378897760933 1.0004646467559768
85 -1.001521155297993 1.0006893403347306 1.000370817510026 -0.0005953499909245195 1.0002758542963344 1.0003282575243362 0.9984228998112566 1.0085800765791126 1.0003253239253747 -1.007170520809823 -1.0063899202554414 1.0004893873605971 0.0001349139727691307 -1.0087756932054108 1.0005428795508022 1.0016175017031892 -1.0082378897760933 1.0004646467559768
86 -1.0017255476359757 1.0006184493020926 1.0003789573926634 -0.0020824381374896592 1.0008869280701025 1.0003448439452851 0.997721554399478 1.0085450153319784 1.000318330888746 -1.0059662368857987 -1.0055443012090408 1.0004924626962495 -0.0005670920359354677 -1.0097894727759302 1.0005238803746606 1.0030507234583768 -1.0086542407645562 1.00047775531474
87 -1.0022783798110746 1.0005928887535729 1.0004031185142221 -0.002231888422370835 1.0011029651507122 1.0003362530056308 0.9976663916034163 1.0090907329780414 1.0003234287522784 -1.005152218677857 -1.005996679422864 1.000484471533269 -0.0006319111240392034 -1.010486535037958 1.0005127793608577 1.005424816780001 -1.0080938694009833 1.0004530428270788
88 -1.0010744807712961 1.0004331912695545 1.0004062950156036 -0.0006539931944138832 1.0016584974411449 1.0003510407916374 0.9990420039748693 1.01027929462241 1.0003341535793122 -1.0054983662867623 -1.006639905129881 1.0004696406900724 0.0007988672460433656 -1.0108859015189144 1.0005251410269655 1.0050525852980432 -1.0073709733516296 1.0004224916266886
89 -0.9994829659324371 1.0005233402176805 1.0004194459681675 -0.00024336108138700953 1.0017100046046745 1.0003649923351532 1.0003013750894614 1.009995506948003 1.000340391620286 -1.004830499517843 -1.005204455335741 1.0004387142327742 0.0010553618903293546 -1.0103672887774315 1.00053070268514 1.0034645341231576 -1.007501715534663 1.000420221324907
90 -0.998937103652194 1.000958439672288 1.0004206079020053 5.724391993702574e-05 1.001034430160967 1.0003685386876575 0.9998113041428892 1.0081300921377028 1.0003537201394543 -1.004041312756621 -1.0040901850012185 1.0004456229411436 -0.00027319200892650625 -1.0105733990442713 1.0005377760795922 1.0016586487170318 -1.0079834405612045 1.0004193459246116
91 -0.998937103652194 1.000958439672288 1.0004206079020053 5.724391993702574e-05 1.001034430160967 1.0003685386876575 0.9998113041428892 1.0081300921377028 1.0003537201394543 -1.004041312756621 -1.0040901850012185 1.0004456229411436 -0.00027319200892650625 -1.0105733990442713 1.0005377760795922 1.0016586487170318 -1.0079834405612045 1.0004193459246116
92 -0.9994705899529175 1.0013626534011966 1.0004274583694364 -0.0006595538658530064 1.0002940866649606 1.000365422449138 0.99953422930589 1.0074090200961527 1.0003691502153544 -1.0045227861251769 -1.0046790543724915 1.0004173031688788 -0.0008727593840067821 -1.0095106645311953 1.000528469788409 1.000327072713499 -1.0086207882644467 1.0004399384664655
93 -0.9989351428672163 1.0016549410939888 1.0004164627659842 -0.0007000564370929442 1.0002567353664007 1.0003881280605071 0.9996388039325486 1.0080038770515511 1.00037386200524 -1.004471662172921 -1.0046026219115727 1.0004425776511978 0.000568085371956039 -1.0091328868764733 1.0004899257974735 1.0018869132518287 -1.007972419716951 1.0004238613192484
94 -0.9973289994604508 1.001487101631964 1.0004139370672525 -0.0007043539532425113 0.9992009612352003 1.000398027380126 1.0002149381098215 1.008556964123794 1.0003777861962346 -1.002691432047972 -1.0030654785300201 1.0004632080340317 0.001894444296037873 -1.0079165013950078 1.0004879964482778 1.0050200641971718 -1.0071391656087474 1.0004081869650772
95 -0.9980990317864388 1.000852928162388 1.0004177923435305 -0.0005663721160935897 0.9991708523854401 1.0004023893550111 1.0015559473796658 1.0068667359311867 1.0003999135286736 -1.0019593138129648 -1.0025653832415433 1.0004263062510026 0.0007589693626967008 -1.0067673953793532 1.0004724421319828 1.0046682107654967 -1.0070654351281902 1.0004169431166865
96 -0.9996016621463254 1.0002705335468673 1.0004423020114448 -0.0013373349654595104 0.9989717467610223 1.0003993276744483 1.00086591182927 1.0058252221962645 1.000423271349062 -1.0021219785110569 -1.002173399067017 1.0004368656999065 -0.0003600767871658981 -1.0065026864268267 1.0004658323064426 1.001656383360073 -1.0084237784098793 1.0004097596137647
97 -0.9996016621463254 1.0002705335468673 1.0004423020114448 -0.0013373349654595104 0.9989717467610223 1.0003993276744483 1.00086591182927 1.0058252221962645 1.000423271349062 -1.0021219785110569 -1.002173399067017 1.0004368656999065 -0.0003600767871658981 -1.0065026864268267 1.0004658323064426 1.001656383360073 -1.0084237784098793 1.0004097596137647
98 -1.0007048778996999 1.0006676017387521 1.0004585746554744 -0.0008296678545264724 0.9982386975582633 1.0004296818852676 0.9998875402921851 1.0048591130123175 1.0004371011734081 -1.0021687407502018 -1.0007267390891381 1.0004423759093606 -0.0004872906612192001 -1.0046205569115996 1.0004748223057598 1.0008306312112745 -1.008444365833605 1.0004016333028483
99 -0.9997465895085201 0.999937291905906 1.000481208718532 4.596103744642157e-05 0.998695799499499 1.0004490215236266 0.9994401070838901 1.0041923817306333 1.000446143531839 -1.002834444443911 -1.0008635127250722 1.0004362130637776 0.0009514832242092368 -1.0018896686675463 1.0004688236808448 1.0025922671637195 -1.00770944833527 1.0004150990191145


==> plot_data/Demo2SimulatedSetpoints.csv <==
0 -1.2998519760234022 -3.658339490082681e-05 0.999938962981048 1.2998095645008694 4.1708629617195173e-05 0.999938962981048 -0.001085550060548244 -0.9862995786107347 0.9999391347510317 -0.002027039399395731 -0.20498611407818831 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 7.018451073894395e-05 0.9995164599751144 0.9999127700459192
1 -1.2998519760234022 -3.658339490082681e-05 0.999938962981048 1.2998095645008694 4.1708629617195173e-05 0.999938962981048 -0.001085550060548244 -0.9862995786107347 0.9999391347510317 -0.002027039399395731 -0.20498611407818831 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 7.018451073894395e-05 0.9995164599751144 0.9999127700459192
2 -1.2999784272286137 2.1258049256872895e-05 0.999938962981048 1.2999767105624558 -4.251609851374579e-05 0.999938962981048 -0.001085550060548244 -0.9862995786107347 0.9999391347510317 -0.002027039399395731 -0.20498611407818831 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 7.018451073894395e-05 0.9995164599751144 0.9999127700459192
3 -1.3000188666084924 4.147773919635224e-05 0.999938962981048 1.300011215787714 -8.295547839270449e-05 0.999938962981048 -0.001085550060548244 -0.9862995786107347 0.9999391347510317 -0.002027039399395731 -0.20498611407818831 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 7.018451073894395e-05 0.9995164599751144 0.9999127700459192
4 -1.3001006604525707 1.2171492735648357e-05 0.999938962981048 1.3000356894658762 -0.00011760199304705251 0.999938962981048 -0.0010679565022698612 -0.986360566369846 0.999938962981048 -0.002027039399395731 -0.20498611407818831 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 7.018451073894395e-05 0.9995164599751144 0.9999127700459192
5 -1.3001210917233805 3.298542232530344e-05 0.999938962981048 1.3000621846420688 3.500409456659864e-05 0.999938962981048 -0.00106300737022004 -0.9864211102888076 0.999938962981048 -0.002027039399395731 -0.20498611407818831 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 7.018451073894395e-05 0.9995164599751144 0.9999127700459192
6 -1.3001354174084359 4.875331888790294e-05 0.999938962981048 1.297383760507694 0.002835597519446347 0.999938962981048 -0.0010463016652933383 -0.9866264168500615 0.999938962981048 -0.0021376393254731087 -0.20477975279159588 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 4.0314574245683655e-07 0.999480522573901 0.999938962981048
7 -1.3001430470358042 5.943479720450285e-05 0.999938962981048 1.2859731229421236 0.014688024654618437 0.999938962981048 -0.0010147658721681439 -0.9870169760621869 0.999938962981048 -0.003924709989384781 -0.20551684897237327 0.999938962981048 -0.002896058773615792 0.20115986532830835 0.999938962981048 0.0005365869832147283 0.9985990451144586 0.999938962981048
8 -1.3001439806054864 6.511569058300434e-05 0.999938962981048 1.2625720650095176 0.03897144039734395 0.999938962981048 -1.1511200294287661e-05 -0.9870937509537038 0.999938962981048 -0.014002807702866852 -0.20967369991149432 0.999938962981048 -0.0030561616870630045 0.2011078791161841 0.999938962981048 0.003560406938890288 0.9936279418571553 0.999938962981048
9 -1.299946278474994 0.00047001471670255575 0.999938962981048 1.226410752127743 0.0762876451465766 0.999938962981048 0.008227062985300305 -0.9832865604208114 0.999938962981048 -0.03656215242807779 -0.218978800397453 0.999938962981048 -0.004332031893160292 0.20103391753201735 0.999938962981048 0.010329277173810094 0.9825000442706815 0.999938962981048
10 -1.2980903928108947 0.006639934830732169 0.999938962981048 1.180071566846674 0.12568292594417482 0.999938962981048 0.02868763662683566 -0.9728014284452153 0.999938962981048 -0.07283968749420863 -0.2341034741602325 0.999938962981048 -0.007515423268176643 0.20084960610400368 0.999938962981048 0.02122234424915706 0.9646075038280116 0.999938962981048
11 -1.292793845561084 0.024271567684957043 0.999938962981048 1.1267542134617412 0.18480535548974283 0.999938962981048 0.0632933731599642 -0.9545478651031146 0.999938962981048 -0.12178070416371407 -0.25598538862777287 0.999938962981048 -0.01283179977822844 0.20053011604663262 0.999938962981048 0.03589681501204647 0.9395375746432019 0.999938962981048
12 -1.28338629189561 0.055823234320525925 0.999938962981048 1.0691232992995814 0.25153742643056715 0.999938962981048 0.11223809796965786 -0.9262065595156349 0.999938962981048 -0.18076984211754535 -0.2860856223863639 0.999938962981048 -0.02021248312062214 0.19816717017497953 0.999938962981048 0.053587064244655314 0.9072954114243763 0.999938962981048
13 -1.2698401757903934 0.10094287606147458 0.999938962981048 1.0088130306123642 0.32335228306704056 0.999938962981048 0.17538462882518174 -0.8830350936720733 0.999938962981048 -0.24731706272906512 -0.32451969953300774 0.999938962981048 -0.029018692045439314 0.1894420013153174 0.999938962981048 0.07354693829175157 0.868487748631679 0.999938962981048
14 -1.2529492547125798 0.15721373638107627 0.999938962981048 0.9455134357738374 0.3982015156254283 0.999938962981048 0.2514146855067131 -0.8231470750552266 0.999938962981048 -0.3190104659412917 -0.37026102862632765 0.999938962981048 -0.03874834055604144 0.17203846158738165 0.999938962981048 0.09555645733510713 0.823630214850341 0.999938962981048
15 -1.2335169166500095 0.22196039342687243 0.999938962981048 0.8790787287355175 0.47410674536292746 0.999938962981048 0.3378537244778852 -0.7470228528769243 0.999938962981048 -0.39289476822317126 -0.4215419828958452 0.999938962981048 -0.04894041866213618 0.14514329876643636 0.999938962981048 0.12159450687549848 0.7705608966479783 0.999938962981048
16 -1.2122398938756689 0.2925918973309641 0.999938962981048 0.8098136970980119 0.5493126688878628 0.999938962981048 0.4296284369115763 -0.6550596368411173 0.999938962981048 -0.46666520314395776 -0.47622681546979323 0.999938962981048 -0.0584457840327468 0.10721836796528207 0.999938962981048 0.15342985824526675 0.7077699517581968 0.999938962981048
17 -1.190044563381876 0.36651048183633866 0.999938962981048 0.7384843331960597 0.6216664822839466 0.999938962981048 0.5211414494765383 -0.5483476865699093 0.999938962981048 -0.5384147160252062 -0.5327660896124657 0.999938962981048 -0.06618717955564536 0.05688985869934452 0.999938962981048 0.19167296110920926 0.6355032915484762 0.999938962981048
18 -1.1676775291838144 0.4409980820670364 0.999938962981048 0.6660227967614808 0.6892663510449414 0.999938962981048 0.6086577460309113 -0.42904121416394814 0.999938962981048 -0.6069662602335311 -0.5892444416515735 0.999938962981048 -0.07169317102666502 -0.005363632867729064 0.999938962981048 0.2358958282233246 0.5536398649161125 0.999938962981048
19 -1.1457319986948813 0.514074310380529 0.999938962981048 0.5934481563995084 0.750922194001972 0.999938962981048 0.689965521619652 -0.3005473369870149 0.999938962981048 -0.6709476724832133 -0.6442356814735581 0.999938962981048 -0.07468170901863228 -0.07789644332667763 0.999938962981048 0.2860717594240498 0.4607579540279094 0.999938962981048
20 -1.1246110320597158 0.5842313818017428 0.999938962981048 0.5219124519334196 0.8059854617449956 0.999938962981048 0.7632586202072562 -0.1673234822129241 0.999938962981048 -0.7295898884547978 -0.6966159169285709 0.999938962981048 -0.07542353651031049 -0.15743709054325236 0.999938962981048 0.3414704549037648 0.3570440566475364 0.999938962981048
21 -1.1048187456035652 0.6501214926319754 0.999938962981048 0.4527381365653125 0.8542647923874322 0.999938962981048 0.8276437142749187 -0.03321388916217657 0.999938962981048 -0.7825805482602591 -0.7455978427651974 0.999938962981048 -0.07420444592044975 -0.24107441095500826 0.999938962981048 0.40086103594508654 0.24406637509728674 0.999938962981048
22 -1.086586357538675 0.7108283076694679 0.999938962981048 0.3871237409231632 0.8957766253036862 0.999938962981048 0.882970417391423 0.09879597709985356 0.999938962981048 -0.8295110797024312 -0.7905909416024094 0.999938962981048 -0.07132459420744029 -0.32636874631931295 0.999938962981048 0.4624920049039936 0.12526198692181945 0.999938962981048
23 -1.070089915158563 0.7658769334746726 0.999938962981048 0.32575124490093726 0.9307335441653309 0.999938962981048 0.9292702293211185 0.22576805869203787 0.999938962981048 -0.8704781614632201 -0.8311900438448848 0.999938962981048 -0.06718635237688866 -0.4109013005970494 0.999938962981048 0.5244390380056507 0.0041462796666664106 0.999938962981048
24 -1.055354944511904 0.8149316444257758 0.999938962981048 0.2694252463946426 0.9596495891115665 0.999938962981048 0.9671983111112982 0.34532396681174177 0.999938962981048 -0.9056553057511596 -0.8672410695211296 0.999938962981048 -0.06215080820360776 -0.49251695543384194 0.999938962981048 0.5853923320407414 -0.11632965448699126 0.999938962981048
25 -1.0424317980780662 0.8579641297778408 0.999938962981048 0.21850145747082028 0.9830370909153671 0.999938962981048 0.9974292613446601 0.4559039157459976 0.999938962981048 -0.9353414923484906 -0.8987600562727103 0.999938962981048 -0.0565267484845368 -0.5697123030001097 0.999938962981048 0.6439111889473667 -0.23376254532078128 0.999938962981048
26 -1.0312821429843186 0.8951004535813054 0.999938962981048 0.17316716640731125 1.0014611213263138 0.999938962981048 1.020619726020053 0.5564392433697255 0.999938962981048 -0.9599127361369377 -0.9258986175114866 0.999938962981048 -0.05056717378257289 -0.6414744095939231 0.999938962981048 0.6990082152012015 -0.3456061198511344 0.999938962981048
27 -1.0218677168848864 0.9266687836527385 0.999938962981048 0.13340454000981122 1.0154849857410584 0.999938962981048 1.037915746754938 0.6465444794793906 0.999938962981048 -0.9799084659004405 -0.9488703361783077 0.999938962981048 -0.044419568326995146 -0.7070809394199169 0.999938962981048 0.7499342811213756 -0.4501022265276526 0.999938962981048
28 -1.01397352453369 0.9529579404781349 0.999938962981048 0.0990543839839252 1.0256693037625817 0.999938962981048 1.0500702541504086 0.7259172714793733 0.999938962981048 -0.9957846613735712 -0.9679629135116504 0.999938962981048 -0.038426590810282234 -0.766123820445401 0.999938962981048 0.7962126794657259 -0.5462004903117456 0.999938962981048
29 -1.0074526676992188 0.9743263865575844 0.999938962981048 0.06989424382767245 1.0325195731732044 0.999938962981048 1.057864918719028 0.7947330679493751 0.999938962981048 -1.0080164685506625 -0.9834983367412141 0.999938962981048 -0.032684805469942006 -0.8183106638029441 0.999938962981048 0.8376852473524621 -0.6330723333179535 0.999938962981048
30 -1.0022867238926476 0.9915242666185294 0.999938962981048 0.04551526335216443 1.0367001345922733 0.999938962981048 1.062008753372574 0.8535421283296812 0.999938962981048 -1.0170645994191212 -0.9958219717820431 0.999938962981048 -0.027303916810506545 -0.8636755336594076 0.999938962981048 0.8742100925510979 -0.7103486275806389 0.999938962981048
31 -0.9982571668104113 1.0049364297799053 0.999938962981048 0.02552433271846944 1.0387268956515614 0.999938962981048 1.0632017692399423 0.902770663503408 0.999938962981048 -1.0233779571164008 -1.0052940646773758 0.999938962981048 -0.022353584978231138 -0.9024498957189564 0.999938962981048 0.9058660299365427 -0.7780119943863856 0.999938962981048
32 -0.9952669320505431 1.0149911591692724 0.999938962981048 0.009538941618115002 1.039083929715874 0.999938962981048 1.062149733344527 0.9433061368907157 0.999938962981048 -1.027395245216219 -1.0122838494776163 0.999938962981048 -0.017875536617130972 -0.9350007852157749 0.999938962981048 0.9328535251421297 -0.8363284929704912 0.999938962981048
33 -0.9930817513159729 1.0222717713536218 0.999938962981048 -0.003013765449035275 1.0381454086645097 0.999938962981048 1.0594313659915362 0.9759774535797933 0.999938962981048 -1.0295449273433388 -1.0171640529070336 0.999938962981048 -0.013892138427254737 -0.9617871972356293 0.999938962981048 0.9555066406957563 -0.8857758695231207 0.999938962981048
34 -0.9914982461747333 1.0273087058145605 0.999938962981048 -0.01263889571786179 1.0362906493123771 0.999938962981048 1.0555082357353374 1.001615543571353 0.999938962981048 -1.0302432119158194 -1.020305877530538 0.999938962981048 -0.010411937475114322 -0.9833302313246225 0.999938962981048 0.9741049306184003 -0.926969332689177 0.999938962981048
35 -0.9906094737083058 1.030272307758819 0.999938962981048 -0.01953706600135289 1.0337676657663764 0.999938962981048 1.050759662923073 1.021050443917125 0.999938962981048 -1.0298909376557712 -1.0220741300953202 0.999938962981048 -0.007433196254365854 -1.000191656239487 0.999938962981048 0.9890858530177492 -0.9606396838536215 0.999938962981048
36 -0.9903046779835709 1.0316006112838594 0.999938962981048 -0.024186847737497488 1.0307614756660157 0.999938962981048 1.0455065377900252 1.0351083822712517 0.999938962981048 -1.0288682263744353 -1.022821631415906 0.999938962981048 -0.004946079963396617 -1.01295786959797 0.999938962981048 1.0008387453058774 -0.9875230686728218 0.999938962981048
37 -0.9902892503589693 1.031709265183994 0.999938962981048 -0.02706678481285537 1.0275994260542232 0.999938962981048 1.0400272055086388 1.0446085458372825 0.999938962981048 -1.0275258040355657 -1.0228819643427027 0.999938962981048 -0.002933655068129309 -1.0222276702235658 0.999938962981048 1.0097461292121535 -1.0083636678133396 0.999938962981048
38 -0.9905647291227955 1.030857433418786 0.999938962981048 -0.028472901470990672 1.0243618484298305 0.999938962981048 1.0345671267332082 1.0503588722393404 0.999938962981048 -1.0261721237576447 -1.0225592376985 0.999938962981048 -0.0013717307046753663 -1.0286017690562546 0.999938962981048 1.016184540976175 -1.023908836125755 0.999938962981048
39 -0.990995397215355 1.029296837528878 0.999938962981048 -0.02873837741656728 1.021199560392181 0.999938962981048 1.0293448321237184 1.0531503522627188 0.999938962981048 -1.025055017619732 -1.0221133966554758 0.999938962981048 -0.0002278595278248779 -1.032671717715457 0.999938962981048 1.0205245313477769 -1.0349045660776455 0.999938962981048
40 -0.9916391058152076 1.0272320925816696 0.999938962981048 -0.02806497037444165 1.0181167882603284 0.999938962981048 1.0244565880325338 1.0533947903350147 0.999938962981048 -1.0240225352347505 -1.0220674726567347 0.999938962981048 0.0005404804479940347 -1.035007797173034 0.999938962981048 1.0231298501117272 -1.042091010410383 0.999938962981048
41 -0.9923883117923503 1.0248329175186475 0.999938962981048 -0.026719835632397715 1.0152252234209287 0.999938962981048 1.0201582639037325 1.0523361982584132 0.999938962981048 -1.0235272307758823 -1.0217729759870204 0.999938962981048 0.0007052287107958273 -1.0360350988291047 0.999938962981048 1.0243558051291421 -1.046196776991075 0.999938962981048
42 -0.9931875775443276 1.022264992052949 0.999938962981048 -0.024825137418070794 1.012501125605525 0.999938962981048 1.0163447639751304 1.050051908193359 0.999938962981048 -1.0230168616884199 -1.0213366510202804 0.999938962981048 0.0008763746751755034 -1.0362901710477677 0.999938962981048 1.024546588671153 -1.0479318805910576 0.999938962981048
43 -0.9940010488853754 1.0196384940085825 0.999938962981048 -0.022671802253627464 1.0100856656444899 0.999938962981048 1.0129904242054055 1.0468572407471544 0.999938962981048 -1.0223233391572824 -1.020662188428627 0.999938962981048 0.0008915244306320818 -1.0357627200723643 0.999938962981048 1.0240309436021722 -1.0479784060116601 0.999938962981048
44 -0.9947109420300899 1.017138660847811 0.999938962981048 -0.020341301843323317 1.0079341130812554 0.999938962981048 1.0100684854426782 1.0430167769147913 0.999938962981048 -1.0213717465997298 -1.0197186034475771 0.999938962981048 0.0008137696971549009 -1.0345335118666164 0.999938962981048 1.0232001518295872 -1.04668453588977 0.999938962981048
45 -0.9954805861070318 1.0146461699082283 0.999938962981048 -0.018007424263237964 1.0059752766634793 0.999938962981048 1.0075515122298289 1.038759128472385 0.999938962981048 -1.020150839263721 -1.0185197278380076 0.999938962981048 0.0006855704107229499 -1.032707542583685 0.999938962981048 1.0219666184022127 -1.0447738221692149 0.999938962981048
46 -0.9961679784445115 1.012371576181175 0.999938962981048 -0.01563840907010652 1.0043552312587187 0.999938962981048 1.0054114812281096 1.0342871436634442 0.999938962981048 -1.018692551378477 -1.0171093553077932 0.999938962981048 0.0005352691063769702 -1.0304052654366236 0.999938962981048 1.0204838715564517 -1.0421921664355227 0.999938962981048
47 -0.996821169799899 1.010215838979262 0.999938962981048 -0.013365361873231655 1.0030624370555774 0.999938962981048 1.0036197845138985 1.0297838335825777 0.999938962981048 -1.0170574943286441 -1.0155506143121669 0.999938962981048 0.00038127473270911834 -1.0277569626707797 0.999938962981048 1.018811599703975 -1.0390911174606632 0.999938962981048
48 -0.9974005011817431 1.0081469798025915 0.999938962981048 -0.011216661471931696 1.0019221963097489 0.999938962981048 1.002147472360976 1.0254155319950877 0.999938962981048 -1.0153240201486216 -1.0139184335612084 0.999938962981048 0.00023522200049247956 -1.0248983704199182 0.999938962981048 1.017009836002578 -1.0356174167626568 0.999938962981048
49 -0.9979193158428348 1.0064202974038208 0.999938962981048 -0.009237890533313756 1.0009917703165676 0.999938962981048 1.0009654240829546 1.0213330726308592 0.999938962981048 -1.013579899106185 -1.0122938421701408 0.999938962981048 0.00010426674665574067 -1.0219664588629354 0.999938962981048 1.0151384720851773 -1.0319136612528403 0.999938962981048
50 -0.9983705690939039 1.0049096207057941 0.999938962981048 -0.007410180211802872 1.0001947748496975 0.999938962981048 1.0000439689067315 1.0176707860296519 0.999938962981048 -1.011915853475549 -1.0107585502690741 0.999938962981048 -7.8871272922335e-06 -1.0190955585395887 0.999938962981048 1.0132566778313614 -1.028118228705717 0.999938962981048
51 -0.9988351346318386 1.0036233672597468 0.999938962981048 -0.00582736703537937 0.9996183944146241 0.999938962981048 0.9993528052020554 1.0145429217403752 0.999938962981048 -1.0104190226673386 -1.0093894536697012 0.999938962981048 -9.99885037523175e-05 -1.016413661394123 0.999938962981048 1.0114219829863134 -1.0243646974127527 0.999938962981048
52 -0.9991689949981665 1.0025149713775978 0.999938962981048 -0.00451347502870416 0.9991289332141993 0.999938962981048 0.9988606118179407 1.0120369429618525 0.999938962981048 -1.009166108338069 -1.0082531737365998 0.999938962981048 -0.00017227451342699497 -1.0140373238780571 0.999938962981048 1.0096896778582987 -1.0207801571854003 0.999938962981048
53 -0.9994100644957826 1.0015107743054517 0.999938962981048 -0.003308940778835413 0.9988207616148372 0.999938962981048 0.9985348858353482 1.010203876359349 0.999938962981048 -1.0082148960844726 -1.007399034597816 0.999938962981048 -0.00022615487126208112 -1.0120649777214856 0.999938962981048 1.0081116608681542 -1.0174832497889184 0.999938962981048
54 -0.9996477790766979 1.0007530371568507 0.999938962981048 -0.002348248360009545 0.998700862256215 0.999938962981048 0.9983414565316635 1.0090437292328167 0.999938962981048 -1.00759331846686 -1.0068493417279951 0.999938962981048 -0.00026396874094491827 -1.010567937451747 0.999938962981048 1.0067344946426857 -1.0145810091227778 0.999938962981048
55 -0.9998375813638533 1.000145521013125 0.999938962981048 -0.0015080874521097895 0.9985723301155147 0.999938962981048 0.9982436748505301 1.0084836145039435 0.999938962981048 -1.0072844845734552 -1.0065860124393058 0.999938962981048 -0.000288657885435604 -1.0095780003650872 0.999938962981048 1.005596979604783 -1.0121637171092452 0.999938962981048
56 -1.0000615329447302 0.9996618739890759 0.999938962981048 -0.0008246164840660087 0.9985138980020553 0.999938962981048 0.9982016364279143 1.0083452101199424 0.999938962981048 -1.0072048287911581 -1.006531647694324 0.999938962981048 -0.00030375453962719226 -1.0090693380535245 0.999938962981048 1.0047271359141832 -1.0102973043254928 0.999938962981048
57 -1.0001664517419457 0.9992931548207762 0.999938962981048 -0.00023317554133767614 0.99857736484539 0.999938962981048 0.9981734544918196 1.0083339437035286 0.999938962981048 -1.0071952981149694 -1.0065416976090409 0.999938962981048 -0.00031338141034569183 -1.0089312770027536 0.999938962981048 1.004136788904601 -1.0090122785665518 0.999938962981048
58 -1.0001260978421522 0.9992127502046815 0.999938962981048 0.0002018668709134791 0.9986287900644919 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.00032213134488138 -1.0089416223300505 0.999938962981048 1.0038144606964916 -1.0082886943616505 0.999938962981048
59 -1.000175398775189 0.9990428950366729 0.999938962981048 0.0005450160730807905 0.9985896252327036 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037147415845196 -1.0080335779900518 0.999938962981048
60 -1.0002466070999991 0.9988634802281506 0.999938962981048 0.0007778299135641984 0.9986832016704552 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037432647345046 -1.008048209919874 0.999938962981048
61 -1.0002626493334712 0.9988201267544845 0.999938962981048 0.0009327325425644657 0.9987918155385933 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037926029914903 -1.0081041605205803 0.999938962981048
62 -1.0002655364645308 0.9988232476017532 0.999938962981048 0.000982905819879595 0.9989634865108182 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
63 -1.0002422326625662 0.998895402330032 0.999938962981048 0.0010084518845556267 0.9990661775274875 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
64 -1.0002341974168898 0.9989500265765359 0.999938962981048 0.00106410047917833 0.9992389917664073 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
65 -1.0002363340657778 0.9990468433688363 0.999938962981048 0.001035156051311926 0.9993603892635887 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
66 -1.0002080220256986 0.9991312688456502 0.999938962981048 0.0009103850343259725 0.9993387231234598 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
67 -1.0001773080658916 0.9992215327535187 0.999938962981048 0.0008506007813494296 0.999435208474387 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
68 -1.0002213450270092 0.9992672124393447 0.999938962981048 0.0007799068676821784 0.9995225252032024 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
69 -1.0001966346891091 0.9993660941761647 0.999938962981048 0.000708718794353382 0.9996851083237535 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
70 -1.0000788542004586 0.9993661816578481 0.999938962981048 0.0006299970527034919 0.9997512464785969 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
71 -1.0000538015889975 0.999437477111118 0.999938962981048 0.0005876784061202611 0.9998012513860487 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
72 -1.0000890335127144 0.999641365126838 0.999938962981048 0.0005152839568342798 0.9998455891758379 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
73 -1.0000661446306058 0.9997125749822819 0.999938962981048 0.0004488084735585876 0.999882367982956 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
74 -1.0000474944303694 0.9997753074739826 0.999938962981048 0.00039091349528517355 0.9999585043641465 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
75 -0.9999221989942457 0.9998198984072727 0.999938962981048 0.00032123274432636396 0.9999727898994655 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
76 -0.9999018533212616 0.9998606044708858 0.999938962981048 0.00028081267399808165 0.9999511639090742 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
77 -0.999938962981048 0.9997936217586798 0.999938962981048 0.0002384258552813842 0.9999727399772125 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
78 -0.999938962981048 0.9998125274572388 0.999938962981048 0.00014754839821175324 0.9999389419053798 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
79 -0.999938962981048 0.9998238741731268 0.999938962981048 0.00010161403825079769 0.9999365552920035 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
80 -0.999938962981048 0.9999602210303046 0.999938962981048 6.337995035670551e-05 0.9999307070884322 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
81 -0.999938962981048 0.999980440720244 0.999938962981048 -1.6804372021283686e-05 0.9999379648892083 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
82 -0.999938962981048 0.9999384478634593 0.999938962981048 -3.768812212067227e-05 0.9999334165480775 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071909746594603 -1.0065474410229769 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
83 -0.999938962981048 0.9999345918403677 0.999938962981048 -5.553415021203018e-05 0.9999258273059273 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0072631413973407 -1.0065001913764862 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
84 -0.999938962981048 0.9999389419053798 0.999938962981048 2.1075668193258342e-08 0.999938962981048 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0072419408057705 -1.0064800124249884 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
85 -0.999938962981048 0.9999365552920035 0.999938962981048 2.407689044249685e-06 0.999938962981048 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0071521820074916 -1.0063944793570532 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
86 -0.999938962981048 0.9999307070884322 0.999938962981048 8.255892615503547e-06 0.999938962981048 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.0069683008056887 -1.0062189060894595 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
87 -0.999938962981048 0.9999390033662668 0.999938962981048 -4.038521894309026e-08 0.999938962981048 0.999938962981048 0.9981585131382217 1.0083291116061952 0.999938962981048 -1.006684138395601 -1.0059472497924935 0.999938962981048 -0.0003291929888794419 -1.0089535203100646 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
88 -0.999938962981048 0.9999395267257365 0.999938962981048 -5.637446889270885e-07 0.999938962981048 0.999938962981048 0.998413302424865 1.0084826738697885 0.999938962981048 -1.0063068945316116 -1.0055862383139555 0.999938962981048 -0.00030509678888764817 -1.0089530498163803 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
89 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9984201553137808 1.0084445955534538 0.999938962981048 -1.0058527761670804 -1.0051510221157491 0.999938962981048 -0.0003028103732413941 -1.0089373550370808 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
90 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9984433060522346 1.0083154413861908 0.999938962981048 -1.0053438379879729 -1.0046622577075277 0.999938962981048 -0.0002949231282075614 -1.0088231167913222 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
91 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.998487205844897 1.0080696496437471 0.999938962981048 -1.0048056984697804 -1.004144150670826 0.999938962981048 -0.00027950727772267664 -1.0085824114671242 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
92 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9985526469720553 1.0077032787052052 0.999938962981048 -1.004265651544746 -1.0036225820439288 0.999938962981048 -0.0002558563748081234 -1.0082110399436441 0.999938962981048 1.0037977233191915 -1.008109988708154 0.999938962981048
93 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9986375046766789 1.0072273106420715 0.999938962981048 -1.003751127489378 -1.0031235692093874 0.999938962981048 -0.0002244045311322526 -1.0077205747643219 0.999938962981048 1.0034469761620304 -1.0077175482277227 0.999938962981048
94 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9987380097109141 1.0066628489094573 0.999938962981048 -1.0032882027922931 -1.0026717757618624 0.999938962981048 -0.00018631526486883408 -1.007133297737827 0.999938962981048 1.0034258063009054 -1.0076699013225456 0.999938962981048
95 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9988492233039333 1.0060374099704026 0.999938962981048 -1.0028998083691927 -1.0022887229021085 0.999938962981048 -0.00014299829096368623 -1.0064784882656366 0.999938962981048 1.0033654763176378 -1.0075337769961672 0.999938962981048
96 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9989655233151989 1.0053822498650276 0.999938962981048 -1.0026035421675372 -1.0019908449416715 0.999938962981048 -9.586650337403089e-05 -1.0057895070111609 0.999938962981048 1.0032580680012693 -1.0072907299179759 0.999938962981048
97 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9990812581688816 1.0047304100604522 0.999938962981048 -1.0024087712032994 -1.0017869184245902 0.999938962981048 -4.6332796057090116e-05 -1.005101514782454 0.999938962981048 1.0031036763689158 -1.0069405512151486 0.999938962981048
98 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9991907762891523 1.0041147502314391 0.999938962981048 -1.0023123461358474 -1.0016739656768496 0.999938962981048 4.189937029913866e-06 -1.0044494905952168 0.999938962981048 1.0029076954964862 -1.0064952702668377 0.999938962981048
99 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9992885068706201 1.0035659499573752 0.999938962981048 -1.0022925659736692 -1.0016320571227362 0.999938962981048 5.4288801929759074e-05 -1.0038661929845518 0.999938962981048 1.0026791986357482 -1.0059750773276905 0.999938962981048
100 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9993697423861023 1.0031105077112046 0.999938962981048 -1.0023035370952464 -1.0016187017426053 0.999938962981048 0.00010256562233061069 -1.0033797824576618 0.999938962981048 1.0024294766932789 -1.0054055733297653 0.999938962981048
101 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994309601377404 1.0027677999206575 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00014796390677595273 -1.0030110451572225 0.999938962981048 1.0021712361776585 -1.0048153439436054 0.999938962981048
102 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994705513102805 1.0025461925663366 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00019001186642523271 -1.0027692614417105 0.999938962981048 1.0019178699107087 -1.0042340154361513 0.999938962981048
103 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994899585861949 1.0024380437757927 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00022898183658869942 -1.002646557488582 0.999938962981048 1.001682487664494 -1.003690789499712 0.999938962981048
104 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.999494556260873 1.002412500890128 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.0002663725445314676 -1.0026104960783702 0.999938962981048 1.0014770132043425 -1.0032127883999151 0.999938962981048
105 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00030504521825807344 -1.0026003253612195 0.999938962981048 1.0013115635574334 -1.0028226378673668 0.999938962981048
106 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001193153035819 -1.0025359846429727 0.999938962981048
107 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.0011242255928214 -1.0023580603198334 0.999938962981048
108 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.0011004673099657 -1.0022785776170464 0.999938962981048
109 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.0011074281675285 -1.002264483999823 0.999938962981048
110 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.0011223436180696 -1.0022644734031183 0.999938962981048
111 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
112 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
113 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
114 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
115 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
116 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
117 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
118 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
119 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
120 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
121 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
122 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
123 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
124 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994946134830782 1.0024121829889872 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.001127150283312 -1.0022644734031183 0.999938962981048
125 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9994498339284467 1.002350824889881 0.999938962981048 -1.0023120822778995 -1.0016101565599522 0.999938962981048 0.00032532731101423746 -1.0025950905891081 0.999938962981048 1.0011858221177796 -1.002195701849424 0.999938962981048
126 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9969307935340394 0.9999709932870994 0.999938962981048 -1.0023800971091437 -1.0016178895640637 0.999938962981048 0.0003110656771505218 -1.002533443670932 0.999938962981048 1.002696828962002 -0.9996125488014039 0.999938962981048
127 -0.999938962981048 0.999938962981048 0.999938962981048 0.0 0.999938962981048 0.999938962981048 0.9862638162191645 0.9898935130083454 0.999938962981048 -1.0019190792302035 -1.0021612768058834 0.999938962981048 0.0013925241472776992 -1.003075264955283 0.999938962981048 1.0090128899963378 -0.9886741039286485 0.999938962981048
128 -0.9995143456068712 1.000238349559 0.999938962981048 -0.00042461737417646235 1.000238349559 0.999938962981048 0.9644054422134131 0.9692432109034446 0.999938962981048 -0.9993191384116428 -1.0052257288836974 0.999938962981048 0.007247739087019282 -1.0061308951587105 0.999938962981048 1.0219284836877316 -0.9662595084233256 0.999938962981048
129 -0.9960615547975354 1.0026728335484387 0.999938962981048 -0.0038774081835121566 1.0026728335484387 0.999938962981048 0.9300664884351332 0.9371596782344235 0.999938962981048 -0.9934989707774533 -1.0120856176295696 0.999938962981048 0.020286740234983103 -1.0129711037046527 0.999938962981048 1.041761525305502 -0.9316815794094803 0.999938962981048
130 -0.9874467594477342 1.008747060709542 0.999938962981048 -0.012492203533313437 1.008747060709542 0.999938962981048 0.8775731544689943 0.8921505701313764 0.999938962981048 -0.9841290622586011 -1.023074821895194 0.999938962981048 0.04125095499837572 -1.0239761157810925 0.999938962981048 1.0677913631061748 -0.8856254126831794 0.999938962981048
131 -0.972971673101126 1.0190261193933967 0.999938962981048 -0.02696728987992204 1.0190261193933967 0.999938962981048 0.8014201947342174 0.8333121261487729 0.999938962981048 -0.9715286339916273 -1.0379273099967157 0.999938962981048 0.07023010638217662 -1.0387916037221099 0.999938962981048 1.0985710184787003 -0.8297630809965967 0.999938962981048
132 -0.9531031628998787 1.0332489457690468 0.999938962981048 -0.046835800081169464 1.0332489457690468 0.999938962981048 0.7005247264458052 0.761487022381248 0.999938962981048 -0.9563888223652611 -1.055771712789025 0.999938962981048 0.1068480224379447 -1.0565894693197049 0.999938962981048 1.1328815156308405 -0.7659035038880735 0.999938962981048
133 -0.9297360715267297 1.0506426346825541 0.999938962981048 -0.07020289145431875 1.0506426346825541 0.999938962981048 0.5768409666824074 0.6793042038876952 0.999938962981048 -0.9393673203327785 -1.0758326876406288 0.999938962981048 0.15019164823274334 -1.0765964892833164 0.999938962981048 1.1692911182515764 -0.69651493115779 0.999938962981048
134 -0.9044519352551936 1.0704534287543714 0.999938962981048 -0.09557642152653087 1.0704179923142574 0.999938962981048 0.43418851919227697 0.5927047950943471 0.999938962981048 -0.9210837281666988 -1.097379550436748 0.999938962981048 0.19890511032399671 -1.0980428289130557 0.999938962981048 1.2064706202121058 -0.6242782817576428 0.999938962981048
135 -0.8785778501746753 1.0916832372045613 0.999938962981048 -0.1218524915393738 1.0918092248409808 0.999938962981048 0.27684676602363384 0.5063788739439861 0.999938962981048 -0.9020932540861525 -1.1196802664537175 0.999938962981048 0.2509341508521813 -1.1201190812928383 0.999938962981048 1.24330537086647 -0.5514939806484612 0.999938962981048
136 -0.8532239273028538 1.1136193301505628 0.999938962981048 -0.1477405077543174 1.113900103263526 0.999938962981048 0.10932025624764517 0.42347494640018485 0.999938962981048 -0.8831204383542725 -1.1420202098230472 0.999938962981048 0.30446680372635987 -1.142105287232686 0.999938962981048 1.2789770274507315 -0.4799363082716321 0.999938962981048
137 -0.8291335318310024 1.1356172654650694 0.999938962981048 -0.17230987604379128 1.1358142910548459 0.999938962981048 -0.06322791731373835 0.34615879098443336 0.999938962981048 -0.864689254814443 -1.1637196690520222 0.999938962981048 0.3581129706203995 -1.1634294094158006 0.999938962981048 1.312783307138007 -0.41120250239117534 0.999938962981048
138 -0.8067736028411523 1.1572409197542246 0.999938962981048 -0.19488993944600713 1.1568845701193027 0.999938962981048 -0.235370637405903 0.27583800518550017 0.999938962981048 -0.8471853827785448 -1.1843243119581557 0.999938962981048 0.410433668490186 -1.1837637700643404 0.999938962981048 1.3441571290435 -0.346621255195731 0.999938962981048
139 -0.7865849294562495 1.1780784140602691 0.999938962981048 -0.21524787281733954 1.1767857172290797 0.999938962981048 -0.40308848304785383 0.21323478739480134 0.999938962981048 -0.8308711095259729 -1.2035250062919358 0.999938962981048 0.4603042945001942 -1.202707442503541 0.999938962981048 1.3727677030194483 -0.2870359600590941 0.999938962981048
140 -0.7687736295919051 1.197848569063223 0.999938962981048 -0.23313073175741925 1.1950868124432654 0.999938962981048 -0.5634325407408707 0.15854768135667927 0.999938962981048 -0.8159223933379266 -1.221114558219005 0.999938962981048 0.5069165337836119 -1.2200405101421792 0.999938962981048 1.398282275230969 -0.23294515060928542 0.999938962981048
141 -0.7533584693056613 1.2164933795790807 0.999938962981048 -0.2484899631073346 1.211562083667116 0.999938962981048 -0.7133696395261816 0.11172639181395001 0.999938962981048 -0.8025356189390309 -1.236998781637863 0.999938962981048 0.5497620091979717 -1.235648405530207 0.999938962981048 1.4209466129303592 -0.18464177675033505 0.999938962981048
142 -0.7402948570755182 1.2340830474811884 0.999938962981048 -0.26128453677978747 1.226243365520822 0.999938962981048 -0.8511151616414736 0.07238798011580382 0.999938962981048 -0.7906312249753902 -1.2510434668111967 0.999938962981048 0.5884944554034698 -1.2495624738378004 0.999938962981048 1.4406355698595372 -0.14221405416485447 0.999938962981048
143 -0.7293818952758226 1.2511520387634432 0.999938962981048 -0.2718771076844771 1.2388167210912395 0.999938962981048 -0.9755949074770084 0.039975496180357534 0.999938962981048 -0.7802834947000357 -1.2632570688496607 0.999938962981048 0.6230295024971472 -1.2616385896378521 0.999938962981048 1.4574572550125315 -0.10554375082683436 0.999938962981048
144 -0.7203127385436697 1.2685615848213256 0.999938962981048 -0.2803107297615454 1.249484163130578 0.999938962981048 -1.0864165734853888 0.013986052311378642 0.999938962981048 -0.7714490182412855 -1.273690653744067 0.999938962981048 0.6532680656386617 -1.272003495523117 0.999938962981048 1.471576302560956 -0.07437580582076556 0.999938962981048
145 -0.7126179072959464 1.2879924643063456 0.999938962981048 -0.2869650270125963 1.25801710423515 0.999938962981048 -1.183463798194425 -0.006359082595551059 0.999938962981048 -0.7640483444509841 -1.2824378613946565 0.999938962981048 0.6793015928587592 -1.2807432678192556 0.999938962981048 1.4831960590289226 -0.04836099238112495 0.999938962981048
146 -0.7057430017243552 1.3103255561996157 0.999938962981048 -0.292143766340078 1.2640485695719876 0.999938962981048 -1.2670795375930337 -0.02174827188928452 0.999938962981048 -0.7579775002289367 -1.2896213956368139 0.999938962981048 0.7013251359343505 -1.2879701853235928 0.999938962981048 1.4925459017455862 -0.02708611178946429 0.999938962981048
147 -0.699125942353234 1.3366746509301612 0.999938962981048 -0.2963734025114127 1.2672701606545058 0.999938962981048 -1.3379107685402696 -0.032832224117303015 0.999938962981048 -0.7531157668557689 -1.295383370760849 0.999938962981048 0.7196043125713699 -1.293814115361617 0.999938962981048 1.4998717065205809 -0.01009537940831167 0.999938962981048
148 -0.6918346968467222 1.3673096711740624 0.999938962981048 -0.3002092047356443 1.2670709732192755 0.999938962981048 -1.396771365405159 -0.040207503375821456 0.999938962981048 -0.7493318355009306 -1.2998783963380078 0.999938962981048 0.7344522132417501 -1.298416937094536 0.999938962981048 1.5054293072401534 0.0030941387458987175 0.999938962981048
149 -0.6820942818487163 1.4019525837729703 0.999938962981048 -0.30495310958174227 1.2629169082715888 0.999938962981048 -1.4448015025275538 -0.04457737586593437 0.999938962981048 -0.7464879903307414 -1.3032689043091885 0.999938962981048 0.7462137847019954 -1.3019280163731561 0.999938962981048 1.5094793192591838 0.012981070258621417 0.999938962981048
150 -0.6675392844569759 1.4399562359625313 0.999938962981048 -0.31183305859602634 1.255192401070195 0.999938962981048 -1.483133928194344 -0.04653955530857306 0.999938962981048 -0.7444432683279828 -1.3057212603475472 0.999938962981048 0.7552541639632585 -1.3045005604714681 0.999938962981048 1.5122822788104873 0.02007025791808773 0.999938962981048
151 -0.6455958862605928 1.4800075021133063 0.999938962981048 -0.32180657460521217 1.2443938951019646 0.999938962981048 -1.5128802993646753 -0.04660455902732539 0.999938962981048 -0.74305637986145 -1.307402186175519 0.999938962981048 0.7619493868651956 -1.3062888474016026 0.999938962981048 1.5140937795883387 0.024864309549771015 0.999938962981048
152 -0.6127036252178161 1.5212865173036116 0.999938962981048 -0.33569557405301204 1.2321377643667075 0.999938962981048 -1.5351070341347803 -0.04519842753381786 0.999938962981048 -0.7421886698762041 -1.308475597272656 0.999938962981048 0.7666790266629668 -1.3074457469913783 0.999938962981048 1.5151592557552724 0.027855229092254595 0.999938962981048
153 -0.56580014657414 1.5607180898131714 0.999938962981048 -0.35384711938689795 1.220283567935061 0.999938962981048 -1.5508460855253687 -0.042688026397219296 0.999938962981048 -0.74170719611854 -1.3090986062695915 0.999938962981048 0.7698190788110102 -1.308120061464652 0.999938962981048 1.515707325916387 0.02951380435071911 0.999938962981048
154 -0.5040000253621042 1.594069720712032 0.999938962981048 -0.3762376774451177 1.2104060016721934 0.999938962981048 -1.5611008310123482 -0.039397586522833365 0.999938962981048 -0.7414885395932478 -1.309416734061707 0.999938962981048 0.7717342230138015 -1.3084524606631478 0.999938962981048 1.5159404857981498 0.030275950552657846 0.999938962981048
155 -0.42870273763825106 1.6184190967027947 0.999938962981048 -0.4021939343188172 1.203511847539751 0.999938962981048 -1.5668482708720826 -0.03561930639061251 0.999938962981048 -0.741424359238464 -1.309557379884232 0.999938962981048 0.7727686964018551 -1.3085710852381973 0.999938962981048 1.5160192419202243 0.030559111809645007 0.999938962981048
156 -0.3424086804257442 1.6328406723989672 0.999938962981048 -0.4307700652367967 1.199620757362047 0.999938962981048 -1.5690422674762665 -0.03133235735332404 0.999938962981048 -0.7414289261826985 -1.3096210718486707 0.999938962981048 0.7732343843663 -1.30858547038254 0.999938962981048 1.5159861776113215 0.030472098970775484 0.999938962981048
157 -0.24848752951629485 1.6376604033783955 0.999938962981048 -0.46107714808361067 1.1986365001090697 0.999938962981048 -1.5685560953752566 -0.027291096799476416 0.999938962981048 -0.7414495838697654 -1.3096693939994197 0.999938962981048 0.7733943969617793 -1.3085776900464823 0.999938962981048 1.5157700778353904 0.029963374727365717 0.999938962981048
158 -0.150041991562618 1.6337779435103166 0.999938962981048 -0.4922737624741314 1.200207039475665 0.999938962981048 -1.5660939677623131 -0.023382150232486708 0.999938962981048 -0.7414728105512692 -1.3097182251452157 0.999938962981048 0.7734394614500267 -1.3085897810042628 0.999938962981048 1.5153268786685856 0.02899597918638812 0.999938962981048
159 -0.050197044429341704 1.622675427033212 0.999938962981048 -0.5233826998478948 1.2039906962580846 0.999938962981048 -1.5622028660460159 -0.019690901424495793 0.999938962981048 -0.7414799442528595 -1.3097333699555436 0.999938962981048 0.7734619773281282 -1.3086128913574975 0.999938962981048 1.514651326971175 0.02758918516334801 0.999938962981048
160 0.04840027200936612 1.6058171357994604 0.999938962981048 -0.5536347510638053 1.209425734313899 0.999938962981048 -1.5573163257872111 -0.016272191972194677 0.999938962981048 -0.7414799442528595 -1.3097333699555436 0.999938962981048 0.7735002472093462 -1.3086446804118643 0.999938962981048 1.513764886721709 0.025800190020127164 0.999938962981048
161 0.14361710460634322 1.5846508396407224 0.999938962981048 -0.5825259629858507 1.2161272742646858 0.999938962981048 -1.55178822888379 -0.013159660761364059 0.999938962981048 -0.7414799442528595 -1.3097333699555436 0.999938962981048 0.7734198183385746 -1.3086255607776123 0.999938962981048 1.5127070331176815 0.023711880474278847 0.999938962981048
162 0.23365871586406223 1.5606594092664672 0.999938962981048 -0.6094997068477898 1.223600303296447 0.999938962981048 -1.5459161352773072 -0.010372063017356898 0.999938962981048 -0.7414799442528595 -1.3097333699555436 0.999938962981048 0.7730859413707465 -1.308499874794049 0.999938962981048 1.5115286908605114 0.021423597099935233 0.999938962981048
163 0.31736711720476163 1.5349227440183577 0.999938962981048 -0.6342606016260209 1.2314934860171654 0.999938962981048 -1.5399568382090065 -0.007917357571834316 0.999938962981048 -0.7414799442528595 -1.3097333699555436 0.999938962981048 0.7724270535801512 -1.3082376499174717 0.999938962981048 1.5102874953092063 0.019043793872734926 0.999938962981048
164 0.3938553206470627 1.5085527645957462 0.999938962981048 -0.6566290875726445 1.2395459513381542 0.999938962981048 -1.5341358461511636 -0.005795887758027975 0.999938962981048 -0.7414799442528595 -1.3097333699555436 0.999938962981048 0.771432122384322 -1.3078340664133667 0.999938962981048 1.5090443923510575 0.016684558142868774 0.999938962981048
165 0.4627030586462924 1.4823108341041016 0.999938962981048 -0.6764865866203799 1.2474056863847465 0.999938962981048 -1.5286524997203004 -0.00400237971376026 0.999938962981048 -0.7414799442528595 -1.3097333699555436 0.999938962981048 0.7701313383835967 -1.3073016810235578 0.999938962981048 1.507860519791455 0.014456115301774373 0.999938962981048
166 0.5236787621215655 1.4569818570525028 0.999938962981048 -0.6938105554574254 1.254815378088462 0.999938962981048 -1.5236816503129385 -0.002526714998956581 0.999938962981048 -0.7414799442528595 -1.3097333699555436 0.999938962981048 0.7685826364705026 -1.3066646454041253 0.999938962981048 1.5067934445817899 0.012461370419555879 0.999938962981048
167 0.576863905249678 1.4330033519498684 0.999938962981048 -0.7087393089845042 1.2618611554052641 0.999938962981048 -1.519372288303314 -0.0013544114505554493 0.999938962981048 -0.7414799442528595 -1.3097333699555436 0.999938962981048 0.766861861145887 -1.3059543582974804 0.999938962981048 1.5058932640563276 0.01078922455011932 0.999938962981048
168 0.6226362826877971 1.4107930801024573 0.999938962981048 -0.7214010533170319 1.2683588290047256 0.999938962981048 -1.5158421962994189 -0.00046662282928502073 0.999938962981048 -0.7414799442528595 -1.3097333699555436 0.999938962981048 0.7650552324973711 -1.3052065488482714 0.999938962981048 1.5051979878883048 0.009506068403103224 0.999938962981048
169 0.6613720056299132 1.3905457457152717 0.999938962981048 -0.7319030458272088 1.2742076589589888 0.999938962981048 -1.513168152018561 0.00016081040959383194 0.999938962981048 -0.7414799442528595 -1.3097333699555436 0.999938962981048 0.7632534783330067 -1.3044591632672493 0.999938962981048 1.5047272587182223 0.00864450568398256 0.999938962981048
170 0.6935392029325158 1.3723273129217215 0.999938962981048 -0.7404711898911707 1.279404965361439 0.999938962981048 -1.5113709327728275 0.0005593152663715148 0.999938962981048 -0.7414799442528595 -1.3097333699555436 0.999938962981048 0.7615468719799556 -1.30374992052472 0.999938962981048 1.504473279137553 0.00818716556800088 0.999938962981048
171 0.719817782362837 1.3562726378581083 0.999938962981048 -0.747289343868936 1.28398014370634 0.999938962981048 -1.5103919311321696 0.0007697864260045837 0.999938962981048 -0.7414799442528595 -1.3097333699555436 0.999938962981048 0.7600201153712828 -1.3031138548569874 0.999938962981048 1.5043880395983362 0.008043277978030172 0.999938962981048
172 0.740784864241411 1.342345792397227 0.999938962981048 -0.7526110642971755 1.2879021089137381 0.999938962981048 -1.5100585370208452 0.0008466154784582307 0.999938962981048 -0.7414613019412782 -1.3097258239244012 0.999938962981048 0.7587461701154575 -1.3025812167946402 0.999938962981048 1.5043700428615558 0.008024481778752488 0.999938962981048
173 0.757096271909592 1.3303903285573073 0.999938962981048 -0.7565545333973849 1.2912583925900722 0.999938962981048 -1.5100382371491754 0.0008631524602979641 0.999938962981048 -0.7415229085919766 -1.3097298984750922 0.999938962981048 0.7577785926643753 -1.3021742021952993 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
174 0.769364281904066 1.320374297509226 0.999938962981048 -0.7594104512754782 1.294023454204499 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7416710498169437 -1.309615902658391 0.999938962981048 0.7571413263899999 -1.3019025778061866 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
175 0.7781629601041272 1.3120601724692227 0.999938962981048 -0.7613200304421965 1.2962822607254432 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7419299096510796 -1.3093489434096468 0.999938962981048 0.7568143768412375 -1.3017580411091838 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
176 0.784065879289071 1.305319118701809 0.999938962981048 -0.7624267555772491 1.2981891079439507 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7423027232683249 -1.3089231512141346 0.999938962981048 0.7567129371776478 -1.301705863877271 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
177 0.7876271250160319 1.2998509717131619 0.999938962981048 -0.762933677556686 1.2996011270843348 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7427783926221265 -1.308352147782499 0.999938962981048 0.7566791707781877 -1.3016807475678407 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
178 0.7892123402299426 1.2957463328573215 0.999938962981048 -0.7629105186940965 1.3005833845036316 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7433362714463119 -1.3076628986668781 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
179 0.7892368592384684 1.292714707251227 0.999938962981048 -0.7625350295266645 1.3013572852768447 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7439495497248189 -1.3068910317545188 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
180 0.7881112674949426 1.2905717935926022 0.999938962981048 -0.7619698805388829 1.301961796077387 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.744587927004806 -1.3060771918836322 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
181 0.7861283002612807 1.2891825196901012 0.999938962981048 -0.7611014429132544 1.3022762203212168 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7452197343278927 -1.305264270393817 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
182 0.7834932916501682 1.288439378795746 0.999938962981048 -0.7601091736096395 1.3024234430473731 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.745813439079964 -1.3044949313842282 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
183 0.7805162991211777 1.2881692546645298 0.999938962981048 -0.7590184345455334 1.3023668150817582 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7463392648740961 -1.3038091138348034 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
184 0.7773822322274332 1.288277652124406 0.999938962981048 -0.7579477187791062 1.3022677164657177 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7467718623910959 -1.3032415266630124 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
185 0.7741454976297671 1.288669602801595 0.999938962981048 -0.7568532205928852 1.302168813770971 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7470929085156799 -1.3028178884243362 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
186 0.7708880226907378 1.2893238313388837 0.999938962981048 -0.7558489421615967 1.301950724287123 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7472945091738257 -1.3025498238215483 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
187 0.7678245200776351 1.2900863560786549 0.999938962981048 -0.75490909098831 1.301698518006112 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7473841902629389 -1.3024282537158207 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
188 0.7649531286558962 1.290934190649118 0.999938962981048 -0.7541059793389792 1.3013801328318153 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7473920979949354 -1.3024140395316461 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
189 0.7623566997029836 1.2917139604660852 0.999938962981048 -0.7533295653806407 1.301114102796328 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.7473744375269173 -1.3024338087438956 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
190 0.7599650281665395 1.29261411108529 0.999938962981048 -0.7525593779282305 1.3008653745892758 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
191 0.7579315412610491 1.2934794565924965 0.999938962981048 -0.7519605662709502 1.3005975301624646 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
192 0.7560828707754209 1.2943077540185435 0.999938962981048 -0.751470376488207 1.3003709062104063 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
193 0.7544914070380009 1.295078501801148 0.999938962981048 -0.7510340783664508 1.3001552032221915 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
194 0.7530575445570393 1.295841252250733 0.999938962981048 -0.750671321375168 1.2999628532517489 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
195 0.7519325685997824 1.296479026460484 0.999938962981048 -0.7504052823913511 1.2996638937209877 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
196 0.7510844049427654 1.2970022575926028 0.999938962981048 -0.750175575857903 1.2995112864559615 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
197 0.7503512140008828 1.2974908603422077 0.999938962981048 -0.7499412200791468 1.2994409326965153 0.999938962981048 -1.5100438449252938 0.0008742535681195644 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
198 0.7497896306864807 1.2978374464089273 0.999938962981048 -0.7498013319210061 1.299330215971204 0.999938962981048 -1.510055835096625 0.0007629617949706254 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
199 0.7493627600996539 1.2981817192150138 0.999938962981048 -0.749703280612609 1.2992388558931065 0.999938962981048 -1.510037513394235 0.0007617090289952652 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
200 0.7490571211127085 1.2984671601763917 0.999938962981048 -0.7496314794610437 1.2991108909115887 0.999938962981048 -1.5099341944639435 0.0007546686961476879 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5043588569800965 0.00801436404512483 0.999938962981048
201 0.7487868757080973 1.2988800586548777 0.999938962981048 -0.7495962414147855 1.2990561659963913 0.999938962981048 -1.509702956942154 0.0007390608098258624 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5045603363648388 0.00808356841533979 0.999938962981048
202 0.7486615961670272 1.2990730841063733 0.999938962981048 -0.7495244375551738 1.2989964691073568 0.999938962981048 -1.5093304168376318 0.0007141667957113564 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5045317511652618 0.00803327527752181 0.999938962981048
203 0.7486063849808247 1.2992168441826613 0.999938962981048 -0.7495179060996324 1.298957176173183 0.999938962981048 -1.5088235527868543 0.000680686742759958 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5044501518295865 0.007889610100611918 0.999938962981048
204 0.7485978846575544 1.2993375711439177 0.999938962981048 -0.7495371778554678 1.2988652622406542 0.999938962981048 -1.5082031438680272 0.0006402532499392278 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.504304509896289 0.0076331689054482885 0.999938962981048
205 0.7486311406490719 1.2994231018570293 0.999938962981048 -0.7495670699819565 1.298844603376177 0.999938962981048 -1.5074988751009344 0.0005949452729660536 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5040946374504733 0.007263818409034086 0.999938962981048
206 0.748675716040527 1.2995124954222224 0.999938962981048 -0.7496024169387904 1.2988308676920892 0.999938962981048 -1.5067457255012733 0.0005469679860841654 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5038278762423631 0.006794294437499581 0.999938962981048
207 0.7487588576676982 1.2995268324104288 0.999938962981048 -0.7497059050631337 1.2988687210050611 0.999938962981048 -1.5059817678515448 0.0004989908169434028 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5035165594233109 0.006246043779186009 0.999938962981048
208 0.7489760286527344 1.2994761024528962 0.999938962981048 -0.7497348240589096 1.298872745986722 0.999938962981048 -1.5052457825586396 0.0004538247180716605 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5031759672059821 0.005646080142367251 0.999938962981048
209 0.7490831826481912 1.2994614373200664 0.999938962981048 -0.7496948117262283 1.298867950860113 0.999938962981048 -1.5045748294778327 0.00041394225389408413 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.502823041601819 0.005024402091543017 0.999938962981048
210 0.7490895306629997 1.2994755483629836 0.999938962981048 -0.7497199883191347 1.2988710863072865 0.999938962981048 -1.5040020602819706 0.0003814773652507325 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5024754141145118 0.004412048787612543 0.999938962981048
211 0.7492160647361623 1.2994456562364949 0.999938962981048 -0.7497442465309685 1.2988775420552594 0.999938962981048 -1.5035541446396494 0.00035839303281284503 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5021504331979985 0.00383963481684094 0.999938962981048
212 0.749339576275927 1.299410309279661 0.999938962981048 -0.7498608642078919 1.2988676774651327 0.999938962981048 -1.503247093111971 0.0003460163172297547 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5018641754661708 0.0033356953388117873 0.999938962981048
213 0.7494510523139989 1.2993067807700993 0.999938962981048 -0.749879680776391 1.2988669557118029 0.999938962981048 -1.503080681048793 0.0003445387833738461 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5016303657709296 0.002924228592870909 0.999938962981048
214 0.7495415464058417 1.299277338414854 0.999938962981048 -0.7498519640356317 1.2988677632984404 0.999938962981048 -1.5030309489476146 0.00035251515846807083 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5014585772930231 0.002621822189558539 0.999938962981048
215 0.7497096926786084 1.2993179144922231 0.999938962981048 -0.7498731574449903 1.2988677632984404 0.999938962981048 -1.5030401267535365 0.00036609495325554364 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.501351950895718 0.0024340577664528646 0.999938962981048
216 0.7497792070613039 1.299292737899317 0.999938962981048 -0.7499948923883443 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5013042784407074 0.0023501641264712853 0.999938962981048
217 0.749840244080256 1.299268479687483 0.999938962981048 -0.7500177812704515 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566620888902448 -1.3016677348144947 0.999938962981048 1.5012958222703734 0.0023352875305128066 0.999938962981048
218 0.7498821222571481 1.2993025662251663 0.999938962981048 -0.7500364314706868 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.756852082506791 -1.301916695913571 0.999938962981048 1.5012958159123506 0.0023352763451023033 0.999938962981048
219 0.7499211585155864 1.2992764527658254 0.999938962981048 -0.7500091343594332 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7567955589775867 -1.3018929640047365 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
220 0.7500040561830683 1.2993128396126112 0.999938962981048 -0.7500294800324173 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7566546439987646 -1.301833740788403 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
221 0.7500217730491036 1.2992877901801612 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7564165293333788 -1.3017336897640932 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
222 0.7499948925060854 1.299170405301819 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7560833891897472 -1.3015939068665527 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
223 0.7500179379839392 1.2991451298063361 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7556676357235422 -1.301419795944205 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
224 0.7500375218715979 1.2991205455692212 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7551886202836261 -1.3012195768608692 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
225 0.7499913722807913 1.2991551459293393 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7546700951480542 -1.3010029079241536 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
226 0.7499868239396604 1.2991297138381086 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7541381570569224 -1.3007805937696313 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
227 0.7499923735516423 1.2990129169591356 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7536196319213498 -1.300563924832915 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
228 0.7499926289322247 1.2989908758134014 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7531406164814319 -1.3003637057495783 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
229 0.7499936462158737 1.2989730733495395 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7527248630152249 -1.30018959482723 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
230 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7523917228715908 -1.3000498119296882 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
231 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7521536082062028 -1.2999497609053767 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
232 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7520126932273778 -1.2998905376890415 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
233 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.751956169698171 -1.2998668057802056 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
234 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7519492172002313 -1.299863887447737 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
235 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7519492172002313 -1.299863887447737 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
236 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7519492172002313 -1.299863887447737 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
237 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7519492172002313 -1.299863887447737 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
238 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7519492172002313 -1.299863887447737 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
239 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7519492172002313 -1.299863887447737 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
240 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7519492172002313 -1.299863887447737 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
241 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7519492172002313 -1.299863887447737 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
242 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7519492172002313 -1.299863887447737 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
243 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7519492172002313 -1.299863887447737 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
244 0.7498836511261623 1.2986492062644688 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5030540889716215 0.00038005717134101716 0.999938962981048 -0.747365133620209 -1.3024445326090308 0.999938962981048 0.7519492172002313 -1.299863887447737 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
245 0.7470707857754145 1.2890465477210906 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5029669681641202 0.0003301021861393664 0.999938962981048 -0.7475164513840198 -1.302177797657203 0.999938962981048 0.7519492172002313 -1.299863887447737 0.999938962981048 1.5012958159123506 0.002335276345102302 0.999938962981048
246 0.737528554822577 1.2564709419997573 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.4967852210682149 0.0017445569201701918 0.999938962981048 -0.7447493894650759 -1.2984012804635476 0.999938962981048 0.7519750616210156 -1.299934735249105 0.999938962981048 1.5013563620683947 0.0024419269970877146 0.999938962981048
247 0.7193707222284237 1.194483151382087 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.4705260346675866 0.007651812394291272 0.999938962981048 -0.7330321480239061 -1.2824094225477984 0.999938962981048 0.7506292777719968 -1.2983708135246292 0.999938962981048 1.4990799296954394 0.00303542487790914 0.999938962981048
248 0.6925437654504912 1.1028738612798126 0.999938962981048 -0.7496075796533309 1.2980342169713979 0.999938962981048 -1.416689803512766 0.019729809462525266 0.999938962981048 -0.7090216274508724 -1.2496394110951656 0.999938962981048 0.7430397420933552 -1.289551120411004 0.999938962981048 1.4862419920706011 0.00638243443598356 0.999938962981048
249 0.6594139269952157 0.9890403672536305 0.999938962981048 -0.7464786168390687 1.290015360512359 0.999938962981048 -1.3337418777451862 0.03828670818561287 0.999938962981048 -0.6722519360892829 -1.1991100058522288 0.999938962981048 0.7260506210002189 -1.2698084843438555 0.999938962981048 1.457504294609531 0.013874577921320436 0.999938962981048
250 0.6224400851726961 0.8609777741911917 0.999938962981048 -0.7386715246907742 1.2700077559640748 0.999938962981048 -1.2258812121905365 0.06268288911432378 0.999938962981048 -0.6263985161136263 -1.1333447007728488 0.999938962981048 0.6987292366996415 -1.2380135963733598 0.999938962981048 1.4112127164374146 0.025928149467561196 0.999938962981048
251 0.5834709972438131 0.7250210355207423 0.999938962981048 -0.7254721658480165 1.2361263873212527 0.999938962981048 -1.099589875740989 0.09161045856553285 0.999938962981048 -0.576496452859906 -1.056120426675536 0.999938962981048 0.6625202089761466 -1.1961548871585626 0.999938962981048 1.3497265160080698 0.04079097936415047 0.999938962981048
252 0.5437613052716589 0.587205179662084 0.999938962981048 -0.7071558253903842 1.1880452398999481 0.999938962981048 -0.9604257480449668 0.12389413508133487 0.999938962981048 -0.5258574042198086 -0.9708396148258529 0.999938962981048 0.6202536444900504 -1.1478080621009144 0.999938962981048 1.2774379877322517 0.055680101568944554 0.999938962981048
253 0.5037461209003019 0.45403189660128423 0.999938962981048 -0.6846757429565604 1.1255755311692106 0.999938962981048 -0.8132410169640054 0.15897708443713268 0.999938962981048 -0.4770050920941576 -0.8809867060351663 0.999938962981048 0.5742279774346014 -1.0957985772025314 0.999938962981048 1.198078796602829 0.06884082141207927 0.999938962981048
254 0.4638835979548976 0.32978895497190575 0.999938962981048 -0.6590130282249814 1.0498424036900211 0.999938962981048 -0.6610779137572481 0.197948157952948 0.999938962981048 -0.4316111420542082 -0.7910330833373526 0.999938962981048 0.5259155838962101 -1.0425187498101496 0.999938962981048 1.114887243645926 0.07938611064470441 0.999938962981048
255 0.4248183149070179 0.21698729328127503 0.999938962981048 -0.6310092824312075 0.9631441776821684 0.999938962981048 -0.5066825333506356 0.24129926525670875 0.999938962981048 -0.39074452600203186 -0.7043072739892324 0.999938962981048 0.47474060444445404 -0.9901654797895013 0.999938962981048 1.0309422430864092 0.0869823722874709 0.999938962981048
256 0.38724995791992034 0.11690545551952482 0.999938962981048 -0.6008234317730071 0.8708851881915012 0.999938962981048 -0.35267715559367613 0.28869934504276357 0.999938962981048 -0.35490895405588674 -0.6229860962770427 0.999938962981048 0.42010066775346444 -0.9406560171440983 0.999938962981048 0.9487919782582289 0.09167710748199077 0.999938962981048
257 0.35216399439024576 0.029917803482496157 0.999938962981048 -0.5683380001226369 0.778744131546472 0.999938962981048 -0.19926790864543503 0.33739548999929286 0.999938962981048 -0.3242929592531764 -0.5486378889850251 0.999938962981048 0.36229592336394234 -0.8950292469056496 0.999938962981048 0.8701534190916417 0.09356535665963484 0.999938962981048
258 0.32012785430534363 -0.04422834466735404 0.999938962981048 -0.5339061815341161 0.6906043394886027 0.999938962981048 -0.04529570351924237 0.383320005974866 0.999938962981048 -0.29879741024582906 -0.482338725926749 0.999938962981048 0.30154309107676563 -0.8539863554953264 0.999938962981048 0.7956331614654374 0.09319451991655367 0.999938962981048
259 0.2914663266636111 -0.10650626128569152 0.999938962981048 -0.49815383481145625 0.6085703128575042 0.999938962981048 0.1092830866535675 0.42337272858396396 0.999938962981048 -0.27813491580784366 -0.4245346697341165 0.999938962981048 0.23788346189365708 -0.8175217336063951 0.999938962981048 0.7243152325851946 0.09118356796325304 0.999938962981048
260 0.26680148218266153 -0.15962747072682204 0.999938962981048 -0.4625280357021691 0.5340557255279008 0.999938962981048 0.2634691057287524 0.45534551721196986 0.999938962981048 -0.26191626674727536 -0.3751417012550858 0.999938962981048 0.17178713212593774 -0.7855547343114481 0.999938962981048 0.6558032217384545 0.08913056581318948 0.999938962981048
261 0.2464062319270431 -0.20573506102403874 0.999938962981048 -0.42813714865152125 0.46768219915260884 0.999938962981048 0.41455457516943894 0.4777394849367491 0.999938962981048 -0.24956081780863568 -0.3338883399802273 0.999938962981048 0.10368610740581752 -0.7578609307085472 0.999938962981048 0.5902519458386591 0.0889737224565523 0.999938962981048
262 0.23016827013671673 -0.24633129132412432 0.999938962981048 -0.39579202679032716 0.409487649447437 0.999938962981048 0.5600402441625972 0.489370854215804 0.999938962981048 -0.2405798150626697 -0.30014976334548915 0.999938962981048 0.031085957243560832 -0.7332298920703796 0.999938962981048 0.528329767660979 0.09193358046724368 0.999938962981048
263 0.21741104172408837 -0.28470372567353186 0.999938962981048 -0.3662711563213724 0.3596186521508228 0.999938962981048 0.6979895709328662 0.48962885359771674 0.999938962981048 -0.2345124286630681 -0.27338459171361945 0.999938962981048 -0.049110995817510654 -0.7100642287467968 0.999938962981048 0.4709614379568158 0.09846235669002229 0.999938962981048
264 0.2067991222963155 -0.3250251152490303 0.999938962981048 -0.3405070331274996 0.3176274168970646 0.999938962981048 0.8265867874094952 0.47914857974042147 0.999938962981048 -0.2303537355456899 -0.252611679141891 0.999938962981048 -0.1375368198971682 -0.6867394174011279 0.999938962981048 0.4186032273991804 0.10842816394974936 0.999938962981048
265 0.1975073488148477 -0.3694205711276651 0.999938962981048 -0.3189087366348317 0.28301864299501456 0.999938962981048 0.9444269908456979 0.45963530852181594 0.999938962981048 -0.2264546344947666 -0.23715372677177907 0.999938962981048 -0.2331986973712773 -0.6600320421984157 0.999938962981048 0.3715066561913085 0.12165665207404183 0.999938962981048
266 0.1882286866361387 -0.41850836016327936 0.999938962981048 -0.30155911435312 0.2551346343123999 0.999938962981048 1.0507253105240864 0.43284506261432787 0.999938962981048 -0.22178466203303052 -0.22628514079221002 0.999938962981048 -0.3333621256378423 -0.6213327560256793 0.999938962981048 0.3292845762003292 0.1375269230472811 0.999938962981048
267 0.1732747993741103 -0.47311086164012706 0.999938962981048 -0.28880759697557307 0.23248752779669277 0.999938962981048 1.1450934165436897 0.4006000817318148 0.999938962981048 -0.21567265773749913 -0.21914331211835705 0.999938962981048 -0.4354783268878062 -0.5654498421243678 0.999938962981048 0.2915866611937364 0.1554613997132121 0.999938962981048
268 0.14822095516301104 -0.5330853384171476 0.999938962981048 -0.28064087150889055 0.2138472478429973 0.999938962981048 1.2278111148916009 0.36459336170207457 0.999938962981048 -0.2054124490606994 -0.214507120184975 0.999938962981048 -0.5373006124029743 -0.49088458806471386 0.999938962981048 0.2580988730009878 0.17500799226979297 0.999938962981048
269 0.11130546103371093 -0.5978153070658845 0.999938962981048 -0.27667652796007436 0.19805853640883964 0.999938962981048 1.2990932696502184 0.32668624301956806 0.999938962981048 -0.18837109363115542 -0.21077956353451394 0.999938962981048 -0.6344851527434922 -0.39853978151469277 0.999938962981048 0.22737536050042714 0.1963409006516775 0.999938962981048
270 0.06339443758342843 -0.6655329319430668 0.999938962981048 -0.27670298381065117 0.18418960617771618 0.999938962981048 1.3595256852572903 0.2882242674575567 0.999938962981048 -0.16349692855743647 -0.20713924472630174 0.999938962981048 -0.7218727138183934 -0.2899729467327501 0.999938962981048 0.19739949579048538 0.22043720260891622 0.999938962981048
271 0.0067297261266511 -0.7343384622078174 0.999938962981048 -0.2799482752473015 0.1699373186082396 0.999938962981048 1.4098257497890407 0.25031696898425426 0.999938962981048 -0.13043921315814846 -0.20266831487820747 0.999938962981048 -0.7965886997624092 -0.16783164918955185 0.999938962981048 0.16708483041276545 0.24752531387859683 0.999938962981048
272 -0.056368357772404266 -0.8025682406575907 0.999938962981048 -0.28474894393232325 0.15227927805958855 0.999938962981048 1.4509361584565295 0.21394399281352394 0.999938962981048 -0.08761661249716238 -0.1956485660117052 0.999938962981048 -0.8574328211300448 -0.03563305879635048 0.999938962981048 0.13547455328591837 0.2767740504923507 0.999938962981048
273 -0.12360977898635098 -0.8687933678369139 0.999938962981048 -0.2890036554391998 0.1285015421271662 0.999938962981048 1.4837904276052445 0.17980261612445878 0.999938962981048 -0.03620839227554234 -0.182441936652175 0.999938962981048 -0.9045306872553833 0.10189728828193947 0.999938962981048 0.09888643857826628 0.30410810374232455 0.999938962981048
274 -0.19271959009372186 -0.9319208316885613 0.999938962981048 -0.28786567708997196 0.09494275860363464 0.999938962981048 1.5093048681822505 0.14833364993985848 0.999938962981048 0.02135780545622107 -0.16012084376099606 0.999938962981048 -0.9385034281041075 0.24039959172297282 0.999938962981048 0.05457736114919075 0.3260271377600306 0.999938962981048
275 -0.2614158839928316 -0.9908278972228103 0.999938962981048 -0.2758153623822119 0.049464269820161694 0.999938962981048 1.5283816256952798 0.11979882580083147 0.999938962981048 0.08373972225495939 -0.12540761920097834 0.999938962981048 -0.9604838487143627 0.37658839622444956 0.999938962981048 0.0017313436547182173 0.3408616742197981 0.999938962981048
276 -0.32820541921480234 -1.0449404175544332 0.999938962981048 -0.24896498865322048 -0.007933549570887162 0.999938962981048 1.5419096524015152 0.09433426509022982 0.999938962981048 0.14978787904997118 -0.0750437692187789 0.999938962981048 -0.9719806287763046 0.507541624795584 0.999938962981048 -0.06055566540682065 0.34786187923085515 0.999938962981048
277 -0.3916118978328895 -1.0937761858693094 0.999938962981048 -0.2061907956231669 -0.07635619146009871 0.999938962981048 1.5507637690282638 0.07198727962188314 0.999938962981048 0.21738433943976174 -0.008053880688872632 0.999938962981048 -0.974883971617613 0.6307530941414072 0.999938962981048 -0.13462963704585917 0.3470349724458257 0.999938962981048
278 -0.4506569331685128 -1.1371920110164346 0.999938962981048 -0.15020222963256646 -0.15485058964151188 0.999938962981048 1.5559432126834294 0.052522354808518516 0.999938962981048 0.2846162583532185 0.0742642368830341 0.999938962981048 -0.9708535264138971 0.7445734466058829 0.999938962981048 -0.22087135112903267 0.33886989323629174 0.999938962981048
279 -0.5046492267033574 -1.1751797679136213 0.999938962981048 -0.08408785320593778 -0.24198415877257606 0.999938962981048 1.5579925848734668 0.036192246546879366 0.999938962981048 0.34966668948373497 0.16824560368444522 0.999938962981048 -0.9613595950054669 0.8480016189156301 0.999938962981048 -0.3180307951757815 0.32423060494594114 0.999938962981048
280 -0.5530912182933372 -1.2079186901657355 0.999938962981048 -0.010654721638696966 -0.3358252897262452 0.999938962981048 1.5577352974726 0.022612307526391987 0.999938962981048 0.4111746271691574 0.2700356155225009 0.999938962981048 -0.9479077878058335 0.9405353827249902 0.999938962981048 -0.4228167185461462 0.30453700136186673 0.999938962981048
281 -0.5961065280355897 -1.2356366192862112 0.999938962981048 0.06688554477936617 -0.43347695470870085 0.999938962981048 1.5557232696005627 0.011557655186802476 0.999938962981048 0.4681455904558413 0.37625975638399156 0.999938962981048 -0.9318101449886667 1.0219448842062853 0.999938962981048 -0.5317317092379532 0.2812209883423867 0.999938962981048
282 -0.6335849864657133 -1.2587132474487754 0.999938962981048 0.1456070779096579 -0.5319350079593638 0.999938962981048 1.5524130022320666 0.0027852788319387522 0.999938962981048 0.5202251495962897 0.4837673685856772 0.999938962981048 -0.9140404905269824 1.0924158674619777 0.999938962981048 -0.6418083693318108 0.255537092682009 0.999938962981048
283 -0.6657035253488407 -1.2775396602862923 0.999938962981048 0.22327651262400902 -0.6288307692587007 0.999938962981048 1.5481933920740136 -0.003959580212143413 0.999938962981048 0.5669026093599988 0.5893210155570392 0.999938962981048 -0.8955468059745928 1.152439724883082 0.999938962981048 -0.7504899033164841 0.22848742978910272 0.999938962981048
284 -0.6928050515758162 -1.2925139526808012 0.999938962981048 0.29811482398312145 -0.7222054677707368 0.999938962981048 1.5434041807815693 -0.008938947721716104 0.999938962981048 0.6080567243713648 0.6905955273834347 0.999938962981048 -0.8770397490873321 1.2027051988272333 0.999938962981048 -0.8551289216265557 0.2011698348699413 0.999938962981048
285 -0.7152098464246394 -1.304149456676146 0.999938962981048 0.3687159857541087 -0.8104207591124089 0.999938962981048 1.5383481063171622 -0.012417701164021864 0.999938962981048 0.6438031717908903 0.785980370144451 0.999938962981048 -0.85907949052113 1.2439968731943325 0.999938962981048 -0.9538247969559317 0.17439830474438836 0.999938962981048
286 -0.7333884968340564 -1.312972551214439 0.999938962981048 0.4339692250961919 -0.8921310628913337 0.999938962981048 1.533297842850115 -0.014659945035567508 0.999938962981048 0.6742855594555558 0.8740646977549581 0.999938962981048 -0.8420514626846497 1.2771474899038504 0.999938962981048 -1.0453478146940887 0.1487940702823405 0.999938962981048
287 -0.7477632475760817 -1.3192349391154754 0.999938962981048 0.49338589192779797 -0.966704525512124 0.999938962981048 1.528498511586948 -0.01592559778128815 0.999938962981048 0.6998600821706474 0.9539884226748372 0.999938962981048 -0.8262192907501252 1.303020865123024 0.999938962981048 -1.1287828550813515 0.12474581578563014 0.999938962981048
288 -0.758896899173255 -1.3233145883513986 0.999938962981048 0.5464213215155019 -1.0334996097574884 0.999938962981048 1.5241664654470972 -0.016466260139392813 0.999938962981048 0.7209281509980634 1.0253022466272665 0.999938962981048 -0.8117610060674144 1.3224990082658707 0.999938962981048 -1.203558089791463 0.10264404665868027 0.999938962981048
289 -0.7670897684764706 -1.3258024391117733 0.999938962981048 0.5930641830384517 -1.0924517199995365 0.999938962981048 1.5204840340393193 -0.01651989123919253 0.999938962981048 0.7378645791532331 1.0880354906941239 0.999938962981048 -0.7987935830691653 1.336472022038478 0.999938962981048 -1.2695143992956597 0.082681585838188 0.999938962981048
290 -0.7728551845860286 -1.3269162349569081 0.999938962981048 0.6334325312044577 -1.1436471812332556 0.999938962981048 1.5175890536465062 -0.016303601311283358 0.999938962981048 0.751172247738863 1.1423050725567934 0.999938962981048 -0.7873893831193973 1.3458291052480253 0.999938962981048 -1.3267906163202903 0.06493649924752659 0.999938962981048
291 -0.7765189212874345 -1.3270081431201386 0.999938962981048 0.6677735420388295 -1.187423856789048 0.999938962981048 1.5155585173345516 -0.016002701406154587 0.999938962981048 0.7613060824706415 1.1884726683426776 0.999938962981048 -0.7775863479546983 1.351448980092999 0.999938962981048 -1.3757658943732505 0.04932756455823015 0.999938962981048
292 -0.7785896445422281 -1.3261974110272647 0.999938962981048 0.6964889874801281 -1.224210881651779 0.999938962981048 1.51438373368628 -0.015756498747048635 0.999938962981048 0.7686877734419592 1.227040995729752 0.999938962981048 -0.7694413119409439 1.3542427421756458 0.999938962981048 -1.416901461266013 0.03595569536636077 0.999938962981048
293 -0.7793856051820397 -1.3247878836431288 0.999938962981048 0.7200666161835535 -1.2545214061906556 0.999938962981048 1.5139340234331433 -0.015637359996338508 0.999938962981048 0.7737147765535705 1.2586090585288716 0.999938962981048 -0.7627463415937927 1.3547673790195491 0.999938962981048 -1.4508375200907622 0.024642564674007893 0.999938962981048
294 -0.7790664562208356 -1.322942461753942 0.999938962981048 0.7389226683572915 -1.278986873673104 0.999938962981048 1.513903885345364 -0.015620390433464863 0.999938962981048 0.7767663893108321 1.2838403085313417 0.999938962981048 -0.757352752548294 1.3535818943479716 0.999938962981048 -1.4782251925487198 0.015252944047302815 0.999938962981048
295 -0.777962651655355 -1.3208282484457665 0.999938962981048 0.7536597316177152 -1.298275043804093 0.999938962981048 1.513933895213018 -0.015618355866167161 0.999938962981048 0.7782073774870095 1.3034399370062661 0.999938962981048 -0.7530871844820131 1.351084623117191 0.999938962981048 -1.4997397738970442 0.00762904596326752 0.999938962981048
296 -0.7762376972259052 -1.3185035439619577 0.999938962981048 0.7647668481244498 -1.3130123866997825 0.999938962981048 1.5139369894507853 -0.01561815240943736 0.999938962981048 0.778388845230473 1.3181380403045362 0.999938962981048 -0.7497968071281615 1.3476120124668869 0.999938962981048 -1.5160708817811992 0.0015979427982429606 0.999938962981048
297 -0.7741831600843203 -1.3162075033288219 0.999938962981048 0.7728626091082488 -1.323868582659014 0.999938962981048 1.5139369894507853 -0.01561815240943736 0.999938962981048 0.777648073523821 1.3286750917767125 0.999938962981048 -0.7473435422457574 1.3434565107237635 0.999938962981048 -1.5279148010577492 -0.003023235488465808 0.999938962981048
298 -0.7718705476179644 -1.3139203822952394 0.999938962981048 0.7783938643006797 -1.3314238424723746 0.999938962981048 1.5139369894507853 -0.01561815240943736 0.999938962981048 0.7763060556258543 1.3357896262828448 0.999938962981048 -0.7455994918480054 1.338878930930112 0.999938962981048 -1.5359678780441461 -0.006422791985784022 0.999938962981048
299 -0.7694727832118167 -1.3117521979685258 0.999938962981048 0.7817653813287275 -1.336257200460756 0.999938962981048 1.5138777581102931 -0.015563861252683203 0.999938962981048 0.7746625765506285 1.3402055612353247 0.999938962981048 -0.744444544053485 1.3341159836879504 0.999938962981048 -1.540919859665651 -0.00879107918532191 0.999938962981048
300 -0.7669965519736346 -1.3096594288583792 0.999938962981048 0.7834064947485384 -1.3388590290234452 0.999938962981048 1.5138602780217383 -0.015517373156034266 0.999938962981048 0.772716876749902 1.342677727577623 0.999938962981048 -0.7437651575263813 1.3293841661496395 0.999938962981048 -1.5434463590805645 -0.010317825079560649 0.999938962981048
301 -0.764652151159354 -1.3078039446916407 0.999938962981048 0.7836595617174761 -1.3396583478767194 0.999938962981048 1.5137038447576212 -0.015320482850864191 0.999938962981048 0.7711505177832786 1.3436297319937913 0.999938962981048 -0.7434536991824449 1.3248809481423576 0.999938962981048 -1.5441993456087422 -0.011189229782511483 0.999938962981048
302 -0.7624250389111435 -1.3061301830602225 0.999938962981048 0.7827575285348322 -1.3389762375255845 0.999938962981048 1.5133560028636623 -0.014916945148075884 0.999938962981048 0.7696455942717061 1.3433729152043385 0.999938962981048 -0.7434086123233721 1.320783581804942 0.999938962981048 -1.5437938703573852 -0.011583872493662772 0.999938962981048
303 -0.760458696729699 -1.3047128500256682 0.999938962981048 0.7811139825826355 -1.3372734943778566 0.999938962981048 1.5128035719230977 -0.014293469071954201 0.999938962981048 0.7681322965376501 1.3420877447415271 0.999938962981048 -0.7435354157883127 1.3172446457913183 0.999938962981048 -1.5426892080475314 -0.011641591684384835 0.999938962981048
304 -0.7585620514297524 -1.3034135580409554 0.999938962981048 0.7790598083193191 -1.3347950074544848 0.999938962981048 1.512060244879971 -0.013465854662398783 0.999938962981048 0.7665814034615099 1.3399576057636404 0.999938962981048 -0.7437485272935255 1.3143846946896807 0.999938962981048 -1.5411702351894228 -0.011498646847914152 0.999938962981048
305 -0.7568298453220538 -1.3023700738039496 0.999938962981048 0.7765233441165945 -1.3318417316457247 0.999938962981048 1.5111577291940246 -0.012469335256020564 0.999938962981048 0.7649917377493949 1.3371668618580284 0.999938962981048 -0.743974546291486 1.3122801427503665 0.999938962981048 -1.5391715591652644 -0.011134748120577851 0.999938962981048
306 -0.7553356217741564 -1.3014387248377897 0.999938962981048 0.7736718475369307 -1.3285972435569888 0.999938962981048 1.510139427907953 -0.011351772282396757 0.999938962981048 0.7633811733340526 1.3338993965813184 0.999938962981048 -0.7441576004793615 1.3109452788054465 0.999938962981048 -1.5367285842718341 -0.010580896632879354 0.999938962981048
307 -0.7540373712100312 -1.3006653526046574 0.999938962981048 0.7708795346125682 -1.3252422985976862 0.999938962981048 1.5090560278860266 -0.01016875734942694 0.999938962981048 0.7617799347252736 1.3303371659495555 0.999938962981048 -0.7442669196170675 1.3103060479020159 0.999938962981048 -1.533912011958233 -0.009872833068101642 0.999938962981048
308 -0.752957987456914 -1.299982957319877 0.999938962981048 0.7681247615742005 -1.3218992336039976 0.999938962981048 1.5079620311594197 -0.008979737617137688 0.999938962981048 0.760226189840419 1.3266578512681186 0.999938962981048 -0.744307369711393 1.3101605972981034 0.999938962981048 -1.5308158392336462 -0.009049154510144583 0.999938962981048
309 -0.7520107096420214 -1.2994755984029882 0.999938962981048 0.7655357985884406 -1.3187341115365512 0.999938962981048 1.5069122982811498 -0.007844478382178383 0.999938962981048 0.7587620937835965 1.3230326589026036 0.999938962981048 -0.7443263123806766 1.310165673119647 0.999938962981048 -1.5275490827587324 -0.008149856101478746 0.999938962981048
310 -0.7511433491125477 -1.298982428473664 0.999938962981048 0.7630337794452308 -1.3156650073876113 0.999938962981048 1.505958982228448 -0.006819605726307822 0.999938962981048 0.7574306360905361 1.3196227282314201 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5242291098683995 -0.007215632955789322 0.999938962981048
311 -0.7505026080609669 -1.2986734557634267 0.999938962981048 0.7607751860357926 -1.3128415116581278 0.999938962981048 1.5051479448327203 -0.0059548637603015955 0.999938962981048 0.756272392956349 1.3165745579903116 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5209763093712843 -0.006286736655800145 0.999938962981048
312 -0.7500997757454804 -1.2985425906993189 0.999938962981048 0.7587144416978194 -1.3102543340993624 0.999938962981048 1.5045143821066296 -0.00528849669779409 0.999938962981048 0.7553221247513944 1.3140132010686096 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5179094735058503 -0.005401760399952789 0.999938962981048
313 -0.7497094496608557 -1.2983795498011241 0.999938962981048 0.75688282248743 -1.3079426747477125 0.999938962981048 1.5040771844423846 -0.00484096960130915 0.999938962981048 0.7546049021015315 1.3120322825311648 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5151409490060719 -0.004596662810423266 0.999938962981048
314 -0.7494194998016352 -1.2982749221778025 0.999938962981048 0.75526627399521 -1.3059078207495742 0.999938962981048 1.5038308454390097 -0.004605812122970347 0.999938962981048 0.7541307406587993 1.310679853841795 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5127704702902733 -0.003903511281688285 0.999938962981048
315 -0.7492585038319604 -1.298231607558719 0.999938962981048 0.7538797990356428 -1.3041548765375925 0.999938962981048 1.5037337697338877 -0.004536508379213183 0.999938962981048 0.7538869863094362 1.3099375871755692 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.510877463898707 -0.003348024486968991 0.999938962981048
316 -0.7491409863770673 -1.298224133349684 0.999938962981048 0.7526374697546724 -1.302574063783525 0.999938962981048 1.5036962450365006 -0.00453382976775227 0.999938962981048 0.7538276147392332 1.3096910542524944 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5095103524153353 -0.0029462857514041757 0.999938962981048
317 -0.7490637970366533 -1.2981135428428998 0.999938962981048 0.7516657225002977 -1.3013167910296157 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.753859090955329 1.3096898429314072 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5086716850540796 -0.0027003317616335265 0.999938962981048
318 -0.7490497920785247 -1.298156765977097 0.999938962981048 0.7508349958385717 -1.3003006033151587 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5082969931120507 -0.0025918335153151746 0.999938962981048
319 -0.7490733450207913 -1.2982167068258212 0.999938962981048 0.7501922656677821 -1.2994763657221542 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5082246894411984 -0.0025730808802670543 0.999938962981048
320 -0.7489564672536384 -1.298306089205603 0.999938962981048 0.7496933430229695 -1.2988294212419125 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5082178589231032 -0.002573575039928812 0.999938962981048
321 -0.7490096861416191 -1.2983645719477634 0.999938962981048 0.7494481756619095 -1.2983941758438928 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
322 -0.7491164497073782 -1.2984480896402077 0.999938962981048 0.749195182869927 -1.2980464137784344 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
323 -0.7492027897732448 -1.2985232411165692 0.999938962981048 0.7488818113498366 -1.297735250022893 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
324 -0.7492370367921337 -1.2985701864021564 0.999938962981048 0.7487848908275698 -1.2975774551999597 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
325 -0.7493127066828367 -1.29864362627523 0.999938962981048 0.7487456064885001 -1.2974932926391622 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7443362732830748 1.3101697846410636 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
326 -0.7493854398734492 -1.2987113591163866 0.999938962981048 0.7487518629006825 -1.297467755287332 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7440471835230562 1.310148453474532 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
327 -0.7495868808745761 -1.2987497372017232 0.999938962981048 0.7487971748808537 -1.297521890672525 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.744095328708835 1.3100577352035174 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
328 -0.7496570292934351 -1.2987955149659391 0.999938962981048 0.7488558241090177 -1.2975885751463643 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7442153010669756 1.3098315532517908 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
329 -0.7497096926786079 -1.2988828318124932 0.999938962981048 0.7489476550340264 -1.2978308619698655 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7444177767774428 1.309449274422447 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
330 -0.7497792070613034 -1.2989303050494574 0.999938962981048 0.7490318250125162 -1.2979433439884343 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7447005639707438 1.3089143856200316 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
331 -0.7498402440802556 -1.29897353960455 0.999938962981048 0.7491209150409884 -1.298063147976714 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.745052854950036 1.308246973369227 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
332 -0.7498821222571478 -1.2990416138950767 0.999938962981048 0.749320533997617 -1.2980678540910033 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.745458038321065 1.3074781411176069 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
333 -0.749921158515586 -1.299061833585016 0.999938962981048 0.7494187343663263 -1.2981966989522333 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.745895778065621 1.3066459318591592 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
334 -0.7498519787532768 -1.2990325567738463 0.999938962981048 0.7494323050950441 -1.2983203993488226 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7463439668674378 1.3057921918629203 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
335 -0.7498735548214152 -1.2990541328419845 0.999938962981048 0.7495290326395438 -1.2984421795047836 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7467800111392461 1.3049599826044707 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
336 -0.7499948925060852 -1.2990203347701523 0.999938962981048 0.7496947725184195 -1.2985727085356102 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7471818035647797 1.3041911503528463 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
337 -0.750017937983939 -1.2990179481567763 0.999938962981048 0.7497659823738637 -1.2986691938865378 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7475290081258286 1.3035237381020364 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
338 -0.7500375218715977 -1.299012099953205 0.999938962981048 0.7498287148655646 -1.2987565106153534 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7538954842778796 1.3097089551479675 0.999938962981048 -0.7478050134281383 1.302988849299614 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
339 -0.750009093974214 -1.299019438524419 0.999938962981048 0.7498830103787407 -1.298834542747011 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7535003431683939 1.3095442742331105 0.999938962981048 -0.7479990117748656 1.3026065704702636 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
340 -0.7500289162877284 -1.2990159516198738 0.999938962981048 0.7498641649636572 -1.2988921504368467 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7534786352301533 1.3094791504183898 0.999938962981048 -0.7481088112965177 1.3023803885185303 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
341 -0.7499998124383266 -1.2990203590248317 0.999938962981048 0.7499069344411542 -1.2989349199143432 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7534165693889191 1.3092929497156764 0.999938962981048 -0.7481450881730588 1.3022896702475102 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
342 -0.750022109082383 -1.2990206144054144 0.999938962981048 0.7499948713126758 -1.2988728074476077 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.753305770127054 1.3089602966672387 0.999938962981048 -0.748137446889315 1.3022785119174811 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
343 -0.7500410854256402 -1.2990216316890635 0.999938962981048 0.7500153735814068 -1.2989187418075685 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7531462920764569 1.308481001827544 0.999938962981048 -0.7481221876345776 1.3022785119174811 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
344 -0.7499907395397808 -1.2990203558458204 0.999938962981048 0.7500281755780707 -1.2989569758954624 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7529435293130333 1.3078717822046735 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
345 -0.7499855271384902 -1.2990203558458204 0.999938962981048 0.7500091747446517 -1.2990371602178412 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7527065954737715 1.3071606043861308 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
346 -0.7499923850902762 -1.2990203558458204 0.999938962981048 0.7500300584947511 -1.2990580439679402 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7524472240542807 1.306382490127658 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
347 -0.7499927677490561 -1.2990203558458204 0.999938962981048 0.7499921828109581 -1.2990201682841478 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7521784716076192 1.305576615446453 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
348 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.7499890473637847 -1.2990170328369743 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.751913745790994 1.3047838800903433 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
349 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.7499825916158117 -1.2990105770890015 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7516663127367347 1.3040444761827663 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
350 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.7499924562059387 -1.2990187250129706 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7514486309905328 1.3033954162470491 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5082159896643978 -0.002573727632476274 0.999938962981048
351 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.7499931375740493 -1.29901351261168 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7512709739398332 1.3028679141719757 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5083733730997047 -0.002592861748891566 0.999938962981048
352 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.299020370563466 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7511403560144277 1.3024836900231278 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5083214951658321 -0.0025769843530478453 0.999938962981048
353 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990207500432343 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7510592179886274 1.3022500693024504 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5081733813745577 -0.0025317360708451107 0.999938962981048
354 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7510229968036569 1.3021529349622292 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.507909141122493 -0.002451115988423379 0.999938962981048
355 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7510165763780323 1.3021468983727964 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5075287571016855 -0.002335067943247736 0.999938962981048
356 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7510165715506446 1.3021618040508214 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5070455857519374 -0.0021875731172660705 0.999938962981048
357 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7510165715506446 1.302166610716064 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5064817803085668 -0.0020151916948628777 0.999938962981048
358 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7510165715506446 1.302166610716064 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.505865075644473 -0.0018263743125374258 0.999938962981048
359 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7510165715506446 1.302166610716064 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.505226529994624 -0.0016306484674667367 0.999938962981048
360 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7510165715506446 1.302166610716064 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5045985805784878 -0.0014378895819648126 0.999938962981048
361 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7510165715506446 1.302166610716064 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.504013098516022 -0.0012578315534676205 0.999938962981048
362 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7510165715506446 1.302166610716064 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.503499411247098 -0.0010994865260813274 0.999938962981048
363 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7510165715506446 1.302166610716064 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.5030822234580408 -0.0009702265095101122 0.999938962981048
364 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.7498813404558423 -1.2986687071446235 0.999938962981048 1.503671173233229 -0.004533829767752264 0.999938962981048 0.7510165715506446 1.302166610716064 0.999938962981048 -0.7481205684581024 1.3022785119174811 0.999938962981048 -1.502778814488723 -0.0008751840765359752 0.999938962981048
365 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.7470086901457171 -1.2895705886770714 0.999938962981048 1.5040602619759829 -0.004586140400400783 0.999938962981048 0.7510165715506446 1.302166610716064 0.999938962981048 -0.7481318475905696 1.3021630692973771 0.999938962981048 -1.5025951160212014 -0.0008161030915257193 0.999938962981048
366 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.737263526411288 -1.258706466501184 0.999938962981048 1.5004865554664661 -0.005258173991823917 0.999938962981048 0.7510594002519481 1.3020708963342758 0.999938962981048 -0.7463562163049344 1.2972031498024594 0.999938962981048 -1.5025751411151402 -0.0007608198477318395 0.999938962981048
367 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.718719360335435 -1.199975239859386 0.999938962981048 1.485353627577535 -0.008103927275229074 0.999938962981048 0.74957252363499 1.3003279856711116 0.999938962981048 -0.738919539621964 1.2762002150338128 0.999938962981048 -1.5005342923258254 -0.001113949144081936 0.999938962981048
368 -0.7495741904965705 -1.2981137844478432 0.999938962981048 0.6910873077341885 -1.1132608932029242 0.999938962981048 1.4543440936521044 -0.013935307753553262 0.999938962981048 0.7411873130744546 1.2904988536488702 0.999938962981048 -0.7237075093340536 1.233162022768155 0.999938962981048 -1.4889909023056147 -0.003177771589221909 0.999938962981048
369 -0.7461737138521919 -1.2907419026108466 0.999938962981048 0.6546535096578529 -1.005732826418098 0.999938962981048 1.4064611464066075 -0.023187516907345038 0.999938962981048 0.7224171725068554 1.268496393424046 0.999938962981048 -0.7002701122400292 1.1669162463797267 0.999938962981048 -1.463094062097337 -0.007802369079213087 0.999938962981048
370 -0.7376890931324119 -1.2723481932577547 0.999938962981048 0.6104174299838103 -0.88520827222877 0.999938962981048 1.3418604232925908 -0.038000603870416386 0.999938962981048 0.6920861183837016 1.23313135602225 0.999938962981048 -0.6702793875357689 1.0814197229469988 0.999938962981048 -1.421313730820254 -0.01540647534458678 0.999938962981048
371 -0.7233893538727256 -1.2411980644916354 0.999938962981048 0.5596325062830644 -0.7577125900328421 0.999938962981048 1.2620433604461023 -0.060616035187173296 0.999938962981048 0.6510506505540403 1.1865126054172876 0.999938962981048 -0.6359416676848444 0.9825171412320767 0.999938962981048 -1.3659171575075462 -0.026211737418426983 0.999938962981048
372 -0.7027175580008436 -1.198223053546683 0.999938962981048 0.5045001444933696 -0.6287008502498209 0.999938962981048 1.1693064034121428 -0.09151653067003082 0.999938962981048 0.6008592544049666 1.1327209180989577 0.999938962981048 -0.5989758520419395 0.8749320460437169 0.999938962981048 -1.3010187225656658 -0.04088963880548886 0.999938962981048
373 -0.6750583844290696 -1.146004366149859 0.999938962981048 0.4475893646022963 -0.5034867461864561 0.999938962981048 1.067260039626774 -0.12967996444680246 0.999938962981048 0.543360052454729 1.0749217516970402 0.999938962981048 -0.5610474437555275 0.7630122992211836 0.999938962981048 -1.2300664435772468 -0.05943904554064293 0.999938962981048
374 -0.6405576431073221 -1.0870645930626515 0.999938962981048 0.39092267309221795 -0.3856461118175746 0.999938962981048 0.9617264066516223 -0.1711362009277241 0.999938962981048 0.48008917127154704 1.0156489188833004 0.999938962981048 -0.5237535064504979 0.6507989618648334 0.999938962981048 -1.1559281727824267 -0.08124554620443307 0.999938962981048
375 -0.6001082011864456 -1.0237877731328757 0.999938962981048 0.33610299497861396 -0.27734051747784405 0.999938962981048 0.8573130449322348 -0.21276900441171953 0.999938962981048 0.4105288973096932 0.9569910965559949 0.999938962981048 -0.4881503460233083 0.5414585167767584 0.999938962981048 -1.0815231715098557 -0.1057407058887141 0.999938962981048
376 -0.5559037856432791 -0.9590544622833914 0.999938962981048 0.28425128147253564 -0.18013905243367762 0.999938962981048 0.7570855984402973 -0.25256243331043243 0.999938962981048 0.3343779815614741 0.90062507029286 0.999938962981048 -0.45481093277174384 0.4374837899879309 0.999938962981048 -1.0090702525509327 -0.1318764671719599 0.999938962981048
377 -0.5103583890307684 -0.8956293043830132 0.999938962981048 0.23648245249400657 -0.09477149266230803 0.999938962981048 0.6636807547758738 -0.2887540119115321 0.999938962981048 0.2524202290690009 0.8475622514026117 0.999938962981048 -0.4239016642768028 0.3407690378300378 0.999938962981048 -0.9401802531273061 -0.15890532013847186 0.999938962981048
378 -0.46521951615466123 -0.8353921887513134 0.999938962981048 0.19335390824940465 -0.021423534816563762 0.999938962981048 0.5788329458256556 -0.31990886351165126 0.999938962981048 0.16571081164578905 0.797793813418987 0.999938962981048 -0.3955979515587692 0.2533178148146488 0.999938962981048 -0.8760041046468963 -0.18586121385137333 0.999938962981048
379 -0.4217338380012974 -0.7795615333228619 0.999938962981048 0.15512990253100764 0.04129591234085905 0.999938962981048 0.5034870458364477 -0.3453553038573444 0.999938962981048 0.07539415338120782 0.7496936400851276 0.999938962981048 -0.3698975588306996 0.17611521910211994 0.999938962981048 -0.8176879992003891 -0.21170212477052056 0.999938962981048
380 -0.38101230213932985 -0.7294726624105349 0.999938962981048 0.12231746116596465 0.09762420079514394 0.999938962981048 0.43795377208933095 -0.3649733058408144 0.999938962981048 -0.01721335171835752 0.7023764985871737 0.999938962981048 -0.3468419541770222 0.10943721007573375 0.999938962981048 -0.7658166912098725 -0.2357091134621473 0.999938962981048
381 -0.34375529635164465 -0.6858412400066898 0.999938962981048 0.09508731131334748 0.15073214893125322 0.999938962981048 0.3818289036295228 -0.37883554896270766 0.999938962981048 -0.11065445130116183 0.6555430440275501 0.999938962981048 -0.3259873045124987 0.05335502502460088 0.999938962981048 -0.7205328412846752 -0.25746206426768203 0.999938962981048
382 -0.3101632647249586 -0.6488753911605605 0.999938962981048 0.07313189162627046 0.2024734292326444 0.999938962981048 0.334564968656524 -0.3873145104537555 0.999938962981048 -0.20444830811829465 0.6080345471188067 0.999938962981048 -0.3073178995159987 0.007381871116303986 0.999938962981048 -0.6816558819302732 -0.27703547060812544 0.999938962981048
383 -0.28051801037192653 -0.6187115721108417 0.999938962981048 0.053663193915124814 0.2559988008754499 0.999938962981048 0.29533234974811945 -0.3909478858302202 0.999938962981048 -0.29819737019219844 0.5589235581288764 0.999938962981048 -0.290664689957779 -0.0292743747512023 0.999938962981048 -0.6487212331265836 -0.29462944807232727 0.999938962981048
384 -0.2543752718649788 -0.5954212135954186 0.999938962981048 0.032174949970030675 0.31546706859568796 0.999938962981048 0.26367745307663726 -0.3900058713986662 0.999938962981048 -0.3911757837392973 0.5080079092404275 0.999938962981048 -0.275937199171691 -0.057381923391698446 0.999938962981048 -0.6212851623393371 -0.310346993097531 0.999938962981048
385 -0.23143658406849812 -0.5786960554735827 0.999938962981048 0.006290778592903883 0.3825812388104012 0.999938962981048 0.2388505985212798 -0.3842998367497311 0.999938962981048 -0.48279692931751717 0.4546427843802676 0.999938962981048 -0.26250036334956417 -0.07787298669631561 0.999938962981048 -0.5986497781337976 -0.32452983928390206 0.999938962981048
386 -0.21122392574897367 -0.5677147167884526 0.999938962981048 -0.024846806618573795 0.45707012771794203 0.999938962981048 0.22018268189072684 -0.37401243374972415 0.999938962981048 -0.573407693586734 0.39550215346395734 0.999938962981048 -0.24999180768792645 -0.09163809053288104 0.999938962981048 -0.5797416226696004 -0.3375948775950164 0.999938962981048
387 -0.19192001162297143 -0.5610897873624168 0.999938962981048 -0.06209430633771746 0.5364244590808588 0.999938962981048 0.20706371683165234 -0.3595507215041454 0.999938962981048 -0.6629963385771896 0.3287631742960594 0.999938962981048 -0.23813007652828486 -0.09969082760060177 0.999938962981048 -0.5636678888438746 -0.3498617060568979 0.999938962981048
388 -0.17212127930913143 -0.5572460976576088 0.999938962981048 -0.10538883406739939 0.6179614101903687 0.999938962981048 0.19867872691771296 -0.3414305637273124 0.999938962981048 -0.7510207658418209 0.2543093442327629 0.999938962981048 -0.22738688712454277 -0.10388939211454146 0.999938962981048 -0.5497804545292722 -0.3615883219319213 0.999938962981048
389 -0.15119476785644317 -0.5552665156000822 0.999938962981048 -0.15411420026111594 0.6994245798597205 0.999938962981048 0.19450315866579024 -0.3199847820730106 0.999938962981048 -0.8352757410890059 0.17111762278845344 0.999938962981048 -0.21801087031181962 -0.10618506869203118 0.999938962981048 -0.5369418800422486 -0.3731185720386319 0.999938962981048
390 -0.12818502161981044 -0.5541405243607666 0.999938962981048 -0.20679157838291892 0.7790782782557286 0.999938962981048 0.19387357570867286 -0.29579219951674507 0.999938962981048 -0.9126880112066573 0.07775010978444723 0.999938962981048 -0.21032097135913086 -0.10773069026082488 0.999938962981048 -0.5238406249026295 -0.3853448947145757 0.999938962981048
391 -0.10157570478993874 -0.5530760688919878 0.999938962981048 -0.2616034065753561 0.8550333745549289 0.999938962981048 0.19619293768713755 -0.26906694060871417 0.999938962981048 -0.9814864970178624 -0.02550928822075613 0.999938962981048 -0.2039171001426868 -0.10944243954786607 0.999938962981048 -0.5097839313081168 -0.3986195868261148 0.999938962981048
392 -0.07074401265078972 -0.551554609693744 0.999938962981048 -0.31698862104512604 0.9260652581084954 0.999938962981048 0.20074927073464213 -0.23893101608918765 0.999938962981048 -1.0405216280847696 -0.13687546731164424 0.999938962981048 -0.198500816370262 -0.11193167859423765 0.999938962981048 -0.4942220164346632 -0.4131391338842873 0.999938962981048
393 -0.03551107847897399 -0.548966393304751 0.999938962981048 -0.37172128043277225 0.9914894489065905 0.999938962981048 0.2065693575984018 -0.20499037053992233 0.999938962981048 -1.0872080073305426 -0.2528838563223448 0.999938962981048 -0.1936919537244532 -0.11555865273673883 0.999938962981048 -0.47541643342197865 -0.4302645658058863 0.999938962981048
394 0.00579971728813543 -0.5427511022223707 0.999938962981048 -0.4244584004208811 1.050576967961992 0.999938962981048 0.21240938522331812 -0.16733591921291607 0.999938962981048 -1.119903300123994 -0.37013790421644094 0.999938962981048 -0.18913984593627733 -0.12057788622665702 0.999938962981048 -0.45202382400665786 -0.4508357855279436 0.999938962981048
395 0.05522865039378607 -0.5298477412492643 0.999938962981048 -0.47422003272982366 1.1031216652157267 0.999938962981048 0.21680966813656538 -0.12390132730211453 0.999938962981048 -1.1383419452749115 -0.48597095273394175 0.999938962981048 -0.1844858680228395 -0.12740396206527466 0.999938962981048 -0.42374660799565966 -0.47500274984417196 0.999938962981048
396 0.11295421479288542 -0.5092085216492147 0.999938962981048 -0.5201982646965848 1.1492110683887586 0.999938962981048 0.21676231994089315 -0.07156548167873575 0.999938962981048 -1.1439080098183008 -0.5979287313652435 0.999938962981048 -0.17899294899996437 -0.13710263699672265 0.999938962981048 -0.38859590907965935 -0.5022246608764319 0.999938962981048
397 0.1778120286803157 -0.478733594065082 0.999938962981048 -0.5622644306620047 1.1888434656423352 0.999938962981048 0.20800036050028115 -0.010250992724584124 0.999938962981048 -1.138544440648742 -0.7037963951961348 0.999938962981048 -0.17235931767790788 -0.14999836740064643 0.999938962981048 -0.3418910391736312 -0.5314370346625759 0.999938962981048
398 0.24651594337612126 -0.4321993863251421 0.999938962981048 -0.599988917965293 1.2224345314383256 0.999938962981048 0.18606975959125924 0.05746321565718639 0.999938962981048 -1.1242451946068477 -0.8020881590701228 0.999938962981048 -0.1643998249002938 -0.16634545617490906 0.999938962981048 -0.28155911753366497 -0.5615588028089276 0.999938962981048
399 0.31630452463561 -0.36613096498129943 0.999938962981048 -0.6332777520858209 1.2503959776597706 0.999938962981048 0.1454295861703947 0.1252187363520322 0.999938962981048 -1.10289401126594 -0.891906878770826 0.999938962981048 -0.1540364476486419 -0.18889737366961412 0.999938962981048 -0.20753074622307707 -0.5916238943625824 0.999938962981048
400 0.38527857982874625 -0.28041972758625594 0.999938962981048 -0.6622889207065346 1.2731888718723832 0.999938962981048 0.0829613609786793 0.18718728512081864 0.999938962981048 -1.0765041457142115 -0.9726565959803516 0.999938962981048 -0.14057628906833727 -0.219489531420316 0.999938962981048 -0.1187395336373975 -0.6202765525625016 0.999938962981048
401 0.4510225639854202 -0.17779254534839248 0.999938962981048 -0.6870148160999325 1.2913741467529045 0.999938962981048 -0.0011541623406482926 0.24022633925262155 0.999938962981048 -1.0469424236536895 -1.044067166786937 0.999938962981048 -0.12390046896826283 -0.25853158284132227 0.999938962981048 -0.014959171959533123 -0.643824245810821 0.999938962981048
402 0.5117663127775495 -0.062413529833412654 0.999938962981048 -0.7077974829383213 1.3055001688169467 0.999938962981048 -0.10369241703282116 0.2824461927584399 0.999938962981048 -1.0156885259502653 -1.1063044949651344 0.999938962981048 -0.10267058999127945 -0.3058978393587659 0.999938962981048 0.10158014657122952 -0.6568853914816495 0.999938962981048
403 0.5663912127448318 0.06179770445360501 0.999938962981048 -0.7249345679384929 1.3160869844159124 0.999938962981048 -0.21907990131645055 0.31262194828968765 0.999938962981048 -0.9838604486295488 -1.1595487220219505 0.999938962981048 -0.07369618993454884 -0.3620348749544168 0.999938962981048 0.22769035507838856 -0.6568402530523157 0.999938962981048
404 0.6143462744517343 0.19095904415671497 0.999938962981048 -0.7387825022122558 1.3235257938625593 0.999938962981048 -0.3424770221021465 0.33062825848635885 0.999938962981048 -0.9525783689899638 -1.2044135963763372 0.999938962981048 -0.0355585205146874 -0.4263792840339177 0.999938962981048 0.3586258913911967 -0.6438907856995453 0.999938962981048
405 0.65561371580363 0.32102171801334856 0.999938962981048 -0.7496633529355631 1.3285238729155469 0.999938962981048 -0.46972430400021714 0.3371746447842936 0.999938962981048 -0.9226327290252524 -1.2415239907500941 0.999938962981048 0.011454581627508098 -0.4975412897045313 0.999938962981048 0.4904714201893869 -0.6193259039374005 0.999938962981048
406 0.6904163132068254 0.44827903569737376 0.999938962981048 -0.7579800423781455 1.3314427929126451 0.999938962981048 -0.5967619001900979 0.3339455392255329 0.999938962981048 -0.8945550115214741 -1.2715607275238006 0.999938962981048 0.06581699709860585 -0.573143266126449 0.999938962981048 0.6201276204673589 -0.5848532805006426 0.999938962981048
407 0.7190074903859621 0.5701076890080448 0.999938962981048 -0.7640717763551365 1.3326692537461362 0.999938962981048 -0.7200793195102245 0.32279436691935237 0.999938962981048 -0.8686733731098057 -1.2952746538686652 0.999938962981048 0.1251787844206557 -0.6506690134107493 0.999938962981048 0.7448187264083942 -0.5428341554269185 0.999938962981048
408 0.7419836796848882 0.6843045854830865 0.999938962981048 -0.7682564536520882 1.3325403089226915 0.999938962981048 -0.8372208729053476 0.30549943046299954 0.999938962981048 -0.8452547610293794 -1.3133701514655696 0.999938962981048 0.1876066408777131 -0.7280818412680888 0.999938962981048 0.8621353887000266 -0.49581818923079674 0.999938962981048
409 0.7598990961760166 0.7895339944848743 0.999938962981048 -0.7708362437770921 1.3313574388113776 0.999938962981048 -0.9465176021125918 0.28347671593211204 0.999938962981048 -0.8244392230953638 -1.3267132488381972 0.999938962981048 0.25120820247404413 -0.8037237354766922 0.999938962981048 0.9705475485649039 -0.4458768596524262 0.999938962981048
410 0.7733426351203831 0.885055982388307 0.999938962981048 -0.7721004268776318 1.3293957748395895 0.999938962981048 -1.0465260113044725 0.25847803239611894 0.999938962981048 -0.8062549052150623 -1.3360277902816808 0.999938962981048 0.31406243959706664 -0.8758824585946161 0.999938962981048 1.0691494872864422 -0.39481384663065205 0.999938962981048
411 0.782955468737711 0.9702896140591967 0.999938962981048 -0.7723365222820969 1.3269875016814183 0.999938962981048 -1.1364728609421322 0.23184430699887124 0.999938962981048 -0.7906395227841598 -1.3419547701088428 0.999938962981048 0.37469115562599326 -0.9433758665025181 0.999938962981048 1.1573433020514399 -0.3442087185131609 0.999938962981048
412 0.7893447235662165 1.0451792187675464 0.999938962981048 -0.7717901661968564 1.324194116723771 0.999938962981048 -1.2160665405449604 0.20456424737381546 0.999938962981048 -0.7774689109171794 -1.345076383873062 0.999938962981048 0.4319667039984846 -1.005397384430212 0.999938962981048 1.2349556764548792 -0.29543090475361866 0.999938962981048
413 0.793118511637654 1.109883851637674 0.999938962981048 -0.7706834175135924 1.3212721227404396 0.999938962981048 -1.2854316652406705 0.17761103333204073 0.999938962981048 -0.7665761729283194 -1.3459317777794753 0.999938962981048 0.4852124310776075 -1.0615799940982693 0.999938962981048 1.3022440927592662 -0.24943066449092668 0.999938962981048
414 0.7946326526339756 1.165000354988189 0.999938962981048 -0.7692100876060648 1.318262691225859 0.999938962981048 -1.3448887032801904 0.1517097247284588 0.999938962981048 -0.757765290856684 -1.3450267704550751 0.999938962981048 0.5337467674150789 -1.1115774039105966 0.999938962981048 1.3595154510771676 -0.2067686953904377 0.999938962981048
415 0.7944475576385629 1.2111217809318762 0.999938962981048 -0.7674756743225312 1.3154283529481463 0.999938962981048 -1.394969546717853 0.1273646022549941 0.999938962981048 -0.750821244377322 -1.3428389642103387 0.999938962981048 0.5772660359449484 -1.155368748720193 0.999938962981048 1.4074956508756953 -0.1679868979763351 0.999938962981048
416 0.7930181756798562 1.2489742156733463 0.999938962981048 -0.7656081734926942 1.3127528871782277 0.999938962981048 -1.4363434184280672 0.10489939064769409 0.999938962981048 -0.7455174158962008 -1.33981934949806 0.999938962981048 0.6156912792077529 -1.1931199771610081 0.999938962981048 1.4469192581957704 -0.13332496299722124 0.999938962981048
417 0.7906092286890223 1.279429038836678 0.999938962981048 -0.7636994992845646 1.310284071278493 0.999938962981048 -1.4697721017345025 0.08451256053362675 0.999938962981048 -0.7416207882338492 -1.3363897666493558 0.999938962981048 0.6490987871191451 -1.2251644374253012 0.999938962981048 1.4785745432953714 -0.10283432650438988 0.999938962981048
418 0.7876233144411503 1.3033148028752692 0.999938962981048 -0.7618159803581891 1.3080491202946034 0.999938962981048 -1.4961283055589518 0.06641536169474414 0.999938962981048 -0.7388964973229106 -1.332935946193511 0.999938962981048 0.6776709992581473 -1.2518401832309414 0.999938962981048 1.5032844273035533 -0.07643694847752866 0.999938962981048
419 0.7841803332367925 1.3214401493876635 0.999938962981048 -0.7599919062370158 1.3060813693401414 0.999938962981048 -1.516227171518619 0.05046445356650912 0.999938962981048 -0.737112538911139 -1.3297960441654493 0.999938962981048 0.7016908430477737 -1.2736463133635043 0.999938962981048 1.5218926180807537 -0.0539650505850075 0.999938962981048
420 0.7805996374939028 1.3346271033749202 0.999938962981048 -0.7583047926399609 1.3043473174042255 0.999938962981048 -1.5310334667007508 0.036717245798130564 0.999938962981048 -0.7360446293875764 -1.327242899807606 0.999938962981048 0.7214912773102654 -1.2910574156064696 0.999938962981048 1.5352526731244127 -0.03518833723434122 0.999938962981048
421 0.7769066399941598 1.3436682683230516 0.999938962981048 -0.7567578974650089 1.302857034535313 0.999938962981048 -1.5413490879013618 0.025085020540953785 0.999938962981048 -0.735481851353583 -1.325457339762794 0.999938962981048 0.7374444490124012 -1.3045541710839867 0.999938962981048 1.5442182588425408 -0.019832792595655152 0.999938962981048
422 0.7732904198584959 1.3492735927151147 0.999938962981048 -0.7554447214423428 1.3015616512039871 0.999938962981048 -1.5478889266130211 0.015436576815335648 0.999938962981048 -0.7352344743441128 -1.324487956633218 0.999938962981048 0.7499484904779167 -1.3146199809765577 0.999938962981048 1.5496331039357616 -0.007594070126753651 0.999938962981048
423 0.7698818666411797 1.3521306184198711 0.999938962981048 -0.7541997660624713 1.300521322901114 0.999938962981048 -1.5513058328594869 0.007611961367344356 0.999938962981048 -0.7356262620675272 -1.3242133009978434 0.999938962981048 0.7594174471019636 -1.321737888296065 0.999938962981048 1.5523197664193866 0.0018533535224134496 0.999938962981048
424 0.766668478350032 1.3526980489959686 0.999938962981048 -0.7531196987041604 1.2996787112108985 0.999938962981048 -1.5522070384395774 0.0014321245038044395 0.999938962981048 -0.7357344373498278 -1.3242338138632765 0.999938962981048 0.7662738417611787 -1.3263872236755205 0.999938962981048 1.5531147783009256 0.009019738410990895 0.999938962981048
425 0.7637923126418644 1.3516261692404477 0.999938962981048 -0.752173623615247 1.2989895416883008 0.999938962981048 -1.5511637693157294 -0.003294314147247961 0.999938962981048 -0.7360454465112144 -1.3241841830195051 0.999938962981048 0.7709425228379126 -1.3290401865189092 0.999938962981048 1.5524458455407741 0.013966547898683845 0.999938962981048
426 0.7611560363116352 1.349197128424986 0.999938962981048 -0.7514009754902661 1.2984775554259584 0.999938962981048 -1.5487161064401735 -0.0067659616748857 0.999938962981048 -0.7365689004096089 -1.3238579878383865 0.999938962981048 0.7738445881875041 -1.3301572271927726 0.999938962981048 1.550616569497307 0.017238156957939586 0.999938962981048
427 0.7588221132834514 1.345862823491596 0.999938962981048 -0.7507643890533663 1.2981013535712573 0.999938962981048 -1.5453737256404043 -0.00918442285819431 0.999938962981048 -0.7372902286938193 -1.3231648255952184 0.999938962981048 0.7753905967715269 -1.3301805999910838 0.999938962981048 1.5478621845338378 0.01915260118954313 0.999938962981048
428 0.7567107055116983 1.3418468371380938 0.999938962981048 -0.7502997585223077 1.2978740806299078 0.999938962981048 -1.5416121052940588 -0.010750348419614811 0.999938962981048 -0.7381784995828874 -1.322093960768488 0.999938962981048 0.7759723228909091 -1.3295255834121995 0.999938962981048 1.544401048819551 0.019975960315754653 0.999938962981048
429 0.7549517756922054 1.3375778728279906 0.999938962981048 -0.7498972669497465 1.2977091105427538 0.999938962981048 -1.5378642908055227 -0.011659357648465506 0.999938962981048 -0.7391916579349532 -1.3206884024389576 0.999938962981048 0.7759524415890848 -1.3285674104187852 0.999938962981048 1.5404391001260753 0.01993770891993146 0.999938962981048
430 0.7534626949605676 1.3331767464171231 0.999938962981048 -0.7495905347361007 1.2976235492169377 0.999938962981048 -1.5343709296880834 -0.01223750137520875 0.999938962981048 -0.7402810250790262 -1.3190262716328633 0.999938962981048 0.7756090503110932 -1.3275455957364022 0.999938962981048 1.5361722598665541 0.019241416527948453 0.999938962981048
431 0.7522384150466754 1.3286896114995015 0.999938962981048 -0.7493243360952637 1.2976418125197104 0.999938962981048 -1.5314161891792368 -0.012342918688519573 0.999938962981048 -0.7413943589078142 -1.3172077503026884 0.999938962981048 0.775109313486148 -1.3266203103224048 0.999938962981048 1.5317873769088062 0.01807116344191676 0.999938962981048
432 0.7512235466219479 1.3244399151775033 0.999938962981048 -0.7491770623871837 1.2976556088404954 0.999938962981048 -1.5286841470143329 -0.012140729089085187 0.999938962981048 -0.7424785274263151 -1.3153448735215472 0.999938962981048 0.7743315499786076 -1.325560311945354 0.999938962981048 1.5274617417752916 0.016595429613059955 0.999938962981048
433 0.7504125337163803 1.3204288128451651 0.999938962981048 -0.7490892616244451 1.297707841175269 0.999938962981048 -1.5260502359863346 -0.011679162536323472 0.999938962981048 -0.7434822673095263 -1.3135527470520851 0.999938962981048 0.7732473234137237 -1.32427317143739 0.999938962981048 1.5233614823020183 0.0149692416518232 0.999938962981048
434 0.7497485656300706 1.3167517719810613 0.999938962981048 -0.7490487189855648 1.2977248737296636 0.999938962981048 -1.5234552134516182 -0.011007584485429288 0.999938962981048 -0.7443588474430363 -1.3119414445173845 0.999938962981048 0.7718712710196676 -1.322733383943241 0.999938962981048 1.5196389533169579 0.01333416623436821 0.999938962981048
435 0.7492853928523514 1.313381518551204 0.999938962981048 -0.7490531471129669 1.2978275536786619 0.999938962981048 -1.5208846532919114 -0.010175996311619395 0.999938962981048 -0.7450696063385284 -1.3106068938817048 0.999938962981048 0.7702473323856148 -1.3209610232715456 0.999938962981048 1.516427281691959 0.011815933379454966 0.999938962981048
436 0.7489264301877875 1.3103841736379693 0.999938962981048 -0.7490925629689148 1.2980040288435681 0.999938962981048 -1.5183541060535903 -0.00923452619734325 0.999938962981048 -0.7455886352885435 -1.30961992740458 0.999938962981048 0.7684386850648616 -1.319006698341922 0.999938962981048 1.5138324589639776 0.01052069698910162 0.999938962981048
437 0.7487072740867391 1.3077538440606638 0.999938962981048 -0.7491396101006076 1.2981115623187947 0.999938962981048 -1.5158987955362309 -0.008232615894069446 0.999938962981048 -0.7459089842677052 -1.3090120777001266 0.999938962981048 0.7665204957223787 -1.3169405989003755 0.999938962981048 1.5119217346466955 0.009528145695390367 0.999938962981048
438 0.7486092433830436 1.3055225321028974 0.999938962981048 -0.7492370789434694 1.2982700874901578 0.999938962981048 -1.5135660844178427 -0.007218291669003784 0.999938962981048 -0.7460514113962909 -1.3087558914145698 0.999938962981048 0.7645745730376305 -1.3148447178912894 0.999938962981048 1.5107070891389438 0.008880809372552369 0.999938962981048
439 0.7485496910801558 1.3035892987365112 0.999938962981048 -0.7493175220609233 1.2983940783541978 0.999938962981048 -1.51140960674175 -0.006237518377068504 0.999938962981048 -0.746076779907295 -1.308737237682095 0.999938962981048 0.7626849792559437 -1.3128068361791438 0.999938962981048 1.510121267981915 0.008568610436698463 0.999938962981048
440 0.7485489911089398 1.3019761815750026 0.999938962981048 -0.7494019516586784 1.298510893836276 0.999938962981048 -1.509484227652874 -0.005333131784035291 0.999938962981048 -0.7460776467177375 -1.3087705999938823 0.999938962981048 0.7609336820073511 -1.3109144013031884 0.999938962981048 1.5099816443881608 0.008505883714310951 0.999938962981048
441 0.7484939859697728 1.300568264183512 0.999938962981048 -0.7494352864190352 1.2984790781724056 0.999938962981048 -1.507840628834873 -0.0045432994540412185 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7593963557744621 -1.3092492490233536 0.999938962981048 1.509977573134224 0.00852103064398041 0.999938962981048
442 0.7485617318801976 1.2995115666799564 0.999938962981048 -0.749509983179025 1.2985701103413643 0.999938962981048 -1.5065202370450195 -0.0038992246791671294 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7581367931904094 -1.3078810431358703 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
443 0.7486502839492953 1.2986406420077328 0.999938962981048 -0.7495572845138887 1.2987376781517967 0.999938962981048 -1.505548366751123 -0.0034220436465664467 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7571997296568908 -1.3068594482762315 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
444 0.7487627660856061 1.2980105533523985 0.999938962981048 -0.7496296789631751 1.2988071926522333 0.999938962981048 -1.5049252276501954 -0.0031184505300678508 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.756601364474092 -1.306203435960306 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
445 0.7488827266696321 1.297553085369513 0.999938962981048 -0.7496961544464512 1.2988683862669324 0.999938962981048 -1.5046136927745015 -0.0029742647017292935 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7563160058137778 -1.305886149428794 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
446 0.7490381519516546 1.2973817693868905 0.999938962981048 -0.7497312463759256 1.2989101935636445 0.999938962981048 -1.5045211645863212 -0.0029446960102139643 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562562785475192 -1.3058133405306094 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
447 0.7491610626582639 1.2972010591900878 0.999938962981048 -0.7497761764037653 1.2989499111901937 0.999938962981048 -1.504493536857882 -0.0029505337348218613 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562657594191952 -1.3058149459313682 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
448 0.7492924138756323 1.2970092190388782 0.999938962981048 -0.7498646800812456 1.2990320269386122 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
449 0.7494141940315938 1.297011242891728 0.999938962981048 -0.7499113087608454 1.2990493643248786 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
450 0.74954472306242 1.2970445131299269 0.999938962981048 -0.749994892506085 1.2990228779792745 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
451 0.7496412084133476 1.2971456527890302 0.999938962981048 -0.7500179379839388 1.299045923457128 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
452 0.7497285251421631 1.2972783911150398 0.999938962981048 -0.7500375218715974 1.2990655073447868 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
453 0.7497385561005535 1.2974523218934084 0.999938962981048 -0.7500091747446515 1.299019357753981 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
454 0.7498052176148668 1.2976188620589693 0.999938962981048 -0.7500300584947509 1.2990148094128502 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
455 0.7498546587776302 1.2978453709779105 0.999938962981048 -0.7499921828109583 1.2990201682841478 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.509976704204441 0.008529719941818578 0.999938962981048
456 0.7498989965674197 1.2979961753902474 0.999938962981048 -0.7499890473637849 1.2990170328369741 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5102084274085228 0.00839257868500642 0.999938962981048
457 0.7499357753745379 1.298141020569096 0.999938962981048 -0.7499825916158119 1.2990105770890013 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5101897925146401 0.008377388897555923 0.999938962981048
458 0.7500119117557291 1.2982384430219387 0.999938962981048 -0.7499924562059387 1.2990204416791282 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5100846920428121 0.008291713716039633 0.999938962981048
459 0.7500261972910482 1.2983770827705268 0.999938962981048 -0.7499931375740492 1.2990211230472388 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.509849382207417 0.008099876979330926 0.999938962981048
460 0.7500045713006566 1.2984719763786705 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5094702297591773 0.007790872949949365 0.999938962981048
461 0.7500261473687949 1.2985864207892066 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5089542101555595 0.007370633309950421 0.999938962981048
462 0.7499923492969628 1.2987227369159402 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5083221025925102 0.006856437399207159 0.999938962981048
463 0.7499899626835869 1.2987915601580082 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7460780663472427 -1.3087807855464209 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5076037484500766 0.006272989904043757 0.999938962981048
464 0.7499841144800156 1.298848444446138 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7461814191869862 -1.3084716521195123 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5068347473576273 0.005649618264330152 0.999938962981048
465 0.7499924107578498 1.2989003335654232 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7462128480711339 -1.308394884292467 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5060538785446418 0.005018193600024005 0.999938962981048
466 0.7499929488349648 1.2989369999297302 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7462914879826734 -1.3082034224436219 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5053006288649895 0.004411153130595236 0.999938962981048
467 0.749992370372631 1.2990276103498428 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.746424804300052 -1.3078798346405558 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5046127614419134 0.0038595550910115765 0.999938962981048
468 0.749992370372631 1.2990467714289848 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.746611718749698 -1.3074271712035799 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5040238852549364 0.0033911343541711014 0.999938962981048
469 0.749992370372631 1.2990591354285221 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7468452230243602 -1.3068624257147647 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5035607103578743 0.003028044155393985 0.999938962981048
470 0.749992370372631 1.2990416138950764 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7471143573056128 -1.3062118423261433 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.503239247311829 0.0027836409344816695 0.999938962981048
471 0.749992370372631 1.2990618335850157 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7474060874112183 -1.305507418729421 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5030592310814408 0.0026579073834836924 0.999938962981048
472 0.749992370372631 1.299019840728232 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7477060765884512 -1.304784643406311 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5029962301398847 0.002630967616657589 0.999938962981048
473 0.749992370372631 1.2990159847051403 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.747999502166806 -1.3040802198095867 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5029914242988296 0.002654856003497509 0.999938962981048
474 0.749992370372631 1.2990203347701523 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7482720273935578 -1.30342963642096 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5029914242988296 0.0026827804396689914 0.999938962981048
475 0.749992370372631 1.2990179481567763 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7485106180864685 -1.3028648909321385 0.999938962981048 0.7562712485122193 -1.3058162175359298 0.999938962981048 1.5029914242988296 0.0026827804396689914 0.999938962981048
476 0.749992370372631 1.2990120999532049 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7487043144271125 -1.3024122274951542 0.999938962981048 0.7562422273171182 -1.3058801538132878 0.999938962981048 1.5029914242988296 0.0026827804396689914 0.999938962981048
477 0.749992370372631 1.2990203962310394 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.748846108108238 -1.3020886396920799 0.999938962981048 0.7561898727670175 -1.3058243116521948 0.999938962981048 1.5029914242988296 0.0026827804396689914 0.999938962981048
478 0.749992370372631 1.2990209195905091 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7489349208562728 -1.301897177843227 0.999938962981048 0.7560591600599794 -1.3056849225988478 0.999938962981048 1.5029914242988296 0.0026827804396689914 0.999938962981048
479 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7489782180496635 -1.301820410016175 0.999938962981048 0.7558379969430706 -1.3054491815953124 0.999938962981048 1.5029914242988296 0.0026827804396689914 0.999938962981048
480 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7489956443305086 -1.3018109683523058 0.999938962981048 0.7555283378018569 -1.3051192628499049 0.999938962981048 1.5029914242988296 0.0026827804396689914 0.999938962981048
481 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.749010903585246 -1.3018109683523058 0.999938962981048 0.7551417723699863 -1.3047075785182989 0.999938962981048 1.5029914242988296 0.0026827804396689914 0.999938962981048
482 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7490125227617215 -1.3018109683523058 0.999938962981048 0.7546962391023637 -1.3042333941160476 0.999938962981048 1.5029914242988296 0.0026827804396689914 0.999938962981048
483 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7490125227617215 -1.3018109683523058 0.999938962981048 0.7542135272963734 -1.303719911834492 0.999938962981048 1.5029914242988296 0.0026827804396689914 0.999938962981048
484 0.7498588960466361 1.298634665230866 0.999938962981048 -0.7498588960466361 1.2986600973220916 0.999938962981048 -1.504479506820886 -0.0029539882605476306 0.999938962981048 -0.7490125227617215 -1.3018109683523058 0.999938962981048 0.7537176144689163 -1.3031925220844907 0.999938962981048 1.5029914242988296 0.0026827804396689914 0.999938962981048
485 0.7464055490282185 1.2886557899977227 0.999938962981048 -0.7464055490282185 1.2893392202272804 0.999938962981048 -1.504817909405821 -0.002890528834907932 0.999938962981048 -0.7490125227617215 -1.3018109683523058 0.999938962981048 0.7532332071901756 -1.3026773443301842 0.999938962981048 1.5029834131901172 0.0027674057232326397 0.999938962981048
486 0.7346905934141347 1.2548039066863674 0.999938962981048 -0.7346905934141347 1.2577195081486259 0.999938962981048 -1.500817125673835 -0.0021891209426466037 0.999938962981048 -0.7489235487082953 -1.3017655272100783 0.999938962981048 0.7528480664263764 -1.3021779880446729 0.999938962981048 1.498710597566874 0.0038342919582538657 0.999938962981048
487 0.7123982798778801 1.190387465565721 0.999938962981048 -0.7123982798778801 1.1975506230510382 0.999938962981048 -1.4838757182454818 0.0007809799604952209 0.999938962981048 -0.7480273512487214 -1.2997778573945316 0.999938962981048 0.75164638598689 -1.2999865965816497 0.999938962981048 1.4806171941150046 0.008262952728682044 0.999938962981048
488 0.6794298284109337 1.0952182836426336 0.999938962981048 -0.6794092284170394 1.108715542698764 0.999938962981048 -1.4491603308984027 0.006867030218154048 0.999938962981048 -0.7429732880390426 -1.288568424406237 0.999938962981048 0.7467768639182136 -1.2896460139017154 0.999938962981048 1.4435409386746163 0.01730703718642253 0.999938962981048
489 0.6382869502632753 0.9773408520998307 0.999938962981048 -0.6381010449731456 0.9985770164532194 0.999938962981048 -1.3957204124955327 0.016342804644043855 0.999938962981048 -0.7316600028705482 -1.263476280761201 0.999938962981048 0.7363563074369419 -1.267005721891829 0.999938962981048 1.38625144704113 0.03125615868646269 0.999938962981048
490 0.591793040142495 0.8453504362073078 0.999938962981048 -0.5912190623336128 0.8752370367492966 0.999938962981048 -1.3259182350757137 0.030249033273855433 0.999938962981048 -0.7133529099217566 -1.2230844731400323 0.999938962981048 0.7197904668848588 -1.230861792080334 0.999938962981048 1.3108336142665369 0.050650727974031334 0.999938962981048
491 0.5422195984798355 0.7060669175589884 0.999938962981048 -0.5411161540845809 0.7450119371922503 0.999938962981048 -1.243571972185303 0.04938455292853997 0.999938962981048 -0.6896202702676922 -1.16980895731164 0.999938962981048 0.6990129233178873 -1.1826506088460442 0.999938962981048 1.2205598366274737 0.07554507011535541 0.999938962981048
492 0.49142984633160075 0.5650216739157488 0.999938962981048 -0.489821373352547 0.6134522698091012 0.999938962981048 -1.1517148465893057 0.07375275926325914 0.999938962981048 -0.6627473999699229 -1.1080946935445262 0.999938962981048 0.677097489000877 -1.1255615235039187 0.999938962981048 1.118739287323858 0.10558452812247707 0.999938962981048
493 0.4406442678720645 0.42756902116947204 0.999938962981048 -0.4390477844756315 0.48585991081477176 0.999938962981048 -1.053879543776121 0.10215999425040462 0.999938962981048 -0.6345148481270976 -1.0414787721418608 0.999938962981048 0.6560920216192692 -1.0623421897551697 0.999938962981048 1.0095110399097038 0.1392814956186692 0.999938962981048
494 0.391616222115308 0.2978276193824289 0.999938962981048 -0.39043755277316833 0.3660715239456324 0.999938962981048 -0.954339366464515 0.13243523082063047 0.999938962981048 -0.6063943239396486 -0.9728690546151967 0.999938962981048 0.6376339857941883 -0.994750539798509 0.999938962981048 0.8985818779856237 0.17433491902304138 0.999938962981048
495 0.34637842947186287 0.1788155367368168 0.999938962981048 -0.3454589001878292 0.2567206857270915 0.999938962981048 -0.8565511592921463 0.16278264272388712 0.999938962981048 -0.5801640033152952 -0.9046983207683813 0.999938962981048 0.6243300752708469 -0.9208600853056256 0.999938962981048 0.7903940850925574 0.20884144767638504 0.999938962981048
496 0.3059463948751856 0.07114946317910814 0.999938962981048 -0.3058168110703763 0.15982166476325604 0.999938962981048 -0.7630490853285016 0.19187525278931428 0.999938962981048 -0.5573085308519038 -0.838998486839828 0.999938962981048 0.618252318818087 -0.8391072157418176 0.999938962981048 0.6880228414122241 0.24145252433650036 0.999938962981048
497 0.2709559446252559 -0.025612776698056353 0.999938962981048 -0.2725366190333734 0.07640853094327382 0.999938962981048 -0.6757456562016507 0.21924830685763366 0.999938962981048 -0.5385128457498427 -0.7770325073010456 0.999938962981048 0.6199624844862348 -0.7495540451044362 0.999938962981048 0.5935223541754384 0.2714615536709217 0.999938962981048
498 0.2414319635523982 -0.11193600322446699 0.999938962981048 -0.24590221638870804 0.006589230189707134 0.999938962981048 -0.5965125242948961 0.24439835360566453 0.999938962981048 -0.5248399011006043 -0.7186683652261844 0.999938962981048 0.6282205978176898 -0.6530463085212287 0.999938962981048 0.5086616324340096 0.2981022569983514 0.999938962981048
499 0.21644794102811718 -0.1897787682374087 0.999938962981048 -0.22552964425839334 -0.050193805249492636 0.999938962981048 -0.5262649355865068 0.26712512614715295 0.999938962981048 -0.5180118967791588 -0.6618730882386556 0.999938962981048 0.639552212224177 -0.5499901941663189 0.999938962981048 0.4342165936318152 0.32107607875794886 0.999938962981048
500 0.19344304419666236 -0.26532029493337034 0.999938962981048 -0.21019738481850975 -0.09499326685250897 0.999938962981048 -0.4652689825148209 0.28745804658585006 0.999938962981048 -0.518736193553321 -0.605527747685051 0.999938962981048 0.6515492848491932 -0.441570517470521 0.999938962981048 0.3702398373383512 0.34050177198036274 0.999938962981048
501 0.17058099942169117 -0.3427666836139859 0.999938962981048 -0.19871055800585205 -0.129100212729027 0.999938962981048 -0.4134580257008413 0.30566546057269645 0.999938962981048 -0.5268086575638589 -0.549208855917659 0.999938962981048 0.6626508121829126 -0.32926843553847834 0.999938962981048 0.31660236303855105 0.355982232575444 0.999938962981048
502 0.1468051718379553 -0.4238630359878949 0.999938962981048 -0.1899146269425933 -0.1539407425673582 0.999938962981048 -0.3704063609017304 0.3221964870646992 0.999938962981048 -0.5399876885125117 -0.4911022379036226 0.999938962981048 0.6705830590668767 -0.2109780729025492 0.999938962981048 0.27260525671570335 0.3677841134294214 0.999938962981048
503 0.1195844777784824 -0.5078532612813067 0.999938962981048 -0.17974715097042623 -0.17280863750054812 0.999938962981048 -0.33550961142414815 0.3371982132679317 0.999938962981048 -0.5558745269625329 -0.42957790676304214 0.999938962981048 0.6734683395896279 -0.08438790679078724 0.999938962981048 0.23752462462340304 0.37601745531558395 0.999938962981048
504 0.08532069537497813 -0.592767534411416 0.999938962981048 -0.1626811901105231 -0.1896536743761593 0.999938962981048 -0.3079761924786226 0.35139345960035473 0.999938962981048 -0.5727021751166924 -0.3641068004681577 0.999938962981048 0.6705450086555915 0.05061492829837576 0.999938962981048 0.21024076937620817 0.3810579230712006 0.999938962981048
505 0.04256382089262846 -0.6768853217762034 0.999938962981048 -0.13599441254710065 -0.20687423903824953 0.999938962981048 -0.28686292835239857 0.3656467620986769 0.999938962981048 -0.5895311397348287 -0.29544267851780465 0.999938962981048 0.6603183726942736 0.19198357441990327 0.999938962981048 0.18975171120356984 0.38264576509055875 0.999938962981048
506 -0.008414191486497873 -0.7586459795650833 0.999938962981048 -0.09914898182768513 -0.22642563402127242 0.999938962981048 -0.27117106832631493 0.38048045035094824 0.999938962981048 -0.6056486295912242 -0.22419453706213793 0.999938962981048 0.6376589060650659 0.33562097854561884 0.999938962981048 0.17494007563546474 0.38090953423679424 0.999938962981048
507 -0.06583732475668828 -0.8365934028140153 0.999938962981048 -0.05213046300337363 -0.25269224035234616 0.999938962981048 -0.2598118367879095 0.39626378572350685 0.999938962981048 -0.6206690639233464 -0.15132688933846072 0.999938962981048 0.599667599507939 0.47790911780487944 0.999938962981048 0.16457611226809662 0.375913056581569 0.999938962981048
508 -0.12759138974667933 -0.909471967263081 0.999938962981048 0.00392578802539507 -0.28911345460622007 0.999938962981048 -0.2513957690940164 0.4145078189780074 0.999938962981048 -0.634266494453283 -0.07804602511740265 0.999938962981048 0.546093257549712 0.6159983201350341 0.999938962981048 0.15710590054681894 0.3650200909993674 0.999938962981048
509 -0.19185667935501738 -0.9765330464571133 0.999938962981048 0.06750604965637706 -0.33662431587489844 0.999938962981048 -0.24405804620528215 0.4368699898771745 0.999938962981048 -0.6462508710487432 -0.004681491670997733 0.999938962981048 0.4780803539664402 0.7464793593103973 0.999938962981048 0.15005534658880862 0.3455743933182973 0.999938962981048
510 -0.2567300671017353 -1.0372863677236166 0.999938962981048 0.13616672438094068 -0.3944113521109728 0.999938962981048 -0.2359143380764592 0.4635346895598178 0.999938962981048 -0.65615743048437 0.06848290946731854 0.999938962981048 0.3977300244375711 0.8658720873622694 0.999938962981048 0.14080336031906227 0.31721371601303766 0.999938962981048
511 -0.32037440877234213 -1.0914429475050722 0.999938962981048 0.20674371989582957 -0.46036466745697674 0.999938962981048 -0.22307595703848837 0.49386212396658974 0.999938962981048 -0.6638387886108668 0.1409840381341423 0.999938962981048 0.3074857711014612 0.9722346714628992 0.999938962981048 0.12531798720990173 0.280790038613898 0.999938962981048
512 -0.38142625392718543 -1.1389712591921566 0.999938962981048 0.2768068038449538 -0.5323411130074499 0.999938962981048 -0.19648319956178667 0.5258335304309262 0.999938962981048 -0.6691039288764917 0.21199796097964102 0.999938962981048 0.21016271134417142 1.0649233985382145 0.999938962981048 0.09646600746816132 0.23836763486794502 0.999938962981048
513 -0.43886944252096094 -1.1799957880440404 0.999938962981048 0.34454466289436547 -0.608227262436131 0.999938962981048 -0.1498328188535659 0.5565848834182747 0.999938962981048 -0.6702203796672629 0.2798896755859383 0.999938962981048 0.10935081902992405 1.1437366925379977 0.999938962981048 0.050145688207515776 0.19182199269456884 0.999938962981048
514 -0.4920231572359827 -1.2149124050476934 0.999938962981048 0.40857444615752897 -0.6854897224653557 0.999938962981048 -0.08068272072417777 0.5832923270289286 0.999938962981048 -0.6660042982120509 0.3432459782187695 0.999938962981048 0.008193706564096457 1.209349044782707 0.999938962981048 -0.014525182736412694 0.14271250372707156 0.999938962981048
515 -0.5402822389888421 -1.2440976090010136 0.999938962981048 0.4677671482213282 -0.7618940327386265 0.999938962981048 0.009125937169090199 0.602121672210385 0.999938962981048 -0.6560840619632055 0.4011848175482279 0.999938962981048 -0.09073347104466957 1.2624904470690572 0.999938962981048 -0.0957673497695136 0.09413974997876914 0.999938962981048
516 -0.5834700470705418 -1.2680785221460704 0.999938962981048 0.5214892310852955 -0.8358145646829338 0.999938962981048 0.11498533874867072 0.6097526030922275 0.999938962981048 -0.6377863569885077 0.45441186051766047 0.999938962981048 -0.1857490957681569 1.3045375074116812 0.999938962981048 -0.19093576496265927 0.04938119424633177 0.999938962981048
517 -0.6213854732164963 -1.287261242114037 0.999938962981048 0.5694543376440802 -0.9058823661673449 0.999938962981048 0.232543954773488 0.6048904617463808 0.999938962981048 -0.6046591378036605 0.505183599680915 0.999938962981048 -0.2748908985626774 1.3367168160415481 0.999938962981048 -0.2969761374181346 0.010415310878431335 0.999938962981048
518 -0.6542118118065378 -1.3022604487742184 0.999938962981048 0.6115676182069719 -0.9709991918930946 0.999938962981048 0.357550622573081 0.5878448210097393 0.999938962981048 -0.5536977179805734 0.5548820459591317 0.999938962981048 -0.3570139386906343 1.3602962012078383 0.999938962981048 -0.41041055024461265 -0.021725716802466932 0.999938962981048
519 -0.682162248876032 -1.3136130644366644 0.999938962981048 0.6479258930985011 -1.0304487340591457 0.999938962981048 0.48538781925298435 0.5606423072456487 0.999938962981048 -0.4850978246593865 0.6042515115357491 0.999938962981048 -0.43155145834895964 1.3764505927933315 0.999938962981048 -0.5273728786297524 -0.047275119087331584 0.999938962981048
520 -0.7054396440893723 -1.321823110291768 0.999938962981048 0.6788463600733234 -1.083870971861082 0.999938962981048 0.612105412622765 0.5254151326184202 0.999938962981048 -0.4017696142445017 0.6541551262647658 0.999938962981048 -0.4979690447627854 1.3864727570965172 0.999938962981048 -0.6441640183105797 -0.0664432032400786 0.999938962981048
521 -0.7246348968976881 -1.3273559939622657 0.999938962981048 0.70457467688445 -1.1311342076870559 0.999938962981048 0.7349789231501082 0.48425867997429417 0.999938962981048 -0.3079794998305378 0.7056185656790576 0.999938962981048 -0.5562561672801939 1.3915183085623741 0.999938962981048 -0.758098016547213 -0.07971140616537752 0.999938962981048
522 -0.7400849507196529 -1.3307049279997794 0.999938962981048 0.7256124392543072 -1.1722719722186978 0.999938962981048 0.8513922260226543 0.4390542709540291 0.999938962981048 -0.20731896401708966 0.7587325221465955 0.999938962981048 -0.6065885671854113 1.392563449064444 0.999938962981048 -0.866912875562282 -0.08789398571524223 0.999938962981048
523 -0.7521636869671263 -1.3323095081028216 0.999938962981048 0.7424159505879314 -1.2074926834452324 0.999938962981048 0.9595287844374735 0.39198753771183437 0.999938962981048 -0.10323833788282903 0.8130397258429306 0.999938962981048 -0.6493287471488018 1.3904485328416192 0.999938962981048 -0.9686525518760902 -0.09181974218822402 0.999938962981048
524 -0.761341434725714 -1.3325381449578462 0.999938962981048 0.7554460057625079 -1.237124053289445 0.999938962981048 1.0582069485526164 0.3446732739256481 0.999938962981048 0.000734125920769762 0.8673212092177115 0.999938962981048 -0.6850318823042083 1.3859482673118202 0.999938962981048 -1.0620839373423188 -0.09225940287996824 0.999938962981048
525 -0.7680207106468437 -1.3317051468336383 0.999938962981048 0.7651648936728415 -1.2615749732625547 0.999938962981048 1.146651638063863 0.2982347979926519 0.999938962981048 0.10188003354891702 0.92052523202357 0.999938962981048 -0.7142275210681353 1.379767447191918 0.999938962981048 -1.146584476149739 -0.08994797806881004 0.999938962981048
526 -0.7726189251681083 -1.3301705466619285 0.999938962981048 0.7720338471932447 -1.2813086918498429 0.999938962981048 1.2249687551426562 0.2539642413509602 0.999938962981048 0.19824828759270166 0.9717220724772061 0.999938962981048 -0.7376130271594123 1.372547184064937 0.999938962981048 -1.22168192874466 -0.08549340246830851 0.999938962981048
527 -0.7753922963651725 -1.327987193034743 0.999938962981048 0.7764445650348192 -1.2968504230623472 0.999938962981048 1.293063234985167 0.2125904746659805 0.999938962981048 0.2882845227891234 1.020264506463145 0.999938962981048 -0.7558277700628084 1.364749741864559 0.999938962981048 -1.2873895770366928 -0.07956605540658741 0.999938962981048
528 -0.7767768374261774 -1.3254585628580533 0.999938962981048 0.7789902746269617 -1.3086736479166317 0.999938962981048 1.3512940630977315 0.17462033055161016 0.999938962981048 0.3707902338245252 1.0653845579434802 0.999938962981048 -0.7695000769081108 1.3567309668822418 0.999938962981048 -1.3439537469599305 -0.07265520651920335 0.999938962981048
529 -0.77701292140976 -1.3227211479284033 0.999938962981048 0.78001515258123 -1.3173697629669958 0.999938962981048 1.4002175144344078 0.14033358226286616 0.999938962981048 0.4451337267605442 1.1066600719827038 0.999938962981048 -0.7792483929270292 1.3487718467553549 0.999938962981048 -1.3918241401723888 -0.06515461993274388 0.999938962981048
530 -0.776392731254041 -1.3199216532640559 0.999938962981048 0.7798586039308075 -1.323421859263719 0.999938962981048 1.4405111182731665 0.1099391251116663 0.999938962981048 0.5111133056864072 1.1438684213525243 0.999938962981048 -0.7856814179152027 1.3411000555693886 0.999938962981048 -1.4315900652065872 -0.05739040358213652 0.999938962981048
531 -0.7751538119926608 -1.317089005513965 0.999938962981048 0.7787978508329247 -1.327255286295544 0.999938962981048 1.4730610533603736 0.08330857001280818 0.999938962981048 0.5686954421575707 1.176888514800541 0.999938962981048 -0.7893965671197172 1.3339037654850963 0.999938962981048 -1.4639053858376805 -0.04967601199499487 0.999938962981048
532 -0.773455887872992 -1.314444793900311 0.999938962981048 0.7771265720094384 -1.3292646314352639 0.999938962981048 1.4987220846290814 0.06042196384235981 0.999938962981048 0.6181447002142749 1.2057365538640061 0.999938962981048 -0.7909764563121626 1.3273400871315104 0.999938962981048 -1.489653291834868 -0.042192100500731015 0.999938962981048
533 -0.7714994602039402 -1.3120301230405442 0.999938962981048 0.7749294164098887 -1.3298114019694631 0.999938962981048 1.51831348994354 0.04110236353203809 0.999938962981048 0.6598782216087749 1.2305441672762063 0.999938962981048 -0.7909836687826379 1.321539369513221 0.999938962981048 -1.5096066100541996 -0.03516081982913908 0.999938962981048
534 -0.7693461365781344 -1.3097533100103012 0.999938962981048 0.7724733388088608 -1.3292608449972811 0.999938962981048 1.5326230285650795 0.025110111300774254 0.999938962981048 0.6944335790532993 1.251523967555303 0.999938962981048 -0.7896813469646089 1.3165731732365997 0.999938962981048 -1.5245135264811271 -0.02869795781742724 0.999938962981048
535 -0.7671314806385355 -1.3076991023084763 0.999938962981048 0.7698999373194094 -1.3278937617718232 0.999938962981048 1.542414165867627 0.012163102265306614 0.999938962981048 0.722430211750454 1.268943893909741 0.999938962981048 -0.7880053839266876 1.3125194309420216 0.999938962981048 -1.5350730155336068 -0.022868417397898327 0.999938962981048
536 -0.7649564062166999 -1.3057676358837274 0.999938962981048 0.7672001079593213 -1.3259257694479993 0.999938962981048 1.5484294634590112 0.0019509751938637315 0.999938962981048 0.7445413767401221 1.283109104942521 0.999938962981048 -0.7858501725568261 1.309212104276769 0.999938962981048 -1.5419477707498512 -0.017701638335493052 0.999938962981048
537 -0.7628393951429986 -1.3041592877102892 0.999938962981048 0.7646927910524777 -1.323593761008888 0.999938962981048 1.551391119141938 -0.005853896827224638 0.999938962981048 0.7614733835969768 1.2943492469459994 0.999938962981048 -0.7833103821662507 1.3065131091128013 0.999938962981048 -1.5457726975761734 -0.013202668664839042 0.999938962981048
538 -0.7607554138800403 -1.3027861156182896 0.999938962981048 0.7624118554331508 -1.3210808847175572 0.999938962981048 1.5519989932188738 -0.011588779238722775 0.999938962981048 0.7739502115475202 1.3030093496841995 0.999938962981048 -0.7804823118393688 1.3043174630726737 0.999938962981048 -1.5471588071849856 -0.009359358086610519 0.999938962981048
539 -0.7588991019929241 -1.301625151956785 0.999938962981048 0.7602294960123241 -1.3184649889117057 0.999938962981048 1.550925502411023 -0.015594096830024705 0.999938962981048 0.7827003953415973 1.3094425571711412 0.999938962981048 -0.7774630853196935 1.3025434793390243 0.999938962981048 -1.5466934752698775 -0.006147022283704724 0.999938962981048
540 -0.7571575022597471 -1.300610769332095 0.999938962981048 0.758254375402978 -1.315873409481819 0.999938962981048 1.548877990766923 -0.01821411510726517 0.999938962981048 0.7884443872691711 1.3140040516381206 0.999938962981048 -0.7743496788210613 1.3011257184330716 0.999938962981048 -1.5449377686147696 -0.0035316023876126564 0.999938962981048
541 -0.7556652648875267 -1.2998253062589198 0.999938962981048 0.7564983483741199 -1.31337731448523 0.999938962981048 1.5462035614724865 -0.019737953030279386 0.999938962981048 0.7918809739510402 1.3170453824128454 0.999938962981048 -0.7712376244619422 1.3000097523828305 0.999938962981048 -1.542420523773076 -0.001471635965489415 0.999938962981048
542 -0.7543575408694149 -1.299199051255856 0.999938962981048 0.7548721846675541 -1.311103282265778 0.999938962981048 1.5431114160843926 -0.0203807279427376 0.999938962981048 0.793670353048245 1.3189078887803227 0.999938962981048 -0.7682199157435907 1.2991492329681522 0.999938962981048 -1.5396277695548357 8.091537721031482e-05 0.999938962981048
543 -0.7532313724296535 -1.298712541944127 0.999938962981048 0.7535456066392529 -1.3089372231670537 0.999938962981048 1.5396859613586122 -0.020310701503747558 0.999938962981048 0.7943494532288673 1.3199362439843438 0.999938962981048 -0.7653854684375566 1.2985034342271657 0.999938962981048 -1.5368964523222715 0.0011933457780692284 0.999938962981048
544 -0.7522893974412618 -1.2983984911752646 0.999938962981048 0.7523566717983354 -1.3070713052494032 0.999938962981048 1.536019664022433 -0.019674241049914387 0.999938962981048 0.7941927897808058 1.3202481815348306 0.999938962981048 -0.7628168366426085 1.2980355967800434 0.999938962981048 -1.5343649672755855 0.0019416179500607973 0.999938962981048
545 -0.7515091593676823 -1.2981473325551205 0.999938962981048 0.7514276940214549 -1.3053318411054404 0.999938962981048 1.5322099819687889 -0.018602093315475483 0.999938962981048 0.793187737790106 1.3199740529089403 0.999938962981048 -0.7605874368013288 1.297711807992802 0.999938962981048 -1.5318332850124556 0.0024107047486669176 0.999938962981048
546 -0.7508500861347467 -1.2979373277682322 0.999938962981048 0.7506874473226288 -1.3037619765134223 0.999938962981048 1.5283569339609113 -0.017213516205196143 0.999938962981048 0.7914125133001213 1.3192127782271121 0.999938962981048 -0.7587574159272185 1.2975007586063152 0.999938962981048 -1.5292335910970951 0.0026665529993415795 0.999938962981048
547 -0.7503403858170856 -1.2978272244743785 0.999938962981048 0.7500904949160508 -1.3024648209421097 0.999938962981048 1.5245611484257764 -0.01561889818202512 0.999938962981048 0.7889818494227173 1.3180614992472568 0.999938962981048 -0.7573675344803075 1.2973739078094222 0.999938962981048 -1.5265519171888788 0.0027604221416297633 0.999938962981048
548 -0.7499444690288122 -1.2977775276955483 0.999938962981048 0.7496288726717074 -1.3013702842545216 0.999938962981048 1.5209218052208286 -0.013921466338147804 0.999938962981048 0.7860347841070948 1.316615586311488 0.999938962981048 -0.7564303961811443 1.2973052887305285 0.999938962981048 -1.523810843099358 0.002733180486467915 0.999938962981048
549 -0.7496303442007589 -1.2978093944590807 0.999938962981048 0.749312347101336 -1.300388972296759 0.999938962981048 1.5175341781404252 -0.012217745585522303 0.999938962981048 0.7827255466205416 1.3149685979608983 0.999938962981048 -0.7559172975002828 1.2972723864334632 0.999938962981048 -1.5210568862427338 0.0026187214760314144 0.999938962981048
550 -0.749400387467337 -1.29785224635539 0.999938962981048 0.7490797146999821 -1.2996527256184665 0.999938962981048 1.514487135153207 -0.010596455067957805 0.999938962981048 0.7792166874693071 1.313211853299662 0.999938962981048 -0.7557396319722106 1.2972571354206055 0.999938962981048 -1.5183518206976385 0.0024457962071971076 0.999938962981048
551 -0.7491940665659597 -1.2978234262621913 0.999938962981048 0.7488818113498387 -1.2991638977477535 0.999938962981048 1.5118593815170607 -0.009137035101422988 0.999938962981048 0.7756730889056342 1.311433285902547 0.999938962981048 -0.755724318674277 1.2972475356303534 0.999938962981048 -1.5157662180446698 0.0022391430402621294 0.999938962981048
552 -0.7491134272917256 -1.2979141226333504 0.999938962981048 0.7487848909453121 -1.2987093949583184 0.999938962981048 1.5097145988352036 -0.00790697338997324 0.999938962981048 0.772256375166043 1.3097159858260958 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5133738576046745 0.0020204594345041432 0.999938962981048
553 -0.749081381679362 -1.2980172980371654 0.999938962981048 0.748745763201988 -1.2983705982937237 0.999938962981048 1.5080946935424084 -0.006957147185338436 0.999938962981048 0.7691192466488188 1.308136583493421 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5112465302857359 0.0018089056448771467 0.999938962981048
554 -0.7490683462019715 -1.2981975577562752 0.999938962981048 0.7487875091555513 -1.298043038727997 0.999938962981048 1.5070092719046908 -0.006314804147484629 0.999938962981048 0.7663985361289203 1.3067627459283675 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5094488198238636 0.0016207299518893011 0.999938962981048
555 -0.7490877816180228 -1.2983009705262756 0.999938962981048 0.7488361859426821 -1.2978826511269115 0.999938962981048 1.5064212480459804 -0.005973368903418747 0.999938962981048 0.7642055552777562 1.3056483425388428 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.508031567912957 0.0014691071207271823 0.999938962981048
556 -0.7491042487793514 -1.2983076833032066 0.999938962981048 0.7489648726775288 -1.2979211979353307 0.999938962981048 1.5062256052084193 -0.005877620612165888 0.999938962981048 0.7626126280176585 1.3048276595515442 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5070237865643104 0.0013629481558380114 0.999938962981048
557 -0.7491690127770796 -1.2984040281889266 0.999938962981048 0.7490585453098098 -1.2978969885860778 0.999938962981048 1.5062208675394972 -0.005903589485357585 0.999938962981048 0.7616349592069501 1.304306892859699 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5064213836838007 0.0013057598600238445 0.999938962981048
558 -0.7492370578678006 -1.2985701653264867 0.999938962981048 0.7490870084118014 -1.297802326692542 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7612048719315307 1.3040517529398605 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061713655045545 0.0012937002213918476 0.999938962981048
559 -0.7493151143718785 -1.2986412185861842 0.999938962981048 0.7491903404113625 -1.2978460687120443 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611346346180861 1.3039696049303613 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061496222439594 0.0013122032451728714 0.999938962981048
560 -0.7493936957660625 -1.2987031032237695 0.999938962981048 0.7492934202093531 -1.297913875494649 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611416974394964 1.3039219336527637 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.506177391379536 0.0013379696035651677 0.999938962981048
561 -0.7494352864190347 -1.2987665011885232 0.999938962981048 0.7492994578584561 -1.298008407755165 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
562 -0.7495099831790245 -1.298832639343367 0.999938962981048 0.74939450029143 -1.2980956881019614 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
563 -0.7497098802402795 -1.2988826442508192 0.999938962981048 0.7495570969522153 -1.2982878957233357 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
564 -0.7497825301878898 -1.2989269820406084 0.999938962981048 0.7496263559543284 -1.2983883468321191 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
565 -0.749850179550562 -1.2989637608477265 0.999938962981048 0.7496863756896317 -1.2984845189915528 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
566 -0.7497312463759251 -1.2990398972289183 0.999938962981048 0.7497524185918732 -1.298499652851951 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
567 -0.7497761764037648 -1.2990541827642377 0.999938962981048 0.7498168869415416 -1.2985940439408101 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
568 -0.7498519787532764 -1.2990325567738459 0.999938962981048 0.7498641649636565 -1.2985996519524097 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
569 -0.7498735548214147 -1.299054132841984 0.999938962981048 0.7499069344411536 -1.2986670913825877 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
570 -0.7499948925060848 -1.2990203347701523 0.999938962981048 0.7499948925060848 -1.2988728073298657 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
571 -0.7500179379839386 -1.2990179481567763 0.999938962981048 0.7500179379839386 -1.2989185850940805 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
572 -0.7500375218715973 -1.2990120999532049 0.999938962981048 0.7500375218715973 -1.2989559713278596 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
573 -0.7500091747446512 -1.2990203962310394 0.999938962981048 0.7500091747446512 -1.2989013316572622 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
574 -0.7500300584947507 -1.2990209195905091 0.999938962981048 0.7500300584947507 -1.2989425610803453 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
575 -0.7499921828109583 -1.2990203558458204 0.999938962981048 0.7499921828109583 -1.2990277979115157 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
576 -0.7499890473637849 -1.2990203558458204 0.999938962981048 0.7499890473637849 -1.2990500945555719 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
577 -0.7499825916158119 -1.2990203558458204 0.999938962981048 0.7499825916158119 -1.2990690708988288 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7611438337351604 1.303906979583119 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
578 -0.7499909112063963 -1.2990203558458204 0.999938962981048 0.7499735220140181 -1.299085433388265 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7609679612872722 1.304203266624958 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
579 -0.7499871019265463 -1.2990203558458204 0.999938962981048 0.7499924107578498 -1.299019357753981 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7608779243843703 1.3041606935397239 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
580 -0.7499923850902762 -1.2990203558458204 0.999938962981048 0.7499929341173194 -1.2990148094128502 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7606532683581197 1.3040544986637848 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
581 -0.7499927645700446 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203590248317 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7602733631906261 1.303875075024678 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
582 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990206144054144 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7597416957864342 1.3036241602464882 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
583 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990216316890635 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7590783526702275 1.3033110735422742 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
584 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.758314351456272 1.3029503069653565 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
585 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7574871850518401 1.3025595674915125 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
586 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.756637993396731 1.3021585940735116 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
587 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7558091315195471 1.3017678545996654 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
588 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7550417393600876 1.3014070880227453 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
589 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7543733098256256 1.3010940013185266 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
590 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5062320830917302 -0.005936663920004334 0.999938962981048 0.7538348605304278 1.300843086540332 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
591 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5062381274520782 -0.005338194889506483 0.999938962981048 0.7534464779991783 1.3006636629012192 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
592 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5062000040408794 -0.005304840584119216 0.999938962981048 0.7532116491364238 1.3005574680252747 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
593 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.506090950880465 -0.005209515925580893 0.999938962981048 0.7531097439242724 1.300514894940036 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
594 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5058958853278406 -0.005039289872912064 0.999938962981048 0.7530851076455625 1.3005096591082526 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
595 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5056144121259214 -0.004794125690869421 0.999938962981048 0.753069848390825 1.3005096591082526 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
596 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5052564413129215 -0.004482692190327213 0.999938962981048 0.7530682292143495 1.3005096591082526 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
597 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5048383127719758 -0.004119325888528025 0.999938962981048 0.7530682292143495 1.3005096591082526 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
598 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5043804744931382 -0.003721898245654318 0.999938962981048 0.7530682292143495 1.3005096591082526 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048
599 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5039058669291445 -0.003310527105539413 0.999938962981048 0.7530682292143495 1.3005096591082526 0.999938962981048 -0.7557219153416566 1.2972392956327947 0.999938962981048 -1.5061858984140533 0.0013458662678931769 0.999938962981048


==> plot_data/DemoBad.csv <==
0 -0.33876344561576843 0.0022564094979315996 1.0007561445236206 0.33929455280303955 0.017971603199839592 1.001758337020874 0.002654085401445627 -1.0038803815841675 1.00006103515625 -0.0032323531340807676 -0.20551273226737976 1.0015774965286255 -0.00025403781910426915 0.22294992208480835 1.0025312900543213 -0.001782914507202804 0.9775218367576599 1.0021930932998657
1 -0.33854085206985474 0.0016449473332613707 1.0009266138076782 0.33978015184402466 0.018252529203891754 1.0020524263381958 0.002815852640196681 -1.0036535263061523 0.9996981620788574 -0.0034791226498782635 -0.20486195385456085 1.0011756420135498 0.001650654710829258 0.2211531698703766 1.0017024278640747 -0.00285639357753098 0.9780291318893433 1.0012669563293457
2 -0.338717520236969 0.0008302665082737803 1.0008453130722046 0.34018757939338684 0.018155738711357117 1.002402424812317 0.0036410996690392494 -1.0032826662063599 0.9995900392532349 -0.003556371433660388 -0.20472468435764313 1.000708818435669 0.003002556273713708 0.22018489241600037 1.000922679901123 -0.003086414886638522 0.9790030121803284 1.0006593465805054
3 -0.33928561210632324 0.000363701197784394 1.000838279724121 0.340450257062912 0.01760280691087246 1.0020314455032349 0.004665495827794075 -1.0030081272125244 0.9999606609344482 -0.003472698852419853 -0.20544959604740143 1.0001856088638306 0.003765648230910301 0.21984250843524933 1.000988483428955 -0.003110698191449046 0.9799597859382629 1.001230239868164
4 -0.3400883078575134 0.00023831793805584311 1.0011470317840576 0.34050288796424866 0.016229333356022835 1.0011743307113647 0.005648280493915081 -1.0025575160980225 1.000210165977478 -0.003268653526902199 -0.20621179044246674 1.000198483467102 0.003788440255448222 0.22010456025600433 1.0014334917068481 -0.0025904877111315727 0.9805037379264832 1.0018481016159058
5 -0.34090206027030945 0.00019529744167812169 1.0007244348526 0.3405399024486542 0.015537649393081665 1.000707983970642 0.006036397069692612 -1.0028965473175049 0.9999064207077026 -0.0028336651157587767 -0.2067308872938156 1.0002371072769165 0.0037535526789724827 0.22093135118484497 1.001583456993103 -0.00184648297727108 0.9809845089912415 1.0016958713531494
6 -0.3416244685649872 0.00035767254303209484 0.9999523162841797 0.340352863073349 0.015493263490498066 1.0006520748138428 0.005917603150010109 -1.0031661987304688 0.9998893737792969 -0.0022565647959709167 -0.20746983587741852 1.0001896619796753 0.0037565287202596664 0.22179071605205536 1.0014915466308594 -0.0008496256778016686 0.9814055562019348 1.0012074708938599
7 -0.34205231070518494 0.0004632702039089054 0.9999783635139465 0.3402976095676422 0.01565471850335598 1.0006855726242065 0.005369541700929403 -1.0032604932785034 1.000396490097046 -0.0021443828009068966 -0.2078489512205124 1.0003952980041504 0.003976363688707352 0.22259587049484253 1.0012359619140625 0.00029203647864051163 0.981609582901001 1.0004204511642456
8 -0.34213507175445557 0.0006826616590842605 1.0006403923034668 0.34026479721069336 0.016033854335546494 1.0005356073379517 0.004843160044401884 -1.0032280683517456 1.0002079010009766 -0.0019563937094062567 -0.2081591933965683 1.0007323026657104 0.0044179512187838554 0.22324509918689728 1.0008450746536255 0.0015968144871294498 0.9815919995307922 0.9996410012245178
9 -0.3422076106071472 0.0012037154519930482 1.000950574874878 0.3401485085487366 0.01651744171977043 1.0000602006912231 0.004632157739251852 -1.002773642539978 0.9997193813323975 -0.0018697752384468913 -0.20829497277736664 1.001531958580017 0.0047786664217710495 0.22375795245170593 1.0006141662597656 0.0028330867644399405 0.9813412427902222 0.9988994002342224
10 -0.3420799672603607 0.0020962567068636417 1.000967264175415 0.3400278389453888 0.016755372285842896 0.9996456503868103 0.0050965528935194016 -1.0027168989181519 1.0000288486480713 -0.002011807169765234 -0.20817138254642487 1.0023750066757202 0.004917023237794638 0.22421561181545258 1.001111388206482 0.003965664189308882 0.9807054996490479 0.9982665181159973
11 -0.3420393466949463 0.002886221744120121 1.0009355545043945 0.34017452597618103 0.01672118529677391 0.9996783137321472 0.005617594346404076 -1.0024877786636353 1.00055992603302 -0.0021980032324790955 -0.20837831497192383 1.0024980306625366 0.005119081120938063 0.22505314648151398 1.0016748905181885 0.005584217607975006 0.9806349873542786 0.9976759552955627
12 -0.34184807538986206 0.0033974822144955397 1.0001684427261353 0.3409423232078552 0.01620977371931076 0.9998928904533386 0.005892516113817692 -1.002392292022705 1.0001332759857178 -0.0020397864282131195 -0.20873169600963593 1.0019183158874512 0.005412925500422716 0.2262025773525238 1.0017808675765991 0.007504110224545002 0.980891227722168 0.9981316924095154
13 -0.3419046103954315 0.004140686243772507 1.0000723600387573 0.34181463718414307 0.015581613406538963 1.000280499458313 0.005834570620208979 -1.0021307468414307 0.9998273253440857 -0.001687920419499278 -0.20952387154102325 1.001313328742981 0.005570756737142801 0.2272573560476303 1.0012917518615723 0.009531007148325443 0.981070339679718 0.9985360503196716
14 -0.3423340320587158 0.004951596725732088 1.0006808042526245 0.3426229953765869 0.014746338129043579 1.0005662441253662 0.005704506766051054 -1.0014804601669312 0.9999673366546631 -0.0010891619604080915 -0.21095053851604462 1.0012682676315308 0.0054484582506120205 0.22769597172737122 1.0006755590438843 0.011539852246642113 0.9823620915412903 0.9975296258926392
15 -0.34271439909935 0.0053314040414988995 1.0014584064483643 0.3432920277118683 0.013877950608730316 1.0006811618804932 0.005756693426519632 -1.0005013942718506 0.9999516606330872 -0.0004954297328367829 -0.2118847817182541 1.0018024444580078 0.004822234157472849 0.22813840210437775 1.0005854368209839 0.012979607097804546 0.984633207321167 0.9964627027511597
16 -0.34284910559654236 0.005793448071926832 1.0023620128631592 0.34336209297180176 0.013507301919162273 1.000730037689209 0.005936415400356054 -0.9988455176353455 0.9996829032897949 -0.0003793311771005392 -0.2132081836462021 1.0016604661941528 0.004156399518251419 0.22777524590492249 1.001207709312439 0.0135304294526577 0.9864051938056946 0.9962615966796875
17 -0.34272244572639465 0.0061235385946929455 1.0027750730514526 0.34244048595428467 0.012818061746656895 1.0005536079406738 0.006123140454292297 -0.9972125291824341 0.9998806118965149 -0.000460763112641871 -0.21475647389888763 1.0011886358261108 0.004260318819433451 0.22657515108585358 1.0014787912368774 0.012194252572953701 0.9882714152336121 0.9968194961547852
18 -0.34238240122795105 0.006086799781769514 1.0026761293411255 0.34070998430252075 0.011964325793087482 1.0003981590270996 0.00559846218675375 -0.9961069822311401 1.0002046823501587 -0.000607999914791435 -0.21542857587337494 1.000443458557129 0.004984583240002394 0.22478005290031433 1.0011900663375854 0.009852259419858456 0.9895378947257996 0.9978457689285278
19 -0.34189367294311523 0.005916753318160772 1.0027210712432861 0.3391403257846832 0.010567132383584976 0.9999206066131592 0.004407294560223818 -0.9962776899337769 1.0000518560409546 -0.0006855830433778465 -0.2156137228012085 0.9998633861541748 0.00555129861459136 0.22335709631443024 1.0013619661331177 0.007857711054384708 0.9901266098022461 0.9983378648757935
20 -0.3413655161857605 0.0057265241630375385 1.002908706665039 0.3372063636779785 0.009300047531723976 0.9998974800109863 0.002529255347326398 -0.9966917037963867 0.9996209144592285 -0.000989564461633563 -0.2151002436876297 0.9995774626731873 0.00633920356631279 0.22207428514957428 1.0013395547866821 0.00655951676890254 0.9902458786964417 0.9986883401870728
21 -0.3407653272151947 0.005803755484521389 1.002984642982483 0.33636751770973206 0.007851364091038704 1.0004605054855347 0.0007741434965282679 -0.9964415431022644 1.000300645828247 -0.0012686325935646892 -0.21411022543907166 0.9995662569999695 0.006701657082885504 0.22099678218364716 1.001007080078125 0.00599895603954792 0.9908157587051392 0.9994282722473145
22 -0.3403353989124298 0.006087135523557663 1.0028713941574097 0.3357785642147064 0.0068679992109537125 1.0008755922317505 -0.000488714431412518 -0.996055543422699 1.0002281665802002 -0.0013145501725375652 -0.21302667260169983 0.9994539022445679 0.00717940041795373 0.22005465626716614 1.0005253553390503 0.006206267047673464 0.9917606115341187 1.0001513957977295
23 -0.34018421173095703 0.006367712747305632 1.0020679235458374 0.3357893228530884 0.0066753290593624115 1.0007619857788086 -0.001558462856337428 -0.9949385523796082 0.9995729327201843 -0.0006609026459045708 -0.21238569915294647 0.9988654851913452 0.007401751819998026 0.21920771896839142 1.0006086826324463 0.005989386234432459 0.9927814602851868 1.0001462697982788
24 -0.34032726287841797 0.006133930757641792 1.001313328742981 0.3360690772533417 0.006983260158449411 1.000626564025879 -0.002805256750434637 -0.9936644434928894 0.9995614290237427 0.00016108289128169417 -0.21193815767765045 0.998470664024353 0.007022453472018242 0.21784183382987976 1.000754714012146 0.004974935669451952 0.9940879940986633 0.9996041059494019
25 -0.34314996004104614 0.005354591645300388 1.0013753175735474 0.3384716212749481 0.007816808298230171 1.0010932683944702 -0.0038515599444508553 -0.9923698306083679 0.999793529510498 0.0007495491881854832 -0.21124640107154846 0.9986208081245422 0.006406898610293865 0.21704944968223572 1.0005608797073364 0.0036630905233323574 0.994910478591919 0.9992550015449524
26 -0.35231223702430725 0.0047288211062550545 1.0015549659729004 0.34615546464920044 0.00807957910001278 1.0013539791107178 -0.004647587891668081 -0.9915806651115417 1.0002880096435547 0.0017502239206805825 -0.21069173514842987 0.9981806874275208 0.006081658415496349 0.21643371880054474 1.0010157823562622 0.002488166792318225 0.9954920411109924 0.9993181824684143
27 -0.36976879835128784 0.004659557715058327 1.001500129699707 0.36139971017837524 0.007862069644033909 1.0010416507720947 -0.00527030136436224 -0.9912473559379578 1.0005583763122559 0.0025187674909830093 -0.20997445285320282 0.9971064329147339 0.005567812826484442 0.21613213419914246 1.002084493637085 0.0016643881099298596 0.9963138699531555 0.9996166825294495
28 -0.3951713442802429 0.00521073816344142 1.0014780759811401 0.3838885426521301 0.00690161157399416 1.0006752014160156 -0.005723168142139912 -0.9912010431289673 1.000300407409668 0.002665742766112089 -0.2095080018043518 0.9965674877166748 0.005163032561540604 0.21654869616031647 1.002594232559204 0.0013359545264393091 0.9973412156105042 1.0000700950622559
29 -0.42639511823654175 0.006187779363244772 1.00197172164917 0.4126403331756592 0.005567390471696854 1.0010956525802612 -0.005952164530754089 -0.992009162902832 1.0004849433898926 0.0022597459610551596 -0.20883750915527344 0.9970715641975403 0.004754760302603245 0.21773475408554077 1.0019453763961792 0.001376903965137899 0.9985859394073486 1.0004568099975586
30 -0.4607512354850769 0.006795565132051706 1.002406120300293 0.4460796117782593 0.004395863972604275 1.0018748044967651 -0.006018802057951689 -0.9928861856460571 1.0005393028259277 0.0014487110311165452 -0.20777760446071625 0.9980201721191406 0.004325175192207098 0.21904432773590088 1.0013127326965332 0.0015393001958727837 0.9997601509094238 1.0005723237991333
31 -0.5004712343215942 0.007218480110168457 1.0024359226226807 0.4861849546432495 0.0029670188669115305 1.0022319555282593 -0.005765977781265974 -0.993316113948822 0.9999639391899109 0.0008001871756277978 -0.20777350664138794 0.9977592825889587 0.003304564394056797 0.2203768938779831 1.0014698505401611 0.001346668228507042 1.0002038478851318 1.0008505582809448
32 -0.5380216836929321 0.0067389714531600475 1.0024632215499878 0.5251106023788452 0.001689875847660005 1.0020488500595093 -0.005083042196929455 -0.9931475520133972 0.9997241497039795 0.0004333161923568696 -0.2083560973405838 0.997390866279602 0.0026526115834712982 0.22096917033195496 1.0018399953842163 0.0013809852534905076 0.9996742606163025 1.0010178089141846
33 -0.5763996243476868 0.006123295519500971 1.0027360916137695 0.5658669471740723 0.0008803933160379529 1.0019643306732178 -0.0038951856549829245 -0.992462158203125 1.0005569458007812 0.00011264487693551928 -0.20919084548950195 0.9980552792549133 0.0022920623887330294 0.22098036110401154 1.0024545192718506 0.001672687940299511 0.9988143444061279 1.0006043910980225
34 -0.6164177060127258 0.005614349152892828 1.002459168434143 0.6076129078865051 0.00019964696548413485 1.0024689435958862 -0.0028511432465165854 -0.9924867153167725 1.0010058879852295 -0.00022248877212405205 -0.2094646543264389 0.999262273311615 0.002236642874777317 0.22018186748027802 1.002694845199585 0.002287288662046194 0.9982835054397583 0.9998751282691956
35 -0.6589791178703308 0.005151146557182074 1.0017074346542358 0.6508113145828247 -0.00042043114081025124 1.0025975704193115 -0.0022869722452014685 -0.9930645227432251 1.0007331371307373 -0.00034907780354842544 -0.20967859029769897 0.9997154474258423 0.0021115525159984827 0.21930132806301117 1.0022703409194946 0.0031476235017180443 0.9985694289207458 0.9994125366210938
36 -0.7030540108680725 0.004295384977012873 1.0017286539077759 0.6949352025985718 -0.0011852678144350648 1.0018532276153564 -0.0027301297523081303 -0.9945250153541565 1.0012702941894531 -0.000564162153750658 -0.21017320454120636 1.0005046129226685 0.0015737054636701941 0.21887938678264618 1.0017372369766235 0.003988889046013355 0.9990556240081787 0.9992783069610596
37 -0.7479383945465088 0.0035934876650571823 1.0025871992111206 0.7399230003356934 -0.001590569270774722 1.0008045434951782 -0.0031727561727166176 -0.9955664277076721 1.0016322135925293 -0.0010416413424536586 -0.21072977781295776 1.0015034675598145 0.0007285821484401822 0.2190895825624466 1.001763105392456 0.00451814616099 0.9998686909675598 0.9990326762199402
38 -0.7961536645889282 0.0028618136420845985 1.0033109188079834 0.7890656590461731 -0.002265324117615819 0.9995884299278259 -0.0032781001646071672 -0.9970213174819946 1.0010040998458862 -0.0017432334134355187 -0.21117165684700012 1.0014357566833496 0.0002911375486291945 0.2198987752199173 1.0023224353790283 0.004749250132590532 1.0003993511199951 0.9986604452133179
39 -0.8398827314376831 0.0015601838240399957 1.0040017366409302 0.8333742022514343 -0.0030583918560296297 0.9993199110031128 -0.002786563476547599 -0.9975075125694275 1.00101637840271 -0.0024420234840363264 -0.21155492961406708 1.000009298324585 3.9516853576060385e-05 0.22111210227012634 1.0022133588790894 0.0046855066902935505 1.0001938343048096 0.9982746839523315
40 -0.8816297650337219 0.00010492969158804044 1.0036487579345703 0.8763313889503479 -0.00335090234875679 0.9997214078903198 -0.0019868959207087755 -0.9971402287483215 1.0014933347702026 -0.0026127148885279894 -0.21207284927368164 0.9988181591033936 3.121754343737848e-05 0.22181345522403717 1.0015804767608643 0.004347878973931074 0.999748170375824 0.9981622099876404
41 -0.9215843081474304 -0.0005653545376844704 1.0030473470687866 0.9173856973648071 -0.003561257151886821 1.000192403793335 -0.0010363968322053552 -0.9966773390769958 1.0012892484664917 -0.002491703722625971 -0.21260349452495575 0.9994391202926636 -0.00018727112910710275 0.22213859856128693 1.0015586614608765 0.003552869660779834 0.9993471503257751 0.9983794689178467
42 -0.9594811797142029 -0.0006948650698177516 1.0026817321777344 0.9568504095077515 -0.003678463166579604 1.0004490613937378 -0.0002447546867188066 -0.995892345905304 1.0010732412338257 -0.0020785443484783173 -0.2133033275604248 1.0009859800338745 -0.0006313702906481922 0.2217579036951065 1.0023598670959473 0.0030048731714487076 0.9990957975387573 0.9987615346908569
43 -0.9956381916999817 0.0001852417190093547 1.0028384923934937 0.9950950145721436 -0.0031825623009353876 1.0005425214767456 0.0003199116326868534 -0.9956225156784058 1.0010223388671875 -0.0014839848736301064 -0.21375219523906708 1.0011698007583618 -0.0018521364545449615 0.22080574929714203 1.0031980276107788 0.002223780145868659 0.9993443489074707 0.9995477199554443
44 -1.0299243927001953 0.0018880763091146946 1.0029857158660889 1.030895471572876 -0.002756373956799507 1.0007270574569702 0.0004436952876858413 -0.9961100220680237 1.0009607076644897 -0.0009076683199964464 -0.2143411487340927 1.0002355575561523 -0.0037532905116677284 0.21960331499576569 1.003433346748352 0.0016760514117777348 0.9998041391372681 0.9996259212493896
45 -1.0657787322998047 0.004357222467660904 1.0027692317962646 1.0677034854888916 -0.0015024944441393018 1.0013452768325806 0.001075571053661406 -0.9972407221794128 1.000941514968872 -0.00028682631091214716 -0.2145817130804062 0.9999107122421265 -0.006266649812459946 0.21850943565368652 1.0031380653381348 0.0014960140688344836 1.0006593465805054 0.9990211129188538
46 -1.0970336198806763 0.00705037172883749 1.003007411956787 1.0997484922409058 -0.0009318125667050481 1.0011802911758423 0.002352257492020726 -0.9983299374580383 1.001523494720459 3.945810385630466e-05 -0.2139788717031479 1.0006227493286133 -0.008828378282487392 0.21753446757793427 1.0035231113433838 0.0019146398408338428 1.001348614692688 0.9985758066177368
47 -1.1258947849273682 0.009048820473253727 1.003387451171875 1.1291530132293701 -0.000529820448718965 1.000640630722046 0.0032733308617025614 -0.9991623759269714 1.0017881393432617 -0.0002254886057926342 -0.21231496334075928 1.0014930963516235 -0.01140604354441166 0.21700811386108398 1.0034724473953247 0.0022147418931126595 1.0016608238220215 0.9990566372871399
48 -1.1530102491378784 0.010543146170675755 1.0033453702926636 1.156046748161316 -0.0005164690082892776 0.9999129772186279 0.003792430739849806 -0.9992952346801758 1.001395344734192 -0.0008694651769474149 -0.21116554737091064 1.0019077062606812 -0.01341646071523428 0.21825584769248962 1.0025205612182617 0.002797568216919899 1.0013772249221802 0.9996919631958008
49 -1.17792809009552 0.010798893868923187 1.0030585527420044 1.1805874109268188 -0.0005035708309151232 0.9999442100524902 0.00371998967602849 -0.9991470575332642 1.0012818574905396 -0.0012187690008431673 -0.21013891696929932 1.002500295639038 -0.013953309506177902 0.22006508708000183 1.0002378225326538 0.0034793163649737835 1.001120686531067 0.999366283416748
50 -1.2027231454849243 0.010183101519942284 1.0032951831817627 1.2046109437942505 -0.0010427924571558833 0.9998626112937927 0.002924432512372732 -0.9995490908622742 1.0018879175186157 -0.0016741163562983274 -0.20971399545669556 1.002935528755188 -0.01448298804461956 0.22418849170207977 0.9978179335594177 0.0038723619654774666 1.0011268854141235 0.9987764954566956
51 -1.2231862545013428 0.009468303993344307 1.0032988786697388 1.2244662046432495 -0.0024570426903665066 0.9997787475585938 0.001541716861538589 -1.0002906322479248 1.0026987791061401 -0.0019818320870399475 -0.20936939120292664 1.00355863571167 -0.015545884147286415 0.23077993094921112 0.9974601864814758 0.0036549156066030264 1.0012710094451904 0.9989117980003357
52 -1.2410240173339844 0.007831008173525333 1.0029188394546509 1.2422778606414795 -0.004777984227985144 0.9999845027923584 0.00014690104580949992 -1.0016664266586304 1.002740502357483 -0.002192244865000248 -0.20838335156440735 1.0036933422088623 -0.01675669103860855 0.2370215803384781 0.9989747405052185 0.00365051394328475 1.0018980503082275 0.99943608045578
53 -1.2577229738235474 0.005284932907670736 1.0030834674835205 1.2580535411834717 -0.008024516515433788 1.0003955364227295 -0.0010093197925016284 -1.0034292936325073 1.0029103755950928 -0.0025000711902976036 -0.2069360762834549 1.0034490823745728 -0.016696646809577942 0.24217362701892853 1.001204013824463 0.003956201020628214 1.0029116868972778 0.9994564652442932
54 -1.272566556930542 0.002391859656199813 1.0030980110168457 1.2712880373001099 -0.011193281039595604 1.0009195804595947 -0.001408891286700964 -1.0044139623641968 1.003204107284546 -0.002653802279382944 -0.20568439364433289 1.0032424926757812 -0.01621415466070175 0.24445830285549164 1.0038766860961914 0.005075045861303806 1.0039863586425781 0.9986613988876343
55 -1.286169171333313 -0.0009315794450230896 1.0024560689926147 1.2827658653259277 -0.013777290470898151 1.0013654232025146 -0.0016372448299080133 -1.0049402713775635 1.0032920837402344 -0.002481860341504216 -0.20428207516670227 1.002777338027954 -0.015111526474356651 0.24426288902759552 1.0053293704986572 0.006167341955006123 1.005226492881775 0.9982298016548157
56 -1.2974202632904053 -0.003987285308539867 1.0024261474609375 1.2926520109176636 -0.015382257290184498 1.0019010305404663 -0.0019288111943751574 -1.0055696964263916 1.002734661102295 -0.002297713654115796 -0.20327138900756836 1.003065586090088 -0.01369989849627018 0.24380643665790558 1.0057047605514526 0.007009509950876236 1.0064115524291992 0.9986927509307861
57 -1.3078635931015015 -0.007071172818541527 1.0025944709777832 1.3019275665283203 -0.016127029433846474 1.001774549484253 -0.002223924035206437 -1.0055484771728516 1.0024091005325317 -0.001966585172340274 -0.20256078243255615 1.003374457359314 -0.013198204338550568 0.24249565601348877 1.0043059587478638 0.007261686492711306 1.0069692134857178 0.9996079206466675
58 -1.315733790397644 -0.00869695283472538 1.0022242069244385 1.3108373880386353 -0.014845703728497028 1.001725435256958 -0.002397706964984536 -1.0054223537445068 1.0025911331176758 -0.0019422309705987573 -0.2021046280860901 1.0029339790344238 -0.013565362431108952 0.2419445961713791 1.0023924112319946 0.00710715726017952 1.0071285963058472 0.9999881982803345
59 -1.3221572637557983 -0.00944170169532299 1.0016125440597534 1.317615032196045 -0.01251006405800581 1.001456379890442 -0.0021151795517653227 -1.0053832530975342 1.002808928489685 -0.002210298553109169 -0.20166993141174316 1.0023905038833618 -0.014619709923863411 0.24138951301574707 1.0009262561798096 0.006297202315181494 1.0065463781356812 1.0001206398010254
60 -1.3273144960403442 -0.008758862502872944 1.0016645193099976 1.3228429555892944 -0.009660960175096989 1.0012919902801514 -0.0015637149335816503 -1.00538969039917 1.0027843713760376 -0.002578688319772482 -0.20122212171554565 1.002867341041565 -0.016071442514657974 0.24086029827594757 0.9996231198310852 0.005213798023760319 1.0054908990859985 1.0003881454467773
61 -1.331131935119629 -0.00802017841488123 1.0015965700149536 1.3263554573059082 -0.0069128344766795635 1.0011519193649292 -0.0009268668945878744 -1.0054175853729248 1.0024863481521606 -0.0027968951035290956 -0.2011193037033081 1.0037709474563599 -0.017576921731233597 0.24041849374771118 0.9986045956611633 0.0041974796913564205 1.0040448904037476 1.0005302429199219
62 -1.3338433504104614 -0.007392171770334244 1.0007095336914062 1.329769492149353 -0.004867124371230602 1.0003957748413086 -6.691205635434017e-05 -1.0060232877731323 1.001930594444275 -0.00276368111371994 -0.20134854316711426 1.0039104223251343 -0.01884586736559868 0.23953470587730408 0.9980686902999878 0.003313305089250207 1.002434492111206 1.00069260597229
63 -1.3358891010284424 -0.0076377554796636105 1.000224232673645 1.3316134214401245 -0.003246983978897333 0.9999648332595825 0.0005569237982854247 -1.006467580795288 1.0014123916625977 -0.0024928145576268435 -0.20192061364650726 1.0028579235076904 -0.018409788608551025 0.23774774372577667 0.9985861778259277 0.0024837274104356766 1.0010662078857422 1.0009698867797852
64 -1.3373643159866333 -0.008489862084388733 1.0001600980758667 1.3334600925445557 -0.0020868342835456133 0.9991996884346008 0.0009572419221512973 -1.006264328956604 1.0012695789337158 -0.002049922477453947 -0.20294955372810364 1.0009351968765259 -0.016329411417245865 0.23430250585079193 1.0001529455184937 0.001688377815298736 1.0004583597183228 1.0011547803878784
65 -1.3383041620254517 -0.01041874848306179 0.9998698830604553 1.3346003293991089 -0.0007031928980723023 0.9989004731178284 0.0014863999094814062 -1.0054818391799927 1.0008336305618286 -0.0012203457299619913 -0.20418934524059296 0.9995028376579285 -0.012984848581254482 0.22984740138053894 1.0005996227264404 0.0008665066561661661 0.999977171421051 1.0009633302688599
66 -1.3388421535491943 -0.011932129971683025 1.0005073547363281 1.3350830078125 0.0001594252826180309 0.9995893239974976 0.001930626342073083 -1.00453782081604 0.9999952912330627 -0.00042384653352200985 -0.20482338964939117 0.999637246131897 -0.00925474613904953 0.2255912870168686 1.0002644062042236 0.00030289962887763977 0.9991605877876282 1.000246286392212
67 -1.339219331741333 -0.01183018833398819 1.0012370347976685 1.335120677947998 0.0005113451043143868 1.0000303983688354 0.0023784891236573458 -1.003581166267395 0.9997439384460449 -4.597930092131719e-05 -0.20540858805179596 1.0008625984191895 -0.006197244860231876 0.22183452546596527 1.0000232458114624 0.0001981905079446733 0.9983879327774048 1.0001580715179443
68 -1.339279055595398 -0.010447956621646881 1.0007820129394531 1.3342782258987427 0.0003208828857168555 0.9998816251754761 0.0023615374229848385 -1.0028471946716309 0.9998649954795837 7.825675857020542e-05 -0.2058631330728531 1.0018718242645264 -0.0046389177441596985 0.21911947429180145 1.0000954866409302 0.000369145447621122 0.9977928400039673 1.0005018711090088
69 -1.338759183883667 -0.008509115315973759 0.9996730089187622 1.3330488204956055 3.072436811635271e-05 0.9993664622306824 0.0022393064573407173 -1.0027902126312256 0.9996485114097595 0.0001765032793628052 -0.2064702957868576 1.0020737648010254 -0.005052190739661455 0.21755921840667725 1.0000605583190918 0.0007718795095570385 0.9973586201667786 1.0010321140289307
70 -1.3374745845794678 -0.007187682669609785 0.9995932579040527 1.3313795328140259 -9.944799239747226e-05 0.9995342493057251 0.0020708306692540646 -1.0028809309005737 0.9993448853492737 0.000168806072906591 -0.2078632265329361 1.0011334419250488 -0.006949610076844692 0.21680283546447754 1.000144600868225 0.0013583240797743201 0.9970769286155701 1.0018017292022705
71 -1.3358550071716309 -0.005727992858737707 1.0004489421844482 1.329879641532898 -0.00016417460574302822 0.9997581243515015 0.001978571293875575 -1.0029847621917725 0.9991870522499084 -0.00023224324104376137 -0.20965427160263062 0.9997115135192871 -0.00892941839993 0.2166096270084381 1.0008631944656372 0.0024598990567028522 0.9967315793037415 1.0022412538528442
72 -1.3341209888458252 -0.004393169190734625 1.0007562637329102 1.3282240629196167 -0.00019256080850027502 1.0000380277633667 0.0021820322144776583 -1.0030276775360107 0.9991618394851685 -0.000494586129207164 -0.21117210388183594 0.9989121556282043 -0.010046635754406452 0.21625524759292603 1.0016509294509888 0.0033597038127481937 0.996360182762146 1.0021095275878906
73 -1.332639217376709 -0.003056179266422987 1.0006039142608643 1.3261789083480835 0.0003180011117365211 1.000631332397461 0.0026176627725362778 -1.003075361251831 0.9992560744285583 -0.001185710309073329 -0.21270546317100525 0.9983724355697632 -0.00936086755245924 0.21546337008476257 1.001534104347229 0.004414821043610573 0.9960592985153198 1.0014065504074097
74 -1.3318387269973755 -0.0018641349161043763 1.0010676383972168 1.3244693279266357 0.00012530549429357052 1.000427007675171 0.002920897677540779 -1.002776861190796 0.9993957281112671 -0.0018682768568396568 -0.2132570445537567 0.9983103275299072 -0.0074959732592105865 0.21422834694385529 1.001479983329773 0.0050895437598228455 0.9955599308013916 1.0010336637496948
75 -1.3312991857528687 -0.0007094524335116148 1.0013630390167236 1.3226929903030396 0.00035688982461579144 1.0005751848220825 0.003393865190446377 -1.0027707815170288 0.9995264410972595 -0.002486610785126686 -0.21315890550613403 0.9984056949615479 -0.004271645098924637 0.21321801841259003 1.0022385120391846 0.005741605069488287 0.9953862428665161 1.000436544418335
76 -1.3308236598968506 0.0002361154038226232 1.0012983083724976 1.3207086324691772 0.0009478681604377925 1.0008362531661987 0.0035663496237248182 -1.003106713294983 0.9996510744094849 -0.0030972794629633427 -0.21238760650157928 0.9981020092964172 -0.001326640136539936 0.21146424114704132 1.0031014680862427 0.006276229862123728 0.9954289793968201 0.9993228316307068
77 -1.329470157623291 0.0007620779215358198 1.0013760328292847 1.3187954425811768 0.0015830311458557844 1.0013577938079834 0.0034866526257246733 -1.003839135169983 0.99981290102005 -0.003529651090502739 -0.2117299735546112 0.9981589317321777 0.0011750366538763046 0.2092810571193695 1.0032413005828857 0.006786953192204237 0.9952064156532288 0.9983620047569275
78 -1.3273022174835205 0.0009531042887829244 1.001530408859253 1.317089557647705 0.0015848609618842602 1.0011498928070068 0.003655270906165242 -1.0040611028671265 0.9997406601905823 -0.0038792984560132027 -0.21036341786384583 0.9986613988876343 0.00323084625415504 0.20669083297252655 1.0027071237564087 0.006963863503187895 0.9948384761810303 0.9986829161643982
79 -1.3248752355575562 0.0008123136940412223 1.001304030418396 1.3155570030212402 0.0019051701528951526 1.0005043745040894 0.004198231268674135 -1.0035914182662964 0.9995551705360413 -0.003977686632424593 -0.20911569893360138 0.9985729455947876 0.0038840973284095526 0.20510438084602356 1.0022631883621216 0.007018938194960356 0.9943976402282715 0.9995794296264648
80 -1.322523593902588 0.0010411007096990943 1.0008559226989746 1.3141286373138428 0.0017648395150899887 1.0003165006637573 0.004573989659547806 -1.0028529167175293 0.9993551969528198 -0.0038699915166944265 -0.2075653225183487 0.9983820915222168 0.0035928154829889536 0.20449230074882507 1.0023854970932007 0.0069527593441307545 0.9942020773887634 1.000144362449646
81 -1.3206757307052612 0.0011289012618362904 1.0006725788116455 1.3124443292617798 0.0019507752731442451 1.0011036396026611 0.004657934885472059 -1.0020174980163574 0.9993939399719238 -0.003669539000838995 -0.20608846843242645 0.9981302618980408 0.002928026020526886 0.20472390949726105 1.0021641254425049 0.007142237387597561 0.9944969415664673 1.0004503726959229
82 -1.319313883781433 0.001149866497144103 1.0011388063430786 1.3112162351608276 0.0026511535979807377 1.001699686050415 0.004068291746079922 -1.0017770528793335 0.9999510049819946 -0.003024737350642681 -0.20417356491088867 0.9982072710990906 0.002763493452221155 0.2063147872686386 1.0013352632522583 0.008147082291543484 0.9954960346221924 1.0006372928619385
83 -1.3181157112121582 0.001484026899561286 1.0015062093734741 1.3103123903274536 0.0027435540687292814 1.0018991231918335 0.002899467945098877 -1.002419352531433 0.9998056292533875 -0.0017752854619175196 -0.20214353501796722 0.9988492727279663 0.0030285054817795753 0.20846512913703918 1.0010626316070557 0.008916196413338184 0.9963663220405579 1.0008515119552612
84 -1.3166563510894775 0.0023845573887228966 1.001122236251831 1.3096318244934082 0.0029538520611822605 1.0019021034240723 0.00155258656013757 -1.002890944480896 0.9990652203559875 -0.00047056167386472225 -0.2001236081123352 0.9994025826454163 0.004086870234459639 0.21060185134410858 1.0012809038162231 0.008863563649356365 0.9974335432052612 1.0012305974960327
85 -1.315470814704895 0.0028338106349110603 1.000908374786377 1.3087102174758911 0.003179115243256092 1.0021291971206665 0.0004010456905234605 -1.0030906200408936 0.9983296990394592 0.0015913827810436487 -0.19893872737884521 0.9988980889320374 0.0053979335352778435 0.21274292469024658 1.001753807067871 0.008635763078927994 0.9977056980133057 1.0010286569595337
86 -1.314766526222229 0.003143679117783904 1.0012491941452026 1.3079133033752441 0.003354494459927082 1.0021108388900757 -0.0012702164240181446 -1.002460241317749 0.998759388923645 0.0035636136308312416 -0.19819426536560059 0.9986998438835144 0.007414304185658693 0.21432359516620636 1.0023279190063477 0.008138440549373627 0.9972268342971802 1.0005302429199219
87 -1.314077377319336 0.003082462353631854 1.0013747215270996 1.3072625398635864 0.003620195435360074 1.0016144514083862 -0.002768888371065259 -1.0013623237609863 0.9990350008010864 0.0054483977146446705 -0.1983817219734192 0.9993610978126526 0.0092459786683321 0.21523189544677734 1.0027148723602295 0.0073334514163434505 0.996080219745636 1.0004860162734985
88 -1.3133817911148071 0.0024381789844483137 1.0007317066192627 1.3067827224731445 0.003272158093750477 1.000881314277649 -0.004477940499782562 -1.0002965927124023 0.9993840456008911 0.006952688563615084 -0.19893279671669006 1.00028395652771 0.010680493898689747 0.2161085605621338 1.0022411346435547 0.00616241293027997 0.9941798448562622 1.0008034706115723
89 -1.3128095865249634 0.0021102307364344597 1.000935435295105 1.3063311576843262 0.002993173198774457 1.0009130239486694 -0.006265838630497456 -0.9989365339279175 0.9990960955619812 0.007853480987250805 -0.20045165717601776 1.0005693435668945 0.012093468569219112 0.2165704369544983 1.0009517669677734 0.004946678876876831 0.9923611283302307 1.0010498762130737
90 -1.3118544816970825 0.0021882676519453526 1.001703143119812 1.3057419061660767 0.002505316399037838 1.0011801719665527 -0.007032500114291906 -0.9974920749664307 0.998711347579956 0.008712667040526867 -0.202854722738266 0.9998486042022705 0.013148845173418522 0.21672268211841583 1.0001753568649292 0.003919055685400963 0.9912016987800598 1.0012004375457764
91 -1.310904860496521 0.002527462551370263 1.0017324686050415 1.305408000946045 0.001971914665773511 1.0004351139068604 -0.006696720607578754 -0.9967622756958008 0.9993994832038879 0.00939416978508234 -0.205540269613266 0.998170793056488 0.013703566044569016 0.2159448117017746 1.000495195388794 0.0031093875877559185 0.9910882711410522 1.0006550550460815
92 -1.3099467754364014 0.002701663179323077 1.0012487173080444 1.3054900169372559 0.0009123614290729165 0.9997751116752625 -0.005867736414074898 -0.9962763786315918 1.0002374649047852 0.010396266356110573 -0.20785629749298096 0.9969675540924072 0.013513719663023949 0.21512921154499054 1.0009006261825562 0.0027008948381990194 0.991381824016571 0.9998682737350464
93 -1.309476375579834 0.0031827245838940144 1.0010735988616943 1.3055533170700073 -7.46686419006437e-05 0.9995155930519104 -0.004653395153582096 -0.9961374402046204 0.9991721510887146 0.010984279215335846 -0.2079409658908844 0.996721088886261 0.012915621511638165 0.21515880525112152 1.0008785724639893 0.0027613029815256596 0.9919778108596802 0.9995026588439941
94 -1.3091847896575928 0.0036585978232324123 1.0009244680404663 1.3055518865585327 -0.00041056732879951596 0.9999662041664124 -0.003007303923368454 -0.9952540397644043 0.9981857538223267 0.011254820972681046 -0.2069803774356842 0.9968416094779968 0.012330743484199047 0.21550169587135315 1.0010827779769897 0.003337497590109706 0.9926704168319702 0.999556839466095
95 -1.3090726137161255 0.003913826309144497 1.0013293027877808 1.305501937866211 -0.0005715571460314095 1.0009284019470215 -0.0020202582236379385 -0.9941803812980652 0.9989786148071289 0.010569537058472633 -0.2046339511871338 0.99800044298172 0.011281163431704044 0.21569925546646118 1.001371145248413 0.003909963183104992 0.9937030076980591 0.9995822310447693
96 -1.3089509010314941 0.003712425008416176 1.0017340183258057 1.3059182167053223 -0.0008653613040223718 1.0014790296554565 -0.002011394128203392 -0.9932849407196045 0.9998064637184143 0.009079420939087868 -0.2032824158668518 0.999024510383606 0.010263788513839245 0.2154364287853241 1.0009026527404785 0.004736387170851231 0.9948039054870605 0.9994648694992065
97 -1.3087021112442017 0.003157219151034951 1.0015872716903687 1.3064360618591309 -0.0012575434520840645 1.001567006111145 -0.002816376741975546 -0.9919564723968506 0.9992702603340149 0.007333716377615929 -0.20304299890995026 0.9999312162399292 0.009309692308306694 0.21567566692829132 1.0004935264587402 0.005101267248392105 0.9954683780670166 0.9995748400688171
98 -1.3087059259414673 0.002146196085959673 1.0015416145324707 1.3077762126922607 -0.0010988898575305939 1.0015957355499268 -0.004382486455142498 -0.9904093742370605 0.9990406036376953 0.005706195719540119 -0.20377013087272644 1.001004934310913 0.008600875735282898 0.21631938219070435 1.0009799003601074 0.005420617293566465 0.9956746101379395 0.9998962879180908
99 -1.308841586112976 0.001254923758096993 1.001550316810608 1.3091057538986206 0.0002953674993477762 1.0018621683120728 -0.005923677235841751 -0.9894517660140991 0.9994391798973083 0.004820592235773802 -0.2054692655801773 1.0016371011734009 0.008144015446305275 0.21667562425136566 1.0021963119506836 0.0055085779167711735 0.9952317476272583 1.0000780820846558
100 -1.3088606595993042 4.717342017102055e-05 1.0017740726470947 1.3103671073913574 0.0017533067148178816 1.0017589330673218 -0.007686117198318243 -0.9882341623306274 0.9999425411224365 0.004447123967111111 -0.20761007070541382 1.0021164417266846 0.007781764958053827 0.2172885686159134 1.0025296211242676 0.004874674137681723 0.9936301708221436 0.9997557997703552
101 -1.3084380626678467 -0.0005411844467744231 1.00194251537323 1.3109548091888428 0.0030041723512113094 1.0010873079299927 -0.008355592377483845 -0.9880954027175903 1.0006754398345947 0.004358737263828516 -0.2095036804676056 1.0027323961257935 0.007231521885842085 0.21780270338058472 1.0018659830093384 0.0037797430995851755 0.9914922118186951 0.9994692206382751
102 -1.3073179721832275 -0.0009397728717885911 1.0015147924423218 1.3105252981185913 0.0032464778050780296 1.0002617835998535 -0.008151218295097351 -0.9884890913963318 1.0016828775405884 0.004617177881300449 -0.2103147655725479 1.002829670906067 0.005871705245226622 0.2176811248064041 1.001913070678711 0.0023621930740773678 0.9892264604568481 0.9998408555984497
103 -1.3059157133102417 -0.001558631076477468 1.0010067224502563 1.309614658355713 0.0033782271202653646 1.000174641609192 -0.006970902904868126 -0.988309919834137 1.0027323961257935 0.004750174004584551 -0.21106454730033875 1.0024957656860352 0.004239419475197792 0.21737229824066162 1.0027340650558472 0.0010882426286116242 0.987086296081543 1.00031316280365
104 -1.3044440746307373 -0.002054536249488592 1.0007327795028687 1.3081732988357544 0.0038427195977419615 1.0007717609405518 -0.005249387118965387 -0.988501250743866 1.0031296014785767 0.004878098610788584 -0.21166862547397614 1.0020015239715576 0.002834290498867631 0.21701033413410187 1.0028021335601807 0.0001595099165569991 0.9859238266944885 1.0002729892730713
105 -1.3034075498580933 -0.002422663616016507 1.0013155937194824 1.3074471950531006 0.005152272991836071 1.0015084743499756 -0.0031801708973944187 -0.9882809519767761 1.0033724308013916 0.005498860962688923 -0.2118804156780243 1.0010244846343994 0.0020744132343679667 0.21645575761795044 1.0015414953231812 -0.00021805391588713974 0.9848599433898926 1.000004529953003
106 -1.3030329942703247 -0.002999813761562109 1.0020831823349 1.3073710203170776 0.0074952952563762665 1.0026942491531372 -0.0012033120729029179 -0.9878459572792053 1.0034828186035156 0.006502275820821524 -0.21181131899356842 1.0001300573349 0.0023054529447108507 0.2164742797613144 1.0007104873657227 0.00010961927910102531 0.983660101890564 0.9994354248046875
107 -1.3031951189041138 -0.0032770861871540546 1.0019729137420654 1.3090623617172241 0.01025592815130949 1.0036119222640991 0.00032104350975714624 -0.9874478578567505 1.0039784908294678 0.0074520292691886425 -0.2118549644947052 1.0001126527786255 0.0029061674140393734 0.2160852700471878 1.0010474920272827 0.0002131648507202044 0.9830639362335205 0.9992684721946716
108 -1.3033666610717773 -0.0033696931786835194 1.0013396739959717 1.3109816312789917 0.012329775840044022 1.003463864326477 0.0011886892607435584 -0.9877377152442932 1.0044116973876953 0.008120802231132984 -0.21192973852157593 0.9998561143875122 0.003570219501852989 0.21566198766231537 1.0016727447509766 0.00048659220919944346 0.9825832843780518 0.9991169571876526
109 -1.3032468557357788 -0.0033325287513434887 1.0017083883285522 1.3120195865631104 0.013478660956025124 1.002832055091858 0.0018421146087348461 -0.9884316921234131 1.0034854412078857 0.00818746816366911 -0.21218238770961761 0.9991931915283203 0.004443353042006493 0.21522389352321625 1.0015853643417358 0.0011099010007455945 0.9819132089614868 0.9987318515777588
110 -1.3026622533798218 -0.0035675454419106245 1.002150058746338 1.3126704692840576 0.013702820055186749 1.002203345298767 0.0027626678347587585 -0.9884014129638672 1.002062439918518 0.007571196183562279 -0.21255388855934143 0.9987618923187256 0.005580627825111151 0.2141028791666031 1.001438856124878 0.0021985832136124372 0.9808879494667053 0.9983970522880554
111 -1.302107334136963 -0.004012980032712221 1.0024760961532593 1.31278395652771 0.013505229726433754 1.0018137693405151 0.0029289221856743097 -0.9873375296592712 1.0013362169265747 0.006489729508757591 -0.21308651566505432 0.9985753893852234 0.0067534660920500755 0.21347789466381073 1.0010809898376465 0.0033528541680425406 0.9797460436820984 0.9980716705322266
112 -1.30158269405365 -0.004450429696589708 1.0025639533996582 1.3126566410064697 0.013075387105345726 1.0019586086273193 0.002431453438475728 -0.9861007928848267 1.0008845329284668 0.005334629211574793 -0.21327362954616547 0.998788595199585 0.007444664835929871 0.21274003386497498 1.0004841089248657 0.0035949647426605225 0.9792531728744507 0.9976291656494141
113 -1.3016462326049805 -0.004579410422593355 1.002863883972168 1.3126788139343262 0.01165279746055603 1.001939296722412 0.0013791280798614025 -0.9846555590629578 1.0008622407913208 0.004253387916833162 -0.2130776196718216 0.9992550611495972 0.007680889219045639 0.21236266195774078 1.0003693103790283 0.00328735145740211 0.978381335735321 0.997521162033081
114 -1.3018735647201538 -0.004388804081827402 1.0028523206710815 1.3110805749893188 0.009346849285066128 1.00192129611969 -5.378967762226239e-05 -0.9845872521400452 1.0013582706451416 0.0035278024151921272 -0.2127796709537506 0.9996556639671326 0.007360673509538174 0.21226301789283752 1.0008656978607178 0.002380626043304801 0.9775782227516174 0.9980665445327759
115 -1.302121877670288 -0.004105915315449238 1.0021518468856812 1.3082647323608398 0.006015920080244541 1.0013128519058228 -0.0002883510896936059 -0.9857258796691895 1.0008548498153687 0.003435523482039571 -0.21279625594615936 0.9995031356811523 0.006970919668674469 0.212153360247612 1.0009580850601196 0.0014586481265723705 0.976931631565094 0.9985471963882446
116 -1.3026409149169922 -0.003313928609713912 1.0012983083724976 1.3044612407684326 0.0012146100634709 1.0003271102905273 0.000160739102284424 -0.9875170588493347 1.0002920627593994 0.0034664859995245934 -0.2131199836730957 0.9996703267097473 0.006483297795057297 0.21217945218086243 1.0007895231246948 0.0008126184111461043 0.9764279723167419 0.998494565486908
117 -1.3025280237197876 -0.0023406657855957747 1.0011087656021118 1.3009898662567139 -0.004528133664280176 0.9989690184593201 0.0006625782116316259 -0.9904345870018005 1.0004525184631348 0.003433490637689829 -0.2131337970495224 1.000374674797058 0.005903454963117838 0.21243084967136383 1.0006790161132812 5.069488179287873e-05 0.9760953783988953 0.9985265731811523
118 -1.3017925024032593 -0.001823079539462924 1.001094937324524 1.2985191345214844 -0.010111122392117977 0.9981986880302429 0.000624656502623111 -0.993733823299408 0.9998672604560852 0.0029936700593680143 -0.2126966416835785 1.0010857582092285 0.005133627448230982 0.2131757140159607 1.000291109085083 -0.0005787512054666877 0.9761544466018677 0.9990956783294678
119 -1.3010787963867188 -0.0012953541008755565 1.0005325078964233 1.2972691059112549 -0.015108413994312286 0.9978513121604919 0.0011824558023363352 -0.9966360926628113 0.9986591339111328 0.002290720585733652 -0.2111741602420807 1.0009790658950806 0.004205955192446709 0.21440404653549194 0.9999730587005615 -0.0010056043975055218 0.9763734340667725 1.0000531673431396
120 -1.3009482622146606 -0.0007342405733652413 1.0003093481063843 1.2967441082000732 -0.018526732921600342 0.997776448726654 0.0018701956141740084 -0.9991230964660645 0.9975473284721375 0.0010545477271080017 -0.2090919017791748 1.000390887260437 0.0033140985760837793 0.21612833440303802 0.9996755719184875 -0.0015285609988495708 0.9763844013214111 1.0005370378494263
121 -1.3012863397598267 0.0005130068748258054 1.0004959106445312 1.29697585105896 -0.019508864730596542 0.9981021881103516 0.0027521252632141113 -1.001227855682373 0.9982542991638184 -0.0005343289813026786 -0.20647841691970825 1.000115990638733 0.001951736630871892 0.2178291529417038 1.0001592636108398 -0.002151916502043605 0.976273238658905 1.0004448890686035
122 -1.3013901710510254 0.0010972237214446068 1.0006345510482788 1.2975730895996094 -0.018573399633169174 0.9985432028770447 0.003583224955946207 -1.0025867223739624 0.9998924136161804 -0.0010881745256483555 -0.20422685146331787 0.9995343089103699 0.000949038949329406 0.21960248053073883 1.0007063150405884 -0.0024842575658112764 0.9761754870414734 1.00032377243042
123 -1.3010008335113525 0.001620919443666935 1.0007553100585938 1.298797607421875 -0.01736670546233654 0.9982264637947083 0.003846648382022977 -1.0040974617004395 1.0006420612335205 -0.0014779559569433331 -0.2022434026002884 0.9988842606544495 -0.00026253084070049226 0.2208622545003891 1.0005826950073242 -0.0020493364427238703 0.9763356447219849 1.00010347366333
124 -1.300168752670288 0.002111281268298626 1.0014352798461914 1.3007582426071167 -0.016985829919576645 0.9967398643493652 0.004174448549747467 -1.0059252977371216 1.0006269216537476 -0.0023061330430209637 -0.2006274312734604 0.9993157386779785 -0.0009218985796906054 0.22167876362800598 1.0003808736801147 -0.0009800962870940566 0.9764674305915833 0.9997478127479553
125 -1.2994493246078491 0.0024230547714978456 1.0018450021743774 1.3018571138381958 -0.017540618777275085 0.9941316843032837 0.0036094782408326864 -1.0067187547683716 1.0007126331329346 -0.003420471213757992 -0.19908609986305237 1.0000357627868652 -0.0014368401607498527 0.22279396653175354 1.000522255897522 0.0007232631323859096 0.9765104651451111 0.9993674159049988
126 -1.2993947267532349 0.003036497626453638 1.0013130903244019 1.301006555557251 -0.018807383254170418 0.9923479557037354 0.0022074319422245026 -1.006331205368042 1.0005204677581787 -0.00455564446747303 -0.19821271300315857 0.9999139904975891 -0.001969830133020878 0.22355647385120392 1.0006595849990845 0.0020024473778903484 0.9765987992286682 0.9994333386421204
127 -1.3002227544784546 0.0037810259964317083 1.0003834962844849 1.3002541065216064 -0.019375938922166824 0.99204021692276 6.123040657257661e-05 -1.0054421424865723 1.0000158548355103 -0.004900346510112286 -0.19809482991695404 0.99962317943573 -0.0022503724321722984 0.22422297298908234 1.0006049871444702 0.002780752256512642 0.977118194103241 0.999661922454834
128 -1.3019250631332397 0.005234395619481802 0.9999549984931946 1.3001189231872559 -0.019522178918123245 0.9923941493034363 -0.0027460160199552774 -1.0042922496795654 0.9992576241493225 -0.004457494243979454 -0.19820241630077362 1.0003377199172974 -0.0024585905484855175 0.22487810254096985 1.000257134437561 0.002888013841584325 0.9777259826660156 1.0002121925354004
129 -1.3040388822555542 0.00697235856205225 1.0004651546478271 1.3012170791625977 -0.018100561574101448 0.9943661093711853 -0.005427500233054161 -1.004443883895874 0.9989721775054932 -0.0034076303709298372 -0.19834907352924347 1.0011018514633179 -0.0023605588357895613 0.2255147248506546 0.9994161128997803 0.002159494673833251 0.9785348176956177 1.000566840171814
130 -1.305620789527893 0.008961611427366734 1.000855565071106 1.3043841123580933 -0.01618865877389908 0.9967965483665466 -0.008736263029277325 -1.0049179792404175 0.9988896250724792 -0.002222155686467886 -0.19868221879005432 1.000760793685913 -0.0021247302647680044 0.22601862251758575 0.9986957907676697 0.001164538785815239 0.9793189764022827 1.0003904104232788
131 -1.3072762489318848 0.010881707072257996 1.001163363456726 1.3076660633087158 -0.01403606217354536 0.997483491897583 -0.012108806520700455 -1.00587797164917 0.9990394711494446 -0.0009769906755536795 -0.19910797476768494 0.9997656345367432 -0.0019549366552382708 0.22646073997020721 0.9987713098526001 0.00019434213754720986 0.9795960783958435 1.0002219676971436
132 -1.3080397844314575 0.012285557575523853 1.001003623008728 1.3093624114990234 -0.013522269204258919 0.9964799284934998 -0.014765588566660881 -1.0065479278564453 0.9992120862007141 0.0005062066484242678 -0.19878996908664703 0.9990756511688232 -0.0018489364301785827 0.22635816037654877 0.9995207190513611 -0.0006021743174642324 0.9793773293495178 1.0000931024551392
133 -1.3076270818710327 0.012917786836624146 1.0007203817367554 1.3090643882751465 -0.015332140028476715 0.9968253970146179 -0.01669256016612053 -1.0070019960403442 0.9993931651115417 0.001452297787182033 -0.19909454882144928 0.9991780519485474 -0.0021416202653199434 0.2261471152305603 0.9997906684875488 -0.0009384712320752442 0.9790152907371521 0.9999709129333496
134 -1.3068633079528809 0.013132159598171711 1.0013164281845093 1.3080127239227295 -0.01941114291548729 0.9989534616470337 -0.018123473972082138 -1.0079751014709473 1.0000251531600952 0.001422531553544104 -0.19936034083366394 1.000855803489685 -0.0023686743807047606 0.2254173457622528 0.9994488954544067 -0.0012158347526565194 0.9786580801010132 1.0000011920928955
135 -1.3063088655471802 0.013295043259859085 1.002371072769165 1.3069641590118408 -0.024337423965334892 1.000962257385254 -0.01878955587744713 -1.0088591575622559 1.0004948377609253 0.0005536687094718218 -0.19986379146575928 1.002200722694397 -0.0028965817764401436 0.22509008646011353 0.9994872212409973 -0.0012977797305211425 0.9785347580909729 1.0002151727676392
136 -1.3061639070510864 0.013054130598902702 1.0026947259902954 1.306068778038025 -0.02720114402472973 1.0014004707336426 -0.018840324133634567 -1.0089223384857178 1.0006005764007568 -0.00040397673728875816 -0.20016811788082123 1.0024181604385376 -0.0034068406093865633 0.22518692910671234 0.999549925327301 -0.0002796032640617341 0.9790717363357544 0.9999999403953552
137 -1.3063924312591553 0.012160031124949455 1.002502679824829 1.3056867122650146 -0.028496040031313896 1.001037359237671 -0.017932573333382607 -1.008451223373413 1.0007438659667969 -0.0013683604774996638 -0.2012857049703598 1.0008126497268677 -0.0042337942868471146 0.2257240116596222 0.9996694922447205 0.0007487675757147372 0.9806736707687378 0.9995723962783813
138 -1.3064290285110474 0.011197824962437153 1.0023462772369385 1.3054990768432617 -0.028466859832406044 1.0012632608413696 -0.01681843213737011 -1.0074756145477295 1.0010449886322021 -0.0016902110073715448 -0.20283839106559753 0.9981889724731445 -0.004630513489246368 0.22609959542751312 0.9994431734085083 0.0016324842581525445 0.9819666147232056 0.9998471736907959
139 -1.306172490119934 0.010677915997803211 1.002138376235962 1.3054267168045044 -0.027479499578475952 1.0012224912643433 -0.015564856119453907 -1.0066807270050049 1.0012335777282715 -0.0018599239410832524 -0.20392385125160217 0.9963876605033875 -0.004871120676398277 0.22714875638484955 0.998874306678772 0.0024542754981666803 0.9837556481361389 1.0007013082504272
140 -1.3053423166275024 0.011603138409554958 1.00232994556427 1.3049179315567017 -0.026142552495002747 1.000398874282837 -0.014553731307387352 -1.00615656375885 1.000964879989624 -0.0019097563344985247 -0.20468182861804962 0.9963113069534302 -0.005110438913106918 0.22811269760131836 0.9980444312095642 0.0028240028768777847 0.9852072596549988 1.0013859272003174
141 -1.3042237758636475 0.013999364338815212 1.0022212266921997 1.3050823211669922 -0.025987988337874413 0.9981494545936584 -0.013852883130311966 -1.0059080123901367 1.0005335807800293 -0.001991118071600795 -0.2046656608581543 0.9976691603660583 -0.005155773833394051 0.22868238389492035 0.9972416758537292 0.003416090738028288 0.986247718334198 1.001423954963684
142 -1.3033552169799805 0.01720835082232952 1.0022103786468506 1.304725170135498 -0.02726142294704914 0.9963028430938721 -0.013467608019709587 -1.0059813261032104 1.0006166696548462 -0.00292020826600492 -0.20429296791553497 0.999249279499054 -0.004638321697711945 0.22887933254241943 0.9967734217643738 0.003921702969819307 0.9870460033416748 1.0008875131607056
143 -1.3028136491775513 0.01999387890100479 1.002134084701538 1.303611397743225 -0.03003750741481781 0.9961367249488831 -0.012743097729980946 -1.0061469078063965 1.0005522966384888 -0.004072670824825764 -0.2036215215921402 1.0006232261657715 -0.0038604955188930035 0.22927729785442352 0.996851921081543 0.004028502851724625 0.9870737195014954 1.000258445739746
144 -1.302361011505127 0.021078992635011673 1.0015555620193481 1.3002946376800537 -0.035014014691114426 0.9981675744056702 -0.011858746409416199 -1.0057353973388672 1.0004278421401978 -0.0056213149800896645 -0.20194780826568604 1.000348448753357 -0.0036001787520945072 0.22989912331104279 0.9974690675735474 0.004113300703465939 0.9866001605987549 1.000354290008545
145 -1.30159592628479 0.02120872400701046 1.002010703086853 1.2948709726333618 -0.03976282477378845 0.9990079998970032 -0.010934967547655106 -1.0053123235702515 1.0004284381866455 -0.006886093877255917 -0.20170387625694275 0.9995936751365662 -0.0043617780320346355 0.23067831993103027 0.9976723790168762 0.0038112623151391745 0.9859603047370911 1.0005590915679932
146 -1.300491213798523 0.021211693063378334 1.0030211210250854 1.2901214361190796 -0.04223284870386124 0.9995222091674805 -0.009984160773456097 -1.0049002170562744 1.000396728515625 -0.008091944269835949 -0.20222042500972748 0.9996451735496521 -0.005502762272953987 0.23137670755386353 0.9978880286216736 0.0033539654687047005 0.9855337738990784 1.000374436378479
147 -1.2995108366012573 0.020037759095430374 1.0034352540969849 1.2877488136291504 -0.04271544888615608 0.9993997812271118 -0.00925405416637659 -1.0045348405838013 1.000235676765442 -0.008734163828194141 -0.20315681397914886 0.9996799826622009 -0.006619442719966173 0.2318122833967209 0.9985041618347168 0.003213604912161827 0.9851792454719543 1.0000216960906982
148 -1.298270344734192 0.016818536445498466 1.002553939819336 1.2890714406967163 -0.04034551605582237 0.9984034895896912 -0.009270860813558102 -1.0047709941864014 1.0002083778381348 -0.008537288755178452 -0.2038329690694809 0.998825192451477 -0.007585298269987106 0.23222902417182922 0.9990729689598083 0.0032899535726755857 0.9847553968429565 0.9996019005775452
149 -1.298030138015747 0.012289594858884811 1.0010148286819458 1.2910062074661255 -0.038767267018556595 0.9968041181564331 -0.009617727249860764 -1.0055009126663208 0.9998677372932434 -0.008006301708519459 -0.20420487225055695 0.9986119270324707 -0.007884783670306206 0.23225261270999908 0.9995191693305969 0.003410666948184371 0.9844948053359985 0.9993700981140137
150 -1.2975889444351196 0.00740951718762517 0.9999371767044067 1.2942183017730713 -0.036764275282621384 0.9969782829284668 -0.009956657886505127 -1.006554126739502 0.9995021820068359 -0.007313162088394165 -0.20485076308250427 0.9997289776802063 -0.007625896017998457 0.23242884874343872 0.9998427629470825 0.0036026521120220423 0.9849103689193726 0.9992043972015381
151 -1.2962557077407837 0.0022761381696909666 0.9995900988578796 1.2964677810668945 -0.03407282009720802 0.9995179772377014 -0.010065719485282898 -1.0070856809616089 0.9998671412467957 -0.006259503308683634 -0.2049403190612793 1.0011944770812988 -0.007331804372370243 0.23287256062030792 1.0005645751953125 0.003911064937710762 0.9858493208885193 0.9989367127418518
152 -1.2949389219284058 -0.0012541287578642368 0.9997835755348206 1.2967997789382935 -0.03159739077091217 1.0017489194869995 -0.00968174822628498 -1.007704257965088 1.0001275539398193 -0.004931729286909103 -0.205607071518898 1.0019481182098389 -0.0065565104596316814 0.23321665823459625 1.0007824897766113 0.004270357545465231 0.9866853356361389 0.998597264289856
153 -1.2937963008880615 -0.0033048551995307207 0.9995443820953369 1.296263337135315 -0.027591221034526825 1.0024421215057373 -0.008846130222082138 -1.0082277059555054 1.000117301940918 -0.003312194487079978 -0.2070188671350479 1.001468539237976 -0.005877042189240456 0.2338106483221054 1.0005550384521484 0.004517820198088884 0.9872914552688599 0.9986957311630249
154 -1.2934117317199707 -0.003478053491562605 0.999993085861206 1.2957123517990112 -0.022046532481908798 1.0011227130889893 -0.008145203813910484 -1.0087237358093262 0.999508261680603 -0.0017343285726383328 -0.2077704519033432 1.0009843111038208 -0.005310187116265297 0.23433294892311096 0.9998617768287659 0.0044627441093325615 0.9878957867622375 0.9992566704750061
155 -1.2942637205123901 -0.0031248959712684155 1.0005583763122559 1.296218991279602 -0.01675240322947502 0.998554527759552 -0.007578850258141756 -1.0091463327407837 0.9996393322944641 0.00012846995377913117 -0.20844192802906036 1.0004113912582397 -0.005027748644351959 0.23512646555900574 0.9991213083267212 0.004121675621718168 0.9881147742271423 0.9996252655982971
156 -1.2970129251480103 -0.0022179228253662586 1.0010491609573364 1.2961922883987427 -0.0114529337733984 0.9983388781547546 -0.007261853665113449 -1.0094355344772339 1.0000776052474976 0.0018592625856399536 -0.20880502462387085 1.000686526298523 -0.004648515488952398 0.2358887493610382 0.9989098310470581 0.0035846224054694176 0.9880390167236328 0.999393880367279
157 -1.300972819328308 -0.0005805603577755392 1.0020078420639038 1.2955095767974854 -0.006580900866538286 1.0005954504013062 -0.006967233959585428 -1.0092376470565796 1.0001764297485352 0.00368233909830451 -0.20913736522197723 1.0023075342178345 -0.004603011533617973 0.23629075288772583 0.9994586706161499 0.003428509458899498 0.9879041910171509 0.9994655847549438
158 -1.3036370277404785 0.0008174736867658794 1.0027217864990234 1.2946139574050903 -0.0026226690970361233 1.0019505023956299 -0.0067085567861795425 -1.00902259349823 0.9998682141304016 0.004738503601402044 -0.20936088263988495 1.0040944814682007 -0.004570293705910444 0.2363271266222 1.000123143196106 0.003423879388719797 0.9877368211746216 0.9999255537986755
159 -1.3058984279632568 0.0008417567005380988 1.0027953386306763 1.2944833040237427 0.000736566842533648 1.0015701055526733 -0.006536160595715046 -1.008243203163147 1.000576138496399 0.005043271463364363 -0.2093687206506729 1.0045487880706787 -0.00458072405308485 0.2359023541212082 1.0004901885986328 0.0035606324672698975 0.9880068898200989 1.0002952814102173
160 -1.3070510625839233 -0.00019731069914996624 1.0028421878814697 1.2953020334243774 0.00376396207138896 1.00062894821167 -0.006174595560878515 -1.007733702659607 1.0013536214828491 0.004982153419405222 -0.20948494970798492 1.0038844347000122 -0.004746486898511648 0.23445247113704681 1.000285267829895 0.003600131254643202 0.9884945154190063 1.0001662969589233
161 -1.307011604309082 -0.002736097201704979 1.002437949180603 1.297119140625 0.006394724361598492 0.9997664093971252 -0.0053133489564061165 -1.0071929693222046 1.001212239265442 0.004227501340210438 -0.20825538039207458 1.0041135549545288 -0.0043465327471494675 0.23308125138282776 0.9998303055763245 0.0033461840357631445 0.9885543584823608 0.9997407793998718
162 -1.306799054145813 -0.007216352503746748 1.0026390552520752 1.2981394529342651 0.009060494601726532 0.9984808564186096 -0.004324219189584255 -1.0063003301620483 1.0010138750076294 0.003470284165814519 -0.20661605894565582 1.005486011505127 -0.0039633638225495815 0.23172089457511902 0.9993835091590881 0.002611879026517272 0.988036036491394 0.9992702007293701
163 -1.306721806526184 -0.01287213433533907 1.0024245977401733 1.2993576526641846 0.012128671631217003 0.9977700114250183 -0.0032396677415817976 -1.0052496194839478 1.0010737180709839 0.0024924306198954582 -0.20453688502311707 1.0057405233383179 -0.0029780305922031403 0.23047994077205658 0.999286413192749 0.00140483642462641 0.9870049357414246 0.9991251826286316
164 -1.3070595264434814 -0.0174506064504385 1.0024988651275635 1.3006117343902588 0.01452077180147171 0.9987091422080994 -0.0022560858633369207 -1.0043262243270874 1.0012362003326416 0.001862589386291802 -0.20313642919063568 1.0049725770950317 -0.0020748632960021496 0.2291194200515747 0.9995048642158508 -0.00013399652380030602 0.9862343668937683 0.9988582134246826
165 -1.3085566759109497 -0.020768143236637115 1.0015884637832642 1.3018163442611694 0.01576462760567665 1.0000125169754028 -0.0016984641551971436 -1.0032191276550293 1.0014816522598267 0.0012697335332632065 -0.2015678733587265 1.0049428939819336 -0.0012629990233108401 0.22742362320423126 0.9997844099998474 -0.001204132684506476 0.9854365587234497 0.9989471435546875
166 -1.3097721338272095 -0.02231488563120365 1.0006743669509888 1.303280234336853 0.01609504595398903 1.0007364749908447 -0.0013286396861076355 -1.002505898475647 1.0017433166503906 0.0010821776231750846 -0.19941091537475586 1.005155324935913 -0.001206758781336248 0.22595560550689697 1.0002565383911133 -0.002481398405507207 0.9853132963180542 0.9998124241828918
167 -1.3103829622268677 -0.02257370576262474 0.9998040199279785 1.3051124811172485 0.015037397854030132 1.0005874633789062 -0.0011130431666970253 -1.0019896030426025 1.0020753145217896 0.0013376146089285612 -0.19757282733917236 1.0053801536560059 -0.0007907287799753249 0.2237054854631424 1.0004603862762451 -0.003335624933242798 0.9852003455162048 1.0000892877578735
168 -1.3102226257324219 -0.022140856832265854 0.9998270869255066 1.3065431118011475 0.014100640080869198 1.00124192237854 -0.0006332375342026353 -1.0018348693847656 1.002113938331604 0.0021606748923659325 -0.19475732743740082 1.004859209060669 -0.0010347833158448339 0.2220579981803894 1.0005593299865723 -0.0036190084647387266 0.9854070544242859 0.999572217464447
169 -1.3097280263900757 -0.022595549002289772 1.0009088516235352 1.3065907955169678 0.013567953370511532 1.003015160560608 -5.0113983888877556e-05 -1.0019049644470215 1.0013173818588257 0.003838179400190711 -0.19155177474021912 1.004003643989563 -0.001443211454898119 0.22075285017490387 1.0002329349517822 -0.0034540288615971804 0.9856411814689636 0.9991149306297302
170 -1.3090983629226685 -0.023637253791093826 1.0027110576629639 1.3052483797073364 0.012383387424051762 1.0042452812194824 0.000669498520437628 -1.0017380714416504 1.0006103515625 0.005310733802616596 -0.18755649030208588 1.003811240196228 -0.0014793140580877662 0.21980324387550354 0.9998589754104614 -0.0026148187462240458 0.9856851696968079 0.9996318221092224
171 -1.3089230060577393 -0.024535568431019783 1.003393530845642 1.3025598526000977 0.0100416149944067 1.0045394897460938 0.0019259884720668197 -1.0015515089035034 1.0000269412994385 0.0061536189168691635 -0.1844291388988495 1.004189133644104 -0.0017085932195186615 0.2192356288433075 0.9998496770858765 -0.001001583645120263 0.986122727394104 1.0004571676254272
172 -1.3081064224243164 -0.025215592235326767 1.0035057067871094 1.2996797561645508 0.0065381708554923534 1.0040802955627441 0.0033635341096669436 -1.001010537147522 0.9997220635414124 0.005802712868899107 -0.18310093879699707 1.0041987895965576 -0.0020892012398689985 0.21909576654434204 1.0006126165390015 0.0006749735912308097 0.9864572286605835 1.0004078149795532
173 -1.3077144622802734 -0.02550966665148735 1.0031275749206543 1.2970589399337769 0.0030311329755932093 1.0030834674835205 0.004763386677950621 -1.000494122505188 0.9997513294219971 0.0048352559097111225 -0.1830034703016281 1.0031569004058838 -0.002969800727441907 0.21926501393318176 1.0015344619750977 0.0021682605147361755 0.9861653447151184 0.9999263286590576
174 -1.3076153993606567 -0.024919413030147552 1.0023677349090576 1.2960153818130493 0.0006601055501960218 1.0013021230697632 0.005267230328172445 -1.0003687143325806 0.9999542832374573 0.0042406124994158745 -0.1835901141166687 1.001371145248413 -0.004315893165767193 0.21938544511795044 1.0017352104187012 0.0037797293625772 0.9858141541481018 0.9994949698448181
175 -1.3086936473846436 -0.02384106069803238 1.0020111799240112 1.2966976165771484 0.0012082129251211882 1.0002541542053223 0.0055782669223845005 -1.000469446182251 1.0001001358032227 0.004150616470724344 -0.18417848646640778 0.9992497563362122 -0.00534169003367424 0.2193722277879715 1.0009841918945312 0.00463466253131628 0.9852409958839417 1.0001728534698486
176 -1.310731291770935 -0.022608669474720955 1.001534342765808 1.2987034320831299 0.002904693130403757 0.9989551901817322 0.004870320670306683 -1.0015392303466797 0.9998270273208618 0.004578032530844212 -0.1845909208059311 0.9983611106872559 -0.006798594258725643 0.21929000318050385 0.999978244304657 0.005143269896507263 0.9846418499946594 1.0010602474212646
177 -1.311716914176941 -0.02180446684360504 1.0021826028823853 1.2998449802398682 0.004569083917886019 0.9979103207588196 0.0038046103436499834 -1.0035548210144043 0.9993511438369751 0.004608619958162308 -0.18465587496757507 1.0000901222229004 -0.008304046466946602 0.2188056856393814 0.9990329146385193 0.005426344461739063 0.9842914342880249 1.0012909173965454
178 -1.3115673065185547 -0.020145513117313385 1.003631591796875 1.301903247833252 0.005018122028559446 0.9969920516014099 0.002258945256471634 -1.0058646202087402 0.9999732375144958 0.00416938541457057 -0.18458153307437897 1.0012186765670776 -0.009368358179926872 0.21774272620677948 0.9984754920005798 0.005758816376328468 0.9842919111251831 1.0011476278305054
179 -1.3098158836364746 -0.019381709396839142 1.0032892227172852 1.3050025701522827 0.006551077123731375 0.9962391257286072 0.0012808535248041153 -1.0085248947143555 1.0006661415100098 0.0032551847398281097 -0.1853274405002594 1.0001498460769653 -0.009699746035039425 0.21609912812709808 0.9985091686248779 0.006073014810681343 0.9845549464225769 1.0011754035949707
180 -1.3077107667922974 -0.01829252392053604 1.0029358863830566 1.3081496953964233 0.009043930098414421 0.9962916970252991 0.00021831221238244325 -1.0101746320724487 1.0007182359695435 0.0021309498697519302 -0.18573659658432007 0.9990764856338501 -0.00850132666528225 0.21434548497200012 0.9991514682769775 0.006261136382818222 0.9848861694335938 1.0013831853866577
181 -1.305405616760254 -0.017473582178354263 1.003618836402893 1.3105664253234863 0.008464567363262177 0.9977715015411377 -0.00020335111184976995 -1.0112028121948242 1.0009533166885376 0.0016948687843978405 -0.1858183741569519 0.9991044998168945 -0.006398465950042009 0.21234408020973206 0.9998769164085388 0.006197070702910423 0.9853863716125488 1.001328706741333
182 -1.303629994392395 -0.01729772984981537 1.0040184259414673 1.3116337060928345 0.0056661819107830524 0.9996141195297241 -0.0007389594102278352 -1.0119621753692627 1.0016282796859741 0.0020718490704894066 -0.18563733994960785 1.0002367496490479 -0.004025442525744438 0.21008870005607605 1.0003124475479126 0.006114593241363764 0.9858686327934265 1.0007708072662354
183 -1.3019182682037354 -0.01733316294848919 1.002548336982727 1.3100439310073853 0.0015335361240431666 0.999840497970581 -0.001450854353606701 -1.0125949382781982 1.001853585243225 0.002867868635803461 -0.18574081361293793 1.0016528367996216 -0.0020041405223309994 0.208070769906044 1.0002672672271729 0.005786586552858353 0.9863376617431641 1.0005595684051514
184 -1.3000251054763794 -0.01794220693409443 1.001564383506775 1.306751012802124 -0.00012754240015055984 0.9992272257804871 -0.0027305851690471172 -1.0125327110290527 1.0022163391113281 0.004036379046738148 -0.18590448796749115 1.0014183521270752 -0.0007918565534055233 0.20703276991844177 0.999727189540863 0.005273653659969568 0.9866496324539185 1.0011041164398193
185 -1.2981719970703125 -0.01849302090704441 1.0012890100479126 1.3023139238357544 -6.0689701058436185e-05 1.000380277633667 -0.004261482506990433 -1.012094259262085 1.0024595260620117 0.005582007579505444 -0.18625670671463013 1.0005007982254028 -0.0002146242477465421 0.20699544250965118 1.0000141859054565 0.004650275222957134 0.9866784811019897 1.0015565156936646
186 -1.2962303161621094 -0.01850433275103569 1.0014805793762207 1.2974138259887695 -0.0014081266708672047 1.0028795003890991 -0.005635236389935017 -1.0123525857925415 1.0021820068359375 0.006532793864607811 -0.18748816847801208 0.9996074438095093 -0.0006867955671623349 0.20669154822826385 1.0011951923370361 0.004319085739552975 0.9866830110549927 1.0013316869735718
187 -1.2942228317260742 -0.01717013493180275 1.0017063617706299 1.2933863401412964 -0.0029995141085237265 1.0041602849960327 -0.00732993520796299 -1.0122060775756836 1.0019176006317139 0.006902950815856457 -0.18855904042720795 0.9997023344039917 -0.0012511142995208502 0.20716290175914764 1.0023486614227295 0.004118296783417463 0.9866196513175964 1.001105785369873
188 -1.29281747341156 -0.015584913082420826 1.001065969467163 1.290988802909851 -0.003916632384061813 1.0035443305969238 -0.008611847646534443 -1.0117911100387573 1.0023306608200073 0.00682568084448576 -0.19029788672924042 0.9996576309204102 -0.0018232261063531041 0.20816513895988464 1.0020785331726074 0.004195504821836948 0.9863498210906982 1.0012038946151733
189 -1.2924535274505615 -0.013983117416501045 0.9999638199806213 1.2904196977615356 -0.0064683835953474045 1.0018680095672607 -0.009077314287424088 -1.0114521980285645 1.0031310319900513 0.005962161347270012 -0.19212579727172852 1.0002202987670898 -0.002698115538805723 0.20950967073440552 1.0010626316070557 0.004404090810567141 0.9860731363296509 1.0012980699539185
190 -1.2932038307189941 -0.013407433405518532 0.9993557333946228 1.2904589176177979 -0.007067537866532803 1.000301480293274 -0.009142102673649788 -1.0115361213684082 1.003126621246338 0.005006350576877594 -0.19453100860118866 1.001783847808838 -0.0037764667067676783 0.2114851325750351 1.0006210803985596 0.004570480436086655 0.9856908321380615 1.0013164281845093
191 -1.2947965860366821 -0.013337193988263607 0.9989097714424133 1.2912356853485107 -0.005108342971652746 0.9984893202781677 -0.008686244487762451 -1.0117899179458618 1.0027482509613037 0.004186524543911219 -0.19694410264492035 1.0021885633468628 -0.004261144436895847 0.21307753026485443 1.0012058019638062 0.004896983038634062 0.9848849773406982 1.0012184381484985
192 -1.2967745065689087 -0.01344315242022276 0.9979683756828308 1.2941128015518188 -0.003297544317319989 0.99674391746521 -0.007869764231145382 -1.0115801095962524 1.0030567646026611 0.003652975196018815 -0.19941551983356476 1.002162218093872 -0.004083562642335892 0.21459217369556427 1.0027251243591309 0.0055256676860153675 0.9840517044067383 1.0012747049331665
193 -1.2989541292190552 -0.01322772353887558 0.9984108209609985 1.2973637580871582 -0.001880859723314643 0.996999979019165 -0.007327028550207615 -1.0113774538040161 1.0032532215118408 0.004171790089458227 -0.20119906961917877 1.003004789352417 -0.0026410692371428013 0.21589511632919312 1.0034139156341553 0.005842926446348429 0.9832525849342346 1.001528263092041
194 -1.2996326684951782 -0.013395467773079872 0.9992157220840454 1.3004390001296997 -0.0016404433408752084 1.0000100135803223 -0.007014547474682331 -1.0107299089431763 1.0024930238723755 0.005070488899946213 -0.20285142958164215 1.003676414489746 -0.0005366145051084459 0.21688060462474823 1.0035479068756104 0.006079313810914755 0.982688844203949 1.0016064643859863
195 -1.2987775802612305 -0.01334287691861391 0.9992944002151489 1.3039170503616333 -0.001777373836375773 1.0031635761260986 -0.0069785090163350105 -1.0091687440872192 1.0018333196640015 0.0059022363275289536 -0.20461775362491608 1.0027703046798706 0.0019691477064043283 0.21763773262500763 1.0034914016723633 0.006177875213325024 0.9825869202613831 1.0015406608581543
196 -1.2969495058059692 -0.012136152945458889 0.9995483160018921 1.3081867694854736 -0.003158374922350049 1.0053349733352661 -0.0068840146996080875 -1.0077317953109741 1.0016878843307495 0.00657925009727478 -0.20665518939495087 1.0014976263046265 0.0037800006102770567 0.2185884565114975 1.0037347078323364 0.00625469908118248 0.9827852249145508 1.0014166831970215
197 -1.2944308519363403 -0.010385937988758087 0.9998552203178406 1.3111993074417114 -0.0036174862179905176 1.0061883926391602 -0.006571208126842976 -1.0064162015914917 1.0015140771865845 0.006967423018068075 -0.20894744992256165 1.0003790855407715 0.004950246307998896 0.21956321597099304 1.0035556554794312 0.006436895113438368 0.9830540418624878 1.0013784170150757
198 -1.2940361499786377 -0.008526465855538845 1.000916838645935 1.3134993314743042 -0.001989796757698059 1.0058077573776245 -0.0063691893592476845 -1.0054500102996826 1.0010632276535034 0.007181414403021336 -0.21065010130405426 0.9997816681861877 0.0055311997421085835 0.2208210974931717 1.0030380487442017 0.00653759203851223 0.9831916689872742 1.002036452293396
199 -1.294418215751648 -0.008222278207540512 1.0008569955825806 1.3147262334823608 0.0015387136954814196 1.006248950958252 -0.006108456291258335 -1.0047730207443237 1.0002915859222412 0.007377904374152422 -0.2123219519853592 0.9982913732528687 0.00461623165756464 0.22235175967216492 1.0024290084838867 0.006570830941200256 0.9830071330070496 1.0028640031814575


==> plot_data/DemoGood.csv <==
0 -1.2312755584716797 0.00458447216078639 0.9981398582458496 1.258673906326294 0.01858692057430744 0.9974546432495117 0.00462976424023509 -1.0036067962646484 1.0015499591827393 -0.003990510944277048 -0.201106458902359 0.9976761937141418 0.0073405541479587555 0.20719614624977112 1.0000884532928467 -0.0031644830014556646 1.0020800828933716 1.0003613233566284
1 -1.1910837888717651 0.0023850356228649616 0.9966171383857727 1.2194706201553345 0.026129024103283882 0.9982085227966309 0.005061248317360878 -1.0031201839447021 1.0010936260223389 -0.003011374268680811 -0.20067478716373444 0.9971698522567749 0.005937596317380667 0.20666755735874176 1.0010371208190918 -0.00485324626788497 1.0030392408370972 1.00123929977417
2 -1.146824836730957 0.0005601426819339395 0.9957653880119324 1.1732509136199951 0.03377506881952286 1.0010267496109009 0.005545416846871376 -1.0019516944885254 1.0005995035171509 -0.0019345460459589958 -0.19971664249897003 0.9965102076530457 0.005431966856122017 0.2060784250497818 1.0014748573303223 -0.006165503524243832 1.0041426420211792 1.0008561611175537
3 -1.1011602878570557 -0.0025112698785960674 0.9959307312965393 1.1235779523849487 0.039087627083063126 1.0026832818984985 0.005710075609385967 -1.0010135173797607 1.0003526210784912 -0.0011486092116683722 -0.19840994477272034 0.9963309168815613 0.0056325821205973625 0.2057846337556839 1.0006452798843384 -0.006895187310874462 1.0053532123565674 0.9994414448738098
4 -1.0562689304351807 -0.004956042394042015 0.9962548613548279 1.073346734046936 0.03975621610879898 1.0015232563018799 0.0055568343959748745 -1.0002845525741577 1.000455379486084 -0.0011009926674887538 -0.1971481293439865 0.9969325661659241 0.00593992043286562 0.20575545728206635 0.9995858669281006 -0.0074561950750648975 1.0063217878341675 0.9988977909088135
5 -1.0114754438400269 -0.006544938310980797 0.9974605441093445 1.0262956619262695 0.03446974977850914 0.9996906518936157 0.00550311291590333 -0.999795138835907 1.0003386735916138 -0.0009040497243404388 -0.1966441422700882 0.9975875616073608 0.005795191507786512 0.20638012886047363 0.9993046522140503 -0.007524239830672741 1.0075500011444092 0.999325692653656
6 -0.9652447700500488 -0.006026603281497955 0.9991568326950073 0.9805735945701599 0.026628192514181137 1.0012696981430054 0.005105541553348303 -0.9993237853050232 1.000207781791687 -0.0007868672837503254 -0.19659484922885895 0.9984596967697144 0.005116343963891268 0.20752403140068054 0.9995040893554688 -0.0068575236946344376 1.0080374479293823 0.9998495578765869
7 -0.9135454893112183 -0.0012506674975156784 0.9979888200759888 0.9346519112586975 0.018811533227562904 1.0040149688720703 0.004579531028866768 -0.9986642599105835 1.0002260208129883 -0.0008092279313132167 -0.1971810758113861 0.9990755319595337 0.003994488622993231 0.208146870136261 0.9996943473815918 -0.005607749335467815 1.0084469318389893 0.9999273419380188
8 -0.8656848073005676 0.006354089360684156 0.9961907267570496 0.8844689726829529 0.010225139558315277 1.0034966468811035 0.003988723736256361 -0.9979457259178162 1.000793695449829 -0.001188961905427277 -0.19866980612277985 0.9992721080780029 0.0027209448162466288 0.20870698988437653 0.9999784827232361 -0.003942272160202265 1.0085387229919434 0.9998683333396912
9 -0.8183408975601196 0.014971695840358734 0.9969865679740906 0.8380564451217651 0.002762076212093234 1.001225471496582 0.0038758458103984594 -0.9973853826522827 1.0009526014328003 -0.0017857844941318035 -0.1998484879732132 0.9993327856063843 0.0016502328217029572 0.20893500745296478 1.0003957748413086 -0.002573196543380618 1.0082319974899292 1.0001285076141357
10 -0.7717317342758179 0.021759795024991035 0.9980841875076294 0.7919086217880249 -0.0017783483490347862 1.000098705291748 0.004371282644569874 -0.9966894388198853 1.000665545463562 -0.0020331228151917458 -0.20094184577465057 0.9997376799583435 0.00034184972173534334 0.20928128063678741 1.0005254745483398 -0.001385595416650176 1.007887601852417 1.0000067949295044
11 -0.7270646691322327 0.024587370455265045 0.9981794357299805 0.7457554340362549 -0.003439610358327627 1.000420331954956 0.005096524488180876 -0.9956346750259399 1.0003609657287598 -0.0021839055698364973 -0.2016727179288864 1.0005077123641968 -0.0007951240404509008 0.20947188138961792 1.0002248287200928 -0.00035022286465391517 1.0073813199996948 0.9993501305580139
12 -0.6844989657402039 0.023174956440925598 0.9978355169296265 0.700910210609436 -0.004996939562261105 1.0008553266525269 0.005504465661942959 -0.9949381947517395 1.0000648498535156 -0.0018902367446571589 -0.20207539200782776 1.000808596611023 -0.002204709453508258 0.20947615802288055 1.0002166032791138 0.000432054657721892 1.0066498517990112 0.9993799924850464
13 -0.644229531288147 0.018421458080410957 0.998894214630127 0.658705472946167 -0.006265920586884022 1.0005767345428467 0.005541105289012194 -0.9943447113037109 0.9996291399002075 -0.0009815525263547897 -0.2027675062417984 1.0007985830307007 -0.0035358837340027094 0.20840945839881897 1.0005370378494263 0.0008679750608280301 1.0056571960449219 0.9998409748077393
14 -0.6071133613586426 0.01241323072463274 0.9988550543785095 0.6192505359649658 -0.007263355888426304 1.000414490699768 0.005473449360579252 -0.9939994812011719 0.9997020959854126 -2.6631469154381193e-05 -0.2035297304391861 1.0011993646621704 -0.005288531072437763 0.20693525671958923 1.000780463218689 0.0016024855431169271 1.0046632289886475 1.0000457763671875
15 -0.5731073617935181 0.006303553003817797 0.9978895783424377 0.5824773907661438 -0.008186433464288712 1.0002115964889526 0.0053312284871935844 -0.9936157464981079 0.9998435974121094 0.0003786693559959531 -0.20422668755054474 1.0019344091415405 -0.00656623300164938 0.20504915714263916 1.000463843345642 0.0024630867410451174 1.0040863752365112 0.9998829960823059
16 -0.5389487743377686 0.0018139309249818325 0.9977779984474182 0.5445935726165771 -0.008365016430616379 1.0001921653747559 0.00532939750701189 -0.9932074546813965 0.9998815059661865 0.0009377115056850016 -0.2051573097705841 1.0023542642593384 -0.007358791772276163 0.2031320482492447 0.9995317459106445 0.0034505350049585104 1.0030956268310547 0.999213457107544
17 -0.5099819302558899 -0.0008017178624868393 0.9982289671897888 0.5130940079689026 -0.007848970592021942 0.9998732209205627 0.005586087703704834 -0.9932326078414917 1.000001311302185 0.0014578425325453281 -0.20612232387065887 1.0019315481185913 -0.0073967594653368 0.2016051560640335 0.9987345337867737 0.003981993068009615 1.0021806955337524 0.999254584312439
18 -0.4831472337245941 -0.002999845426529646 0.9983118176460266 0.48476558923721313 -0.006144586950540543 0.9997877478599548 0.0058230203576385975 -0.9934223890304565 1.0001875162124634 0.0018233732553198934 -0.207039475440979 1.0010948181152344 -0.00685339979827404 0.20050360262393951 0.9982354640960693 0.004036972764879465 1.0010335445404053 0.9996787309646606
19 -0.4583777189254761 -0.005370971746742725 0.9979516267776489 0.4599224030971527 -0.003672508057206869 0.9998317360877991 0.005695950239896774 -0.993527352809906 0.9995790719985962 0.002400976838544011 -0.20790545642375946 1.000934362411499 -0.005936750676482916 0.20023462176322937 0.998748242855072 0.003761789994314313 0.9997380375862122 0.9998551607131958
20 -0.4363535940647125 -0.00725399237126112 0.9982603788375854 0.4377901256084442 -0.0011421693488955498 0.99984210729599 0.005602890159934759 -0.9936599135398865 0.9989086985588074 0.0026192693039774895 -0.20827284455299377 1.0019735097885132 -0.0051854513585567474 0.19960540533065796 0.9993050694465637 0.0035265053156763315 0.998683512210846 1.0000683069229126
21 -0.4167911112308502 -0.008407419547438622 0.9988795518875122 0.4177630841732025 0.0003676185733638704 0.9998486638069153 0.005516309291124344 -0.9939558506011963 0.999205470085144 0.002874199766665697 -0.20872211456298828 1.0026209354400635 -0.004754362627863884 0.19953803718090057 0.9996134042739868 0.0032216517720371485 0.9974401593208313 1.0006020069122314
22 -0.39985841512680054 -0.008676929399371147 0.9990391731262207 0.3998299539089203 0.0009624615777283907 1.0002505779266357 0.005635595880448818 -0.9944943785667419 0.9995902180671692 0.003063659183681011 -0.20935744047164917 1.0016417503356934 -0.00442078011110425 0.19938720762729645 0.9998092651367188 0.0029891952872276306 0.9963555335998535 1.0005102157592773
23 -0.38417693972587585 -0.007560472935438156 0.9995617270469666 0.38245970010757446 0.00031665817368775606 1.0003516674041748 0.005587736144661903 -0.9954209923744202 0.9994290471076965 0.0035877281334251165 -0.2103574424982071 0.999718964099884 -0.004159156233072281 0.19896845519542694 1.0004194974899292 0.0029276981949806213 0.9956825375556946 1.0000396966934204
24 -0.37169182300567627 -0.006296066101640463 0.9995416402816772 0.36920520663261414 -0.0006275508203543723 1.0000420808792114 0.005553028080612421 -0.9964404702186584 0.9996001720428467 0.004045829642564058 -0.21084129810333252 0.9990426301956177 -0.004065127111971378 0.19856183230876923 1.0007750988006592 0.003301009302958846 0.9950867891311646 0.9994253516197205
25 -0.3612121045589447 -0.004778957925736904 0.9995675683021545 0.3584488034248352 -0.0010380606399849057 0.9997851848602295 0.005691226571798325 -0.9975363612174988 0.9999837875366211 0.004741577431559563 -0.21062543988227844 0.9987697601318359 -0.003986524883657694 0.1987636834383011 1.0007500648498535 0.003964446485042572 0.9946095943450928 0.9993363618850708
26 -0.35268330574035645 -0.0036546611227095127 0.9996519088745117 0.3501529395580292 -0.0020186060573905706 0.9994800090789795 0.005432386416941881 -0.9982438683509827 1.000099539756775 0.005395557265728712 -0.20995423197746277 0.9985970854759216 -0.0037923164200037718 0.19976024329662323 1.0009052753448486 0.004505442921072245 0.9937062859535217 0.9996337890625
27 -0.3452411890029907 -0.003185803536325693 0.9992944002151489 0.3433070778846741 -0.002778486115857959 0.9994904398918152 0.0051932078786194324 -0.9989897012710571 0.9997416734695435 0.0059229712933301926 -0.20855581760406494 0.999139130115509 -0.0034454537089914083 0.20116792619228363 1.0012279748916626 0.004485012032091618 0.9925171136856079 0.9988977909088135
28 -0.33887627720832825 -0.0028842214960604906 0.9993562698364258 0.3368239402770996 -0.0037723728455603123 0.9991663098335266 0.004742521792650223 -0.999345600605011 0.9998410940170288 0.006891064811497927 -0.20635086297988892 0.9997923374176025 -0.00296218553557992 0.2026320844888687 1.0010550022125244 0.004250900354236364 0.990841805934906 0.9972741603851318
29 -0.33429744839668274 -0.0027884317096322775 0.9991627335548401 0.3318696916103363 -0.005089587066322565 0.9990502595901489 0.004296404775232077 -0.9993889927864075 1.0004268884658813 0.007639006245881319 -0.20396019518375397 1.0004816055297852 -0.0023058929946273565 0.20364011824131012 1.00037682056427 0.003598572686314583 0.989524781703949 0.9974088668823242
30 -0.3315211236476898 -0.003170910757035017 0.9990416765213013 0.3277713358402252 -0.005902158096432686 0.9996079206466675 0.004053096752613783 -0.9990798830986023 1.0001720190048218 0.008206754922866821 -0.20190086960792542 1.0007578134536743 -0.001711988472379744 0.20448051393032074 1.0002890825271606 0.0026171132922172546 0.9882944226264954 0.998928427696228
31 -0.32955440878868103 -0.0033790720626711845 0.9990618228912354 0.3246952295303345 -0.00617756973952055 1.0005055665969849 0.003974107559770346 -0.9987754225730896 0.9994897842407227 0.008478544652462006 -0.20035140216350555 1.0012412071228027 -0.0009615469025447965 0.20502638816833496 1.0001904964447021 0.0019883550703525543 0.9869066476821899 1.0003783702850342
32 -0.32827821373939514 -0.0036941198632121086 0.9990904927253723 0.32330769300460815 -0.005352838896214962 1.00086510181427 0.003889055922627449 -0.9979204535484314 1.0003538131713867 0.00974325556308031 -0.2013290375471115 1.0024722814559937 -0.0019085620297119021 0.2072872519493103 0.999603807926178 0.0016994815086945891 0.9860564470291138 1.0005611181259155
33 -0.32726436853408813 -0.003392615355551243 0.9988978505134583 0.3228714168071747 -0.003715455997735262 1.000993013381958 0.004072743933647871 -0.997113823890686 1.0005627870559692 0.012474079616367817 -0.20539650321006775 1.0044392347335815 -0.004113626200705767 0.21178925037384033 0.9978570342063904 0.0020594738889485598 0.98541259765625 0.9996957182884216
34 -0.3260327875614166 -0.003337911097332835 0.999207079410553 0.32371243834495544 -0.0008171566296368837 1.0011193752288818 0.004475760739296675 -0.9964749813079834 0.999832034111023 0.017640674486756325 -0.21394655108451843 1.0061222314834595 -0.008931975811719894 0.21972720324993134 0.9954460263252258 0.0024070986546576023 0.9847716093063354 0.9985072016716003
35 -0.32541799545288086 -0.0029380866326391697 0.9998947978019714 0.3246696889400482 0.001949401805177331 1.000407338142395 0.004282336216419935 -0.9958375096321106 0.9999603033065796 0.02446942776441574 -0.22533391416072845 1.0081672668457031 -0.015350496396422386 0.2298606038093567 0.9929845333099365 0.0019145741825923324 0.9844110608100891 0.9984993934631348
36 -0.3252376914024353 -0.0030977444257587194 0.9996554255485535 0.3256395161151886 0.005140193272382021 0.9993402361869812 0.0034895034041255713 -0.9954385161399841 1.0006173849105835 0.03367450088262558 -0.23929902911186218 1.010676383972168 -0.02335124835371971 0.24267293512821198 0.9902405738830566 0.0008359962375834584 0.9843089580535889 0.9987067580223083
37 -0.32525399327278137 -0.003369767451658845 0.9996144771575928 0.3266007900238037 0.008175985887646675 0.9987115859985352 0.002402252284809947 -0.9949049949645996 1.0005574226379395 0.043414536863565445 -0.2541328966617584 1.0142090320587158 -0.032012373208999634 0.25637900829315186 0.9870954751968384 6.297363142948598e-05 0.9844262003898621 0.9986001253128052
38 -0.32536444067955017 -0.00331137259490788 0.9996920824050903 0.3276212215423584 0.011356968432664871 0.9985378980636597 0.0014625032199546695 -0.9943827986717224 1.0005100965499878 0.05438220128417015 -0.26795122027397156 1.0197635889053345 -0.04244789853692055 0.2699355185031891 0.983675479888916 -0.0006596199236810207 0.9847546219825745 0.9984487295150757
39 -0.3251093327999115 -0.0033125218469649553 0.9997368454933167 0.3281814157962799 0.014229122549295425 0.998561680316925 0.0007661221898160875 -0.9937112927436829 1.0008488893508911 0.06631939113140106 -0.28136351704597473 1.0260905027389526 -0.05548574775457382 0.28308477997779846 0.9798824191093445 -0.0015949119115248322 0.9852586388587952 0.998284101486206
40 -0.3238772749900818 -0.0036308742128312588 1.0001578330993652 0.3280262351036072 0.017073851078748703 0.998341977596283 0.0005556290852837265 -0.9931657314300537 1.000481367111206 0.07942348718643188 -0.2940686345100403 1.0319792032241821 -0.07121557742357254 0.29590320587158203 0.9759540557861328 -0.0025301696732640266 0.9858916401863098 0.9983974099159241
41 -0.32141172885894775 -0.005038999021053314 1.000449299812317 0.326578289270401 0.02044849470257759 0.9979451298713684 0.0007712465594522655 -0.9924553632736206 1.0000706911087036 0.09408345818519592 -0.3065026104450226 1.0372966527938843 -0.08960619568824768 0.3088301420211792 0.9721115827560425 -0.0032091173343360424 0.9866361021995544 0.9984191656112671
42 -0.3165973424911499 -0.008147947490215302 0.999972939491272 0.32329803705215454 0.02479902282357216 0.9972938895225525 0.0012013226514682174 -0.9919881224632263 0.999821662902832 0.111266128718853 -0.32045477628707886 1.0429432392120361 -0.11192850768566132 0.32381173968315125 0.9680869579315186 -0.0033261908683925867 0.9873688220977783 0.9979314804077148
43 -0.31103241443634033 -0.010963831096887589 0.9996559023857117 0.3184235095977783 0.029625488445162773 0.9970114231109619 0.001425658236257732 -0.991369903087616 1.0003571510314941 0.1277860403060913 -0.3331395089626312 1.047621488571167 -0.13356414437294006 0.3382464647293091 0.9641842842102051 -0.003038352821022272 0.988269031047821 0.9976972937583923
44 -0.30438050627708435 -0.01433711126446724 0.9994876980781555 0.3126506805419922 0.03578023239970207 0.9966278076171875 0.001605142024345696 -0.9908553957939148 1.000580072402954 0.1439700722694397 -0.3461948335170746 1.050965666770935 -0.1558178812265396 0.3530859351158142 0.9602841138839722 -0.0022978095803409815 0.9893707633018494 0.9986295104026794
45 -0.29675382375717163 -0.018570760264992714 0.9994630217552185 0.30631735920906067 0.04264025762677193 0.9965013861656189 0.001689415192231536 -0.9904767870903015 0.9999788999557495 0.1597907990217209 -0.3595222532749176 1.0543372631072998 -0.17868797481060028 0.3667571246623993 0.9562605023384094 -0.002158432500436902 0.9903397560119629 0.9995269179344177
46 -0.2874012589454651 -0.024376271292567253 0.9994014501571655 0.29961660504341125 0.0506332628428936 0.9967259764671326 0.0016105640679597855 -0.9904326796531677 0.9998292922973633 0.17534975707530975 -0.3729051351547241 1.0586364269256592 -0.2021239846944809 0.37921425700187683 0.9525634050369263 -0.0019516039174050093 0.9913324117660522 0.999417245388031
47 -0.27529218792915344 -0.03360385447740555 0.9992882013320923 0.29131150245666504 0.059940777719020844 0.9970882534980774 0.0015630429843440652 -0.9908040165901184 1.0003303289413452 0.1921294778585434 -0.38708287477493286 1.0636612176895142 -0.22783266007900238 0.3914015591144562 0.9486516118049622 -0.0017474321648478508 0.9922209978103638 0.998728334903717
48 -0.26260101795196533 -0.044342998415231705 0.9994853734970093 0.2827632427215576 0.06983385235071182 0.9974674582481384 0.0016374497208744287 -0.991192638874054 1.0002226829528809 0.2080199271440506 -0.39916926622390747 1.0685096979141235 -0.25101420283317566 0.4002781808376312 0.9455851912498474 -0.0019002615008503199 0.9930256009101868 0.9992151856422424
49 -0.24821467697620392 -0.05614250525832176 0.9995495080947876 0.2735344171524048 0.08062155544757843 0.9976624846458435 0.001792533090338111 -0.9914752840995789 0.9992778897285461 0.22468672692775726 -0.41030246019363403 1.0730998516082764 -0.2719809114933014 0.4064019024372101 0.9430392980575562 -0.002099565928801894 0.9935601949691772 0.9998511672019958
50 -0.2324388027191162 -0.06910388916730881 0.9996082782745361 0.2639472484588623 0.0920349583029747 0.9977840781211853 0.00202475325204432 -0.9913041591644287 0.99920654296875 0.24111397564411163 -0.420371413230896 1.0770487785339355 -0.28987008333206177 0.41024312376976013 0.9410272240638733 -0.0022207845468074083 0.9939054250717163 1.0000895261764526
51 -0.21582908928394318 -0.08326468616724014 0.9995509386062622 0.2544075548648834 0.10415090620517731 0.9981481432914734 0.0022761691361665726 -0.9908397793769836 0.9992513656616211 0.2575904130935669 -0.4292091429233551 1.0802607536315918 -0.3040711283683777 0.4122007191181183 0.9397969841957092 -0.0019879683386534452 0.9943606853485107 0.9998593926429749
52 -0.19977526366710663 -0.09783618897199631 0.9996194243431091 0.245133176445961 0.11689019948244095 0.9990832805633545 0.002837048377841711 -0.9901732206344604 0.9981504082679749 0.2725313603878021 -0.43698450922966003 1.082797646522522 -0.31441381573677063 0.41263648867607117 0.9394307732582092 -0.0013840419705957174 0.9948920607566833 1.0000582933425903
53 -0.1847192645072937 -0.11248784512281418 0.9989360570907593 0.2355847805738449 0.13113762438297272 0.9997162818908691 0.0036772233434021473 -0.989107072353363 0.9973132610321045 0.2862919569015503 -0.44371750950813293 1.0835996866226196 -0.32133713364601135 0.4113091826438904 0.9393410682678223 -0.0006163613288663328 0.9953926205635071 1.0003570318222046
54 -0.17033380270004272 -0.12866514921188354 0.9985559582710266 0.22489936649799347 0.14752987027168274 0.999940812587738 0.0047181108966469765 -0.9883363246917725 0.9976768493652344 0.300719678401947 -0.44951388239860535 1.0826289653778076 -0.3258293569087982 0.40879449248313904 0.9390870928764343 -8.566630276618525e-05 0.9960183501243591 0.9996745586395264
55 -0.15835009515285492 -0.14357733726501465 0.9984982013702393 0.2148989886045456 0.16326281428337097 1.000251054763794 0.005455859936773777 -0.9882347583770752 0.9977981448173523 0.3135669231414795 -0.45252692699432373 1.0810292959213257 -0.3291526436805725 0.4054965674877167 0.9393250346183777 0.00019748952763620764 0.9961334466934204 0.9988940954208374
56 -0.14700523018836975 -0.15802232921123505 0.9978776574134827 0.20510657131671906 0.1786722093820572 1.0003546476364136 0.005607287865132093 -0.9884512424468994 0.9980424642562866 0.3255150616168976 -0.454067200422287 1.079315423965454 -0.3319842219352722 0.40164127945899963 0.9407760500907898 0.0005669644451700151 0.9958512187004089 0.9990392327308655
57 -0.13543421030044556 -0.17090967297554016 0.9963678121566772 0.1958158314228058 0.19359980523586273 1.0000557899475098 0.005084379576146603 -0.9888826608657837 0.9980146884918213 0.33644163608551025 -0.4536171555519104 1.0775154829025269 -0.33458563685417175 0.39740458130836487 0.9434159398078918 0.0007013674476183951 0.995269775390625 0.9991514682769775
58 -0.1233144998550415 -0.18172354996204376 0.9948620796203613 0.1875215321779251 0.20736925303936005 1.0003154277801514 0.003957668319344521 -0.989660382270813 0.9975219368934631 0.34622904658317566 -0.4520357847213745 1.075589656829834 -0.3357517123222351 0.3920961618423462 0.9462454319000244 0.0012193674920126796 0.9947589039802551 0.9980759620666504
59 -0.11127977073192596 -0.1903882622718811 0.9941410422325134 0.18052606284618378 0.2205737680196762 1.0008723735809326 0.003137557301670313 -0.9904311299324036 0.9974580407142639 0.35491225123405457 -0.44942331314086914 1.07307767868042 -0.33561936020851135 0.3852652609348297 0.9488602876663208 0.0015245500253513455 0.9948059320449829 0.9974262118339539
60 -0.09937784820795059 -0.19775964319705963 0.9931227564811707 0.17522680759429932 0.2323777675628662 1.001713514328003 0.00276728393509984 -0.9910394549369812 0.9979085326194763 0.36220553517341614 -0.44527700543403625 1.0705137252807617 -0.3332517147064209 0.3778328001499176 0.9515566825866699 0.0008648277726024389 0.9955859184265137 0.9985177516937256
61 -0.08786742389202118 -0.2042074203491211 0.9918656349182129 0.17078164219856262 0.2440020591020584 1.0021381378173828 0.0027085989713668823 -0.9921364784240723 0.9982168078422546 0.36945563554763794 -0.44049033522605896 1.067358374595642 -0.3284045457839966 0.36838299036026 0.9549078941345215 0.00019817211432382464 0.9963278770446777 0.9997735619544983
62 -0.07887306064367294 -0.2092292755842209 0.9913933873176575 0.16761045157909393 0.25258392095565796 1.0012688636779785 0.0030377553775906563 -0.9929700493812561 0.9978699088096619 0.37525826692581177 -0.436114102602005 1.0637611150741577 -0.3222900927066803 0.3588365614414215 0.9582624435424805 -0.00012064829934388399 0.99664306640625 1.000108242034912
63 -0.07186789810657501 -0.21329861879348755 0.9915294647216797 0.16491064429283142 0.260739266872406 1.0009888410568237 0.00397803820669651 -0.9938884973526001 0.9978111982345581 0.3796366751194 -0.4324210584163666 1.06001877784729 -0.315270334482193 0.34879159927368164 0.9617955088615417 -0.00032803439535200596 0.9964590668678284 0.9998955726623535
64 -0.06665263324975967 -0.21691466867923737 0.991296648979187 0.1625218540430069 0.26893720030784607 1.001791000366211 0.004948170855641365 -0.9947516322135925 0.9992277026176453 0.38233721256256104 -0.42931506037712097 1.0564868450164795 -0.30715200304985046 0.33811718225479126 0.965210497379303 -0.00038762163603678346 0.9962043762207031 0.9997067451477051
65 -0.06256242096424103 -0.22096751630306244 0.990556538105011 0.16012601554393768 0.2783348262310028 1.0022050142288208 0.005039134528487921 -0.9960108995437622 1.0006669759750366 0.38368770480155945 -0.42633095383644104 1.052249550819397 -0.29869818687438965 0.3279872536659241 0.9688958525657654 -8.738901669858024e-05 0.9960511326789856 1.0001466274261475
66 -0.059576768428087234 -0.22444622218608856 0.9904507994651794 0.1574389785528183 0.2892518937587738 1.002079963684082 0.00455750385299325 -0.9972610473632812 1.0006752014160156 0.38373515009880066 -0.4221668839454651 1.0471067428588867 -0.2899479269981384 0.31783461570739746 0.9724829196929932 0.0005723127978853881 0.9960277676582336 1.0012603998184204
67 -0.057860810309648514 -0.2275933027267456 0.9909383654594421 0.15510083734989166 0.3020085394382477 1.0012801885604858 0.0038252603262662888 -0.9986003041267395 1.0006866455078125 0.38295242190361023 -0.4168365001678467 1.042419672012329 -0.28101012110710144 0.30783161520957947 0.9755570888519287 0.001643311814405024 0.9963854551315308 1.0019493103027344
68 -0.055213574320077896 -0.22941431403160095 0.9932674765586853 0.15348763763904572 0.3199329674243927 0.9999182820320129 0.0030187214724719524 -0.999799370765686 1.001683235168457 0.38110390305519104 -0.40979263186454773 1.0370304584503174 -0.27130475640296936 0.29695814847946167 0.978462278842926 0.0033847782760858536 0.9967761039733887 1.0015324354171753
69 -0.05276726186275482 -0.2302195131778717 0.9932957887649536 0.15394684672355652 0.3394926190376282 0.9988831281661987 0.0023736522998660803 -1.0003397464752197 1.0022112131118774 0.3780420124530792 -0.4028480350971222 1.0311946868896484 -0.26218342781066895 0.28709015250205994 0.9811882376670837 0.004942795727401972 0.9973591566085815 1.0006167888641357
70 -0.051863644272089005 -0.23217156529426575 0.9924927353858948 0.15600670874118805 0.3589162826538086 0.9985160231590271 0.0015026796609163284 -1.0003159046173096 1.001636266708374 0.3746988773345947 -0.39550742506980896 1.025874137878418 -0.2526189088821411 0.2769554853439331 0.9839518070220947 0.006654021330177784 0.997821569442749 0.9991731643676758
71 -0.05168192833662033 -0.2358643114566803 0.9929637312889099 0.15950912237167358 0.3761139512062073 0.9995478391647339 0.00011432870815042406 -0.9991124868392944 1.0019893646240234 0.3711055815219879 -0.38751599192619324 1.021986961364746 -0.24295398592948914 0.2671063542366028 0.9865686893463135 0.007991215214133263 0.9991064667701721 0.9983883500099182
72 -0.05247941240668297 -0.2408749759197235 0.9917213916778564 0.16062484681606293 0.39070063829421997 1.0009386539459229 -0.0016585849225521088 -0.9992901682853699 1.003541350364685 0.36668962240219116 -0.378153532743454 1.0194692611694336 -0.2336195856332779 0.25712352991104126 0.9888282418251038 0.008789374493062496 1.0004384517669678 0.998569130897522
73 -0.05378255993127823 -0.2454058676958084 0.9917284846305847 0.15947332978248596 0.403251975774765 1.001512885093689 -0.0038020131178200245 -0.9999576210975647 1.0046089887619019 0.36185869574546814 -0.36756443977355957 1.017210841178894 -0.22434252500534058 0.2469417154788971 0.9904324412345886 0.009093184024095535 1.0022438764572144 0.9993310570716858
74 -0.05584017187356949 -0.24947494268417358 0.9933894872665405 0.15591788291931152 0.41535526514053345 1.0016502141952515 -0.006545271258801222 -1.001663088798523 1.0047807693481445 0.35643836855888367 -0.3566032648086548 1.014508843421936 -0.21506276726722717 0.2363383024930954 0.9913578033447266 0.009335273876786232 1.004313588142395 0.9999063014984131
75 -0.05696307495236397 -0.25411853194236755 0.9924813508987427 0.1492891162633896 0.4288073182106018 1.002166509628296 -0.009084116667509079 -1.0034294128417969 1.005549669265747 0.35007137060165405 -0.3427127003669739 1.0125977993011475 -0.20573918521404266 0.22508108615875244 0.9927713871002197 0.009080365300178528 1.00611412525177 0.9999854564666748
76 -0.05826042592525482 -0.26039358973503113 0.9920731782913208 0.14202606678009033 0.44231098890304565 1.001847505569458 -0.011878305114805698 -1.0045044422149658 1.005886435508728 0.3458157777786255 -0.3275732100009918 1.0116583108901978 -0.1975521743297577 0.21477153897285461 0.9940177202224731 0.008390994742512703 1.0068669319152832 1.000261664390564
77 -0.05829842388629913 -0.26761311292648315 0.993196427822113 0.13420447707176208 0.4584086537361145 1.0013419389724731 -0.01515897735953331 -1.0056647062301636 1.005874514579773 0.3419388234615326 -0.3106066584587097 1.0104146003723145 -0.18912982940673828 0.20476195216178894 0.9951217174530029 0.007462921552360058 1.00705885887146 1.0008822679519653
78 -0.059134289622306824 -0.2760433256626129 0.994583010673523 0.1253264844417572 0.475811630487442 1.0018500089645386 -0.018252238631248474 -1.0061004161834717 1.0062246322631836 0.3381032943725586 -0.2919621765613556 1.009088397026062 -0.17986072599887848 0.19540008902549744 0.9960348606109619 0.0067357164807617664 1.0065093040466309 1.0012905597686768
79 -0.06084603816270828 -0.28728216886520386 0.9956862926483154 0.11383015662431717 0.4937646985054016 1.0032066106796265 -0.019944865256547928 -1.0069626569747925 1.0062804222106934 0.33426064252853394 -0.2737884521484375 1.0061753988265991 -0.16935405135154724 0.18807734549045563 0.9969661235809326 0.0066687073558568954 1.0054497718811035 1.000825047492981
80 -0.06352335214614868 -0.30046015977859497 0.9956619143486023 0.09786766767501831 0.512958824634552 1.003902792930603 -0.020145859569311142 -1.0069894790649414 1.005250096321106 0.33011069893836975 -0.2561318874359131 1.0038526058197021 -0.1583174169063568 0.183609277009964 0.9976723194122314 0.007032832130789757 1.004351258277893 0.999663233757019
81 -0.06568184494972229 -0.3144965171813965 0.9954105019569397 0.07556722313165665 0.5343402624130249 1.0042017698287964 -0.019242776557803154 -1.0068873167037964 1.0046392679214478 0.326524019241333 -0.24110077321529388 1.0048989057540894 -0.1465221643447876 0.1811775118112564 0.9975814819335938 0.0077359783463180065 1.0032684803009033 0.9990481734275818
82 -0.06643739342689514 -0.32966285943984985 0.9952298998832703 0.04292673617601395 0.5591568350791931 1.005460500717163 -0.01781778410077095 -1.0063395500183105 1.004767894744873 0.32070425152778625 -0.22729235887527466 1.007484793663025 -0.13413386046886444 0.1800268590450287 0.9981837272644043 0.008102035149931908 1.002691388130188 0.999598503112793
83 -0.06515900790691376 -0.34220340847969055 0.9949143528938293 0.004615042358636856 0.5820949077606201 1.0062007904052734 -0.015739470720291138 -1.0062291622161865 1.004915714263916 0.3140678107738495 -0.21536782383918762 1.0074313879013062 -0.12366825342178345 0.18047311902046204 1.0002259016036987 0.008262290619313717 1.0023019313812256 0.9999274611473083
84 -0.061989039182662964 -0.35314711928367615 0.9950988292694092 -0.04197559878230095 0.6020478010177612 1.0054694414138794 -0.012048532254993916 -1.0059306621551514 1.0052255392074585 0.3076345920562744 -0.2050088346004486 1.0059947967529297 -0.11285120993852615 0.18101513385772705 1.0018328428268433 0.007966329343616962 1.0021485090255737 1.0001964569091797
85 -0.05763645097613335 -0.3623005747795105 0.9971276521682739 -0.09516143053770065 0.6138776540756226 1.003922939300537 -0.00779695063829422 -1.006090760231018 1.0048809051513672 0.30210626125335693 -0.19715741276741028 1.0051578283309937 -0.10202313214540482 0.18156494200229645 1.0021302700042725 0.0072526708245277405 1.001949429512024 1.0007542371749878
86 -0.05423755198717117 -0.36973729729652405 0.9993305802345276 -0.15241657197475433 0.6162841320037842 1.0037660598754883 -0.003802949795499444 -1.0066994428634644 1.0037754774093628 0.2969866096973419 -0.1907997727394104 1.00492525100708 -0.09188824146986008 0.18114294111728668 1.001451015472412 0.006718123331665993 1.0014431476593018 1.0007984638214111
87 -0.050813227891922 -0.3768925070762634 0.9991775155067444 -0.21215923130512238 0.6105746626853943 1.0042028427124023 -0.0014971401542425156 -1.0070210695266724 1.004137635231018 0.29288995265960693 -0.18454743921756744 1.0037955045700073 -0.08227661997079849 0.18007010221481323 1.001123070716858 0.0062717352993786335 1.0007754564285278 1.0004853010177612
88 -0.04693111777305603 -0.385799378156662 0.9973912239074707 -0.2791689336299896 0.5981791019439697 1.003872275352478 -0.0006859737331978977 -1.008230447769165 1.0044889450073242 0.28943976759910583 -0.17868410050868988 1.0018761157989502 -0.07273417711257935 0.17904844880104065 1.0019575357437134 0.006089066620916128 0.9999660849571228 0.9998383522033691
89 -0.043289270251989365 -0.3952659070491791 0.9976648092269897 -0.3418402075767517 0.5835325121879578 1.0031542778015137 -0.0014464589767158031 -1.0092476606369019 1.003764271736145 0.28475266695022583 -0.17518815398216248 1.0001705884933472 -0.06370720267295837 0.1783553957939148 1.0024462938308716 0.005829659756273031 0.9988496899604797 0.9993981122970581
90 -0.03725153207778931 -0.4068560004234314 0.9988608956336975 -0.4049547016620636 0.5670584440231323 1.0035063028335571 -0.0028264052234590054 -1.0094720125198364 1.003300666809082 0.27867335081100464 -0.1729094237089157 0.9989983439445496 -0.05609787255525589 0.1789187639951706 1.00285804271698 0.005502788349986076 0.9978361129760742 0.9999954104423523
91 -0.026155700907111168 -0.42039790749549866 1.0006107091903687 -0.4682556986808777 0.549058735370636 1.0039678812026978 -0.0036916753742843866 -1.008926510810852 1.0024088621139526 0.27185940742492676 -0.1698738932609558 0.9999544024467468 -0.048819199204444885 0.18052369356155396 1.0025583505630493 0.005165919195860624 0.9972496032714844 1.0007503032684326
92 -0.011556798592209816 -0.43709710240364075 1.0042190551757812 -0.5313752889633179 0.529624879360199 1.0039548873901367 -0.0035819397307932377 -1.0076379776000977 1.002288818359375 0.2660786509513855 -0.16586712002754211 1.0028527975082397 -0.0423007570207119 0.18351678550243378 1.0021620988845825 0.004872733261436224 0.9966121315956116 1.0010453462600708
93 0.00612342543900013 -0.45593884587287903 1.005338430404663 -0.5932716131210327 0.50907963514328 1.003973364830017 -0.003036327427253127 -1.0060375928878784 1.0026724338531494 0.2602865695953369 -0.16070039570331573 1.0044960975646973 -0.03641323000192642 0.1868467777967453 1.0015835762023926 0.004203550983220339 0.9961462616920471 1.001020073890686
94 0.029667086899280548 -0.47824177145957947 1.0042990446090698 -0.6605207920074463 0.48437753319740295 1.0042505264282227 -0.0016979285283014178 -1.0045181512832642 1.0022690296173096 0.2536371350288391 -0.15488597750663757 1.0030937194824219 -0.030670663341879845 0.188894122838974 1.0008227825164795 0.003500507213175297 0.9957658052444458 1.0007212162017822
95 0.05475446954369545 -0.4991213083267212 1.0043541193008423 -0.7215482592582703 0.4583790898323059 1.0037977695465088 -0.0004974615294486284 -1.003403663635254 1.0020523071289062 0.24711093306541443 -0.15032652020454407 1.000556230545044 -0.026106519624590874 0.1883959025144577 1.000588297843933 0.002675638534128666 0.9958944320678711 1.0008684396743774
96 0.08296899497509003 -0.5174904465675354 1.0037546157836914 -0.7811306118965149 0.43057987093925476 1.0035295486450195 0.0005634644767269492 -1.0019912719726562 1.001268982887268 0.24116845428943634 -0.1458974927663803 0.9988187551498413 -0.02249855361878872 0.18685828149318695 1.0013632774353027 0.0018463466549292207 0.9965185523033142 1.0011053085327148
97 0.11583900451660156 -0.5316698551177979 1.0012574195861816 -0.8375430107116699 0.40321698784828186 1.0039441585540771 0.0011187037453055382 -1.0006434917449951 1.0007679462432861 0.23577454686164856 -0.142836332321167 0.9997763633728027 -0.019435234367847443 0.1846037209033966 1.001615047454834 0.0015485300682485104 0.9970744252204895 1.000907301902771
98 0.15479932725429535 -0.5411146283149719 0.9990615844726562 -0.8910815715789795 0.37636837363243103 1.0043548345565796 0.0016691088676452637 -0.9999038577079773 1.0011616945266724 0.23107771575450897 -0.14247138798236847 1.0002028942108154 -0.016723688691854477 0.1832708865404129 1.0014525651931763 0.0015291670570150018 0.9976803660392761 1.001065731048584
99 0.2008180469274521 -0.5457969903945923 0.9975193738937378 -0.9416784048080444 0.3501001000404358 1.0044158697128296 0.0018754287157207727 -0.9992746710777283 1.0010954141616821 0.22531338036060333 -0.14477095007896423 0.9994006156921387 -0.014100346714258194 0.18310490250587463 1.0009843111038208 0.0018461426952853799 0.9983590841293335 1.0019214153289795
100 0.25368136167526245 -0.5471895933151245 0.9975048899650574 -0.9887815713882446 0.3242836594581604 1.0032391548156738 0.0016799106961116195 -0.9985578060150146 0.9997751116752625 0.22012589871883392 -0.14831525087356567 0.9976015090942383 -0.011613387614488602 0.18390244245529175 1.00020170211792 0.002354706870391965 0.9991214871406555 1.0021400451660156
101 0.31121328473091125 -0.5472114086151123 1.0001044273376465 -1.032943844795227 0.29873770475387573 1.003017783164978 0.0014666016213595867 -0.997331976890564 0.9988393187522888 0.21519823372364044 -0.15341661870479584 0.996864378452301 -0.009059373289346695 0.1853468269109726 0.9996113181114197 0.0023986087180674076 0.9997178912162781 1.0015021562576294
102 0.37717679142951965 -0.5453126430511475 1.0023082494735718 -1.077687382698059 0.27028578519821167 1.003735899925232 0.0011497962987050414 -0.9958876371383667 0.9991614818572998 0.20858816802501678 -0.15902414917945862 0.9978076815605164 -0.006676731631159782 0.18729113042354584 1.000015139579773 0.0018816242227330804 1.0004771947860718 1.0010689496994019
103 0.4385455846786499 -0.538925051689148 1.0019475221633911 -1.115436315536499 0.24379831552505493 1.0042030811309814 0.0006155649316497147 -0.9947676062583923 0.9995826482772827 0.2003311663866043 -0.16535720229148865 1.0003736019134521 -0.004707386717200279 0.18952703475952148 1.0008819103240967 0.0010776309063658118 1.0010088682174683 1.0010230541229248
104 0.4979677200317383 -0.5277145504951477 1.0014806985855103 -1.1498092412948608 0.2174437791109085 1.0044050216674805 0.00015075647388584912 -0.9937474131584167 0.9995900988578796 0.19133657217025757 -0.17206621170043945 1.0023813247680664 -0.003092002822086215 0.1906353384256363 1.0009864568710327 0.0006000156281515956 1.001605749130249 1.000572681427002
105 0.5551002621650696 -0.5109316110610962 1.0016690492630005 -1.1804771423339844 0.19162185490131378 1.0041730403900146 -0.000166460478794761 -0.9932399392127991 0.9996626377105713 0.1811870038509369 -0.17829850316047668 1.0028802156448364 -0.0015071689849719405 0.1906982958316803 1.0000412464141846 0.00039684708463028073 1.0021108388900757 1.0006346702575684
106 0.6108306646347046 -0.49005797505378723 1.0015435218811035 -1.2079548835754395 0.16665156185626984 1.0035531520843506 -0.00025558771449141204 -0.9929425120353699 0.9998752474784851 0.17064258456230164 -0.18252043426036835 1.0029518604278564 -0.0004317475249990821 0.19119785726070404 0.9996494650840759 0.000235316067119129 1.0023819208145142 1.0007141828536987
107 0.6665844321250916 -0.46612921357154846 1.001231074333191 -1.232109546661377 0.14372935891151428 1.0031944513320923 -0.0004712484369520098 -0.9928520321846008 1.0000556707382202 0.1596318483352661 -0.1848161369562149 1.0029217004776 0.0006642439984716475 0.1909749060869217 1.0000598430633545 0.0003425083414185792 1.002640724182129 1.000225305557251
108 0.7221249341964722 -0.44058549404144287 1.0013768672943115 -1.2532079219818115 0.12212671339511871 1.0030978918075562 -0.0009016154799610376 -0.9929468631744385 1.0001029968261719 0.14912459254264832 -0.18562227487564087 1.002349853515625 0.0012383224675431848 0.190557599067688 1.0006996393203735 0.0005341293872334063 1.0027618408203125 0.9995242357254028
109 0.7770274877548218 -0.4137006998062134 1.0011636018753052 -1.2717745304107666 0.10317504405975342 1.0028979778289795 -0.0014655075501650572 -0.9931408166885376 0.9995555281639099 0.1389959305524826 -0.18623647093772888 1.000809669494629 0.00204200460575521 0.19012103974819183 1.0007741451263428 0.0008210449595935643 1.0025997161865234 0.9987223744392395
110 0.8294453620910645 -0.38693967461586 1.0020862817764282 -1.2880996465682983 0.0859299749135971 1.002229928970337 -0.0022861792240291834 -0.9937011003494263 0.9995184540748596 0.13011875748634338 -0.1876208484172821 0.9986701607704163 0.002879863604903221 0.1895153671503067 1.000704288482666 0.0012169426772743464 1.002869963645935 0.99832683801651
111 0.8797308206558228 -0.360110878944397 1.001861333847046 -1.3020581007003784 0.07041705399751663 1.0017069578170776 -0.0028531174175441265 -0.9940263032913208 0.9998996257781982 0.12183638662099838 -0.1896722912788391 0.9977308511734009 0.003590257838368416 0.1885051280260086 1.0009682178497314 0.001717838691547513 1.0036741495132446 0.9981502890586853
112 0.9315477609634399 -0.33118537068367004 1.0012726783752441 -1.3147228956222534 0.055290743708610535 1.0013362169265747 -0.0030679574701935053 -0.993740975856781 0.9999580979347229 0.11322648078203201 -0.19247916340827942 0.9978808164596558 0.004059992264956236 0.18764656782150269 1.0012974739074707 0.0016438220627605915 1.0047053098678589 0.9981586933135986
113 0.9762395024299622 -0.3043685853481293 1.002396821975708 -1.3240606784820557 0.04241396486759186 1.0010792016983032 -0.0032162845600396395 -0.99350506067276 0.9996839761734009 0.10320066660642624 -0.19575181603431702 0.9987228512763977 0.004601431544870138 0.18650023639202118 1.0012116432189941 0.0012908257776871324 1.0054529905319214 0.9983129501342773
114 1.0180357694625854 -0.27815958857536316 1.0019296407699585 -1.331823468208313 0.030925365164875984 1.000718355178833 -0.0030835745856165886 -0.9935334920883179 1.0000460147857666 0.09356953948736191 -0.19908742606639862 0.9994416832923889 0.004855699837207794 0.1855301409959793 1.0008018016815186 0.0010402071056887507 1.005631446838379 0.9986395239830017
115 1.0568262338638306 -0.25271400809288025 1.0015203952789307 -1.3378939628601074 0.0211055725812912 1.0010168552398682 -0.0027947730850428343 -0.99363774061203 1.0005676746368408 0.08347738534212112 -0.202223002910614 0.9999574422836304 0.0049047009088099 0.1853928565979004 1.0008562803268433 0.0006795834051445127 1.0056174993515015 0.9991331696510315
116 1.0930724143981934 -0.23032554984092712 1.002478837966919 -1.3425614833831787 0.012767785228788853 1.001503348350525 -0.002464842051267624 -0.9935976266860962 1.0002288818359375 0.07333660870790482 -0.20530956983566284 1.0002613067626953 0.004968637600541115 0.18622535467147827 1.0013209581375122 0.0004490722203627229 1.0055606365203857 1.0000109672546387
117 1.1275835037231445 -0.20996138453483582 1.0028600692749023 -1.3460605144500732 0.006510874722152948 1.0017701387405396 -0.0025880096945911646 -0.9939604997634888 0.9996178150177002 0.06339075416326523 -0.20885664224624634 0.9999208450317383 0.005128110758960247 0.18723925948143005 1.0013210773468018 0.00037810878711752594 1.0056458711624146 1.0005608797073364
118 1.1611862182617188 -0.19168846309185028 1.0026923418045044 -1.348644733428955 0.0014151162467896938 1.0014641284942627 -0.002991231856867671 -0.9949814081192017 0.9995400905609131 0.05441546440124512 -0.211883082985878 0.9998889565467834 0.0052241552621126175 0.1882186233997345 1.0006569623947144 0.0007583316182717681 1.0057573318481445 1.0005559921264648
119 1.194555401802063 -0.17314840853214264 1.001797080039978 -1.3502048254013062 -0.0029373341239988804 1.0014232397079468 -0.0037766643799841404 -0.996366024017334 1.0000261068344116 0.04619501903653145 -0.2148704081773758 1.0004308223724365 0.005156921688467264 0.18877935409545898 0.9999788999557495 0.0015766099095344543 1.006237506866455 1.0010238885879517
120 1.2204501628875732 -0.1563398540019989 1.000381350517273 -1.3502140045166016 -0.006501622963696718 1.0008864402770996 -0.004492068197578192 -0.9974008798599243 1.0002444982528687 0.03993343189358711 -0.21673034131526947 1.0004709959030151 0.004683308769017458 0.1888609528541565 1.0002846717834473 0.002378166886046529 1.0066527128219604 1.0022964477539062
121 1.2421104907989502 -0.1402619183063507 0.9991172552108765 -1.349203109741211 -0.009034652262926102 1.000262975692749 -0.005039336159825325 -0.9984516501426697 1.0000020265579224 0.03458547592163086 -0.21829086542129517 0.9998800158500671 0.00431567570194602 0.18862350285053253 1.0009397268295288 0.003088071011006832 1.0068340301513672 1.0036194324493408
122 1.259247899055481 -0.1240398958325386 0.9986065626144409 -1.3475842475891113 -0.011000426486134529 0.9995731115341187 -0.005153624340891838 -0.9994702339172363 0.9993006587028503 0.029514536261558533 -0.21983319520950317 0.999451756477356 0.003997348248958588 0.18894726037979126 1.0012983083724976 0.0032504950650036335 1.0067487955093384 1.0037779808044434
123 1.2747938632965088 -0.10800982266664505 0.9974331855773926 -1.346195101737976 -0.012300013564527035 0.9991986751556396 -0.004990286659449339 -1.0002436637878418 0.9988702535629272 0.024286724627017975 -0.22047080099582672 0.9992418885231018 0.0037270085886120796 0.18979577720165253 1.0009336471557617 0.0028979643248021603 1.00674569606781 1.0028964281082153
124 1.2885096073150635 -0.09133067727088928 0.9969733953475952 -1.3447626829147339 -0.01352647040039301 0.9988458752632141 -0.004370989743620157 -1.0002741813659668 0.9991506338119507 0.019051510840654373 -0.22109737992286682 0.9994151592254639 0.003475300269201398 0.1909196972846985 1.0005438327789307 0.0016956572653725743 1.0069117546081543 1.0019183158874512
125 1.3024638891220093 -0.07591477781534195 0.9967796802520752 -1.3436692953109741 -0.014856899157166481 0.9988752007484436 -0.00406447472050786 -0.9997363090515137 0.9997677206993103 0.014405768364667892 -0.22125029563903809 0.9997802376747131 0.0033107660710811615 0.1918410360813141 1.000815987586975 0.0005859397351741791 1.0071358680725098 1.0010383129119873
126 1.316459059715271 -0.06000153347849846 0.9976271986961365 -1.3421156406402588 -0.016306748613715172 0.9984579086303711 -0.00387081247754395 -0.9995761513710022 1.0000197887420654 0.009217781946063042 -0.22131891548633575 1.0012723207473755 0.0020212214440107346 0.19279594719409943 1.0018434524536133 -0.00016777346900198609 1.007309079170227 1.000466227531433
127 1.3274110555648804 -0.04619399830698967 0.9979661703109741 -1.3408746719360352 -0.017920760437846184 0.9983853101730347 -0.0038714520633220673 -0.9996688365936279 1.0000256299972534 0.0046971323899924755 -0.22183966636657715 1.002647042274475 0.0004831331316381693 0.19335192441940308 1.0022830963134766 -0.00035486510023474693 1.0074751377105713 1.0001411437988281
128 1.3356056213378906 -0.033777736127376556 0.9981825947761536 -1.3392316102981567 -0.019137347117066383 0.9986451268196106 -0.004036751110106707 -0.9999841451644897 0.999800443649292 0.00028924562502652407 -0.22229251265525818 1.0033272504806519 -0.000919159734621644 0.193574458360672 1.0019659996032715 -0.00047628930769860744 1.0073468685150146 1.0000691413879395
129 1.3413408994674683 -0.023189010098576546 0.9984062910079956 -1.3369210958480835 -0.019620047882199287 0.9984260201454163 -0.004308771342039108 -1.000308871269226 1.0001485347747803 -0.0031985274981707335 -0.22215811908245087 1.0033574104309082 -0.002202514326199889 0.19350917637348175 1.00118088722229 -0.0005879702512174845 1.0068553686141968 0.9998597502708435
130 1.3453576564788818 -0.013961272314190865 0.9983339309692383 -1.3343355655670166 -0.02018408663570881 0.997604250907898 -0.004275292623788118 -1.0004544258117676 1.000504732131958 -0.006256114691495895 -0.22197416424751282 1.0031532049179077 -0.0033152305986732244 0.19353513419628143 1.0008938312530518 -0.0010096313199028373 1.0061384439468384 1.000386357307434
131 1.3477822542190552 -0.004927330184727907 0.9989874362945557 -1.3320364952087402 -0.0207725428044796 0.9960895776748657 -0.0037892241962254047 -1.000412940979004 1.00005042552948 -0.009129831567406654 -0.22093017399311066 1.0028408765792847 -0.00408030953258276 0.19344405829906464 1.001175880432129 -0.0017235955456271768 1.0052434206008911 1.0010793209075928
132 1.3506088256835938 0.0025115972384810448 0.9995083808898926 -1.3308303356170654 -0.022086666896939278 0.994870662689209 -0.0029374074656516314 -0.999843955039978 0.9996139407157898 -0.01129932701587677 -0.220806285738945 1.0023857355117798 -0.004801952745765448 0.19416506588459015 1.0014508962631226 -0.0019240115070715547 1.0041594505310059 1.0013720989227295
133 1.3539305925369263 0.010284626856446266 0.9992121458053589 -1.330458402633667 -0.024350717663764954 0.9949452877044678 -0.0018611301202327013 -0.9991869330406189 0.9995555281639099 -0.013029446825385094 -0.22022494673728943 1.0022757053375244 -0.005421929992735386 0.1952323317527771 1.0009526014328003 -0.0016725490568205714 1.0031732320785522 1.0007187128067017
134 1.3563356399536133 0.01682049036026001 0.9985666871070862 -1.330471158027649 -0.0260482095181942 0.9954850673675537 -0.0007601506658829749 -0.9980672001838684 0.9994408488273621 -0.013367995619773865 -0.21956709027290344 1.0012773275375366 -0.005897822789847851 0.19596163928508759 1.0005615949630737 -0.0011763675138354301 1.0028586387634277 0.9999743700027466
135 1.3567153215408325 0.022578736767172813 0.9985440969467163 -1.3307602405548096 -0.02719523198902607 0.9959989786148071 -0.00023555503867100924 -0.997120201587677 0.9993441700935364 -0.012876834720373154 -0.21903641521930695 1.000095009803772 -0.005952818784862757 0.1963874250650406 1.0004953145980835 -0.0007043731166049838 1.002402424812317 0.9999703168869019
136 1.3555893898010254 0.026931647211313248 1.0001018047332764 -1.3302555084228516 -0.027138343080878258 0.9962623715400696 3.66836175089702e-05 -0.9961013793945312 0.9993183016777039 -0.011692705564200878 -0.21831396222114563 0.9997231364250183 -0.005800426006317139 0.19730044901371002 1.0005465745925903 -0.0001663068833295256 1.00190007686615 1.0007127523422241
137 1.3530329465866089 0.03001115843653679 1.0013316869735718 -1.3296668529510498 -0.025564391165971756 0.9957195520401001 0.00010934286547126248 -0.9957908391952515 0.9995107054710388 -0.010323257185518742 -0.21762235462665558 0.9995377659797668 -0.00558534124866128 0.1979130357503891 1.0003066062927246 2.853875957953278e-05 1.000914454460144 1.0014996528625488
138 1.3507652282714844 0.03211057931184769 1.0005689859390259 -1.3290597200393677 -0.022548455744981766 0.9954225420951843 8.420166705036536e-05 -0.9958131313323975 0.999905526638031 -0.009181173518300056 -0.21762779355049133 0.9988691210746765 -0.005364221520721912 0.19852712750434875 0.9999688863754272 0.00044829974649474025 1.000008225440979 1.0016365051269531
139 1.3487753868103027 0.032322272658348083 0.9994509220123291 -1.3284872770309448 -0.019048022106289864 0.9955712556838989 8.089068433037028e-05 -0.9958627223968506 1.0002042055130005 -0.008266860619187355 -0.21845699846744537 0.9978557825088501 -0.005013486836105585 0.19904397428035736 0.9996524453163147 0.001038457965478301 0.9989999532699585 1.0016015768051147
140 1.3467382192611694 0.032983262091875076 0.9999591708183289 -1.327746868133545 -0.01527051068842411 0.9963241219520569 9.209752170136198e-05 -0.996073842048645 0.9997946619987488 -0.007645634468644857 -0.21959367394447327 0.9970031976699829 -0.0048035550862550735 0.19958056509494781 0.9995934963226318 0.001895381254144013 0.9981319308280945 1.0017558336257935
141 1.3442344665527344 0.03348831087350845 1.0000135898590088 -1.326431393623352 -0.012149578891694546 0.9979522824287415 0.000165031902724877 -0.9960265755653381 0.9994839429855347 -0.007538279518485069 -0.22079779207706451 0.9968001246452332 -0.004703047685325146 0.19992679357528687 0.9995656609535217 0.002980514196678996 0.9978795051574707 1.001564383506775
142 1.3417552709579468 0.033814605325460434 1.0000038146972656 -1.3243335485458374 -0.010575074702501297 0.9996662735939026 0.00046622325317002833 -0.9959126710891724 0.9998885989189148 -0.007544937543570995 -0.22224333882331848 0.9972835183143616 -0.0045232390984892845 0.20001426339149475 0.9992469549179077 0.004164355341345072 0.9978881478309631 1.000783085823059
143 1.3396878242492676 0.033785589039325714 1.0003025531768799 -1.3225743770599365 -0.010595664381980896 1.0007667541503906 0.000843287562020123 -0.9956950545310974 0.9998875260353088 -0.0077944351360201836 -0.2225482314825058 0.9979080557823181 -0.004586666822433472 0.20002228021621704 0.9989140033721924 0.004716626368463039 0.9982030987739563 1.0003896951675415
144 1.3359476327896118 0.03476602956652641 1.0008927583694458 -1.321905493736267 -0.011870630085468292 1.002354621887207 0.0014169600326567888 -0.9958803057670593 0.9999093413352966 -0.00829852931201458 -0.22191289067268372 0.9987466335296631 -0.00471706036478281 0.1998349279165268 0.9985537528991699 0.004849801771342754 0.9983378648757935 1.0003113746643066
145 1.331533670425415 0.03539576381444931 1.0007121562957764 -1.3223787546157837 -0.013836128637194633 1.0041375160217285 0.002028296235948801 -0.9960936307907104 1.0000547170639038 -0.00866374559700489 -0.22110269963741302 0.9998907446861267 -0.00513124093413353 0.2000933736562729 0.9990180730819702 0.004417879041284323 0.9982300400733948 1.00005304813385
146 1.3231145143508911 0.03474476933479309 1.0011157989501953 -1.3232208490371704 -0.01472466066479683 1.004114031791687 0.0024733394384384155 -0.9970834255218506 1.0000741481781006 -0.009043562225997448 -0.22044113278388977 1.001456618309021 -0.005474005360156298 0.2006714642047882 0.9996609091758728 0.003998948726803064 0.9977887272834778 0.9996775388717651
147 1.321156620979309 0.03737613558769226 1.000840425491333 -1.3232028484344482 -0.014484408311545849 1.0035412311553955 0.002682371297851205 -0.9977332949638367 0.9994584321975708 -0.009458736516535282 -0.22056075930595398 1.0025218725204468 -0.005039744079113007 0.20099185407161713 1.0000263452529907 0.0031244608107954264 0.9970600008964539 0.9998145699501038
148 1.317411184310913 0.038553375750780106 1.0004650354385376 -1.321463942527771 -0.013326771557331085 1.0042229890823364 0.002653759205713868 -0.9985494017601013 0.999077558517456 -0.009531565010547638 -0.22115600109100342 1.0026159286499023 -0.0039868406020104885 0.2015494704246521 1.0005885362625122 0.0019835843704640865 0.9965383410453796 1.000381350517273
149 1.314863681793213 0.039887022227048874 1.0005769729614258 -1.3182289600372314 -0.011400396004319191 1.0044220685958862 0.0025044407229870558 -0.998855710029602 0.9989604949951172 -0.00958498939871788 -0.22244225442409515 1.0019222497940063 -0.002363078063353896 0.20123159885406494 1.0009236335754395 0.0012437899131327868 0.9961061477661133 1.0010077953338623
150 1.3125580549240112 0.039582572877407074 1.0003026723861694 -1.3152819871902466 -0.008748779073357582 1.0034310817718506 0.0024454568047076464 -0.9993950128555298 0.9989251494407654 -0.00959833338856697 -0.22417032718658447 1.0012552738189697 -0.0004835964064113796 0.20082826912403107 1.00079345703125 0.00047837989404797554 0.9957583546638489 1.001207709312439
151 1.3104183673858643 0.03841232880949974 1.0002444982528687 -1.3133212327957153 -0.006060861982405186 1.0020933151245117 0.002539750887081027 -0.9999187588691711 0.99952632188797 -0.009374428540468216 -0.2252875715494156 1.0006446838378906 0.0013189688324928284 0.20054882764816284 1.0005626678466797 -0.00026781746419146657 0.9954100251197815 1.0012800693511963
152 1.3081828355789185 0.036010801792144775 0.9999973773956299 -1.312118411064148 -0.0028178272768855095 1.0009373426437378 0.002373161492869258 -1.0003138780593872 0.9994616508483887 -0.00911240465939045 -0.22640323638916016 1.0000841617584229 0.0028760607820004225 0.2002038210630417 1.0002636909484863 -0.0007060669013299048 0.9951456189155579 1.0015153884887695
153 1.3061094284057617 0.032664038240909576 1.000536561012268 -1.3114286661148071 0.0005145749310031533 0.999621570110321 0.002001298125833273 -1.0005621910095215 0.9987950921058655 -0.009147090837359428 -0.2270110845565796 1.0003304481506348 0.0035048709250986576 0.20053619146347046 1.0001808404922485 -0.0008291201083920896 0.9947242736816406 1.0010998249053955
154 1.304036259651184 0.02926892414689064 1.0008807182312012 -1.311142921447754 0.004139582626521587 0.9985209107398987 0.001395136583596468 -1.0002965927124023 0.9985302090644836 -0.009398192167282104 -0.22764521837234497 1.0004421472549438 0.0035505923442542553 0.20141445100307465 1.0001469850540161 -0.0012779843527823687 0.9941956996917725 1.0003465414047241
155 1.3026807308197021 0.02567826770246029 1.000877857208252 -1.3118144273757935 0.006776532623916864 0.998556911945343 0.000727665435988456 -0.9998878836631775 0.9990971088409424 -0.009884370490908623 -0.22819434106349945 0.9999598264694214 0.0030815359205007553 0.20205256342887878 1.0000474452972412 -0.0015562023036181927 0.993989109992981 1.0001254081726074
156 1.301784634590149 0.02197752706706524 1.0006561279296875 -1.312514066696167 0.007703020703047514 0.9995349049568176 0.0003578807518351823 -0.9995002150535583 0.9992955923080444 -0.01060212031006813 -0.22881630063056946 0.9997515678405762 0.0022641627583652735 0.2035243660211563 1.0000873804092407 -0.001443742192350328 0.9936155080795288 1.0005003213882446
157 1.3013921976089478 0.018431145697832108 1.000255823135376 -1.3131396770477295 0.0062568942084908485 1.0012329816818237 0.00036193677806295455 -0.9988680481910706 0.9986621737480164 -0.011708522215485573 -0.22915104031562805 1.0008665323257446 0.0009519071318209171 0.20446795225143433 1.000648021697998 -0.0008606175542809069 0.9929638504981995 1.0011463165283203
158 1.3013449907302856 0.014585447497665882 0.9996706247329712 -1.3139890432357788 0.002605818910524249 1.0028380155563354 0.0005252309492789209 -0.9985299706459045 0.9986370801925659 -0.013291317969560623 -0.22997909784317017 1.0025851726531982 0.00020362800569273531 0.20544695854187012 1.0015121698379517 -0.00034536694874987006 0.9924984574317932 1.0016202926635742
159 1.3016350269317627 0.012075664475560188 0.9996072053909302 -1.314300775527954 -0.0007992724422365427 1.0027844905853271 0.0008727273670956492 -0.9985153079032898 0.9996638298034668 -0.014863538555800915 -0.23072285950183868 1.0031729936599731 0.00013619115634355694 0.2059601992368698 1.0018268823623657 6.197540642460808e-05 0.9919931292533875 1.0012181997299194
160 1.301933765411377 0.00931394100189209 0.9999527931213379 -1.3140816688537598 -0.0026521242689341307 1.0017677545547485 0.0013124875258654356 -0.9985646605491638 0.9998548626899719 -0.016483578830957413 -0.23157696425914764 1.0029388666152954 0.00035004058736376464 0.2062649428844452 1.0018049478530884 0.00020934996427968144 0.9915094971656799 1.0002104043960571
161 1.3015387058258057 0.007104110904037952 1.0001884698867798 -1.314155101776123 -0.0032805483788251877 1.0012212991714478 0.001506540342234075 -0.9984741806983948 0.9996325373649597 -0.017012951895594597 -0.2324485182762146 1.0020995140075684 0.0002741521457210183 0.2064637541770935 1.0016318559646606 0.00020526984008029103 0.991313099861145 0.9997196793556213
162 1.3012850284576416 0.003762389300391078 1.0001933574676514 -1.3139121532440186 -0.002822270616889 1.0014777183532715 0.0016720510320737958 -0.9985108971595764 0.999591588973999 -0.016745513305068016 -0.23310840129852295 1.0015912055969238 -0.00012092492397641763 0.20642760396003723 1.001320481300354 -0.0002812121529132128 0.9914917349815369 0.9998856782913208
163 1.3009626865386963 -0.00014048136654309928 0.9993026256561279 -1.313161849975586 -0.0015087061328813434 1.0013926029205322 0.0017041537212207913 -0.998507559299469 0.9993646144866943 -0.015259066596627235 -0.23322385549545288 1.00077486038208 -0.00044825387885794044 0.2070695161819458 1.0006955862045288 -0.0010319558205083013 0.9922031760215759 1.000519037246704
164 1.2999539375305176 -0.003811852540820837 0.9993129372596741 -1.3123648166656494 -0.001294111949391663 1.0015504360198975 0.0021394253708422184 -0.9985612630844116 0.9988678693771362 -0.012958312407135963 -0.23249070346355438 0.9993934631347656 -0.0008439894882030785 0.20765046775341034 1.0000585317611694 -0.0020294091664254665 0.992764949798584 1.001060962677002
165 1.2991153001785278 -0.0074647353030741215 0.9996399283409119 -1.3117666244506836 -0.002077357145026326 1.0010178089141846 0.0030962200835347176 -0.9989945888519287 0.9986026287078857 -0.009728964418172836 -0.23149004578590393 0.9983407258987427 -0.0011615307303145528 0.2078237384557724 0.9995619058609009 -0.003129019169136882 0.9935942888259888 1.000709891319275
166 1.298772931098938 -0.011113389395177364 0.9991359114646912 -1.3117824792861938 -0.002768802922219038 1.0008344650268555 0.0038883481174707413 -0.999496579170227 0.9989232420921326 -0.0071832104586064816 -0.23021923005580902 0.9989141821861267 -0.0018130637472495437 0.20832929015159607 0.999610960483551 -0.004207114689052105 0.9944288730621338 0.999917209148407
167 1.298783540725708 -0.014036916196346283 0.9986439943313599 -1.3121284246444702 -0.0026088403537869453 1.0010745525360107 0.004324993118643761 -0.9997971057891846 0.9992060661315918 -0.0060757906176149845 -0.230386421084404 1.0004349946975708 -0.0022060719784349203 0.20874328911304474 1.0001251697540283 -0.00499500660225749 0.9952951669692993 0.9995973110198975
168 1.2985506057739258 -0.016367735341191292 0.9987075328826904 -1.312267541885376 -0.0012264412362128496 1.0009605884552002 0.004368284717202187 -1.0000051259994507 0.9990767240524292 -0.006037834100425243 -0.23098169267177582 1.0013782978057861 -0.0020377463661134243 0.2090972661972046 1.0002774000167847 -0.005747320130467415 0.9962143898010254 0.9999340176582336
169 1.2992624044418335 -0.017932163551449776 0.9983421564102173 -1.3121724128723145 0.0008641132735647261 1.000715732574463 0.00408914964646101 -1.0003716945648193 0.9989350438117981 -0.006604909896850586 -0.23166747391223907 1.0010762214660645 -0.0013740633148699999 0.2095445841550827 0.9998365640640259 -0.006704781204462051 0.9974448084831238 1.0005124807357788
170 1.2993700504302979 -0.017851699143648148 0.9982993006706238 -1.3115512132644653 0.0032394404988735914 1.001301646232605 0.003437011269852519 -1.0002931356430054 0.9994552135467529 -0.007457088213413954 -0.23223450779914856 1.0001217126846313 -0.000962741847615689 0.21022763848304749 0.9997826218605042 -0.007416166830807924 0.9983248114585876 1.0005491971969604
171 1.2988159656524658 -0.018309904262423515 0.9988826513290405 -1.3104945421218872 0.0049851154908537865 1.0016080141067505 0.0028171224985271692 -0.9995504021644592 0.9993530511856079 -0.007262789644300938 -0.2324710339307785 0.999203085899353 -0.0005787468398921192 0.21105238795280457 1.0003962516784668 -0.007898107171058655 0.9991756081581116 1.0000324249267578
172 1.297925353050232 -0.019447345286607742 0.9994248151779175 -1.3095232248306274 0.006027519702911377 1.0005531311035156 0.0022206674329936504 -0.99887615442276 0.9993779063224792 -0.006513562053442001 -0.23153582215309143 0.9987145662307739 -0.0011580733116716146 0.21188004314899445 1.0012165307998657 -0.008556632325053215 0.9998615384101868 0.9994370937347412
173 1.2972053289413452 -0.02095199190080166 0.9997668266296387 -1.308669924736023 0.0060369535349309444 0.9995472431182861 0.0019022992346435785 -0.9987273812294006 0.9995937347412109 -0.00539039121940732 -0.23061323165893555 0.9987796545028687 -0.0023402711376547813 0.2120087444782257 1.0015451908111572 -0.009008736349642277 0.9998491406440735 0.9992862343788147
174 1.2966480255126953 -0.022320231422781944 1.0009698867797852 -1.3078827857971191 0.0062277307733893394 0.999488890171051 0.001691583194769919 -0.99894118309021 0.9997368454933167 -0.004610383417457342 -0.2295326441526413 0.9991748332977295 -0.0038756399881094694 0.21167373657226562 1.0015182495117188 -0.00907191727310419 0.9993723034858704 0.9997970461845398
175 1.295876383781433 -0.023218583315610886 1.002046823501587 -1.3067736625671387 0.007166666444391012 0.9994722008705139 0.0015721467789262533 -0.9994170665740967 0.9997591376304626 -0.004160518292337656 -0.22832322120666504 0.9991404414176941 -0.0054283179342746735 0.21212820708751678 1.001785397529602 -0.008739616721868515 0.9983949065208435 1.0006492137908936
176 1.2962212562561035 -0.02454201690852642 1.0014207363128662 -1.3061106204986572 0.009747692383825779 0.9996662735939026 0.0019028414972126484 -0.9996500015258789 0.9997105002403259 -0.0035760884638875723 -0.22758516669273376 0.998674750328064 -0.006293924525380135 0.21230539679527283 1.0022107362747192 -0.0077655622735619545 0.9972684979438782 1.0013046264648438
177 1.296051025390625 -0.024148471653461456 1.0015171766281128 -1.3051931858062744 0.014617865905165672 1.0000642538070679 0.002492375671863556 -0.9994019269943237 0.999601423740387 -0.0032366993837058544 -0.22688476741313934 0.9985034465789795 -0.006284800358116627 0.2123916894197464 1.0021644830703735 -0.006092078983783722 0.996038019657135 1.0007014274597168
178 1.2963526248931885 -0.02266296185553074 1.002069354057312 -1.3035281896591187 0.01891622319817543 1.0002305507659912 0.0030033644288778305 -0.9988757371902466 0.9994599223136902 -0.003258510259911418 -0.22634857892990112 0.9993447065353394 -0.005572821479290724 0.21240085363388062 1.0013591051101685 -0.004619412124156952 0.9957640171051025 0.9998992085456848
179 1.2960708141326904 -0.020896300673484802 1.0021240711212158 -1.3015213012695312 0.022925151512026787 1.0011656284332275 0.003131649224087596 -0.9985406994819641 0.9997960329055786 -0.003500683233141899 -0.22546561062335968 1.000830054283142 -0.004983596038073301 0.2124171406030655 1.0009626150131226 -0.0035946094430983067 0.9960160255432129 1.0001085996627808
180 1.296421766281128 -0.019438767805695534 1.0008496046066284 -1.2992302179336548 0.025271493941545486 1.0017955303192139 0.0025935445446521044 -0.9983994364738464 1.000049114227295 -0.0038177561946213245 -0.22547763586044312 1.0017935037612915 -0.004538476001471281 0.2124924212694168 1.0013844966888428 -0.0027562601026147604 0.9966666102409363 1.0010138750076294
181 1.2966021299362183 -0.01665458269417286 1.0008493661880493 -1.297563076019287 0.02624126896262169 1.00227952003479 0.0017206512857228518 -0.9985249042510986 0.9996835589408875 -0.004075652454048395 -0.22593669593334198 1.0022532939910889 -0.004604428540915251 0.21225084364414215 1.0016248226165771 -0.0023423130623996258 0.996830940246582 1.0010654926300049
182 1.2984716892242432 -0.014582496136426926 1.0008888244628906 -1.297072410583496 0.026488827541470528 1.0021781921386719 0.0010072783334180713 -0.9988443851470947 0.9988772869110107 -0.0042302729561924934 -0.22657763957977295 1.002755880355835 -0.004977521952241659 0.2119346559047699 1.0012903213500977 -0.0023700592573732138 0.9960042238235474 1.0005688667297363
183 1.2993131875991821 -0.01303529180586338 1.0010204315185547 -1.2969634532928467 0.026251012459397316 1.0017133951187134 0.0010690900962799788 -0.999031126499176 0.9988803267478943 -0.0038240072317421436 -0.22662383317947388 1.0028470754623413 -0.005314959213137627 0.21130123734474182 1.0009682178497314 -0.0023370375856757164 0.9950591325759888 1.0005712509155273
184 1.2987958192825317 -0.01111814845353365 1.000450611114502 -1.297218680381775 0.026395808905363083 1.0023208856582642 0.0015772939659655094 -0.9989246129989624 0.9992608428001404 -0.0030446730088442564 -0.2264215499162674 1.0026311874389648 -0.005307458341121674 0.21071480214595795 1.0008329153060913 -0.0019849094096571207 0.9953447580337524 1.0006557703018188
185 1.298862338066101 -0.009818808175623417 0.9998242259025574 -1.2977858781814575 0.02662499248981476 1.003381371498108 0.0020406218245625496 -0.9987472295761108 0.9990687966346741 -0.001981346635147929 -0.22605939209461212 1.0023601055145264 -0.004987961612641811 0.21051974594593048 1.0014418363571167 -0.001475673634558916 0.9964449405670166 1.0007349252700806
186 1.2980653047561646 -0.008405616506934166 1.0010695457458496 -1.298162817955017 0.027248874306678772 1.0031952857971191 0.00227967556566 -0.9988473057746887 0.9988727569580078 -0.001654858817346394 -0.2258872091770172 1.0024977922439575 -0.004295901395380497 0.210618257522583 1.0020462274551392 -0.0013624182902276516 0.9981727004051208 1.0010370016098022
187 1.298051118850708 -0.007885439321398735 1.0009645223617554 -1.2981654405593872 0.028102118521928787 1.0024120807647705 0.002248752396553755 -0.9995118975639343 0.9999307990074158 -0.0019079307094216347 -0.2260998636484146 1.0024433135986328 -0.003008865052834153 0.21135705709457397 1.002272129058838 -0.0017096494557335973 1.000277042388916 1.0010801553726196
188 1.297323226928711 -0.007544565945863724 0.999763011932373 -1.2979662418365479 0.02818930521607399 1.0025724172592163 0.0010304427705705166 -1.0006171464920044 1.0009952783584595 -0.002742205746471882 -0.2267284244298935 1.0021891593933105 -0.0016673060599714518 0.21181048452854156 1.0022724866867065 -0.0023574435617774725 1.0023877620697021 1.000757098197937
189 1.2963759899139404 -0.006727991625666618 0.9999329447746277 -1.298241138458252 0.026735149323940277 1.003247618675232 -0.0005069267936050892 -1.0016427040100098 1.0010583400726318 -0.0032863691449165344 -0.22708478569984436 1.0018848180770874 0.0005618718569166958 0.2115778923034668 1.0022015571594238 -0.0033333224710077047 1.0036461353302002 1.000777006149292
190 1.2962143421173096 -0.006032199133187532 1.0010261535644531 -1.2986305952072144 0.02457314170897007 1.0030781030654907 -0.0025469991378486156 -1.0021817684173584 1.0008249282836914 -0.003435022896155715 -0.22723940014839172 1.0018701553344727 0.0027033209335058928 0.21127615869045258 1.0024760961532593 -0.003746629459783435 1.0043977499008179 1.001663088798523
191 1.2972345352172852 -0.005143235437572002 1.0011290311813354 -1.2988232374191284 0.02240126207470894 1.0025062561035156 -0.004371728748083115 -1.0017822980880737 1.0013805627822876 -0.003171682357788086 -0.22718092799186707 1.001874566078186 0.004902570508420467 0.21060435473918915 1.0026439428329468 -0.004043363034725189 1.0047788619995117 1.002221941947937
192 1.2985624074935913 -0.004107865039259195 1.0005817413330078 -1.2987793684005737 0.019955996423959732 1.0024635791778564 -0.00582457659766078 -1.0009477138519287 1.0019187927246094 -0.00283634290099144 -0.22701990604400635 1.0018136501312256 0.007184057030826807 0.21019233763217926 1.0028049945831299 -0.004339809529483318 1.0052787065505981 1.0021620988845825
193 1.2996965646743774 -0.003109649056568742 1.0010650157928467 -1.2988990545272827 0.017967693507671356 1.0027267932891846 -0.0069427951239049435 -1.0002763271331787 1.0020068883895874 -0.002367079723626375 -0.22693894803524017 1.00141179561615 0.009230862371623516 0.20990809798240662 1.0030275583267212 -0.00455200020223856 1.0057340860366821 1.0020265579223633
194 1.3011953830718994 -0.002867328003048897 1.0015900135040283 -1.2988234758377075 0.01668611913919449 1.0024361610412598 -0.007347137667238712 -1.0002588033676147 1.002206802368164 -0.0021304842084646225 -0.2270263284444809 1.0006667375564575 0.010364159010350704 0.20987045764923096 1.0031670331954956 -0.004856223240494728 1.0061142444610596 1.0021003484725952
195 1.3015035390853882 -0.0021934129763394594 1.0011335611343384 -1.2989252805709839 0.015563912689685822 1.0025776624679565 -0.00752102117985487 -1.0006189346313477 1.0018019676208496 -0.0018451878568157554 -0.2272186428308487 0.9999398589134216 0.010573077946901321 0.21019402146339417 1.002274751663208 -0.005126991309225559 1.0064752101898193 1.0018818378448486
196 1.301016926765442 -0.0008945675799623132 1.0006986856460571 -1.2990213632583618 0.01453852653503418 1.0027340650558472 -0.007493920158594847 -1.0011465549468994 1.0016906261444092 -0.001764268847182393 -0.22723984718322754 0.9996063709259033 0.010335486382246017 0.2103818953037262 1.001330018043518 -0.005527781322598457 1.0065110921859741 1.0010346174240112
197 1.3006170988082886 -0.00023492169566452503 1.0002917051315308 -1.2985950708389282 0.012687783688306808 1.00220787525177 -0.007337982766330242 -1.0024203062057495 1.0023788213729858 -0.001923693809658289 -0.22686873376369476 0.9996275305747986 0.009759652428328991 0.21051736176013947 1.0011881589889526 -0.00569835864007473 1.0063176155090332 1.0005967617034912
198 1.3001219034194946 0.00010482181824045256 0.9999628663063049 -1.2976429462432861 0.010558897629380226 1.001902461051941 -0.0068885404616594315 -1.0033315420150757 1.0025635957717896 -0.00249245367012918 -0.22612807154655457 0.9997673630714417 0.009443448856472969 0.21048656105995178 1.0012507438659668 -0.005749980919063091 1.0060205459594727 1.000874638557434
199 1.2995413541793823 0.0012073353864252567 0.9995952844619751 -1.29640793800354 0.00824706256389618 1.001644492149353 -0.0063027022406458855 -1.0035101175308228 1.0021027326583862 -0.0026913494803011417 -0.22538357973098755 0.9998685121536255 0.00910467654466629 0.21071086823940277 1.0009169578552246 -0.005623479839414358 1.0049948692321777 1.0011744499206543


==> plot_data/DemoReal.csv <==
0 0.7687317132949829 1.3064714670181274 1.0576258897781372 -0.7526398301124573 1.2872954607009888 1.026734709739685 -1.5263670682907104 -0.01239189226180315 1.0613455772399902 -0.7399084568023682 -1.3138951063156128 1.0180147886276245 0.7613599896430969 -1.294500470161438 1.0169918537139893 1.5110962390899658 0.01844916306436062 1.025151014328003
1 0.7660835981369019 1.3064833879470825 1.0580286979675293 -0.7516254782676697 1.287667989730835 1.0266468524932861 -1.5263389348983765 -0.011394715867936611 1.0608673095703125 -0.7403808236122131 -1.314663290977478 1.0175939798355103 0.760250985622406 -1.2941620349884033 1.0171277523040771 1.5105888843536377 0.018470030277967453 1.0247397422790527
2 0.7637660503387451 1.3061217069625854 1.0580261945724487 -0.7510133981704712 1.2874692678451538 1.0268070697784424 -1.5267716646194458 -0.01132709439843893 1.0604066848754883 -0.7408005595207214 -1.3152133226394653 1.0175979137420654 0.7593182921409607 -1.2942758798599243 1.0164217948913574 1.5102369785308838 0.018256159499287605 1.0238215923309326
3 0.7610408663749695 1.3058052062988281 1.0579614639282227 -0.7505932450294495 1.2872157096862793 1.027056336402893 -1.5273123979568481 -0.01162780448794365 1.0604422092437744 -0.7407583594322205 -1.3153715133666992 1.0177810192108154 0.7586535811424255 -1.2943840026855469 1.0153812170028687 1.5103143453598022 0.017715007066726685 1.0233020782470703
4 0.7586950063705444 1.3054325580596924 1.0574142932891846 -0.7504274845123291 1.2871739864349365 1.0274430513381958 -1.5274667739868164 -0.011903950944542885 1.0607694387435913 -0.7407735586166382 -1.315331220626831 1.0177100896835327 0.7584048509597778 -1.2945096492767334 1.0152772665023804 1.5105823278427124 0.01704363524913788 1.0234330892562866
5 0.75627601146698 1.3058695793151855 1.0572470426559448 -0.7502414584159851 1.286978840827942 1.0277602672576904 -1.527351975440979 -0.011587876826524734 1.0614800453186035 -0.7407009601593018 -1.3153834342956543 1.017390251159668 0.7587659358978271 -1.2947399616241455 1.0160330533981323 1.5113999843597412 0.016226662322878838 1.0234628915786743
6 0.7541802525520325 1.307146668434143 1.0573567152023315 -0.7496472597122192 1.2864644527435303 1.0279313325881958 -1.5266748666763306 -0.011522975750267506 1.0610898733139038 -0.7406238913536072 -1.3154466152191162 1.0172531604766846 0.7594548463821411 -1.2940911054611206 1.01683509349823 1.512237310409546 0.0149844940751791 1.0233876705169678
7 0.7526468634605408 1.3085544109344482 1.0569885969161987 -0.7489169239997864 1.2860289812088013 1.0280256271362305 -1.526244044303894 -0.011287752538919449 1.059883952140808 -0.7409455180168152 -1.3154536485671997 1.0175347328186035 0.7600399851799011 -1.2931348085403442 1.0174371004104614 1.5124661922454834 0.014292174018919468 1.0236032009124756
8 0.7518301010131836 1.3100836277008057 1.0565766096115112 -0.7483543157577515 1.285504698753357 1.0277758836746216 -1.5258525609970093 -0.010799476876854897 1.0597150325775146 -0.7415223121643066 -1.3153247833251953 1.0177823305130005 0.7602545022964478 -1.2922508716583252 1.0174018144607544 1.5127924680709839 0.01366543397307396 1.0234193801879883
9 0.7515091300010681 1.3114919662475586 1.0565227270126343 -0.748005747795105 1.2855043411254883 1.0273290872573853 -1.5253641605377197 -0.009780475869774818 1.0596261024475098 -0.7421460747718811 -1.3154953718185425 1.0180554389953613 0.7595719695091248 -1.2915658950805664 1.016658902168274 1.5132291316986084 0.012952671386301517 1.023262619972229
10 0.7512959241867065 1.3117570877075195 1.0566695928573608 -0.7478107213973999 1.2856659889221191 1.0273411273956299 -1.525333046913147 -0.008443216793239117 1.058963656425476 -0.7427276372909546 -1.3156781196594238 1.0183645486831665 0.7586334943771362 -1.291347861289978 1.0165554285049438 1.5131760835647583 0.012511984445154667 1.023097038269043
11 0.7505273818969727 1.311759114265442 1.0568245649337769 -0.7478567957878113 1.285808801651001 1.0272358655929565 -1.5252127647399902 -0.006701076868921518 1.0584145784378052 -0.7431061863899231 -1.316062331199646 1.0180224180221558 0.758051872253418 -1.291365385055542 1.0167759656906128 1.5132582187652588 0.011726110242307186 1.0223846435546875
12 0.7496139407157898 1.3117413520812988 1.0567353963851929 -0.7481332421302795 1.2856863737106323 1.0268583297729492 -1.5249338150024414 -0.00577769847586751 1.059288740158081 -0.7435591816902161 -1.3163180351257324 1.0173379182815552 0.7583900690078735 -1.2915297746658325 1.0170817375183105 1.5131421089172363 0.011137294583022594 1.0220880508422852
13 0.7486982345581055 1.3119271993637085 1.0566871166229248 -0.7487422227859497 1.285503625869751 1.026502251625061 -1.5246853828430176 -0.005181486252695322 1.059665560722351 -0.7439628839492798 -1.3170123100280762 1.016993761062622 0.7591041922569275 -1.2913527488708496 1.0175845623016357 1.5131609439849854 0.010736273601651192 1.0219311714172363
14 0.7483276724815369 1.3118395805358887 1.0563368797302246 -0.7492623329162598 1.284875512123108 1.0267608165740967 -1.5247013568878174 -0.004008288960903883 1.059699535369873 -0.7444109916687012 -1.317448616027832 1.0171457529067993 0.7601911425590515 -1.2910881042480469 1.0174665451049805 1.5132254362106323 0.010213578119874 1.0225439071655273
15 0.7484954595565796 1.3116238117218018 1.056265950202942 -0.7495522499084473 1.2841129302978516 1.0268700122833252 -1.524200439453125 -0.0026419428177177906 1.0603585243225098 -0.745245099067688 -1.3174248933792114 1.0175745487213135 0.761198103427887 -1.289926290512085 1.0172016620635986 1.513386845588684 0.009727510623633862 1.0230202674865723
16 0.7490742802619934 1.3109525442123413 1.056262731552124 -0.7492209672927856 1.2845458984375 1.0265384912490845 -1.5235085487365723 -0.0015152705600485206 1.0604677200317383 -0.7464791536331177 -1.3168854713439941 1.0178303718566895 0.7614288330078125 -1.288448452949524 1.0169813632965088 1.5137414932250977 0.009511977434158325 1.0230265855789185
17 0.7497861385345459 1.309874176979065 1.0563024282455444 -0.7485875487327576 1.2859324216842651 1.0262212753295898 -1.5220201015472412 -2.5879628083202988e-05 1.0600624084472656 -0.7473243474960327 -1.316586971282959 1.0178393125534058 0.761445164680481 -1.2867993116378784 1.0168333053588867 1.5144128799438477 0.009350490756332874 1.0229408740997314
18 0.7504851818084717 1.3083850145339966 1.0556995868682861 -0.7480645179748535 1.2880067825317383 1.0259101390838623 -1.520694375038147 0.001349904458038509 1.059848666191101 -0.7479181289672852 -1.3162400722503662 1.0174446105957031 0.7612072825431824 -1.285558819770813 1.017169713973999 1.5148481130599976 0.00900188460946083 1.023407220840454
19 0.7508848309516907 1.3067104816436768 1.0555951595306396 -0.7473635673522949 1.2901543378829956 1.025351881980896 -1.519362211227417 0.0025699662510305643 1.060362458229065 -0.7480202913284302 -1.3164608478546143 1.016550898551941 0.7613064050674438 -1.2844502925872803 1.0170589685440063 1.515311360359192 0.008604212664067745 1.0234923362731934
20 0.7506189942359924 1.3049439191818237 1.0557658672332764 -0.7468738555908203 1.292143702507019 1.0252469778060913 -1.5181539058685303 0.004106295760720968 1.0606272220611572 -0.7475919723510742 -1.3165284395217896 1.0155448913574219 0.7618639469146729 -1.2835317850112915 1.0161831378936768 1.5154874324798584 0.008756941184401512 1.0235605239868164
21 0.7505844235420227 1.3042298555374146 1.0561325550079346 -0.7470758557319641 1.2941138744354248 1.0252877473831177 -1.5169528722763062 0.005346137098968029 1.0601133108139038 -0.7469400763511658 -1.3174973726272583 1.015015721321106 0.7625981569290161 -1.2833452224731445 1.0153038501739502 1.5153682231903076 0.008645104244351387 1.023480772972107
22 0.7511016130447388 1.3028281927108765 1.0563791990280151 -0.7475320100784302 1.296274185180664 1.0248686075210571 -1.5156913995742798 0.006408951710909605 1.0596588850021362 -0.7462390065193176 -1.318528652191162 1.0149893760681152 0.7639906406402588 -1.2834316492080688 1.0143353939056396 1.515175700187683 0.008502013981342316 1.0233216285705566
23 0.752452552318573 1.3011982440948486 1.0564481019973755 -0.7476446628570557 1.2987583875656128 1.0244665145874023 -1.5144039392471313 0.00621845992282033 1.0597611665725708 -0.7460739612579346 -1.3195011615753174 1.0152251720428467 0.7656093835830688 -1.283425211906433 1.014019250869751 1.5145807266235352 0.008245645090937614 1.0226837396621704
24 0.7535387277603149 1.2992907762527466 1.0568057298660278 -0.7474881410598755 1.3014105558395386 1.0246316194534302 -1.5137643814086914 0.005709304008632898 1.0602139234542847 -0.7459424734115601 -1.319881558418274 1.0152177810668945 0.7673096656799316 -1.2834792137145996 1.0139061212539673 1.5143040418624878 0.008013714104890823 1.0220615863800049
25 0.7543373107910156 1.2972049713134766 1.0574263334274292 -0.7477145195007324 1.3039566278457642 1.0249273777008057 -1.5128802061080933 0.004838740453124046 1.0597774982452393 -0.7459284663200378 -1.3199330568313599 1.015142798423767 0.7684518694877625 -1.2834192514419556 1.01409113407135 1.5139421224594116 0.007675709202885628 1.0222892761230469
26 0.7541201114654541 1.2947356700897217 1.0575566291809082 -0.7480126619338989 1.3061864376068115 1.0254039764404297 -1.5117595195770264 0.0035092260222882032 1.0595570802688599 -0.7461498975753784 -1.3197835683822632 1.0151604413986206 0.7683014273643494 -1.283192753791809 1.0149719715118408 1.5131794214248657 0.007287072017788887 1.022757649421692
27 0.7534322142601013 1.2934997081756592 1.0574172735214233 -0.7484179735183716 1.3077583312988281 1.0256521701812744 -1.5111569166183472 0.0032420686911791563 1.0597397089004517 -0.7462810277938843 -1.319830060005188 1.014851689338684 0.7675527930259705 -1.2825520038604736 1.0153539180755615 1.5129151344299316 0.0069731916300952435 1.0227411985397339
28 0.7515977621078491 1.2935903072357178 1.057252287864685 -0.7491167187690735 1.3092660903930664 1.0257712602615356 -1.511041522026062 0.003264786908403039 1.059928297996521 -0.7463528513908386 -1.3202145099639893 1.0146543979644775 0.7665246725082397 -1.2820727825164795 1.0149734020233154 1.513054370880127 0.006801767274737358 1.022327184677124
29 0.7502276301383972 1.293921947479248 1.0565890073776245 -0.7496658563613892 1.3105239868164062 1.0259822607040405 -1.5105887651443481 0.003999681212007999 1.0603033304214478 -0.7464519739151001 -1.3209372758865356 1.0151256322860718 0.7654449939727783 -1.2813150882720947 1.014938473701477 1.5129914283752441 0.006891584023833275 1.0222631692886353
30 0.7493128180503845 1.2941086292266846 1.0564950704574585 -0.7499486207962036 1.3115841150283813 1.0262738466262817 -1.5100419521331787 0.0048624067567288876 1.0603001117706299 -0.7465970516204834 -1.3215886354446411 1.015552043914795 0.7643166184425354 -1.2802170515060425 1.015377402305603 1.5127410888671875 0.006965073756873608 1.0224162340164185
31 0.7490714192390442 1.2945172786712646 1.0568814277648926 -0.7501154541969299 1.312367558479309 1.0260372161865234 -1.508689284324646 0.005127827636897564 1.0598491430282593 -0.7471127510070801 -1.3215347528457642 1.0152558088302612 0.7628775835037231 -1.2789092063903809 1.0157474279403687 1.512528896331787 0.006746441591531038 1.0225993394851685
32 0.749362587928772 1.2944012880325317 1.0571563243865967 -0.7501659393310547 1.312414288520813 1.025733232498169 -1.507013201713562 0.005210626870393753 1.0597970485687256 -0.747589647769928 -1.3211487531661987 1.0147457122802734 0.7616024017333984 -1.2784608602523804 1.0158392190933228 1.5123366117477417 0.006554724182933569 1.0228617191314697
33 0.7498111724853516 1.2941734790802002 1.057073950767517 -0.7496209740638733 1.311542272567749 1.0262831449508667 -1.5055394172668457 0.005131038837134838 1.0605164766311646 -0.7479766607284546 -1.3203175067901611 1.0144902467727661 0.7605687975883484 -1.2791731357574463 1.0156210660934448 1.511967420578003 0.006227606907486916 1.023344874382019
34 0.7499465942382812 1.2935527563095093 1.0563362836837769 -0.7489684820175171 1.3100026845932007 1.0270448923110962 -1.503804087638855 0.004557490348815918 1.0609652996063232 -0.7486794590950012 -1.3189482688903809 1.014726161956787 0.7596830129623413 -1.2803637981414795 1.0157164335250854 1.5116047859191895 0.005660108290612698 1.0236072540283203
35 0.7502663135528564 1.2932251691818237 1.056172490119934 -0.74809330701828 1.3077704906463623 1.027001976966858 -1.5024855136871338 0.0037101267371326685 1.0612168312072754 -0.74897301197052 -1.3175281286239624 1.014819860458374 0.7590276598930359 -1.281280279159546 1.0163531303405762 1.5110193490982056 0.004905589856207371 1.0233004093170166
36 0.7505400776863098 1.2924516201019287 1.055992841720581 -0.7476033568382263 1.306038737297058 1.0263383388519287 -1.5015811920166016 0.003539241850376129 1.0614216327667236 -0.7494255304336548 -1.3167097568511963 1.015006184577942 0.7585329413414001 -1.282105803489685 1.0167839527130127 1.5106087923049927 0.004372446797788143 1.0231486558914185
37 0.7509161829948425 1.2915318012237549 1.055671215057373 -0.7478424310684204 1.304993987083435 1.0259678363800049 -1.501174807548523 0.0038423514924943447 1.0612339973449707 -0.7497413754463196 -1.3155858516693115 1.0153093338012695 0.758343517780304 -1.2827564477920532 1.0165964365005493 1.5105220079421997 0.003643398405984044 1.0230153799057007
38 0.751311719417572 1.2908670902252197 1.0563294887542725 -0.7482599020004272 1.3040705919265747 1.025846004486084 -1.501144528388977 0.0036951822694391012 1.060978651046753 -0.7501155138015747 -1.3132264614105225 1.0151944160461426 0.7582682371139526 -1.283490538597107 1.0158116817474365 1.5107312202453613 0.0028655726928263903 1.0229412317276
39 0.7515725493431091 1.2903090715408325 1.056491732597351 -0.748643159866333 1.303938865661621 1.0256919860839844 -1.501622200012207 0.0034066473599523306 1.060837745666504 -0.750549852848053 -1.3110710382461548 1.0147416591644287 0.7580615878105164 -1.2847963571548462 1.0149140357971191 1.5108586549758911 0.002181174699217081 1.0234205722808838
40 0.7516945004463196 1.2906159162521362 1.0560663938522339 -0.7489326596260071 1.3045728206634521 1.0256052017211914 -1.5022181272506714 0.002962028607726097 1.0611447095870972 -0.7504008412361145 -1.3086727857589722 1.0148963928222656 0.757561206817627 -1.2856969833374023 1.0141910314559937 1.5111371278762817 0.001435861806385219 1.023244023323059
41 0.7516024112701416 1.291444182395935 1.0557252168655396 -0.7492082715034485 1.3058860301971436 1.0254600048065186 -1.503121018409729 0.0018624799558892846 1.0614513158798218 -0.7505321502685547 -1.30615234375 1.016033411026001 0.7571920156478882 -1.2875157594680786 1.0133895874023438 1.5117243528366089 0.0007815180579200387 1.0225969552993774
42 0.751611053943634 1.293426513671875 1.056256651878357 -0.7493233680725098 1.3075186014175415 1.0250581502914429 -1.504036784172058 0.000470159255200997 1.0608501434326172 -0.7505088448524475 -1.3034201860427856 1.016650676727295 0.7571497559547424 -1.2883167266845703 1.0132126808166504 1.5121471881866455 2.392519854765851e-05 1.0223950147628784
43 0.7516454458236694 1.294589638710022 1.0569584369659424 -0.749384880065918 1.3089519739151 1.0244617462158203 -1.5050398111343384 -0.0008381854277104139 1.0602272748947144 -0.7503710985183716 -1.3012362718582153 1.0163960456848145 0.7570511698722839 -1.2888163328170776 1.0136467218399048 1.5120104551315308 -0.0007486324175260961 1.022750735282898
44 0.7519989013671875 1.2956593036651611 1.0569638013839722 -0.7493168115615845 1.3099759817123413 1.0240700244903564 -1.5061129331588745 -0.0018262621015310287 1.0600199699401855 -0.7499542236328125 -1.299459457397461 1.0157639980316162 0.7570812106132507 -1.2891430854797363 1.0144062042236328 1.5111318826675415 -0.0016160913510248065 1.0228992700576782
45 0.7521588802337646 1.2966822385787964 1.0566153526306152 -0.7492161393165588 1.310928225517273 1.0239120721817017 -1.5074846744537354 -0.0024902718141674995 1.0596996545791626 -0.7490672469139099 -1.2975280284881592 1.014977216720581 0.7570867538452148 -1.2893853187561035 1.0152205228805542 1.5100184679031372 -0.0026579697150737047 1.0229748487472534
46 0.7520448565483093 1.2976837158203125 1.056573748588562 -0.7490098476409912 1.311504602432251 1.02424156665802 -1.5082765817642212 -0.0025395068805664778 1.0594706535339355 -0.7482138872146606 -1.2964563369750977 1.0146130323410034 0.757021963596344 -1.2893869876861572 1.0157798528671265 1.508929967880249 -0.004342846106737852 1.0228428840637207
47 0.75187748670578 1.2987316846847534 1.0567010641098022 -0.7485442161560059 1.3118137121200562 1.024915099143982 -1.5082478523254395 -0.00237916293554008 1.0596126317977905 -0.747654378414154 -1.2955323457717896 1.0145467519760132 0.7564292550086975 -1.28920316696167 1.0165295600891113 1.5076537132263184 -0.005557134281843901 1.0231091976165771
48 0.7517203092575073 1.3002333641052246 1.056575894355774 -0.7481678128242493 1.3114701509475708 1.0250169038772583 -1.507401704788208 -0.0015636130701750517 1.0597938299179077 -0.7476052045822144 -1.2947566509246826 1.0145188570022583 0.7557830810546875 -1.2890361547470093 1.0171045064926147 1.506961703300476 -0.006627494934946299 1.0232267379760742
49 0.7522238492965698 1.3015066385269165 1.056607961654663 -0.7477277517318726 1.3107136487960815 1.024480938911438 -1.5062286853790283 0.00017204390314873308 1.0602864027023315 -0.7479517459869385 -1.294438123703003 1.0143647193908691 0.7551841735839844 -1.2893723249435425 1.016687273979187 1.5065584182739258 -0.007980911061167717 1.022373080253601
50 0.7532275319099426 1.3032729625701904 1.0565428733825684 -0.7475795745849609 1.309558629989624 1.0240280628204346 -1.505212426185608 0.002506216987967491 1.0602139234542847 -0.7483993172645569 -1.2949202060699463 1.0143100023269653 0.7547204494476318 -1.2895753383636475 1.0145092010498047 1.505960464477539 -0.008519020862877369 1.021334171295166
51 0.7548115253448486 1.3042362928390503 1.0564391613006592 -0.7475304007530212 1.3085073232650757 1.023858666419983 -1.5053715705871582 0.004548888187855482 1.0603060722351074 -0.7484283447265625 -1.2955090999603271 1.0145875215530396 0.7544384002685547 -1.2904424667358398 1.0133336782455444 1.5054765939712524 -0.008594525046646595 1.0209850072860718
52 0.7560940384864807 1.304893136024475 1.0564481019973755 -0.7479816675186157 1.3073300123214722 1.0239832401275635 -1.5056936740875244 0.006526994984596968 1.0600999593734741 -0.7482295632362366 -1.2959551811218262 1.0149348974227905 0.75383061170578 -1.2914329767227173 1.013636589050293 1.5050785541534424 -0.008340002037584782 1.0216116905212402
53 0.7568669319152832 1.3053100109100342 1.05631422996521 -0.7483603358268738 1.3058571815490723 1.0245287418365479 -1.5065524578094482 0.007508690468966961 1.0603684186935425 -0.7479906678199768 -1.2961958646774292 1.0151197910308838 0.7534195184707642 -1.2924031019210815 1.0141174793243408 1.5048305988311768 -0.007797239348292351 1.0221796035766602
54 0.7568677663803101 1.305454969406128 1.0559356212615967 -0.7484863996505737 1.3043577671051025 1.0248894691467285 -1.5069689750671387 0.008448361419141293 1.0605182647705078 -0.7477513551712036 -1.296193242073059 1.0149259567260742 0.7531841397285461 -1.293761134147644 1.0145152807235718 1.5047087669372559 -0.006911114789545536 1.0219366550445557
55 0.7567607760429382 1.304986596107483 1.0558526515960693 -0.7484951019287109 1.3026790618896484 1.0252044200897217 -1.5074429512023926 0.009542364627122879 1.0605945587158203 -0.7476311326026917 -1.2957310676574707 1.014592170715332 0.7531513571739197 -1.2950513362884521 1.0143182277679443 1.5051268339157104 -0.0058948020450770855 1.021127462387085
56 0.7566573023796082 1.304289698600769 1.0566967725753784 -0.748519778251648 1.3004242181777954 1.0251792669296265 -1.5073914527893066 0.01056765578687191 1.0606995820999146 -0.7476054430007935 -1.2949846982955933 1.0146986246109009 0.7531359195709229 -1.2962167263031006 1.0138798952102661 1.5052086114883423 -0.004757419694215059 1.0209969282150269
57 0.7567110061645508 1.3034554719924927 1.0571333169937134 -0.7486670017242432 1.2982741594314575 1.0248292684555054 -1.5072839260101318 0.011934849433600903 1.0607620477676392 -0.7476926445960999 -1.2945276498794556 1.0147910118103027 0.7529383301734924 -1.2971231937408447 1.0141605138778687 1.505097508430481 -0.004187471233308315 1.0214357376098633
58 0.7564253211021423 1.3030662536621094 1.057053565979004 -0.748494029045105 1.2967501878738403 1.0248957872390747 -1.5069278478622437 0.01336768176406622 1.060794472694397 -0.747870147228241 -1.294820785522461 1.0146499872207642 0.752373456954956 -1.2979865074157715 1.0148388147354126 1.504494547843933 -0.003717646235600114 1.0220446586608887
59 0.7558498382568359 1.3030401468276978 1.0567365884780884 -0.748279333114624 1.295751929283142 1.0252474546432495 -1.5061562061309814 0.013814985752105713 1.0607284307479858 -0.7482677698135376 -1.295462727546692 1.014691948890686 0.751887321472168 -1.2990918159484863 1.0149645805358887 1.503705620765686 -0.0032587808091193438 1.022270917892456
60 0.7551760673522949 1.3029528856277466 1.0572106838226318 -0.748068630695343 1.295880675315857 1.0249626636505127 -1.5059313774108887 0.013634791597723961 1.0607565641403198 -0.7485619783401489 -1.2961854934692383 1.015079379081726 0.7515560388565063 -1.3003140687942505 1.014723539352417 1.5033323764801025 -0.003200301667675376 1.0218820571899414
61 0.7548516392707825 1.3029593229293823 1.0576475858688354 -0.7479677796363831 1.296783685684204 1.0242210626602173 -1.5058813095092773 0.012852869927883148 1.060376763343811 -0.7488369941711426 -1.296560525894165 1.0155624151229858 0.7514719367027283 -1.301463007926941 1.0146222114562988 1.5031054019927979 -0.002685332437977195 1.0216869115829468
62 0.7545143961906433 1.3031963109970093 1.0578292608261108 -0.7486686110496521 1.2977638244628906 1.0243254899978638 -1.506467342376709 0.011177126318216324 1.0604074001312256 -0.7491398453712463 -1.296391248703003 1.0154809951782227 0.7514077425003052 -1.302101731300354 1.014561414718628 1.5027234554290771 -0.0018455723766237497 1.0223478078842163
63 0.7544091939926147 1.3033746480941772 1.057902455329895 -0.7494627833366394 1.2985233068466187 1.024871826171875 -1.5074740648269653 0.009560814127326012 1.0603013038635254 -0.7496193051338196 -1.2957983016967773 1.0148876905441284 0.7510184049606323 -1.302266001701355 1.01419198513031 1.5023404359817505 -0.0008944906876422465 1.0230965614318848
64 0.7545063495635986 1.3033483028411865 1.0578571557998657 -0.7504047751426697 1.2995884418487549 1.0256041288375854 -1.5078996419906616 0.008027355186641216 1.0600173473358154 -0.7500280737876892 -1.2952179908752441 1.0143510103225708 0.7505736351013184 -1.3020083904266357 1.0137182474136353 1.5019258260726929 -0.0002567676710896194 1.0230056047439575
65 0.7545458078384399 1.3031076192855835 1.0580283403396606 -0.7514447569847107 1.3004302978515625 1.0263112783432007 -1.5084483623504639 0.007036645896732807 1.059971809387207 -0.7505189180374146 -1.2947094440460205 1.0141927003860474 0.7500793933868408 -1.3017514944076538 1.0134539604187012 1.5018669366836548 -0.0005882839323021472 1.0219993591308594
66 0.7543798089027405 1.3028440475463867 1.0579828023910522 -0.7519285678863525 1.3011527061462402 1.0264313220977783 -1.508756160736084 0.0065269870683550835 1.0601621866226196 -0.750558614730835 -1.2942326068878174 1.0141024589538574 0.7496219873428345 -1.301628828048706 1.0137547254562378 1.5017613172531128 -0.001089691766537726 1.0216608047485352
67 0.7538436651229858 1.3024775981903076 1.0574382543563843 -0.7522266507148743 1.3021211624145508 1.0259737968444824 -1.50962233543396 0.005940897390246391 1.059662103652954 -0.7504033446311951 -1.2939913272857666 1.014053225517273 0.7492917776107788 -1.301670789718628 1.014180302619934 1.5014748573303223 -0.0018920893780887127 1.0220727920532227
68 0.7529106736183167 1.302354335784912 1.0572386980056763 -0.7522767186164856 1.3031585216522217 1.0254285335540771 -1.511088490486145 0.005264099221676588 1.0596492290496826 -0.7499687075614929 -1.2939305305480957 1.0140548944473267 0.7490851283073425 -1.3020042181015015 1.0141685009002686 1.5012041330337524 -0.002394297393038869 1.0222623348236084
69 0.7525379657745361 1.3021485805511475 1.0568149089813232 -0.751844584941864 1.3046938180923462 1.0252974033355713 -1.512332558631897 0.0045897155068814754 1.0599923133850098 -0.7498125433921814 -1.2941315174102783 1.0139774084091187 0.7490835785865784 -1.3027933835983276 1.013553500175476 1.5008593797683716 -0.002739527029916644 1.0214252471923828
70 0.7528830170631409 1.3017313480377197 1.0566985607147217 -0.7519197463989258 1.3073298931121826 1.025447130203247 -1.5133185386657715 0.003681462723761797 1.0602346658706665 -0.7496851682662964 -1.294872522354126 1.01401686668396 0.7489781379699707 -1.3033087253570557 1.0134204626083374 1.5000580549240112 -0.0026772490236908197 1.0208901166915894
71 0.753393292427063 1.3014724254608154 1.0573025941848755 -0.7526955008506775 1.310451626777649 1.0257261991500854 -1.513590931892395 0.0029414172749966383 1.0598886013031006 -0.7493979334831238 -1.2956842184066772 1.0141030550003052 0.7488301396369934 -1.3032938241958618 1.0135084390640259 1.4992696046829224 -0.0026885096449404955 1.0209604501724243
72 0.753955066204071 1.3010486364364624 1.057210922241211 -0.7537381052970886 1.3138881921768188 1.0258992910385132 -1.5133768320083618 0.0018891498912125826 1.059715986251831 -0.7489771842956543 -1.2960989475250244 1.0134714841842651 0.7489736676216125 -1.3030143976211548 1.0131858587265015 1.4988740682601929 -0.0023203128948807716 1.0208431482315063
73 0.7543179392814636 1.300225019454956 1.056317925453186 -0.7550308108329773 1.3174304962158203 1.0262253284454346 -1.5133938789367676 0.0014689562376588583 1.0603967905044556 -0.7481337785720825 -1.2962572574615479 1.0122753381729126 0.7492249608039856 -1.3025838136672974 1.0126816034317017 1.498660922050476 -0.0017993923975154757 1.0203303098678589
74 0.7539255023002625 1.3002490997314453 1.0562455654144287 -0.7558465600013733 1.3200383186340332 1.0259432792663574 -1.513962984085083 0.00205254927277565 1.060739517211914 -0.7472110390663147 -1.2956146001815796 1.0116122961044312 0.7496000528335571 -1.3019776344299316 1.012291431427002 1.4989217519760132 -0.0015358147211372852 1.019862413406372
75 0.7530685067176819 1.300723910331726 1.0562303066253662 -0.7556993365287781 1.3219581842422485 1.0254600048065186 -1.5146565437316895 0.0028881016187369823 1.0606987476348877 -0.7462093830108643 -1.2953115701675415 1.0114831924438477 0.7495744824409485 -1.3013052940368652 1.0122172832489014 1.4990688562393188 -0.0014596015680581331 1.020011305809021
76 0.752512514591217 1.3011047840118408 1.0561654567718506 -0.7547120451927185 1.3223544359207153 1.0259170532226562 -1.5149462223052979 0.0029395108576864004 1.0608783960342407 -0.7454321384429932 -1.295271873474121 1.0111651420593262 0.7492944002151489 -1.3007405996322632 1.0122761726379395 1.4993269443511963 -0.0018767964793369174 1.0213232040405273
77 0.752499520778656 1.3022758960723877 1.055924415588379 -0.7539809346199036 1.321515679359436 1.0269794464111328 -1.5148552656173706 0.0024874708615243435 1.0612844228744507 -0.745150089263916 -1.2952834367752075 1.0104093551635742 0.7490188479423523 -1.300537109375 1.0123803615570068 1.4998122453689575 -0.002556904684752226 1.0225286483764648
78 0.7521846890449524 1.3035012483596802 1.0564539432525635 -0.753959059715271 1.320048451423645 1.0275764465332031 -1.514420986175537 0.0017722303746268153 1.0615819692611694 -0.7456340193748474 -1.2947331666946411 1.0099364519119263 0.7486691474914551 -1.3004906177520752 1.0126882791519165 1.5003618001937866 -0.003160409862175584 1.023132085800171
79 0.7526190280914307 1.3048564195632935 1.0566431283950806 -0.7543752789497375 1.3172268867492676 1.0272098779678345 -1.5134642124176025 0.0005861100507900119 1.0612750053405762 -0.746173620223999 -1.2944704294204712 1.0099982023239136 0.7481593489646912 -1.3004521131515503 1.0133841037750244 1.500471591949463 -0.003567894222214818 1.024094581604004
80 0.7531024217605591 1.3070863485336304 1.05647611618042 -0.7546427249908447 1.313948392868042 1.0267866849899292 -1.5125293731689453 5.302401405060664e-05 1.061569333076477 -0.7467828989028931 -1.2942885160446167 1.0103504657745361 0.7476600408554077 -1.3001638650894165 1.0136357545852661 1.5009684562683105 -0.004352089017629623 1.0243405103683472
81 0.7538972496986389 1.3090792894363403 1.0562714338302612 -0.755208432674408 1.3096870183944702 1.0266963243484497 -1.5116947889328003 0.0001021666030283086 1.0618897676467896 -0.7470279932022095 -1.294532060623169 1.0099769830703735 0.7471684217453003 -1.2994461059570312 1.013180136680603 1.5011310577392578 -0.005177599843591452 1.023711919784546
82 0.7540911436080933 1.3108676671981812 1.0563280582427979 -0.7553825378417969 1.3053828477859497 1.0267869234085083 -1.5108957290649414 0.00017359579214826226 1.062301754951477 -0.7470467686653137 -1.2951505184173584 1.008852243423462 0.746799886226654 -1.2984139919281006 1.0127097368240356 1.5009279251098633 -0.006057186517864466 1.0233738422393799
83 0.7546247839927673 1.3121402263641357 1.0560050010681152 -0.755292534828186 1.3012999296188354 1.0266051292419434 -1.5102698802947998 0.00014898358494974673 1.0623737573623657 -0.7469518184661865 -1.295993685722351 1.0078636407852173 0.7464040517807007 -1.2974950075149536 1.0128129720687866 1.5003421306610107 -0.006641720421612263 1.0234453678131104
84 0.7549949884414673 1.3139663934707642 1.0560582876205444 -0.7544456720352173 1.2982409000396729 1.0255578756332397 -1.5097072124481201 0.00010586871212581173 1.0625077486038208 -0.7467107772827148 -1.2977867126464844 1.007426142692566 0.7459275722503662 -1.2966631650924683 1.0133131742477417 1.4996148347854614 -0.006816733628511429 1.0236642360687256
85 0.7551156878471375 1.3151936531066895 1.0555164813995361 -0.753547191619873 1.2961273193359375 1.0243134498596191 -1.5092384815216064 -0.0003647530102171004 1.0625386238098145 -0.7470545768737793 -1.299269199371338 1.0079050064086914 0.7456609010696411 -1.2961386442184448 1.0132129192352295 1.4993112087249756 -0.006599960383027792 1.0231572389602661
86 0.7551143765449524 1.316315770149231 1.055709958076477 -0.752597987651825 1.295271873474121 1.02403724193573 -1.5086783170700073 -0.0014785584062337875 1.0621674060821533 -0.7475225925445557 -1.300474762916565 1.0086230039596558 0.74580317735672 -1.2953968048095703 1.0125168561935425 1.4991854429244995 -0.006028440315276384 1.0227352380752563
87 0.7545632719993591 1.317643642425537 1.0562171936035156 -0.7520447373390198 1.2955758571624756 1.0245161056518555 -1.5084142684936523 -0.0031151529401540756 1.061894416809082 -0.7480694055557251 -1.3015353679656982 1.0085824728012085 0.7459201216697693 -1.2947474718093872 1.0123440027236938 1.4987971782684326 -0.005194611847400665 1.0233516693115234
88 0.7541173696517944 1.3180031776428223 1.056416392326355 -0.7514195442199707 1.2962143421173096 1.0249096155166626 -1.507889747619629 -0.00483174342662096 1.0618103742599487 -0.7484610080718994 -1.3020871877670288 1.0083767175674438 0.7459593415260315 -1.2943967580795288 1.0123728513717651 1.4979145526885986 -0.004536973312497139 1.0234893560409546
89 0.7538368105888367 1.3181105852127075 1.0560696125030518 -0.7508702874183655 1.2970283031463623 1.0251824855804443 -1.507737398147583 -0.005924698896706104 1.0623217821121216 -0.748263418674469 -1.3022730350494385 1.0083280801773071 0.7461920380592346 -1.2942951917648315 1.0117990970611572 1.4971843957901 -0.004312884993851185 1.0226693153381348
90 0.7533222436904907 1.317764401435852 1.0560240745544434 -0.7502800822257996 1.2983717918395996 1.0257874727249146 -1.5079386234283447 -0.00655521173030138 1.0618276596069336 -0.7480621337890625 -1.3021364212036133 1.008498191833496 0.7466235756874084 -1.2940962314605713 1.0104771852493286 1.4968043565750122 -0.004425809718668461 1.0216403007507324
91 0.7531396150588989 1.3171837329864502 1.056336760520935 -0.7501842975616455 1.299971580505371 1.026504635810852 -1.5084869861602783 -0.006753962021321058 1.0616216659545898 -0.747748076915741 -1.301896095275879 1.0086297988891602 0.7466637492179871 -1.2938092947006226 1.009901762008667 1.496540904045105 -0.004584010224789381 1.021364450454712
92 0.7536461353302002 1.3153644800186157 1.0569461584091187 -0.750621497631073 1.301255226135254 1.0269460678100586 -1.5088905096054077 -0.007018356584012508 1.0622652769088745 -0.747679591178894 -1.3019481897354126 1.0089322328567505 0.7466347217559814 -1.2934415340423584 1.0098528861999512 1.4966964721679688 -0.004844715818762779 1.0215009450912476
93 0.7545436024665833 1.3127970695495605 1.0568825006484985 -0.7509928345680237 1.3015085458755493 1.026679515838623 -1.50901198387146 -0.007937517948448658 1.0618047714233398 -0.7477594017982483 -1.302424669265747 1.0092052221298218 0.746938943862915 -1.2931733131408691 1.0099189281463623 1.4969838857650757 -0.005045940633863211 1.021549105644226
94 0.7553171515464783 1.3091483116149902 1.0572657585144043 -0.7516300082206726 1.3009017705917358 1.026219367980957 -1.5089726448059082 -0.009468584321439266 1.0608139038085938 -0.7480209469795227 -1.303098440170288 1.0087045431137085 0.7473512291908264 -1.2929359674453735 1.0101972818374634 1.4974559545516968 -0.005151949357241392 1.021420955657959
95 0.755781888961792 1.305519700050354 1.057615876197815 -0.752051830291748 1.2998411655426025 1.0255074501037598 -1.5085026025772095 -0.010470562614500523 1.0605846643447876 -0.7481987476348877 -1.3038204908370972 1.0080842971801758 0.7477102875709534 -1.293048620223999 1.0102288722991943 1.497606873512268 -0.005118975881487131 1.0214186906814575
96 0.7559967637062073 1.3018150329589844 1.0579067468643188 -0.7520657777786255 1.298005223274231 1.0239368677139282 -1.5078691244125366 -0.011798304505646229 1.060914397239685 -0.7484490871429443 -1.305209755897522 1.0082025527954102 0.7479919791221619 -1.2932264804840088 1.0100795030593872 1.4976521730422974 -0.004911655560135841 1.021121621131897
97 0.7557765245437622 1.2985891103744507 1.0581567287445068 -0.7519568800926208 1.2961745262145996 1.0227444171905518 -1.5070204734802246 -0.013207154348492622 1.0609619617462158 -0.7493944764137268 -1.3061060905456543 1.0091465711593628 0.7481505274772644 -1.2934490442276 1.0097322463989258 1.4976717233657837 -0.004499660339206457 1.021293044090271
98 0.7557098269462585 1.296360731124878 1.0583442449569702 -0.751179039478302 1.2950084209442139 1.0230286121368408 -1.5067410469055176 -0.014941652305424213 1.0609568357467651 -0.7514386773109436 -1.3062695264816284 1.0102959871292114 0.7480102181434631 -1.2931982278823853 1.0096734762191772 1.4975931644439697 -0.004525765776634216 1.0223976373672485
99 0.7558008432388306 1.2947388887405396 1.0579866170883179 -0.7496553659439087 1.2945752143859863 1.0238752365112305 -1.5060306787490845 -0.01656094379723072 1.0610401630401611 -0.7529659867286682 -1.306315541267395 1.0111063718795776 0.7477683424949646 -1.2929922342300415 1.0098447799682617 1.4979934692382812 -0.004844167269766331 1.0227574110031128
100 0.7555150389671326 1.293519377708435 1.0578508377075195 -0.747959315776825 1.2948553562164307 1.0241236686706543 -1.5052883625030518 -0.01752789132297039 1.0612043142318726 -0.7541991472244263 -1.3061836957931519 1.0119314193725586 0.7476263046264648 -1.2930049896240234 1.0100228786468506 1.4987508058547974 -0.00526913208886981 1.0224288702011108
101 0.7550047636032104 1.2932443618774414 1.0577305555343628 -0.7460674047470093 1.295207142829895 1.0239533185958862 -1.504822850227356 -0.018138229846954346 1.060936450958252 -0.7544897198677063 -1.3066682815551758 1.0123811960220337 0.7476481795310974 -1.293351411819458 1.0103908777236938 1.499503493309021 -0.005372655112296343 1.0219210386276245
102 0.7542425394058228 1.2934569120407104 1.0575242042541504 -0.7449414730072021 1.295508623123169 1.023989200592041 -1.5049456357955933 -0.018402250483632088 1.0607798099517822 -0.7543092370033264 -1.3076565265655518 1.0125548839569092 0.7476891279220581 -1.2938674688339233 1.0106289386749268 1.5005645751953125 -0.004752246662974358 1.0213754177093506
103 0.7536144852638245 1.294576644897461 1.0570749044418335 -0.7446289658546448 1.294995903968811 1.0254877805709839 -1.50576913356781 -0.018262507393956184 1.0614560842514038 -0.7537788152694702 -1.30845308303833 1.012518048286438 0.7480111122131348 -1.2949308156967163 1.0103338956832886 1.5015095472335815 -0.004239808768033981 1.0212894678115845
104 0.7536659240722656 1.295845866203308 1.057104468345642 -0.7446279525756836 1.293843388557434 1.0267561674118042 -1.5067945718765259 -0.018495606258511543 1.0616503953933716 -0.7530859708786011 -1.309370756149292 1.0123482942581177 0.748431384563446 -1.2958147525787354 1.0101971626281738 1.5020694732666016 -0.0030351404566317797 1.0210580825805664
105 0.753740131855011 1.2968707084655762 1.0577367544174194 -0.7446070909500122 1.2928189039230347 1.0266671180725098 -1.507436990737915 -0.01919284462928772 1.0612542629241943 -0.7529447078704834 -1.309899091720581 1.012343168258667 0.748694121837616 -1.296840786933899 1.0100464820861816 1.5020164251327515 -0.002193768508732319 1.020446538925171
106 0.7542639970779419 1.2959907054901123 1.0579440593719482 -0.74431312084198 1.2922967672348022 1.0262386798858643 -1.508224606513977 -0.019964363425970078 1.0612921714782715 -0.7532686591148376 -1.3102213144302368 1.0121210813522339 0.7488150000572205 -1.2981696128845215 1.009726643562317 1.5016664266586304 -0.0018947749631479383 1.0204262733459473
107 0.7542140483856201 1.2949849367141724 1.0579291582107544 -0.743739128112793 1.2926833629608154 1.0258656740188599 -1.5085153579711914 -0.020704761147499084 1.060973048210144 -0.7540342211723328 -1.3107829093933105 1.0115299224853516 0.7487127184867859 -1.2991349697113037 1.0094997882843018 1.501526951789856 -0.0014342049835249782 1.0210808515548706
108 0.7537679076194763 1.294539451599121 1.0578802824020386 -0.7428103089332581 1.2941116094589233 1.0254565477371216 -1.508380651473999 -0.021049734205007553 1.059949517250061 -0.754997730255127 -1.3109333515167236 1.0112414360046387 0.7489456534385681 -1.299795389175415 1.0092986822128296 1.501476764678955 -0.0009423702140338719 1.0216851234436035
109 0.7530474662780762 1.29558527469635 1.0578101873397827 -0.7429776191711426 1.296441674232483 1.0251635313034058 -1.5083304643630981 -0.021587766706943512 1.0594409704208374 -0.7555141448974609 -1.3113882541656494 1.01093590259552 0.7491986751556396 -1.3006618022918701 1.0094631910324097 1.501637578010559 -0.00032050596200861037 1.0221811532974243
110 0.7522693872451782 1.2975672483444214 1.0578274726867676 -0.744268000125885 1.2989319562911987 1.0243052244186401 -1.5081562995910645 -0.021435227245092392 1.0595636367797852 -0.75542813539505 -1.3123770952224731 1.0104132890701294 0.7493590116500854 -1.3016395568847656 1.0094598531723022 1.5017173290252686 0.00016814413538668305 1.022257685661316
111 0.7515382170677185 1.300294280052185 1.0580919981002808 -0.746441125869751 1.3011739253997803 1.0234274864196777 -1.5079219341278076 -0.020948486402630806 1.0598278045654297 -0.7550521492958069 -1.3133649826049805 1.010268211364746 0.7492150068283081 -1.30195152759552 1.0094410181045532 1.5018352270126343 0.0005135778337717056 1.0210405588150024
112 0.7508429288864136 1.3015401363372803 1.0571863651275635 -0.7482107877731323 1.302709698677063 1.0240923166275024 -1.5073750019073486 -0.020904110744595528 1.0597920417785645 -0.7550935745239258 -1.3142549991607666 1.0102581977844238 0.7488372921943665 -1.3019431829452515 1.0097776651382446 1.5017046928405762 0.0014546040911227465 1.0202856063842773
113 0.7504743337631226 1.302490472793579 1.056339144706726 -0.7491835951805115 1.303113341331482 1.025036096572876 -1.5067548751831055 -0.0207271296530962 1.060072660446167 -0.7550380229949951 -1.3145490884780884 1.0099694728851318 0.7484028935432434 -1.3016306161880493 1.0105910301208496 1.5012812614440918 0.0025295824743807316 1.0203858613967896
114 0.7495929002761841 1.3030660152435303 1.057082176208496 -0.7490225434303284 1.3028771877288818 1.024980068206787 -1.5063127279281616 -0.021044675260782242 1.0603435039520264 -0.75461745262146 -1.3144984245300293 1.009422779083252 0.7479448318481445 -1.3012747764587402 1.011357307434082 1.500907063484192 0.0031978620681911707 1.0203049182891846
115 0.7487733960151672 1.3026728630065918 1.0571768283843994 -0.7477720975875854 1.3025227785110474 1.0241832733154297 -1.5064672231674194 -0.021772831678390503 1.060150146484375 -0.7540538907051086 -1.3142110109329224 1.0091545581817627 0.7478470206260681 -1.3011001348495483 1.0110663175582886 1.5007883310317993 0.003937520086765289 1.0201361179351807
116 0.748068630695343 1.302299976348877 1.0566648244857788 -0.7461199760437012 1.3027290105819702 1.023474097251892 -1.5071057081222534 -0.022222725674510002 1.0598808526992798 -0.7531172633171082 -1.31425940990448 1.0089720487594604 0.7479559183120728 -1.3014791011810303 1.0103815793991089 1.5013166666030884 0.004401227459311485 1.0202850103378296
117 0.7474969625473022 1.3014757633209229 1.056625485420227 -0.7447740435600281 1.303836703300476 1.0226186513900757 -1.508307695388794 -0.021759560331702232 1.060134768486023 -0.7523598074913025 -1.3139437437057495 1.008815050125122 0.7482352256774902 -1.3020286560058594 1.0098237991333008 1.5024213790893555 0.004187442362308502 1.0204198360443115
118 0.7471394538879395 1.301209568977356 1.0568181276321411 -0.7446550726890564 1.3053996562957764 1.0225764513015747 -1.5094066858291626 -0.02098737098276615 1.0599814653396606 -0.751914381980896 -1.3133728504180908 1.0090407133102417 0.7484762072563171 -1.302716851234436 1.0092346668243408 1.5036072731018066 0.003992218524217606 1.0202888250350952
119 0.7471742630004883 1.3011208772659302 1.0566753149032593 -0.7461010217666626 1.307236671447754 1.0229450464248657 -1.5098953247070312 -0.020230399444699287 1.0592862367630005 -0.7514543533325195 -1.313050389289856 1.0094901323318481 0.748254656791687 -1.3029382228851318 1.0087743997573853 1.504631757736206 0.0036860432010143995 1.019784688949585
120 0.747343122959137 1.3012043237686157 1.056754231452942 -0.7487816214561462 1.3084073066711426 1.0229473114013672 -1.50998055934906 -0.019322438165545464 1.0595146417617798 -0.7511703968048096 -1.3124552965164185 1.0098589658737183 0.747628390789032 -1.3028459548950195 1.00863516330719 1.5050508975982666 0.003532092086970806 1.0196409225463867
121 0.7473914623260498 1.3008674383163452 1.0574387311935425 -0.7511126399040222 1.3083175420761108 1.0227298736572266 -1.5096564292907715 -0.018568359315395355 1.059816837310791 -0.7507115602493286 -1.311498761177063 1.009962797164917 0.747100830078125 -1.3026227951049805 1.0087958574295044 1.5050419569015503 0.003896338865160942 1.0202125310897827
122 0.7471925020217896 1.2999358177185059 1.0577538013458252 -0.7532674074172974 1.307809591293335 1.0232880115509033 -1.5095000267028809 -0.017836429178714752 1.059799313545227 -0.7500625848770142 -1.3107309341430664 1.0098230838775635 0.7468332648277283 -1.3022511005401611 1.0088294744491577 1.5052791833877563 0.004661703482270241 1.0209267139434814
123 0.7470292448997498 1.2983336448669434 1.0579681396484375 -0.7546802163124084 1.306825876235962 1.0239801406860352 -1.5091856718063354 -0.017530739307403564 1.059891700744629 -0.7497654557228088 -1.3097772598266602 1.0097507238388062 0.747032105922699 -1.3010709285736084 1.008347511291504 1.504981517791748 0.005472134333103895 1.0213407278060913
124 0.7464196085929871 1.2964500188827515 1.0580984354019165 -0.7552917003631592 1.3053544759750366 1.0242990255355835 -1.5086967945098877 -0.017249194905161858 1.0602779388427734 -0.7499873638153076 -1.3076322078704834 1.009939193725586 0.7475554943084717 -1.299312949180603 1.0073497295379639 1.504779577255249 0.005794327240437269 1.02116858959198
125 0.7470704913139343 1.2943065166473389 1.0574992895126343 -0.7558480501174927 1.3044527769088745 1.0251184701919556 -1.5084381103515625 -0.01689404621720314 1.0603430271148682 -0.7512685060501099 -1.3050997257232666 1.0103029012680054 0.7482749223709106 -1.2976231575012207 1.0067050457000732 1.5048569440841675 0.005518386606127024 1.0211671590805054
126 0.7479610443115234 1.2929614782333374 1.0578598976135254 -0.7561416625976562 1.303572416305542 1.026052474975586 -1.5084985494613647 -0.016066735610365868 1.0600621700286865 -0.7522584795951843 -1.3023490905761719 1.0102602243423462 0.7488044500350952 -1.2961803674697876 1.0066821575164795 1.505312204360962 0.005284682847559452 1.021388053894043
127 0.7492353916168213 1.2920215129852295 1.058245062828064 -0.7558763027191162 1.3023362159729004 1.0265063047409058 -1.5088963508605957 -0.015148920938372612 1.0595258474349976 -0.753014862537384 -1.2994866371154785 1.0098304748535156 0.7493752241134644 -1.2951968908309937 1.0069832801818848 1.5055676698684692 0.004933220334351063 1.0218162536621094
128 0.7502980828285217 1.291914939880371 1.0585448741912842 -0.7553691864013672 1.3012067079544067 1.0263241529464722 -1.509110689163208 -0.014382974244654179 1.0595871210098267 -0.7532680630683899 -1.297337532043457 1.0094704627990723 0.7498829960823059 -1.2941513061523438 1.0074923038482666 1.505723237991333 0.004758457653224468 1.0221707820892334
129 0.75103360414505 1.2928529977798462 1.0580517053604126 -0.7544578313827515 1.299552321434021 1.0258811712265015 -1.5086380243301392 -0.01391285564750433 1.059870719909668 -0.7534338235855103 -1.2952369451522827 1.0097606182098389 0.7503138780593872 -1.2935396432876587 1.0078694820404053 1.5055723190307617 0.004610870964825153 1.0224839448928833
130 0.7511956095695496 1.29436457157135 1.0571240186691284 -0.7530895471572876 1.2971603870391846 1.025586485862732 -1.5073741674423218 -0.013642465695738792 1.0602163076400757 -0.7529242038726807 -1.2933205366134644 1.009575366973877 0.7507216930389404 -1.2931294441223145 1.0079668760299683 1.5052918195724487 0.004543479532003403 1.0220425128936768
131 0.7508137822151184 1.295459508895874 1.0569179058074951 -0.7521623969078064 1.2950688600540161 1.0259681940078735 -1.506483793258667 -0.013258321210741997 1.0599441528320312 -0.7521950602531433 -1.2922786474227905 1.0095880031585693 0.7513688206672668 -1.2938283681869507 1.0070016384124756 1.5048967599868774 0.004417018964886665 1.0209215879440308
132 0.7503952383995056 1.2962770462036133 1.0563846826553345 -0.7515184879302979 1.2930169105529785 1.0265092849731445 -1.5062624216079712 -0.01302868127822876 1.0597442388534546 -0.7513046860694885 -1.2919471263885498 1.0091384649276733 0.7516728043556213 -1.2940882444381714 1.0058683156967163 1.5043272972106934 0.005146759562194347 1.0203447341918945
133 0.7496135830879211 1.2978559732437134 1.0563340187072754 -0.7511084675788879 1.291402816772461 1.0267888307571411 -1.5063921213150024 -0.012602507136762142 1.0600427389144897 -0.7507357001304626 -1.292414903640747 1.0085445642471313 0.751996636390686 -1.2942620515823364 1.0053813457489014 1.504030704498291 0.006044566165655851 1.020505428314209
134 0.7493025064468384 1.2998663187026978 1.0564453601837158 -0.7507802844047546 1.2904483079910278 1.0268819332122803 -1.5058395862579346 -0.011950220912694931 1.0598375797271729 -0.7503522038459778 -1.2928593158721924 1.0082687139511108 0.7523541450500488 -1.2941511869430542 1.005578637123108 1.5041218996047974 0.007115582935512066 1.0203478336334229
135 0.749542772769928 1.3015590906143188 1.0560842752456665 -0.7501869201660156 1.2899553775787354 1.0268687009811401 -1.504438042640686 -0.011387638747692108 1.0599138736724854 -0.7508165836334229 -1.293380618095398 1.008497714996338 0.7526050209999084 -1.2942036390304565 1.0057681798934937 1.504025936126709 0.007970523089170456 1.0199134349822998
136 0.7500989437103271 1.3036234378814697 1.0558857917785645 -0.7492609024047852 1.2897664308547974 1.0269770622253418 -1.5026180744171143 -0.010550683364272118 1.060104250907898 -0.7517516613006592 -1.2941008806228638 1.0089621543884277 0.752906084060669 -1.2942702770233154 1.0061509609222412 1.5039035081863403 0.008433140814304352 1.0198713541030884
137 0.7513095736503601 1.304747223854065 1.0563304424285889 -0.7483223676681519 1.2898213863372803 1.0273494720458984 -1.5001991987228394 -0.009621022269129753 1.0595173835754395 -0.7536184191703796 -1.2948307991027832 1.0097776651382446 0.7532951235771179 -1.2944406270980835 1.0063927173614502 1.503727674484253 0.007729005999863148 1.020142674446106
138 0.7524871230125427 1.3052699565887451 1.0564689636230469 -0.7476540207862854 1.2900230884552002 1.0271447896957397 -1.4986789226531982 -0.008708583191037178 1.058866262435913 -0.7557188868522644 -1.295475959777832 1.0105090141296387 0.7536600828170776 -1.294376015663147 1.005842685699463 1.5038409233093262 0.0070173898711800575 1.0204099416732788
139 0.7533679604530334 1.3053867816925049 1.0564217567443848 -0.7476182579994202 1.290466547012329 1.026915431022644 -1.4982495307922363 -0.006665885914117098 1.0594714879989624 -0.757342517375946 -1.2953970432281494 1.0107954740524292 0.75380539894104 -1.2942386865615845 1.0056859254837036 1.504379391670227 0.005858541466295719 1.019973874092102
140 0.7539594173431396 1.3056968450546265 1.0567054748535156 -0.7479940056800842 1.2905055284500122 1.0266962051391602 -1.4981857538223267 -0.0046080611646175385 1.0604603290557861 -0.7576014399528503 -1.2951968908309937 1.0104825496673584 0.7538100481033325 -1.2938836812973022 1.0065122842788696 1.5047539472579956 0.004649014212191105 1.0195355415344238
141 0.7539553046226501 1.3064063787460327 1.0572259426116943 -0.7483834028244019 1.2899047136306763 1.0265835523605347 -1.4984538555145264 -0.0017253248952329159 1.0611087083816528 -0.7566834688186646 -1.2955796718597412 1.0098488330841064 0.7534587979316711 -1.2931835651397705 1.0075033903121948 1.5050010681152344 0.003715141210705042 1.0194529294967651
142 0.7537416219711304 1.3063846826553345 1.0572912693023682 -0.748853325843811 1.2881776094436646 1.0261651277542114 -1.4985930919647217 0.0005083689466118813 1.060843586921692 -0.7554108500480652 -1.2958811521530151 1.009562611579895 0.753055214881897 -1.2922122478485107 1.0079095363616943 1.505252718925476 0.003611369524151087 1.019379734992981
143 0.7537319660186768 1.306161642074585 1.0573275089263916 -0.7493401765823364 1.2865381240844727 1.0258429050445557 -1.4988808631896973 0.0018552056280896068 1.0605003833770752 -0.7535737752914429 -1.2967286109924316 1.010099172592163 0.7527087926864624 -1.2918288707733154 1.0076537132263184 1.505181074142456 0.00434349337592721 1.0192673206329346
144 0.7534544467926025 1.3053092956542969 1.0571351051330566 -0.7495986819267273 1.285249948501587 1.02532958984375 -1.4992979764938354 0.002501103328540921 1.060250163078308 -0.7518860101699829 -1.2965896129608154 1.0109117031097412 0.7527304291725159 -1.2924563884735107 1.0075809955596924 1.5048391819000244 0.005296029150485992 1.019374132156372
145 0.7530892491340637 1.305322289466858 1.056719183921814 -0.7498432993888855 1.2850325107574463 1.0249806642532349 -1.4999319314956665 0.003022608580067754 1.0599700212478638 -0.7509544491767883 -1.296454906463623 1.010723352432251 0.7533192038536072 -1.2936586141586304 1.0078150033950806 1.5045068264007568 0.005937166977673769 1.0196564197540283
146 0.7530422806739807 1.306342363357544 1.0566368103027344 -0.749993085861206 1.2852343320846558 1.0242968797683716 -1.4997797012329102 0.003610889660194516 1.0602999925613403 -0.7503798007965088 -1.2959015369415283 1.010529637336731 0.7545815706253052 -1.2950572967529297 1.0082857608795166 1.504328966140747 0.00630611227825284 1.0199910402297974
147 0.7536358833312988 1.3074769973754883 1.0564494132995605 -0.7503021955490112 1.2852811813354492 1.0235823392868042 -1.4915322065353394 0.004821255337446928 1.061048984527588 -0.7475960850715637 -1.2917187213897705 1.0107567310333252 0.7556234002113342 -1.2965189218521118 1.00848388671875 1.5044593811035156 0.006374888122081757 1.0203148126602173
148 0.7544538378715515 1.3085737228393555 1.0559186935424805 -0.7505103349685669 1.2851502895355225 1.02323317527771 -1.4693670272827148 0.008322867564857006 1.0613933801651 -0.7382091283798218 -1.279600977897644 1.0108507871627808 0.7563265562057495 -1.2973023653030396 1.008067011833191 1.5045028924942017 0.005915896967053413 1.0202903747558594
149 0.7552756071090698 1.309264898300171 1.0562210083007812 -0.7505823969841003 1.2854968309402466 1.0229527950286865 -1.4297611713409424 0.015444960445165634 1.0614856481552124 -0.7187812328338623 -1.2563124895095825 1.0107080936431885 0.7540948390960693 -1.2950105667114258 1.0075501203536987 1.5006272792816162 0.0069214398972690105 1.0205888748168945
150 0.7547174096107483 1.307230830192566 1.0575368404388428 -0.7503896355628967 1.2851773500442505 1.0228244066238403 -1.3678854703903198 0.028235184028744698 1.0621002912521362 -0.6846872568130493 -1.2174488306045532 1.0111042261123657 0.7455110549926758 -1.2867567539215088 1.007059097290039 1.487284779548645 0.00972506869584322 1.0205882787704468
151 0.750369131565094 1.3004257678985596 1.0580157041549683 -0.7493258118629456 1.280703067779541 1.0232049226760864 -1.2982012033462524 0.044333186000585556 1.06246018409729 -0.6421342492103577 -1.1690572500228882 1.0105828046798706 0.7309840321540833 -1.2723712921142578 1.0070794820785522 1.465208888053894 0.014922605827450752 1.0206865072250366
152 0.7411684393882751 1.2876505851745605 1.0584322214126587 -0.7460513114929199 1.2691515684127808 1.0232044458389282 -1.2210766077041626 0.062487442046403885 1.0624425411224365 -0.5919495820999146 -1.1112470626831055 1.0093244314193726 0.7105439901351929 -1.2517024278640747 1.0069539546966553 1.4332979917526245 0.022573009133338928 1.0207173824310303
153 0.7263914346694946 1.2692091464996338 1.0590344667434692 -0.7399095296859741 1.2485980987548828 1.023186206817627 -1.1419659852981567 0.0817757397890091 1.0630007982254028 -0.5381773710250854 -1.0487961769104004 1.0087029933929443 0.6853359341621399 -1.2260454893112183 1.0062904357910156 1.3933501243591309 0.0323905386030674 1.0209851264953613
154 0.7071405649185181 1.246224045753479 1.0593090057373047 -0.7311908602714539 1.2196521759033203 1.0238057374954224 -1.063239574432373 0.10083216428756714 1.0635721683502197 -0.4841231405735016 -0.984318733215332 1.0091612339019775 0.655894935131073 -1.197589635848999 1.006221055984497 1.348414421081543 0.043966129422187805 1.0210448503494263
155 0.6847172975540161 1.2207822799682617 1.059026837348938 -0.72060227394104 1.1840496063232422 1.0255049467086792 -0.9852500557899475 0.1195073276758194 1.0637283325195312 -0.43101754784584045 -0.9208119511604309 1.0101165771484375 0.6218986511230469 -1.1689627170562744 1.0065042972564697 1.3016446828842163 0.056687913835048676 1.020866870880127
156 0.6603583097457886 1.193697214126587 1.0587304830551147 -0.7096546292304993 1.1429555416107178 1.027816891670227 -0.9063077569007874 0.13750530779361725 1.0642509460449219 -0.37915560603141785 -0.8590722680091858 1.0108948945999146 0.5825064778327942 -1.1412279605865479 1.0069968700408936 1.2544885873794556 0.0710318312048912 1.0213338136672974
157 0.6340788006782532 1.1636170148849487 1.0590243339538574 -0.6995420455932617 1.0918594598770142 1.0284243822097778 -0.8175763487815857 0.15535542368888855 1.0641824007034302 -0.32238465547561646 -0.7924688458442688 1.011228322982788 0.537745475769043 -1.1149717569351196 1.0078948736190796 1.20709228515625 0.08637329936027527 1.0214093923568726
158 0.6116302609443665 1.1358418464660645 1.0593287944793701 -0.693266749382019 1.0398446321487427 1.02797269821167 -0.7353650331497192 0.16990926861763 1.064562201499939 -0.26911622285842896 -0.7325786352157593 1.0117086172103882 0.4836778938770294 -1.0867611169815063 1.008650779724121 1.1547138690948486 0.10407974570989609 1.020517349243164
159 0.5904170274734497 1.1071293354034424 1.0590605735778809 -0.6899791955947876 0.9839399456977844 1.0276775360107422 -0.6555425524711609 0.1821843385696411 1.066383957862854 -0.21533571183681488 -0.6727665662765503 1.0124951601028442 0.4296603798866272 -1.0611053705215454 1.008607268333435 1.105296015739441 0.1202327162027359 1.0205575227737427
160 0.5694206357002258 1.0780527591705322 1.0591449737548828 -0.6884401440620422 0.9234570860862732 1.0283511877059937 -0.5803828239440918 0.1936071217060089 1.0668578147888184 -0.1615266501903534 -0.6145174503326416 1.0133998394012451 0.3741014301776886 -1.034255027770996 1.0085331201553345 1.0554022789001465 0.13549354672431946 1.02138352394104
161 0.5472718477249146 1.0484200716018677 1.0597443580627441 -0.6863957047462463 0.8588436841964722 1.0293216705322266 -0.510972797870636 0.20622925460338593 1.0668877363204956 -0.10987281799316406 -0.5572141408920288 1.0139714479446411 0.3190697133541107 -1.0051301717758179 1.00888192653656 1.0064982175827026 0.15010522305965424 1.022397518157959
162 0.5234400033950806 1.0186243057250977 1.0599792003631592 -0.6837741732597351 0.7915213704109192 1.0292189121246338 -0.44714996218681335 0.2204267680644989 1.067497730255127 -0.060464635491371155 -0.5026775598526001 1.0137828588485718 0.26622438430786133 -0.9739308953285217 1.0089244842529297 0.959475576877594 0.1646096110343933 1.0228322744369507
163 0.49629443883895874 0.9876299500465393 1.060642957687378 -0.6798605918884277 0.7162115573883057 1.0283946990966797 -0.38423317670822144 0.23675738275051117 1.0682305097579956 -0.00919446162879467 -0.4469957649707794 1.0135310888290405 0.21140222251415253 -0.9380950927734375 1.0087839365005493 0.9149754047393799 0.17874360084533691 1.0227571725845337
164 0.4711441993713379 0.9613228440284729 1.0609816312789917 -0.6754280924797058 0.6459603309631348 1.0282268524169922 -0.3316919803619385 0.250171422958374 1.0682621002197266 0.03361321985721588 -0.3985513150691986 1.0133171081542969 0.16272477805614471 -0.9033027291297913 1.00873863697052 0.8700628280639648 0.1943267583847046 1.022741675376892
165 0.44599637389183044 0.937822699546814 1.0611220598220825 -0.6706624627113342 0.5744099020957947 1.0288420915603638 -0.2829192280769348 0.26132073998451233 1.0674155950546265 0.07393790781497955 -0.353645384311676 1.0139107704162598 0.1156209334731102 -0.8680980205535889 1.0088295936584473 0.8316575288772583 0.20852212607860565 1.0230557918548584
166 0.4215439558029175 0.9170852899551392 1.0607147216796875 -0.6652562618255615 0.5041969418525696 1.0290471315383911 -0.2380835860967636 0.2691147029399872 1.0673314332962036 0.11340834200382233 -0.314081609249115 1.0148615837097168 0.07014696300029755 -0.8330079913139343 1.009031891822815 0.7956872582435608 0.22279614210128784 1.023184895515442
167 0.3978797197341919 0.8984875082969666 1.0602807998657227 -0.6591753959655762 0.43723002076148987 1.0281682014465332 -0.19814099371433258 0.2741716802120209 1.0671637058258057 0.15287861227989197 -0.28212329745292664 1.0151065587997437 0.027167148888111115 -0.7986196279525757 1.0093263387680054 0.7624495029449463 0.23713092505931854 1.0229116678237915
168 0.3745386600494385 0.8810879588127136 1.0600227117538452 -0.6525502800941467 0.37445035576820374 1.0277820825576782 -0.16232779622077942 0.277664452791214 1.0665704011917114 0.1919858157634735 -0.2575090527534485 1.0138169527053833 -0.012830067425966263 -0.7649848461151123 1.0089796781539917 0.7312586903572083 0.2509022355079651 1.023256778717041
169 0.3507812023162842 0.8647541403770447 1.0598481893539429 -0.646353542804718 0.31615209579467773 1.0283464193344116 -0.1296151578426361 0.2799966335296631 1.0670284032821655 0.23061344027519226 -0.23842263221740723 1.0117924213409424 -0.04917863756418228 -0.7324267625808716 1.008414387702942 0.7026175260543823 0.2640064060688019 1.02424955368042
170 0.32653677463531494 0.8500539660453796 1.0605456829071045 -0.6409033536911011 0.2621520161628723 1.0286645889282227 -0.0995599776506424 0.28037071228027344 1.0681118965148926 0.26786646246910095 -0.22320502996444702 1.0099341869354248 -0.0817858874797821 -0.7009714841842651 1.0081931352615356 0.6762421727180481 0.27629923820495605 1.0245366096496582
171 0.3003237545490265 0.8368927240371704 1.0614964962005615 -0.6341314315795898 0.2073792666196823 1.0283915996551514 -0.06927209347486496 0.2799890637397766 1.0679484605789185 0.30692145228385925 -0.21009817719459534 1.0092419385910034 -0.11289028078317642 -0.6684364080429077 1.0080139636993408 0.6504315733909607 0.28994202613830566 1.0232740640640259
172 0.27576524019241333 0.8261350393295288 1.0623281002044678 -0.6260137557983398 0.16156014800071716 1.0281295776367188 -0.043607551604509354 0.27795735001564026 1.066874384880066 0.34131142497062683 -0.19976364076137543 1.0101091861724854 -0.13743241131305695 -0.6407922506332397 1.0077052116394043 0.6281569004058838 0.30227649211883545 1.0217703580856323
173 0.2496895045042038 0.815702497959137 1.0625964403152466 -0.6149376630783081 0.12047926336526871 1.0261447429656982 -0.0211971215903759 0.27570149302482605 1.065840244293213 0.3743813931941986 -0.19133590161800385 1.0104960203170776 -0.15815873444080353 -0.6155992150306702 1.007766842842102 0.6073225140571594 0.3141289949417114 1.0222582817077637
174 0.22147078812122345 0.8047645092010498 1.0633478164672852 -0.6027982234954834 0.08560559153556824 1.0237375497817993 -0.00397187564522028 0.27244722843170166 1.0649118423461914 0.40669336915016174 -0.1845346987247467 1.0095499753952026 -0.17546549439430237 -0.5926514267921448 1.0082260370254517 0.5877087712287903 0.32527580857276917 1.0242286920547485
175 0.19042208790779114 0.7932291626930237 1.064173698425293 -0.5908975005149841 0.05673198029398918 1.0227574110031128 0.007529694586992264 0.26722854375839233 1.0640145540237427 0.43997639417648315 -0.1794791966676712 1.0077265501022339 -0.18963545560836792 -0.5726624727249146 1.0087532997131348 0.5704552531242371 0.3342600166797638 1.0250346660614014
176 0.15684738755226135 0.7826030850410461 1.0637927055358887 -0.580077052116394 0.0338454470038414 1.02286696434021 0.015232163481414318 0.25964778661727905 1.063944935798645 0.4747053384780884 -0.1733672022819519 1.0058135986328125 -0.20045866072177887 -0.5551880598068237 1.0091068744659424 0.5552619099617004 0.34254190325737 1.0245941877365112
177 0.12136546522378922 0.7736952304840088 1.0631335973739624 -0.5715630650520325 0.01690194196999073 1.0232399702072144 0.02100273407995701 0.24939267337322235 1.0652426481246948 0.5109837055206299 -0.16465401649475098 1.0053504705429077 -0.20884177088737488 -0.5402252674102783 1.0097706317901611 0.5415432453155518 0.3496384620666504 1.024928331375122
178 0.08516285568475723 0.7665292024612427 1.063284158706665 -0.5658704042434692 0.003485959256067872 1.0238895416259766 0.02743915282189846 0.23643513023853302 1.0657225847244263 0.5488771200180054 -0.1537349820137024 1.006282091140747 -0.2153286635875702 -0.5265281200408936 1.0100188255310059 0.528089165687561 0.3555542528629303 1.0267740488052368
179 0.0492142029106617 0.7587719559669495 1.0638930797576904 -0.5634009838104248 -0.008698925375938416 1.02462899684906 0.034964095801115036 0.2208741158246994 1.064611554145813 0.587017297744751 -0.14040304720401764 1.0081144571304321 -0.22043083608150482 -0.5135138630867004 1.0094307661056519 0.5164810419082642 0.362975537776947 1.0278289318084717
180 0.014384732581675053 0.7488208413124084 1.0640233755111694 -0.5633113980293274 -0.021751675754785538 1.0245027542114258 0.04423711821436882 0.20461174845695496 1.0628749132156372 0.6250830292701721 -0.1245322898030281 1.0098850727081299 -0.22453665733337402 -0.5006614923477173 1.008113980293274 0.5068703293800354 0.37114518880844116 1.0248652696609497
181 -0.023101838305592537 0.7351611852645874 1.0633301734924316 -0.5652409195899963 -0.03615465387701988 1.0241457223892212 0.05442469194531441 0.18565310537815094 1.0630992650985718 0.666694164276123 -0.10384190827608109 1.0109246969223022 -0.22760312259197235 -0.4870619773864746 1.0069273710250854 0.49641153216362 0.3800804018974304 1.0209319591522217
182 -0.05771224945783615 0.7205824851989746 1.0624068975448608 -0.5678727626800537 -0.04924101009964943 1.025468349456787 0.06371157616376877 0.16630685329437256 1.0641453266143799 0.7045730352401733 -0.08111026883125305 1.0111135244369507 -0.22930632531642914 -0.474842369556427 1.006640911102295 0.48663657903671265 0.3893400728702545 1.0188336372375488
183 -0.09288451820611954 0.705413281917572 1.0617928504943848 -0.5710989236831665 -0.061210937798023224 1.0269557237625122 0.0726025179028511 0.14531715214252472 1.063515067100525 0.7419455051422119 -0.05249360203742981 1.0116212368011475 -0.22918105125427246 -0.4629545211791992 1.0068111419677734 0.47479456663131714 0.40107542276382446 1.018728494644165
184 -0.12709268927574158 0.6901853084564209 1.0614326000213623 -0.5747682452201843 -0.07166703790426254 1.0273267030715942 0.08176439255475998 0.12538446485996246 1.061447024345398 0.7784051299095154 -0.018996261060237885 1.0121124982833862 -0.22696995735168457 -0.45142173767089844 1.006955623626709 0.46161916851997375 0.41647249460220337 1.0200691223144531
185 -0.16032706201076508 0.6747586727142334 1.0618741512298584 -0.5798295736312866 -0.07978858798742294 1.0273970365524292 0.0930158719420433 0.1071242094039917 1.0621130466461182 0.8129236698150635 0.021005144342780113 1.012887954711914 -0.22326555848121643 -0.4415990710258484 1.0070115327835083 0.44697821140289307 0.4349654018878937 1.0210274457931519
186 -0.19199684262275696 0.6599863767623901 1.0620696544647217 -0.5872208476066589 -0.08793018758296967 1.0288788080215454 0.10950277000665665 0.08896764367818832 1.0646748542785645 0.8444705009460449 0.06566300988197327 1.0132436752319336 -0.2184148132801056 -0.4324836730957031 1.0067684650421143 0.43024659156799316 0.45643964409828186 1.0214189291000366
187 -0.22344428300857544 0.6451894044876099 1.0616921186447144 -0.5965941548347473 -0.09712444990873337 1.0308091640472412 0.13383899629116058 0.07023054361343384 1.065320611000061 0.8723571300506592 0.1156538650393486 1.0131853818893433 -0.21317853033542633 -0.4235939085483551 1.0073368549346924 0.4119699001312256 0.4781874418258667 1.0219557285308838
188 -0.25371140241622925 0.6308675408363342 1.061318278312683 -0.6076750755310059 -0.10949987918138504 1.031264066696167 0.1655435860157013 0.050635747611522675 1.064245581626892 0.8963797092437744 0.16928157210350037 1.0130996704101562 -0.20761695504188538 -0.41422051191329956 1.0080736875534058 0.3914841115474701 0.498632550239563 1.022705316543579
189 -0.28609198331832886 0.615985631942749 1.0611480474472046 -0.6224092841148376 -0.1285838931798935 1.0300724506378174 0.2064390778541565 0.02860274724662304 1.0621991157531738 0.9162444472312927 0.22537939250469208 1.0133086442947388 -0.20225436985492706 -0.4034116566181183 1.008228063583374 0.3683163821697235 0.5163901448249817 1.0232293605804443
190 -0.31568583846092224 0.6018038392066956 1.0609155893325806 -0.6376382112503052 -0.15355302393436432 1.028430700302124 0.2466975599527359 0.009308203123509884 1.0615804195404053 0.9337162375450134 0.2867465317249298 1.0140489339828491 -0.19698384404182434 -0.3897976875305176 1.0072472095489502 0.34074679017066956 0.5323423147201538 1.023114800453186
191 -0.3458842635154724 0.5859355330467224 1.0609303712844849 -0.6525869965553284 -0.18483226001262665 1.0257320404052734 0.2905292510986328 -0.007392198778688908 1.061556100845337 0.9461150765419006 0.3431939482688904 1.0142087936401367 -0.19339102506637573 -0.3750748038291931 1.006529450416565 0.31365641951560974 0.5447337627410889 1.022628664970398
192 -0.37646380066871643 0.5691084265708923 1.0610419511795044 -0.6676967740058899 -0.22194691002368927 1.025551438331604 0.338727742433548 -0.021250717341899872 1.0608258247375488 0.9552671313285828 0.40033262968063354 1.0136767625808716 -0.19138622283935547 -0.35914143919944763 1.0066554546356201 0.28537628054618835 0.5557389259338379 1.0221641063690186
193 -0.40621963143348694 0.5509281158447266 1.0600460767745972 -0.6822477579116821 -0.26152437925338745 1.0275821685791016 0.3918842375278473 -0.03236554563045502 1.0606849193572998 0.9622730612754822 0.4595905542373657 1.012559413909912 -0.19097279012203217 -0.3422318696975708 1.006739854812622 0.2557767629623413 0.5661553144454956 1.021798849105835
194 -0.43649348616600037 0.5305736660957336 1.059252381324768 -0.6935668587684631 -0.3043428063392639 1.0276720523834229 0.4497862160205841 -0.04121917113661766 1.0612365007400513 0.9669426679611206 0.5197199583053589 1.011902928352356 -0.19267617166042328 -0.3249640166759491 1.0067312717437744 0.22482182085514069 0.5768764615058899 1.021886944770813
195 -0.46965599060058594 0.5083006620407104 1.059740662574768 -0.6981554627418518 -0.35093024373054504 1.0269509553909302 0.5103532671928406 -0.04915821552276611 1.0616109371185303 0.9690817594528198 0.5817532539367676 1.012259602546692 -0.19598756730556488 -0.30739396810531616 1.007093071937561 0.19279083609580994 0.5879253149032593 1.022447109222412
196 -0.507163941860199 0.4839739203453064 1.059933066368103 -0.6934016346931458 -0.4025970697402954 1.0270159244537354 0.5712587237358093 -0.05630265548825264 1.0614690780639648 0.9695196747779846 0.6447544097900391 1.0123679637908936 -0.20092853903770447 -0.2889792323112488 1.0074386596679688 0.159915491938591 0.5993688702583313 1.0221039056777954
197 -0.5533583164215088 0.4561064839363098 1.0597659349441528 -0.6762748956680298 -0.4638223648071289 1.0275754928588867 0.6371510624885559 -0.06338481605052948 1.0615646839141846 0.9673906564712524 0.7129038572311401 1.0122780799865723 -0.2072930634021759 -0.27033644914627075 1.00713312625885 0.12473694980144501 0.610526442527771 1.0208204984664917
198 -0.5994477868080139 0.43055880069732666 1.0596009492874146 -0.649791419506073 -0.5239097476005554 1.027625322341919 0.6966398358345032 -0.06872382760047913 1.0619797706604004 0.9633510708808899 0.7742592692375183 1.011577844619751 -0.21610990166664124 -0.2494286447763443 1.007209062576294 0.08157958835363388 0.6215896010398865 1.0210334062576294
199 -0.6476031541824341 0.40394631028175354 1.0592846870422363 -0.6153724193572998 -0.5862799286842346 1.0285950899124146 0.7562564611434937 -0.07330145686864853 1.0621089935302734 0.9577192664146423 0.8331971764564514 1.0109328031539917 -0.2253543734550476 -0.22954687476158142 1.0078469514846802 0.035954948514699936 0.6324974298477173 1.0239524841308594
200 -0.6945564150810242 0.3720908761024475 1.0590929985046387 -0.5739743113517761 -0.6482836604118347 1.0290402173995972 0.8161770701408386 -0.07756789773702621 1.062054991722107 0.9500324130058289 0.8893210887908936 1.010697364807129 -0.2360096573829651 -0.20913228392601013 1.0092061758041382 -0.01656901091337204 0.6436107754707336 1.026108741760254
201 -0.7382248640060425 0.33149001002311707 1.061155915260315 -0.5264827609062195 -0.7086533904075623 1.028352975845337 0.8753377199172974 -0.08075124025344849 1.0620628595352173 0.9407668709754944 0.9422841668128967 1.0108575820922852 -0.2482818365097046 -0.18862347304821014 1.010446310043335 -0.07532063126564026 0.653500497341156 1.0254497528076172
202 -0.7789649963378906 0.279893159866333 1.0633461475372314 -0.4736722707748413 -0.7659566402435303 1.027708888053894 0.9334387183189392 -0.08371967077255249 1.061653971672058 0.9298924803733826 0.991437554359436 1.011049747467041 -0.2622711658477783 -0.1676589995622635 1.0107598304748535 -0.1385498195886612 0.6601085662841797 1.0248947143554688
203 -0.820347785949707 0.21239671111106873 1.0633233785629272 -0.4099847376346588 -0.8257339596748352 1.0278815031051636 0.9945679306983948 -0.08558453619480133 1.0615402460098267 0.9176737070083618 1.0407711267471313 1.0109022855758667 -0.27754175662994385 -0.1441481113433838 1.0105875730514526 -0.21292203664779663 0.663061261177063 1.0257842540740967
204 -0.8558562397956848 0.14355814456939697 1.0628772974014282 -0.34767046570777893 -0.877261757850647 1.0281803607940674 1.047861933708191 -0.08594824373722076 1.061773657798767 0.9056082367897034 1.0819385051727295 1.0107641220092773 -0.28967559337615967 -0.12006911635398865 1.0105304718017578 -0.28420430421829224 0.6627920866012573 1.0264801979064941
205 -0.8884665966033936 0.07292775064706802 1.0630738735198975 -0.283563494682312 -0.9257389307022095 1.028220534324646 1.098897933959961 -0.08521046489477158 1.061305046081543 0.8932778239250183 1.1201726198196411 1.0112106800079346 -0.3005845248699188 -0.09147971868515015 1.0108078718185425 -0.3577156066894531 0.6597086787223816 1.0264760255813599
206 -0.9164870381355286 0.0023716422729194164 1.0632004737854004 -0.21881510317325592 -0.9714586138725281 1.0282187461853027 1.1471580266952515 -0.08270875364542007 1.0610798597335815 0.8811188340187073 1.1551374197006226 1.0114566087722778 -0.31028151512145996 -0.058565136045217514 1.0112985372543335 -0.43441691994667053 0.6532618999481201 1.0251758098602295
207 -0.9388396143913269 -0.06907109916210175 1.0622026920318604 -0.15410320460796356 -1.0152125358581543 1.0286026000976562 1.1931546926498413 -0.07890081405639648 1.0610145330429077 0.8692782521247864 1.1872155666351318 1.0111058950424194 -0.31742143630981445 -0.02290121279656887 1.0110188722610474 -0.5136039853096008 0.6448832154273987 1.0238176584243774
208 -0.9549267292022705 -0.14365223050117493 1.0616822242736816 -0.08870694041252136 -1.0569231510162354 1.029066801071167 1.236399531364441 -0.07397377490997314 1.0610522031784058 0.8578320145606995 1.2154102325439453 1.0109660625457764 -0.32352742552757263 0.01606985554099083 1.0097519159317017 -0.5931006073951721 0.6330779194831848 1.0230915546417236
209 -0.9658612012863159 -0.22174040973186493 1.0613775253295898 -0.022590141743421555 -1.095900058746338 1.029516577720642 1.2769386768341064 -0.06799205392599106 1.0609792470932007 0.8472363352775574 1.2398252487182617 1.0106967687606812 -0.3310793340206146 0.059838008135557175 1.0074928998947144 -0.6724334955215454 0.6162586808204651 1.0224577188491821
210 -0.9735461473464966 -0.3088111877441406 1.0611087083816528 0.049506474286317825 -1.1353734731674194 1.0297969579696655 1.3173351287841797 -0.06087440997362137 1.0613768100738525 0.8366754651069641 1.2630631923675537 1.010342001914978 -0.3412455916404724 0.1162315383553505 1.0052205324172974 -0.7574588060379028 0.5943069458007812 1.0220558643341064
211 -0.9782374501228333 -0.38805630803108215 1.060583233833313 0.11482236534357071 -1.1690503358840942 1.0297411680221558 1.35105562210083 -0.055206190794706345 1.0617023706436157 0.8278209567070007 1.2808374166488647 1.0097784996032715 -0.34990718960762024 0.1722438633441925 1.0045030117034912 -0.8324102759361267 0.5718044638633728 1.0223106145858765
212 -0.9812646508216858 -0.4653167724609375 1.060420036315918 0.17887648940086365 -1.1993860006332397 1.0297813415527344 1.3817960023880005 -0.05093011260032654 1.0618245601654053 0.8196383118629456 1.2970466613769531 1.0094913244247437 -0.35887154936790466 0.23187211155891418 1.0039454698562622 -0.9037595987319946 0.5465890169143677 1.0230720043182373
213 -0.9825761914253235 -0.5402824282646179 1.060123324394226 0.2406846284866333 -1.226521372795105 1.0293856859207153 1.409337043762207 -0.0469193309545517 1.0623034238815308 0.811531662940979 1.3103017807006836 1.009484887123108 -0.36607423424720764 0.2947353422641754 1.0040727853775024 -0.9715965986251831 0.5188250541687012 1.0236459970474243
214 -0.9816698431968689 -0.6131417751312256 1.059493064880371 0.29945728182792664 -1.2501407861709595 1.0289216041564941 1.4337048530578613 -0.04338155314326286 1.062182903289795 0.8042519688606262 1.3212374448776245 1.0091277360916138 -0.37178441882133484 0.3574132025241852 1.0050337314605713 -1.0355923175811768 0.4890819191932678 1.0231887102127075
215 -0.978266716003418 -0.6835572719573975 1.0591626167297363 0.3548077344894409 -1.2702279090881348 1.0287468433380127 1.4555624723434448 -0.040626879781484604 1.0615938901901245 0.797646701335907 1.3300094604492188 1.0088636875152588 -0.378162682056427 0.4188886880874634 1.0062223672866821 -1.0960633754730225 0.4593639671802521 1.0227245092391968
216 -0.9726431965827942 -0.7520087957382202 1.058669924736023 0.4064488708972931 -1.2879064083099365 1.0287632942199707 1.4740867614746094 -0.03774203360080719 1.0616132020950317 0.7910315990447998 1.33599853515625 1.0092557668685913 -0.38699647784233093 0.47886088490486145 1.0067310333251953 -1.1534594297409058 0.4283100366592407 1.0225459337234497
217 -0.9651404023170471 -0.8171620965003967 1.0584651231765747 0.45445355772972107 -1.3038901090621948 1.0286452770233154 1.4896496534347534 -0.03467694669961929 1.0619043111801147 0.784267246723175 1.3409068584442139 1.0100347995758057 -0.40002205967903137 0.53874671459198 1.0064514875411987 -1.2072069644927979 0.39760035276412964 1.022748351097107
218 -0.955585777759552 -0.8837834000587463 1.0586528778076172 0.4996757209300995 -1.3176827430725098 1.028334617614746 1.5027492046356201 -0.032130155712366104 1.061805248260498 0.7781014442443848 1.3443938493728638 1.0102671384811401 -0.41645699739456177 0.599799633026123 1.0056984424591064 -1.2566896677017212 0.3668491840362549 1.0227571725845337
219 -0.9460023045539856 -0.9400402307510376 1.0589333772659302 0.5448052287101746 -1.3296046257019043 1.0282517671585083 1.5147373676300049 -0.02897748537361622 1.062085747718811 0.7719129323959351 1.3475065231323242 1.0105266571044922 -0.4371609091758728 0.6683976054191589 1.0069596767425537 -1.3054977655410767 0.33331894874572754 1.022674798965454
220 -0.9358104467391968 -0.9921442270278931 1.0592130422592163 0.5828122496604919 -1.3374583721160889 1.0279600620269775 1.5243711471557617 -0.02663148008286953 1.0616750717163086 0.7664151787757874 1.3491058349609375 1.0108048915863037 -0.45651838183403015 0.7315007448196411 1.0090683698654175 -1.345101237297058 0.30284732580184937 1.0227755308151245
221 -0.9249176979064941 -1.0397604703903198 1.0591700077056885 0.6172256469726562 -1.3430149555206299 1.0276501178741455 1.5324705839157104 -0.024314844980835915 1.0610791444778442 0.7611225247383118 1.350084900856018 1.011447787284851 -0.474465936422348 0.7928484082221985 1.0100706815719604 -1.3799206018447876 0.27292564511299133 1.022385597229004
222 -0.9136863350868225 -1.0830891132354736 1.0594663619995117 0.6482332944869995 -1.3471121788024902 1.0278172492980957 1.5391963720321655 -0.02174791507422924 1.060739278793335 0.7562291622161865 1.3502885103225708 1.0118964910507202 -0.49084505438804626 0.850561797618866 1.0098166465759277 -1.4111796617507935 0.24465902149677277 1.0216845273971558
223 -0.9025099873542786 -1.1222519874572754 1.0595600605010986 0.6760686039924622 -1.3501088619232178 1.0280400514602661 1.544342279434204 -0.019212065264582634 1.0611186027526855 0.7518071532249451 1.3500747680664062 1.011812686920166 -0.5062919855117798 0.90280681848526 1.0096555948257446 -1.439287781715393 0.21767523884773254 1.021243929862976
224 -0.89103764295578 -1.1574362516403198 1.0594347715377808 0.7007785439491272 -1.3529499769210815 1.027583360671997 1.5480788946151733 -0.016340862959623337 1.0616300106048584 0.7472358345985413 1.3492540121078491 1.011831521987915 -0.5215737223625183 0.9500105977058411 1.009876012802124 -1.464760184288025 0.19132259488105774 1.0213254690170288
225 -0.8793776035308838 -1.189157485961914 1.0593736171722412 0.72242671251297 -1.3557065725326538 1.0269107818603516 1.551020622253418 -0.013698570430278778 1.0612393617630005 0.7434065937995911 1.348032832145691 1.0119935274124146 -0.5371913909912109 0.9929901361465454 1.0101888179779053 -1.487162470817566 0.16627278923988342 1.0220035314559937
226 -0.8664781451225281 -1.2190241813659668 1.059457778930664 0.7411160469055176 -1.3573472499847412 1.0267213582992554 1.553297519683838 -0.011238389648497105 1.0604227781295776 0.7402414679527283 1.3464624881744385 1.0119229555130005 -0.5526565313339233 1.0330753326416016 1.010105013847351 -1.5066587924957275 0.14220081269741058 1.0227142572402954
227 -0.8546346426010132 -1.2427891492843628 1.0597208738327026 0.7585228085517883 -1.3581414222717285 1.0267136096954346 1.554548978805542 -0.00903024896979332 1.0603708028793335 0.7372245788574219 1.344854474067688 1.0117101669311523 -0.5698222517967224 1.0752863883972168 1.0097355842590332 -1.5241060256958008 0.11865778267383575 1.0228389501571655
228 -0.8435916900634766 -1.2632097005844116 1.0601893663406372 0.7715582847595215 -1.3574621677398682 1.0267771482467651 1.5544735193252563 -0.0066612036898732185 1.0609749555587769 0.7357237935066223 1.34401273727417 1.0117156505584717 -0.5857435464859009 1.112327218055725 1.0097018480300903 -1.5367082357406616 0.09990111738443375 1.0216645002365112
229 -0.8328123688697815 -1.2811810970306396 1.060302734375 0.7821471691131592 -1.3555576801300049 1.0265611410140991 1.554422378540039 -0.00472709396854043 1.0613120794296265 0.7344990968704224 1.3436318635940552 1.0120160579681396 -0.6014953851699829 1.147542119026184 1.0096490383148193 -1.5461981296539307 0.08347197622060776 1.0200637578964233
230 -0.8226842880249023 -1.2964648008346558 1.059810996055603 0.7905036807060242 -1.3524996042251587 1.0262534618377686 1.5540237426757812 -0.002730031730607152 1.0610746145248413 0.7338337898254395 1.3441102504730225 1.012140154838562 -0.617172360420227 1.1804691553115845 1.0094881057739258 -1.553638219833374 0.06956987082958221 1.0195735692977905
231 -0.8138589262962341 -1.309693455696106 1.059660792350769 0.7966868877410889 -1.3485413789749146 1.0261229276657104 1.5540343523025513 -0.0013284479500725865 1.0600732564926147 0.7330998182296753 1.3453586101531982 1.012049674987793 -0.6319533586502075 1.209715485572815 1.0093107223510742 -1.5592145919799805 0.05723965913057327 1.0199006795883179
232 -0.8053932785987854 -1.3215943574905396 1.060378909111023 0.8017202615737915 -1.3435715436935425 1.025693655014038 1.5535016059875488 0.0008306198287755251 1.0603834390640259 0.7325117588043213 1.3474870920181274 1.0115679502487183 -0.6472731828689575 1.2368444204330444 1.0092037916183472 -1.5643470287322998 0.04489490017294884 1.0205333232879639
233 -0.7976673245429993 -1.3307698965072632 1.060375452041626 0.8046473264694214 -1.3389511108398438 1.0259071588516235 1.553385853767395 0.0024916683323681355 1.0606584548950195 0.7319502234458923 1.3498914241790771 1.0121338367462158 -0.6598132848739624 1.2580646276474 1.0091993808746338 -1.5677082538604736 0.03419000655412674 1.0208613872528076
234 -0.7900437116622925 -1.3381365537643433 1.059959053993225 0.8064060807228088 -1.3346322774887085 1.0268332958221436 1.5530246496200562 0.0038669316563755274 1.0602408647537231 0.7323187589645386 1.35265052318573 1.013176679611206 -0.6712145805358887 1.2766987085342407 1.0097893476486206 -1.5698798894882202 0.023913124576210976 1.0215140581130981
235 -0.7828607559204102 -1.343229055404663 1.060289740562439 0.8073583841323853 -1.330541968345642 1.0275126695632935 1.55233895778656 0.006051879376173019 1.0602344274520874 0.7321987748146057 1.355947732925415 1.0140959024429321 -0.6819499135017395 1.2926983833312988 1.0106056928634644 -1.569979190826416 0.014245748519897461 1.0222069025039673
236 -0.7763288617134094 -1.346039056777954 1.0601401329040527 0.8071524500846863 -1.3270494937896729 1.0279573202133179 1.5514593124389648 0.007194178644567728 1.059983730316162 0.7326325178146362 1.358154296875 1.013816475868225 -0.6916066408157349 1.3065500259399414 1.0112577676773071 -1.5685962438583374 0.004929184913635254 1.0222011804580688
237 -0.770919680595398 -1.3467741012573242 1.0597882270812988 0.8061942458152771 -1.3238557577133179 1.0282219648361206 1.5503458976745605 0.007770860102027655 1.0595717430114746 0.7331998944282532 1.3596763610839844 1.0131819248199463 -0.7008497714996338 1.3175573348999023 1.0121595859527588 -1.5660268068313599 -0.003634833265095949 1.021620750427246
238 -0.766463041305542 -1.3468772172927856 1.059898853302002 0.8046743273735046 -1.3213297128677368 1.0283385515213013 1.5494203567504883 0.0074949366971850395 1.059759259223938 0.7336215972900391 1.3608579635620117 1.0124508142471313 -0.709395706653595 1.3266890048980713 1.0132561922073364 -1.561741828918457 -0.01037701778113842 1.0213364362716675
239 -0.7630031704902649 -1.346050500869751 1.060262680053711 0.8028362393379211 -1.3185358047485352 1.02814519405365 1.547706961631775 0.00662896316498518 1.0604901313781738 0.7349856495857239 1.3613104820251465 1.0119940042495728 -0.7172458171844482 1.3340493440628052 1.0137962102890015 -1.557169795036316 -0.015955613926053047 1.0215752124786377
240 -0.7593963146209717 -1.3450559377670288 1.0599358081817627 0.8005720376968384 -1.3155522346496582 1.0277515649795532 1.5459195375442505 0.0052369036711752415 1.0603492259979248 0.7370203733444214 1.3612043857574463 1.0115818977355957 -0.7252637147903442 1.3405146598815918 1.0128891468048096 -1.5518721342086792 -0.02107849158346653 1.0215383768081665
241 -0.7566300630569458 -1.3445724248886108 1.0597667694091797 0.7982005476951599 -1.3129029273986816 1.0282310247421265 1.5435621738433838 0.004439369775354862 1.0603994131088257 0.73924320936203 1.3613282442092896 1.0118447542190552 -0.7324962615966797 1.3450185060501099 1.0115474462509155 -1.5474193096160889 -0.026157286018133163 1.0212180614471436
242 -0.7541802525520325 -1.3444243669509888 1.0602505207061768 0.7954676747322083 -1.310765266418457 1.0291386842727661 1.5414541959762573 0.002799085108563304 1.0606814622879028 0.741915225982666 1.361053705215454 1.0120129585266113 -0.7393149733543396 1.3481438159942627 1.0107589960098267 -1.54380202293396 -0.0309976264834404 1.0211681127548218
243 -0.7524869441986084 -1.344149112701416 1.0603716373443604 0.7928585410118103 -1.3089150190353394 1.0291178226470947 1.5390586853027344 0.00156938296277076 1.0612739324569702 0.743827760219574 1.3601150512695312 1.0121434926986694 -0.745407223701477 1.3499224185943604 1.0106401443481445 -1.5410746335983276 -0.03641297295689583 1.0208358764648438
244 -0.7512855529785156 -1.3436968326568604 1.0599037408828735 0.7900290489196777 -1.3078399896621704 1.0283217430114746 1.5371901988983154 0.00030059428536333144 1.0607795715332031 0.744978666305542 1.3575267791748047 1.0115193128585815 -0.7505743503570557 1.3500412702560425 1.0105879306793213 -1.539414405822754 -0.04114408791065216 1.02083420753479
245 -0.7511351704597473 -1.3434412479400635 1.0598206520080566 0.7870693802833557 -1.3072031736373901 1.027728796005249 1.5354126691818237 -0.0013456209562718868 1.0605002641677856 0.7454468607902527 1.35512375831604 1.0097358226776123 -0.7543500661849976 1.348686695098877 1.0105957984924316 -1.538575530052185 -0.04528603330254555 1.0224658250808716
246 -0.7512107491493225 -1.3427972793579102 1.0607300996780396 0.7836628556251526 -1.3069393634796143 1.028092384338379 1.5333212614059448 -0.0022001899778842926 1.0612367391586304 0.7454257607460022 1.353130578994751 1.0074293613433838 -0.7568100094795227 1.3465542793273926 1.0108954906463623 -1.5382637977600098 -0.049208324402570724 1.0244174003601074
247 -0.7513096928596497 -1.3417469263076782 1.0612001419067383 0.7812078595161438 -1.3062156438827515 1.0280375480651855 1.5320391654968262 -0.0041705043986439705 1.0609142780303955 0.7452511191368103 1.3522329330444336 1.0063087940216064 -0.7574163675308228 1.3440454006195068 1.011472463607788 -1.537553071975708 -0.05092949792742729 1.0244113206863403
248 -0.7515788078308105 -1.34030020236969 1.0602179765701294 0.7785656452178955 -1.3054227828979492 1.0273332595825195 1.5299863815307617 -0.005898447707295418 1.0605958700180054 0.7471603751182556 1.34956693649292 1.0058314800262451 -0.7569071650505066 1.3412222862243652 1.0119295120239258 -1.535316824913025 -0.05092381685972214 1.022693157196045
249 -0.7517622113227844 -1.3388283252716064 1.0596474409103394 0.7762007117271423 -1.3048394918441772 1.0269256830215454 1.5277619361877441 -0.006351344753056765 1.061221957206726 0.7493664622306824 1.3472511768341064 1.0059139728546143 -0.7561419010162354 1.3388594388961792 1.0118459463119507 -1.5329594612121582 -0.04947110265493393 1.0216163396835327
250 -0.7518563270568848 -1.3369488716125488 1.0599186420440674 0.7737115621566772 -1.3041290044784546 1.0278390645980835 1.5264984369277954 -0.00688164634630084 1.0605806112289429 0.7520504593849182 1.3432393074035645 1.005415678024292 -0.7559471130371094 1.337720274925232 1.0114161968231201 -1.5307296514511108 -0.047497209161520004 1.0220279693603516
251 -0.751613438129425 -1.3354240655899048 1.0601201057434082 0.771066427230835 -1.3040499687194824 1.0287683010101318 1.5246379375457764 -0.006280648522078991 1.0604809522628784 0.7538261413574219 1.3403019905090332 1.0046406984329224 -0.7559735178947449 1.336793065071106 1.010684609413147 -1.5292493104934692 -0.04604644700884819 1.0223565101623535
252 -0.7512392997741699 -1.333779215812683 1.0595216751098633 0.7683636546134949 -1.3037079572677612 1.0287833213806152 1.5229178667068481 -0.006096311844885349 1.0607410669326782 0.7543652057647705 1.3369503021240234 1.0042939186096191 -0.7566087245941162 1.3364280462265015 1.010131597518921 -1.5274890661239624 -0.04480802267789841 1.0209448337554932
253 -0.7508201599121094 -1.3325284719467163 1.0591551065444946 0.7655214071273804 -1.3033338785171509 1.0285818576812744 1.5215481519699097 -0.005977331195026636 1.0605350732803345 0.755814254283905 1.3329055309295654 1.0042963027954102 -0.7575112581253052 1.3361902236938477 1.0099949836730957 -1.5252865552902222 -0.04362460598349571 1.019775629043579
254 -0.7507138252258301 -1.3310809135437012 1.0589847564697266 0.7631289958953857 -1.3031057119369507 1.0280437469482422 1.519557237625122 -0.005929038394242525 1.060592770576477 0.7573835253715515 1.3275256156921387 1.0042380094528198 -0.7582928538322449 1.3352947235107422 1.0098744630813599 -1.5222951173782349 -0.042179934680461884 1.0196601152420044
255 -0.7509536147117615 -1.3293437957763672 1.0587681531906128 0.7611279487609863 -1.3030847311019897 1.0275579690933228 1.5180060863494873 -0.005649559665471315 1.0607142448425293 0.759075403213501 1.3225688934326172 1.0046311616897583 -0.7587730288505554 1.3331844806671143 1.0104167461395264 -1.5194034576416016 -0.04081408679485321 1.0204442739486694
256 -0.7513335943222046 -1.3265260457992554 1.0591355562210083 0.7596215605735779 -1.3028863668441772 1.0270262956619263 1.5167396068572998 -0.005210531875491142 1.061173677444458 0.760698676109314 1.3171024322509766 1.0044435262680054 -0.7584705948829651 1.329914927482605 1.0107693672180176 -1.5163836479187012 -0.038963500410318375 1.0224463939666748
257 -0.7513500452041626 -1.3232654333114624 1.0590157508850098 0.7585676908493042 -1.302643060684204 1.026562213897705 1.5164518356323242 -0.004837423097342253 1.0608344078063965 0.7629709243774414 1.3132123947143555 1.003616452217102 -0.75782710313797 1.326883316040039 1.010798692703247 -1.5138158798217773 -0.03739073872566223 1.023323893547058
258 -0.7514633536338806 -1.3199633359909058 1.0583194494247437 0.757678210735321 -1.3025529384613037 1.026550531387329 1.5162789821624756 -0.004593766760081053 1.0602823495864868 0.7639934420585632 1.3093078136444092 1.0035812854766846 -0.7576329112052917 1.3235838413238525 1.0110613107681274 -1.5115424394607544 -0.03565891832113266 1.0229973793029785
259 -0.750941812992096 -1.3164477348327637 1.0581377744674683 0.756949782371521 -1.3024632930755615 1.0268712043762207 1.5159991979599 -0.003930145874619484 1.0609543323516846 0.7644431591033936 1.306027889251709 1.0042506456375122 -0.7577329277992249 1.3203107118606567 1.0113290548324585 -1.5098315477371216 -0.03368033468723297 1.0227025747299194
260 -0.7505622506141663 -1.313628077507019 1.058086633682251 0.7564034461975098 -1.3023948669433594 1.0268722772598267 1.515626072883606 -0.0026078354567289352 1.0615603923797607 0.7635552883148193 1.3032184839248657 1.0048110485076904 -0.7581986784934998 1.3182498216629028 1.0115838050842285 -1.5076336860656738 -0.03154291585087776 1.0228612422943115
261 -0.7505854964256287 -1.3116720914840698 1.0578842163085938 0.7562049031257629 -1.3021939992904663 1.0269489288330078 1.5159541368484497 -0.00151326775085181 1.0612834692001343 0.7620634436607361 1.3024752140045166 1.005020260810852 -0.7588147521018982 1.316925287246704 1.0117887258529663 -1.5053918361663818 -0.029636850580573082 1.02341628074646
262 -0.7506639957427979 -1.3098273277282715 1.058617115020752 0.756222128868103 -1.3020269870758057 1.0270888805389404 1.516523003578186 -0.0006152838468551636 1.060740351676941 0.761609673500061 1.3008166551589966 1.0038264989852905 -0.7592594027519226 1.315881371498108 1.0121476650238037 -1.5032461881637573 -0.02790813148021698 1.0235481262207031
263 -0.7511545419692993 -1.3083974123001099 1.0592539310455322 0.7561177015304565 -1.301861047744751 1.0270129442214966 1.5159329175949097 0.0005608981009572744 1.0617862939834595 0.760995626449585 1.2984368801116943 1.0041584968566895 -0.7598799467086792 1.3153271675109863 1.0121870040893555 -1.5016945600509644 -0.025977205485105515 1.0235581398010254
264 -0.7515397667884827 -1.3074917793273926 1.059162974357605 0.7559378743171692 -1.3020282983779907 1.0268049240112305 1.5155278444290161 0.0007702063303440809 1.0620059967041016 0.7598605155944824 1.2973827123641968 1.0051991939544678 -0.760108470916748 1.3149607181549072 1.0116686820983887 -1.5011115074157715 -0.02379944734275341 1.023425579071045
265 -0.7516016960144043 -1.3069316148757935 1.0589354038238525 0.755753219127655 -1.3025110960006714 1.027178406715393 1.5152298212051392 0.0012298652436584234 1.061187982559204 0.7582014799118042 1.2961584329605103 1.0059905052185059 -0.7600276470184326 1.3149220943450928 1.0113770961761475 -1.5010921955108643 -0.0211940947920084 1.0236105918884277
266 -0.7515144944190979 -1.3067923784255981 1.0589238405227661 0.7556816339492798 -1.3029606342315674 1.027785301208496 1.5146764516830444 0.0015306065324693918 1.0612192153930664 0.7568020224571228 1.295607566833496 1.0061392784118652 -0.7596045136451721 1.3152631521224976 1.01111900806427 -1.5009870529174805 -0.018570879474282265 1.0238569974899292
267 -0.7511409521102905 -1.3069984912872314 1.059441328048706 0.7558884620666504 -1.30338454246521 1.0276806354522705 1.5142760276794434 0.001499313279055059 1.0614447593688965 0.7554407119750977 1.2945289611816406 1.0054963827133179 -0.7593507766723633 1.3157227039337158 1.0105524063110352 -1.5012660026550293 -0.01552626397460699 1.0242571830749512
268 -0.7505046725273132 -1.3073474168777466 1.0592916011810303 0.7564082741737366 -1.3034199476242065 1.0272842645645142 1.5138664245605469 0.0014728952664881945 1.0616883039474487 0.7546006441116333 1.2940051555633545 1.0049391984939575 -0.7592907547950745 1.3164646625518799 1.0101227760314941 -1.5012214183807373 -0.012278148904442787 1.023870825767517
269 -0.7496995329856873 -1.307525396347046 1.0589430332183838 0.7569140791893005 -1.3029534816741943 1.0267062187194824 1.5139286518096924 0.0012962308246642351 1.061763048171997 0.7548145055770874 1.2934828996658325 1.0049338340759277 -0.7592313289642334 1.3174940347671509 1.0096421241760254 -1.5010184049606323 -0.008747437968850136 1.0229878425598145
270 -0.7487804889678955 -1.3074312210083008 1.059018850326538 0.7573467493057251 -1.3022304773330688 1.026221513748169 1.5144572257995605 0.0007741119479760528 1.0619313716888428 0.7552474141120911 1.2943871021270752 1.0060967206954956 -0.7593920826911926 1.3180100917816162 1.0091854333877563 -1.5014171600341797 -0.005837154109030962 1.022960901260376
271 -0.7478654384613037 -1.3072103261947632 1.0593611001968384 0.7571778297424316 -1.3018771409988403 1.0262036323547363 1.514754056930542 -7.127060598577373e-06 1.0620616674423218 0.7540364265441895 1.2963865995407104 1.0074657201766968 -0.7598147988319397 1.3183451890945435 1.009132742881775 -1.5015302896499634 -0.003838969860225916 1.0233900547027588
272 -0.7471420168876648 -1.306883454322815 1.059244990348816 0.7565110325813293 -1.3018989562988281 1.0260605812072754 1.5152804851531982 -0.0011018827790394425 1.0613161325454712 0.7514442801475525 1.2989362478256226 1.0084148645401 -0.7603570818901062 1.3187587261199951 1.0090845823287964 -1.501806378364563 -0.0021792973857373 1.0235919952392578
273 -0.7465901374816895 -1.3063873052597046 1.058924674987793 0.755659818649292 -1.301978588104248 1.025850772857666 1.5152426958084106 -0.002138449577614665 1.060899019241333 0.7485426068305969 1.300769329071045 1.0089012384414673 -0.7607699632644653 1.3190727233886719 1.0090200901031494 -1.5017592906951904 -8.720313780941069e-05 1.0238003730773926
274 -0.7461485266685486 -1.3062797784805298 1.0587800741195679 0.7548593878746033 -1.3022613525390625 1.0265233516693115 1.5144721269607544 -0.00215309695340693 1.0610013008117676 0.7461351156234741 1.3017817735671997 1.0092277526855469 -0.7614042162895203 1.319608211517334 1.0088865756988525 -1.5021368265151978 0.0024207995738834143 1.024011254310608
275 -0.7457907199859619 -1.306394338607788 1.0588977336883545 0.754179060459137 -1.3025946617126465 1.0272578001022339 1.5136429071426392 -0.00232974742539227 1.0609261989593506 0.7447478175163269 1.3017560243606567 1.0093830823898315 -0.7623702883720398 1.319951057434082 1.0092869997024536 -1.501976728439331 0.005173710640519857 1.0233430862426758
276 -0.7455084323883057 -1.3067392110824585 1.0589913129806519 0.7535563111305237 -1.3028572797775269 1.0269793272018433 1.513027310371399 -0.002269161632284522 1.0609492063522339 0.744133710861206 1.3019227981567383 1.0088746547698975 -0.7629339098930359 1.320507526397705 1.0101447105407715 -1.501117467880249 0.007804477587342262 1.0219156742095947
277 -0.7453541159629822 -1.3073666095733643 1.0589467287063599 0.7529380321502686 -1.3030096292495728 1.0264229774475098 1.5129798650741577 -0.0020481280516833067 1.06063711643219 0.7449748516082764 1.3018587827682495 1.0087015628814697 -0.7636857628822327 1.3208515644073486 1.010205626487732 -1.4997928142547607 0.01015592459589243 1.020803451538086
278 -0.7453323006629944 -1.3081388473510742 1.0586235523223877 0.7524767518043518 -1.3029729127883911 1.0267618894577026 1.5130553245544434 -0.0013957491610199213 1.0608059167861938 0.7463318109512329 1.3026387691497803 1.0095750093460083 -0.7641934752464294 1.3206270933151245 1.009253740310669 -1.4989672899246216 0.012196453288197517 1.021007776260376
279 -0.7455173134803772 -1.3088133335113525 1.0584279298782349 0.7523403763771057 -1.3026423454284668 1.0273809432983398 1.5134179592132568 -0.0013929132837802172 1.060754656791687 0.7477803230285645 1.3039027452468872 1.0105146169662476 -0.7645760774612427 1.3205887079238892 1.0086710453033447 -1.4984557628631592 0.01376054622232914 1.0215277671813965
280 -0.7457399964332581 -1.3087072372436523 1.0580313205718994 0.7523781657218933 -1.302648663520813 1.0276447534561157 1.5136127471923828 -0.002079071244224906 1.0604088306427002 0.7476474642753601 1.3047571182250977 1.0107654333114624 -0.7644451260566711 1.3203943967819214 1.0090081691741943 -1.4986592531204224 0.014438486658036709 1.021212100982666
281 -0.7460380792617798 -1.308319330215454 1.057533860206604 0.7522398829460144 -1.3030611276626587 1.0277363061904907 1.5136468410491943 -0.0023504281416535378 1.060278296470642 0.7472666501998901 1.3059072494506836 1.0112690925598145 -0.7640624642372131 1.3200992345809937 1.0098463296890259 -1.4989763498306274 0.013698497787117958 1.0204471349716187
282 -0.7463564872741699 -1.3075811862945557 1.05747389793396 0.7519315481185913 -1.3038564920425415 1.0280202627182007 1.5142807960510254 -0.0029420186765491962 1.0606637001037598 0.7467811107635498 1.3072441816329956 1.0117238759994507 -0.7633853554725647 1.3198862075805664 1.0100157260894775 -1.4994404315948486 0.012738020159304142 1.0205503702163696
283 -0.7464112639427185 -1.3065093755722046 1.0573912858963013 0.7518497109413147 -1.304578423500061 1.0285409688949585 1.5154069662094116 -0.003623376600444317 1.0608339309692383 0.7458257079124451 1.3076801300048828 1.0113903284072876 -0.7627019882202148 1.3201498985290527 1.0097107887268066 -1.4999464750289917 0.011391857638955116 1.0213249921798706
284 -0.7462385892868042 -1.3053555488586426 1.0570675134658813 0.7522051930427551 -1.3050345182418823 1.0281946659088135 1.51686429977417 -0.004612026736140251 1.0612705945968628 0.7446454167366028 1.3078184127807617 1.0111016035079956 -0.762387216091156 1.3211930990219116 1.0096064805984497 -1.500379204750061 0.009651605039834976 1.0212937593460083
285 -0.7461714148521423 -1.305008053779602 1.0566672086715698 0.7528066039085388 -1.305181860923767 1.027368187904358 1.5183509588241577 -0.005699633155018091 1.0613147020339966 0.7437590956687927 1.3069756031036377 1.0106972455978394 -0.7625099420547485 1.3221005201339722 1.0099592208862305 -1.500819444656372 0.007277625612914562 1.0206360816955566
286 -0.7461450099945068 -1.3046945333480835 1.0569995641708374 0.7533122301101685 -1.3049029111862183 1.026903748512268 1.5191329717636108 -0.006126302294433117 1.0612798929214478 0.7428421378135681 1.3054707050323486 1.0111736059188843 -0.7624929547309875 1.3224669694900513 1.0103915929794312 -1.5011626482009888 0.004672170616686344 1.020459771156311
287 -0.7464141249656677 -1.3045153617858887 1.0574065446853638 0.7536736726760864 -1.3046338558197021 1.0264892578125 1.519159197807312 -0.007324181497097015 1.0607801675796509 0.7417888641357422 1.3055766820907593 1.011864423751831 -0.7618662714958191 1.32178795337677 1.0104533433914185 -1.5015995502471924 0.002672177739441395 1.0205649137496948
288 -0.7469730973243713 -1.3044604063034058 1.0571675300598145 0.7535046339035034 -1.3045762777328491 1.0260722637176514 1.517939805984497 -0.008798051625490189 1.0609372854232788 0.7404868602752686 1.3069018125534058 1.0124046802520752 -0.7606130838394165 1.3201507329940796 1.0100065469741821 -1.5014394521713257 0.0009872009977698326 1.0202916860580444
289 -0.7476333379745483 -1.3042607307434082 1.0569998025894165 0.7530329823493958 -1.3044320344924927 1.0257991552352905 1.5165643692016602 -0.009846972301602364 1.0614196062088013 0.7393489480018616 1.308387041091919 1.0118800401687622 -0.7598490715026855 1.3188142776489258 1.0096579790115356 -1.5008231401443481 -0.00027878856053575873 1.0205625295639038
290 -0.7482283115386963 -1.303728699684143 1.0569710731506348 0.7525473833084106 -1.3043721914291382 1.026180624961853 1.5148131847381592 -0.010600315406918526 1.0613813400268555 0.7385349273681641 1.3107318878173828 1.0116851329803467 -0.7596401572227478 1.316680669784546 1.0094060897827148 -1.5002204179763794 -0.0014180876314640045 1.0202662944793701
291 -0.7485396265983582 -1.3029837608337402 1.0576034784317017 0.752406656742096 -1.3039844036102295 1.0268648862838745 1.5139631032943726 -0.010619735345244408 1.061285376548767 0.7384344935417175 1.3128348588943481 1.0119915008544922 -0.7600802183151245 1.3152141571044922 1.0094940662384033 -1.4998737573623657 -0.0012884128373116255 1.0201811790466309
292 -0.7487241625785828 -1.302483081817627 1.057556390762329 0.7524809837341309 -1.3033734560012817 1.027215600013733 1.5139437913894653 -0.010446812957525253 1.0613350868225098 0.7389222979545593 1.3144145011901855 1.0126595497131348 -0.7610864043235779 1.3145060539245605 1.0095365047454834 -1.500065565109253 -0.0008559974958188832 1.0198532342910767
293 -0.7489504218101501 -1.3022921085357666 1.057179570198059 0.752719521522522 -1.302907943725586 1.0272736549377441 1.5138245820999146 -0.009767559356987476 1.0614299774169922 0.7393404841423035 1.3164081573486328 1.0120769739151 -0.7619494795799255 1.314841389656067 1.009615182876587 -1.5006163120269775 -0.00022028677631169558 1.0191442966461182
294 -0.7489463686943054 -1.302521824836731 1.0567257404327393 0.7530146241188049 -1.3024617433547974 1.0273361206054688 1.5139416456222534 -0.009109936654567719 1.0610885620117188 0.7398617267608643 1.3181430101394653 1.0108250379562378 -0.7626762390136719 1.3158944845199585 1.0096012353897095 -1.5012922286987305 0.00021349611051846296 1.0193372964859009
295 -0.7489920258522034 -1.3029416799545288 1.0570423603057861 0.7531410455703735 -1.3021841049194336 1.0275245904922485 1.513720989227295 -0.008008403703570366 1.0609127283096313 0.7402300238609314 1.320834755897522 1.0098793506622314 -0.7629114389419556 1.3168480396270752 1.0095338821411133 -1.5014756917953491 0.0002366867702221498 1.0201389789581299
296 -0.7486893534660339 -1.303289771080017 1.0577349662780762 0.7528977990150452 -1.3019694089889526 1.027596116065979 1.5131601095199585 -0.0066983564756810665 1.0612226724624634 0.7413687109947205 1.3231006860733032 1.0091267824172974 -0.7628214955329895 1.3176054954528809 1.0093120336532593 -1.5009056329727173 0.000717138173058629 1.0206670761108398
297 -0.7481994032859802 -1.303131103515625 1.0579643249511719 0.7523946762084961 -1.3018132448196411 1.0279043912887573 1.5127192735671997 -0.005817780736833811 1.061579704284668 0.7429247498512268 1.3243684768676758 1.0086957216262817 -0.762557864189148 1.3173478841781616 1.0094130039215088 -1.5004667043685913 0.0014989697374403477 1.0205546617507935
298 -0.7477601170539856 -1.3025926351547241 1.058255910873413 0.7521015405654907 -1.3017865419387817 1.0285662412643433 1.5126699209213257 -0.00552361411973834 1.061774492263794 0.7454316020011902 1.3247652053833008 1.009447455406189 -0.7625728845596313 1.316228985786438 1.0096817016601562 -1.5000736713409424 0.002542650094255805 1.0205259323120117
299 -0.7473096251487732 -1.3019157648086548 1.0582295656204224 0.7520315647125244 -1.301864743232727 1.0288760662078857 1.513114333152771 -0.00552491657435894 1.0621893405914307 0.7478892803192139 1.3248422145843506 1.0102698802947998 -0.7625637650489807 1.314932107925415 1.0098538398742676 -1.4998842477798462 0.0036504357121884823 1.0208007097244263
300 -0.7471331357955933 -1.3014204502105713 1.057990312576294 0.7522451877593994 -1.3014888763427734 1.0289125442504883 1.5136371850967407 -0.0057040913961827755 1.062695860862732 0.749754011631012 1.3247748613357544 1.0107423067092896 -0.762550950050354 1.313804268836975 1.010162591934204 -1.5001838207244873 0.003901468589901924 1.021108627319336
301 -0.7471024990081787 -1.301303505897522 1.0581088066101074 0.7524243593215942 -1.300868034362793 1.0295222997665405 1.513999581336975 -0.005907389800995588 1.0628222227096558 0.7507600784301758 1.3236099481582642 1.011188268661499 -0.7624822854995728 1.3130837678909302 1.0102269649505615 -1.500738501548767 0.003808452282100916 1.0208178758621216
302 -0.7471120953559875 -1.3013265132904053 1.058590054512024 0.7524206638336182 -1.299920678138733 1.029648780822754 1.5142688751220703 -0.006109371315687895 1.0630359649658203 0.750178873538971 1.3236180543899536 1.01139497756958 -0.7624331712722778 1.3128269910812378 1.009828805923462 -1.5015206336975098 0.0030372010078281164 1.0204596519470215
303 -0.7471287250518799 -1.3017148971557617 1.0585354566574097 0.7525086402893066 -1.2990835905075073 1.0292311906814575 1.5144450664520264 -0.006313353311270475 1.0628505945205688 0.748310923576355 1.3221166133880615 1.0114731788635254 -0.7621769905090332 1.3132761716842651 1.0098248720169067 -1.5023351907730103 0.0015994872665032744 1.0208381414413452
304 -0.746919572353363 -1.3019397258758545 1.0581297874450684 0.7524337768554688 -1.298795461654663 1.0290204286575317 1.5140230655670166 -0.005848657805472612 1.0618852376937866 0.7460727095603943 1.320307970046997 1.0122771263122559 -0.7620459198951721 1.3139221668243408 1.0103157758712769 -1.502725601196289 0.0008725133957341313 1.0220739841461182
305 -0.7460982799530029 -1.3022797107696533 1.0576022863388062 0.7523301839828491 -1.2989833354949951 1.0288538932800293 1.5136970281600952 -0.005486194510012865 1.0612636804580688 0.7443235516548157 1.3183770179748535 1.012588620185852 -0.7620171904563904 1.314383625984192 1.0102784633636475 -1.5022296905517578 0.0009257275960408151 1.0220650434494019
306 -0.7453721165657043 -1.3021085262298584 1.0578852891921997 0.7519603371620178 -1.2997848987579346 1.0290160179138184 1.5131831169128418 -0.005117007531225681 1.0613147020339966 0.7431931495666504 1.317806363105774 1.01233971118927 -0.7620692849159241 1.3143296241760254 1.0097968578338623 -1.5017462968826294 0.0013666125014424324 1.020686149597168
307 -0.7450979351997375 -1.3016107082366943 1.0579153299331665 0.7512813806533813 -1.300763726234436 1.0291327238082886 1.5130146741867065 -0.0049384585581719875 1.0609745979309082 0.7437020540237427 1.318574070930481 1.011479139328003 -0.7622625231742859 1.3140283823013306 1.0097824335098267 -1.5020647048950195 0.0025300290435552597 1.0199289321899414
308 -0.7448211312294006 -1.3014522790908813 1.0574002265930176 0.7508227825164795 -1.3016562461853027 1.0283119678497314 1.5127747058868408 -0.004509221762418747 1.061053991317749 0.7446056604385376 1.3191068172454834 1.01140558719635 -0.7627435922622681 1.313536524772644 1.0102124214172363 -1.5031133890151978 0.0040365406312048435 1.0202218294143677
309 -0.7439793348312378 -1.3017964363098145 1.057978868484497 0.7501486539840698 -1.3018711805343628 1.0277127027511597 1.5126113891601562 -0.0039100032299757 1.0620579719543457 0.7462700605392456 1.3193751573562622 1.0118218660354614 -0.7631972432136536 1.3133095502853394 1.0098912715911865 -1.504786729812622 0.004758709110319614 1.0205128192901611
310 -0.7429503202438354 -1.3028656244277954 1.0588237047195435 0.7493864297866821 -1.3016541004180908 1.0276832580566406 1.5133715867996216 -0.003808153560385108 1.0622084140777588 0.7477361559867859 1.31902277469635 1.0125043392181396 -0.7635495066642761 1.3131335973739624 1.0092002153396606 -1.5064489841461182 0.004626336507499218 1.0203685760498047
311 -0.7416290044784546 -1.304200530052185 1.0587939023971558 0.7487177848815918 -1.3015326261520386 1.027802586555481 1.5135717391967773 -0.0033010945189744234 1.0622808933258057 0.7478538155555725 1.3173025846481323 1.0130311250686646 -0.7637648582458496 1.3127368688583374 1.0091826915740967 -1.507979393005371 0.0036134570837020874 1.0202993154525757
312 -0.7407748103141785 -1.3061528205871582 1.0590035915374756 0.7483816146850586 -1.301450490951538 1.0276252031326294 1.514445424079895 -0.004030101932585239 1.0615595579147339 0.747126579284668 1.313786268234253 1.0130658149719238 -0.7637451887130737 1.3120224475860596 1.0097578763961792 -1.5092779397964478 0.001768250484019518 1.0208041667938232
313 -0.7401643991470337 -1.308095932006836 1.0592409372329712 0.7485184073448181 -1.3014419078826904 1.0274865627288818 1.5147600173950195 -0.004562127869576216 1.0617530345916748 0.7462759017944336 1.310206413269043 1.0120301246643066 -0.7639545202255249 1.3111850023269653 1.0103607177734375 -1.5096733570098877 -0.00015173184510786086 1.0207488536834717
314 -0.7397804856300354 -1.3099870681762695 1.058407187461853 0.7488747835159302 -1.3012906312942505 1.027129054069519 1.5149000883102417 -0.005366310477256775 1.0624624490737915 0.7448878288269043 1.306657314300537 1.0108146667480469 -0.7641592025756836 1.3103324174880981 1.0104140043258667 -1.5097252130508423 -0.0014543244615197182 1.0204696655273438
315 -0.7399888634681702 -1.3117974996566772 1.0576168298721313 0.7494060397148132 -1.300833821296692 1.0265815258026123 1.5146639347076416 -0.005916581489145756 1.0625255107879639 0.743876039981842 1.303126573562622 1.009971261024475 -0.7639983296394348 1.3098268508911133 1.0100740194320679 -1.5099103450775146 -0.002644385676831007 1.0193243026733398
316 -0.7407349944114685 -1.3129572868347168 1.0578484535217285 0.7499569058418274 -1.3004136085510254 1.026207447052002 1.5143457651138306 -0.00626625819131732 1.0617681741714478 0.7431633472442627 1.301352620124817 1.0106374025344849 -0.7635365128517151 1.3095099925994873 1.0096293687820435 -1.5107488632202148 -0.003669355297461152 1.0185552835464478
317 -0.7417169213294983 -1.3139938116073608 1.0583444833755493 0.7501755952835083 -1.3000677824020386 1.026094675064087 1.5134713649749756 -0.005914562381803989 1.0613285303115845 0.7434467673301697 1.3006820678710938 1.0120694637298584 -0.7632279396057129 1.3094993829727173 1.0093265771865845 -1.5122218132019043 -0.004658125806599855 1.0190682411193848
318 -0.7416532635688782 -1.3147214651107788 1.0575233697891235 0.749928891658783 -1.3001500368118286 1.0257843732833862 1.5127601623535156 -0.005144530441612005 1.0614023208618164 0.7443928122520447 1.3006458282470703 1.0124980211257935 -0.763323187828064 1.3091269731521606 1.0088163614273071 -1.5132290124893188 -0.005232194904237986 1.0196255445480347
319 -0.7411308288574219 -1.3152968883514404 1.0570354461669922 0.7490965127944946 -1.3004190921783447 1.025496482849121 1.511614203453064 -0.0038270989898592234 1.0618345737457275 0.7456788420677185 1.3007956743240356 1.0112794637680054 -0.7636315822601318 1.3082906007766724 1.008117914199829 -1.5132976770401 -0.005020772106945515 1.0194557905197144
320 -0.740739643573761 -1.315395712852478 1.0570029020309448 0.7478392720222473 -1.301430106163025 1.0254796743392944 1.5107442140579224 -0.0026350696571171284 1.0620753765106201 0.7465342283248901 1.3007712364196777 1.0104492902755737 -0.7640214562416077 1.3073489665985107 1.0078016519546509 -1.513043761253357 -0.003867985215038061 1.0191528797149658
321 -0.7409217953681946 -1.3148061037063599 1.0563547611236572 0.7468551993370056 -1.3031690120697021 1.0254230499267578 1.5099815130233765 -0.0012858208501711488 1.061624526977539 0.7469114065170288 1.3004324436187744 1.0103508234024048 -0.7641961574554443 1.3060396909713745 1.0076912641525269 -1.5125547647476196 -0.0021749488078057766 1.0190343856811523
322 -0.7414838671684265 -1.3143469095230103 1.0563209056854248 0.7464289665222168 -1.3045867681503296 1.0253496170043945 1.5090572834014893 -0.0007312867674045265 1.0608770847320557 0.7469198703765869 1.3001879453659058 1.0104845762252808 -0.763931393623352 1.3047239780426025 1.007875919342041 -1.5121591091156006 -0.00020975462393835187 1.0194838047027588
323 -0.7421299815177917 -1.3143233060836792 1.0577094554901123 0.746065080165863 -1.3056902885437012 1.0253326892852783 1.5083873271942139 -0.0010667180176824331 1.0602912902832031 0.7468996047973633 1.2991821765899658 1.0105531215667725 -0.7633739113807678 1.3038452863693237 1.007798194885254 -1.5120975971221924 0.0015831897035241127 1.0200719833374023
324 -0.7430751323699951 -1.3143779039382935 1.0590572357177734 0.745297908782959 -1.3061548471450806 1.0251809358596802 1.5071523189544678 -0.0007029656553640962 1.0607410669326782 0.746664822101593 1.298186182975769 1.010974645614624 -0.7629226446151733 1.303381085395813 1.0075862407684326 -1.5123651027679443 0.002914070151746273 1.0203132629394531
325 -0.7439066767692566 -1.3146483898162842 1.0598620176315308 0.7447909712791443 -1.3056514263153076 1.0249228477478027 1.5063410997390747 -0.0008740889606997371 1.0612099170684814 0.7462945580482483 1.2974039316177368 1.0108160972595215 -0.7624680399894714 1.3032515048980713 1.007308006286621 -1.5132910013198853 0.003817474702373147 1.0201451778411865
326 -0.74543297290802 -1.3148008584976196 1.0604199171066284 0.744249701499939 -1.3034323453903198 1.0251349210739136 1.5062726736068726 -0.001307635917328298 1.0614285469055176 0.745556116104126 1.296709418296814 1.010517954826355 -0.7627847194671631 1.3036415576934814 1.0076032876968384 -1.5144588947296143 0.004208491183817387 1.0194624662399292
327 -0.7453789114952087 -1.3156814575195312 1.0595762729644775 0.7442150115966797 -1.3011574745178223 1.0259615182876587 1.5066064596176147 -0.0018055712571367621 1.06116783618927 0.7440147399902344 1.2962846755981445 1.0104917287826538 -0.7635818719863892 1.3041890859603882 1.0084760189056396 -1.5156514644622803 0.003641404677182436 1.0194792747497559
328 -0.744200587272644 -1.317480206489563 1.0587751865386963 0.7446582913398743 -1.2995136976242065 1.0262017250061035 1.5074089765548706 -0.002537268679589033 1.0606918334960938 0.7418308854103088 1.297111988067627 1.011178731918335 -0.7646405100822449 1.3054252862930298 1.008978009223938 -1.5165843963623047 0.00270929466933012 1.0199594497680664
329 -0.7424179911613464 -1.3191114664077759 1.0591520071029663 0.745331883430481 -1.298451542854309 1.0253876447677612 1.5082013607025146 -0.003011927707120776 1.060387134552002 0.7401005029678345 1.297844409942627 1.0117720365524292 -0.7655601501464844 1.3067119121551514 1.009169101715088 -1.5170202255249023 0.0016865052748471498 1.0201239585876465
330 -0.7406954169273376 -1.3201016187667847 1.0600439310073853 0.7460789084434509 -1.297973394393921 1.0249394178390503 1.5083562135696411 -0.002966363914310932 1.0604504346847534 0.7386982440948486 1.299504041671753 1.0122002363204956 -0.7669499516487122 1.3074434995651245 1.0094753503799438 -1.5170520544052124 0.0012548958184197545 1.01936674118042
331 -0.7398317456245422 -1.319918155670166 1.0600169897079468 0.7465406060218811 -1.2977797985076904 1.0255194902420044 1.5078715085983276 -0.0024261644575744867 1.0607801675796509 0.7388134002685547 1.3021069765090942 1.012335181236267 -0.76771479845047 1.30714750289917 1.009487509727478 -1.5164968967437744 0.000818238069768995 1.0189327001571655
332 -0.739632248878479 -1.3188248872756958 1.059181571006775 0.7466627359390259 -1.298327088356018 1.0258548259735107 1.507142424583435 -0.0022712056525051594 1.0611820220947266 0.7402427196502686 1.3043715953826904 1.0118552446365356 -0.7671348452568054 1.3054932355880737 1.009017825126648 -1.5157653093338013 0.00033630055258981884 1.0195931196212769
333 -0.7399439215660095 -1.3169095516204834 1.0591189861297607 0.7469485998153687 -1.2996608018875122 1.0259310007095337 1.5067216157913208 -0.0026283899787813425 1.0612590312957764 0.7414663434028625 1.3072166442871094 1.0115795135498047 -0.7656348347663879 1.3030613660812378 1.0085967779159546 -1.5150021314620972 -0.00044884273665957153 1.019879937171936
334 -0.740151584148407 -1.3150397539138794 1.0585929155349731 0.7470690608024597 -1.3012065887451172 1.0259774923324585 1.5057138204574585 -0.00205756863579154 1.0611282587051392 0.7427828907966614 1.3098738193511963 1.0111534595489502 -0.763496994972229 1.3007906675338745 1.0089471340179443 -1.514591097831726 -0.0019590090960264206 1.018921971321106
335 -0.7400976419448853 -1.3136608600616455 1.0579153299331665 0.7469632625579834 -1.3026007413864136 1.0260299444198608 1.5052947998046875 -0.002166845602914691 1.0605659484863281 0.7435219883918762 1.3112725019454956 1.010998249053955 -0.761810302734375 1.299765706062317 1.009749412536621 -1.5141923427581787 -0.0026210378855466843 1.0180001258850098
336 -0.7393769025802612 -1.312666654586792 1.0583407878875732 0.7465344071388245 -1.3030296564102173 1.0260447263717651 1.504925012588501 -0.0021849379409104586 1.0608347654342651 0.7440610527992249 1.311646819114685 1.0108362436294556 -0.7610065937042236 1.2998340129852295 1.010572910308838 -1.5141427516937256 -0.002436587354168296 1.0173656940460205
337 -0.7379770874977112 -1.3118870258331299 1.0591915845870972 0.7460470795631409 -1.3029327392578125 1.0252740383148193 1.5045864582061768 -0.002176800509914756 1.061060905456543 0.7443856000900269 1.3115845918655396 1.0110845565795898 -0.7607781291007996 1.3000061511993408 1.010748267173767 -1.5138683319091797 -0.0015038402052596211 1.0173894166946411
338 -0.7369358539581299 -1.3110036849975586 1.0587003231048584 0.7452899217605591 -1.30268132686615 1.0246081352233887 1.5045002698898315 -0.002410057932138443 1.0610464811325073 0.7445313930511475 1.311152696609497 1.0114589929580688 -0.7608603835105896 1.300060749053955 1.0106619596481323 -1.5138353109359741 -9.288194996770471e-05 1.0179404020309448
339 -0.736678957939148 -1.3100613355636597 1.0583020448684692 0.7444366216659546 -1.3027311563491821 1.024691104888916 1.5045055150985718 -0.002589848358184099 1.061280608177185 0.7448607683181763 1.3108395338058472 1.0111342668533325 -0.7610527873039246 1.3000184297561646 1.0107996463775635 -1.5141013860702515 0.0014442745596170425 1.0178494453430176
340 -0.7375264763832092 -1.3085402250289917 1.0584003925323486 0.7437869906425476 -1.3030385971069336 1.025037407875061 1.504888653755188 -0.003073741216212511 1.0618218183517456 0.7458805441856384 1.3101155757904053 1.0107027292251587 -0.7612592577934265 1.2998765707015991 1.011635184288025 -1.514822006225586 0.0025960230268538 1.0175983905792236
341 -0.7390938401222229 -1.3071303367614746 1.0581508874893188 0.7432470917701721 -1.3038370609283447 1.025217890739441 1.5055214166641235 -0.003773708362132311 1.0622427463531494 0.7469350099563599 1.3097467422485352 1.0110899209976196 -0.7610512971878052 1.300044059753418 1.0120731592178345 -1.514940619468689 0.0029274506960064173 1.0179041624069214
342 -0.7404502630233765 -1.3056398630142212 1.0581122636795044 0.7428879737854004 -1.3049252033233643 1.0249214172363281 1.506050705909729 -0.004081432707607746 1.0620348453521729 0.7477390766143799 1.3094433546066284 1.0115855932235718 -0.760551393032074 1.300378441810608 1.0116816759109497 -1.5146673917770386 0.002262977883219719 1.0187288522720337
343 -0.741398274898529 -1.3046441078186035 1.0582207441329956 0.7427181005477905 -1.305708885192871 1.0247451066970825 1.5058610439300537 -0.004313564859330654 1.061557650566101 0.7480683922767639 1.309674859046936 1.0114814043045044 -0.7598752379417419 1.3008053302764893 1.0111823081970215 -1.5140485763549805 0.0009629438864067197 1.019366979598999
344 -0.7415809035301208 -1.3049956560134888 1.058108925819397 0.742917001247406 -1.3062151670455933 1.0252423286437988 1.504705786705017 -0.003556689014658332 1.0618404150009155 0.7480486631393433 1.309942603111267 1.0109261274337769 -0.7591832280158997 1.30147385597229 1.0113729238510132 -1.5132197141647339 -8.808822894934565e-05 1.0192279815673828
345 -0.7416602373123169 -1.3060847520828247 1.058185338973999 0.7432169318199158 -1.3065539598464966 1.025803565979004 1.503678321838379 -0.002534296130761504 1.0618761777877808 0.7478674054145813 1.3111791610717773 1.010736346244812 -0.7588014006614685 1.302277684211731 1.0116171836853027 -1.5124770402908325 -0.00019455769506748766 1.018877625465393
346 -0.7423511743545532 -1.3065348863601685 1.0583953857421875 0.7433949112892151 -1.3065935373306274 1.025998830795288 1.5024305582046509 -0.0020269956439733505 1.061883807182312 0.7477469444274902 1.312572717666626 1.0113250017166138 -0.7583881616592407 1.3035986423492432 1.0111533403396606 -1.511587142944336 0.0005293638678267598 1.0190285444259644
347 -0.7439713478088379 -1.3050508499145508 1.0586462020874023 0.7431676387786865 -1.3069405555725098 1.0261720418930054 1.5018868446350098 -0.001389581710100174 1.061991810798645 0.7477596402168274 1.3136444091796875 1.0117113590240479 -0.758277177810669 1.3048726320266724 1.0105867385864258 -1.5107777118682861 0.0016457579331472516 1.0189130306243896
348 -0.7462500333786011 -1.3027534484863281 1.0585697889328003 0.7425390481948853 -1.307965874671936 1.0258702039718628 1.5018895864486694 -0.0006204473320394754 1.0623900890350342 0.7479069828987122 1.3139441013336182 1.011630892753601 -0.7585535645484924 1.3052417039871216 1.010690450668335 -1.5100440979003906 0.003160014981403947 1.018214464187622
349 -0.7485952973365784 -1.2999522686004639 1.0587072372436523 0.7416005730628967 -1.309637188911438 1.0251836776733398 1.5024564266204834 -0.00021705614926759154 1.0618892908096313 0.7476405501365662 1.314065933227539 1.0116870403289795 -0.7586514949798584 1.305060625076294 1.0108988285064697 -1.5093470811843872 0.0049759624525904655 1.017472267150879
350 -0.7507570385932922 -1.2972793579101562 1.0587756633758545 0.7410838603973389 -1.3109002113342285 1.0252056121826172 1.5031481981277466 -0.00012092402903363109 1.0616499185562134 0.7469897866249084 1.3138567209243774 1.0117634534835815 -0.7586575150489807 1.303908109664917 1.0107783079147339 -1.5084723234176636 0.0062526315450668335 1.0170296430587769
351 -0.7523472309112549 -1.2953853607177734 1.0590662956237793 0.7409884333610535 -1.311646580696106 1.0258655548095703 1.5040637254714966 -0.0005573601229116321 1.0618505477905273 0.7461637854576111 1.3135159015655518 1.0118026733398438 -0.7582106590270996 1.3023003339767456 1.0101068019866943 -1.5079236030578613 0.006589900236576796 1.0166043043136597
352 -0.7534125447273254 -1.294386863708496 1.05901038646698 0.7409470677375793 -1.3113646507263184 1.0264668464660645 1.5040771961212158 -0.0005582037847489119 1.062138319015503 0.7454808354377747 1.3129572868347168 1.0114917755126953 -0.7574406266212463 1.3005807399749756 1.0098155736923218 -1.50729238986969 0.005901108030229807 1.0164331197738647
353 -0.7542164921760559 -1.2938176393508911 1.0585827827453613 0.7412686944007874 -1.3105549812316895 1.0265941619873047 1.5036349296569824 -0.0005199535517022014 1.061671257019043 0.7453250288963318 1.3131513595581055 1.0110803842544556 -0.7565129995346069 1.2983970642089844 1.0098692178726196 -1.5066299438476562 0.004683148581534624 1.016640067100525
354 -0.754504382610321 -1.293006420135498 1.0589522123336792 0.7418253421783447 -1.3099876642227173 1.0265593528747559 1.5027796030044556 0.00025265419390052557 1.062069296836853 0.7453508973121643 1.3136920928955078 1.0109213590621948 -0.7551762461662292 1.295578956604004 1.0089815855026245 -1.5057576894760132 0.0034053209237754345 1.0166709423065186
355 -0.7544307708740234 -1.2918190956115723 1.0594637393951416 0.7428257465362549 -1.3097244501113892 1.0265213251113892 1.5027941465377808 -7.381485920632258e-05 1.0621267557144165 0.7455239295959473 1.314109444618225 1.01112699508667 -0.7539095878601074 1.2944352626800537 1.0075266361236572 -1.5050129890441895 0.002683233469724655 1.0168174505233765
356 -0.7541792988777161 -1.2904196977615356 1.05948007106781 0.7440258264541626 -1.3099035024642944 1.0266120433807373 1.5028053522109985 0.00092869414947927 1.062322974205017 0.7453640103340149 1.3142526149749756 1.0115914344787598 -0.7528464794158936 1.2946927547454834 1.0067191123962402 -1.504433512687683 0.002359773963689804 1.0168665647506714
357 -0.7536212801933289 -1.2891104221343994 1.0593037605285645 0.7452794909477234 -1.310683012008667 1.0266413688659668 1.5033739805221558 0.001409860560670495 1.061920404434204 0.7450098991394043 1.3138927221298218 1.0114444494247437 -0.7514704465866089 1.2973932027816772 1.0067017078399658 -1.504359483718872 0.002364251296967268 1.0169340372085571
358 -0.7532971501350403 -1.288362741470337 1.0595598220825195 0.7464300990104675 -1.310892939567566 1.0266350507736206 1.5042859315872192 0.002113932278007269 1.0619651079177856 0.7444742321968079 1.312426209449768 1.0116366147994995 -0.7506247758865356 1.3014051914215088 1.0074342489242554 -1.5040851831436157 0.002393340691924095 1.0166559219360352
359 -0.7532299160957336 -1.2881985902786255 1.060002088546753 0.7473810315132141 -1.310852289199829 1.0264428853988647 1.5054514408111572 0.001575932139530778 1.062459111213684 0.7446851134300232 1.3098777532577515 1.0116163492202759 -0.7497761845588684 1.3055802583694458 1.00786554813385 -1.5034048557281494 0.001888702972792089 1.016353726387024
360 -0.7532641291618347 -1.2883859872817993 1.0601694583892822 0.7482986450195312 -1.3104615211486816 1.0260111093521118 1.5060347318649292 0.0007502755033783615 1.0626909732818604 0.7445998787879944 1.3079484701156616 1.0111092329025269 -0.7490911483764648 1.3089863061904907 1.0082266330718994 -1.502994418144226 0.0008584890747442842 1.0163356065750122
361 -0.7532798051834106 -1.2889302968978882 1.0597773790359497 0.7489437460899353 -1.3098305463790894 1.0256582498550415 1.5063228607177734 -0.0002853987389244139 1.0625852346420288 0.7445208430290222 1.306317687034607 1.010667324066162 -0.7483996748924255 1.311144471168518 1.0078082084655762 -1.5026687383651733 0.0002003979025175795 1.0164530277252197
362 -0.7532978057861328 -1.289512276649475 1.0598196983337402 0.7494499087333679 -1.3092149496078491 1.0258724689483643 1.5063211917877197 -0.001156885758973658 1.062731146812439 0.7447983026504517 1.3050532341003418 1.0103036165237427 -0.7482991814613342 1.3118113279342651 1.007297396659851 -1.5028421878814697 6.905793270561844e-05 1.0170552730560303
363 -0.7531332969665527 -1.2895721197128296 1.0602993965148926 0.749726414680481 -1.3083586692810059 1.0263019800186157 1.505882740020752 -0.0012346325675025582 1.063133955001831 0.745296835899353 1.3039658069610596 1.0105195045471191 -0.7486459016799927 1.3113906383514404 1.0074666738510132 -1.5029131174087524 0.0004499425704125315 1.0178672075271606
364 -0.7526933550834656 -1.289692759513855 1.060410737991333 0.749941885471344 -1.3076612949371338 1.0260818004608154 1.5052952766418457 -0.0015470704529434443 1.0629591941833496 0.7460477948188782 1.3029099702835083 1.0108929872512817 -0.7493619918823242 1.3101329803466797 1.0077030658721924 -1.5022236108779907 0.0005227508372627199 1.0178418159484863
365 -0.7520452737808228 -1.2894269227981567 1.0605344772338867 0.750715970993042 -1.307115077972412 1.0253280401229858 1.5049768686294556 -0.002081969752907753 1.0624488592147827 0.7469398379325867 1.3024903535842896 1.0119073390960693 -0.7498551607131958 1.3082529306411743 1.008412480354309 -1.5006834268569946 0.0004234369262121618 1.0169868469238281
366 -0.7513030767440796 -1.2889691591262817 1.0608643293380737 0.751395046710968 -1.3068833351135254 1.0254888534545898 1.5042626857757568 -0.001138936961069703 1.0629768371582031 0.7480867505073547 1.3018385171890259 1.0124783515930176 -0.7501688003540039 1.3063393831253052 1.0089436769485474 -1.4992033243179321 0.0003938431036658585 1.0165578126907349
367 -0.7511419057846069 -1.288327932357788 1.0610060691833496 0.751874566078186 -1.3067411184310913 1.0259991884231567 1.5043057203292847 -0.0004180092364549637 1.0629829168319702 0.7492539286613464 1.3010281324386597 1.012197494506836 -0.7498822808265686 1.3044980764389038 1.0098505020141602 -1.497354507446289 9.651728032622486e-05 1.0171756744384766
368 -0.7512361407279968 -1.2877659797668457 1.0610086917877197 0.7519227266311646 -1.307022213935852 1.026394009590149 1.5050287246704102 -0.00024384059361182153 1.062203049659729 0.7500146627426147 1.2998956441879272 1.0119843482971191 -0.7489597201347351 1.3026901483535767 1.010813593864441 -1.4959867000579834 -0.00034319539554417133 1.0180245637893677
369 -0.7514873743057251 -1.2874815464019775 1.0606582164764404 0.7515733242034912 -1.3074712753295898 1.0264548063278198 1.5055298805236816 -0.0004653354990296066 1.0619570016860962 0.7513442039489746 1.2997359037399292 1.0119892358779907 -0.7480876445770264 1.3005996942520142 1.0110342502593994 -1.4955555200576782 -0.0004837761807721108 1.0182931423187256
370 -0.7516476511955261 -1.2875956296920776 1.0607370138168335 0.7511725425720215 -1.3073737621307373 1.0262271165847778 1.5055677890777588 -6.004645547363907e-05 1.0619674921035767 0.7518123388290405 1.298436164855957 1.0123249292373657 -0.7472798228263855 1.2987782955169678 1.0098183155059814 -1.4959150552749634 -0.00026570825139060616 1.018004059791565
371 -0.75165194272995 -1.2879681587219238 1.0612138509750366 0.750571072101593 -1.306735873222351 1.0258938074111938 1.505613923072815 0.0003579270269256085 1.0622118711471558 0.7517297267913818 1.2973716259002686 1.0122933387756348 -0.7478045225143433 1.2975610494613647 1.0083441734313965 -1.4968260526657104 0.00042687836685217917 1.0174199342727661
372 -0.7515507340431213 -1.2885593175888062 1.0606882572174072 0.7500255107879639 -1.3050981760025024 1.0257079601287842 1.5055891275405884 0.0011846874840557575 1.0620309114456177 0.7513497471809387 1.2973132133483887 1.011879324913025 -0.7492671608924866 1.297807216644287 1.0076673030853271 -1.4980902671813965 0.001847334555350244 1.0176198482513428
373 -0.7515418529510498 -1.2895057201385498 1.06023371219635 0.749451220035553 -1.3028608560562134 1.0259844064712524 1.5060116052627563 0.0020285893697291613 1.06125807762146 0.7504835724830627 1.296967625617981 1.0110026597976685 -0.7512649297714233 1.2991070747375488 1.0080293416976929 -1.4989079236984253 0.003032160922884941 1.018350601196289
374 -0.7512320280075073 -1.290448546409607 1.060598611831665 0.7488173842430115 -1.3002665042877197 1.0264396667480469 1.506744384765625 0.0034682678524404764 1.0612787008285522 0.7486763596534729 1.2967851161956787 1.0107533931732178 -0.7528408765792847 1.3023124933242798 1.0095349550247192 -1.4997460842132568 0.004257491789758205 1.019529104232788
375 -0.75053870677948 -1.2909072637557983 1.0609712600708008 0.7479146122932434 -1.2984039783477783 1.0263558626174927 1.5072320699691772 0.0044104186818003654 1.0609276294708252 0.7467053532600403 1.2958570718765259 1.0108740329742432 -0.7532835006713867 1.3059916496276855 1.0101103782653809 -1.4999691247940063 0.004562487360090017 1.019777536392212
376 -0.7499739527702332 -1.2910932302474976 1.0610183477401733 0.747514009475708 -1.2974056005477905 1.0258783102035522 1.5075534582138062 0.00455947732552886 1.0602926015853882 0.74506676197052 1.2942904233932495 1.010809302330017 -0.7526736259460449 1.3089773654937744 1.009407877922058 -1.4999642372131348 0.0038299725856631994 1.0191802978515625
377 -0.7496641874313354 -1.2905694246292114 1.0603898763656616 0.7473576664924622 -1.297258734703064 1.0258426666259766 1.5075342655181885 0.004476975649595261 1.060213327407837 0.7432301044464111 1.2937967777252197 1.0107816457748413 -0.7514136433601379 1.3114800453186035 1.0096781253814697 -1.4995189905166626 0.0023651123046875 1.0180797576904297
378 -0.7497923374176025 -1.2894763946533203 1.0603713989257812 0.7473223805427551 -1.2977186441421509 1.0263761281967163 1.5071043968200684 0.0044767772778868675 1.060135841369629 0.7422562837600708 1.2934715747833252 1.0104900598526 -0.7492441534996033 1.313349962234497 1.0119109153747559 -1.4987770318984985 0.00109101552516222 1.0178817510604858
379 -0.7504466772079468 -1.288332223892212 1.060171127319336 0.7474619746208191 -1.2982983589172363 1.0260727405548096 1.5069071054458618 0.00425981730222702 1.0598784685134888 0.7413893938064575 1.2944421768188477 1.010144829750061 -0.7465301156044006 1.3153351545333862 1.0139968395233154 -1.4981286525726318 -0.0008644527988508344 1.018085241317749
380 -0.7515410780906677 -1.2868648767471313 1.0596816539764404 0.7477618455886841 -1.2988752126693726 1.025128960609436 1.5069200992584229 0.004267677664756775 1.0605543851852417 0.7415885329246521 1.2959785461425781 1.0092860460281372 -0.7437840700149536 1.3169525861740112 1.014933466911316 -1.4976460933685303 -0.002340614562854171 1.0179338455200195
381 -0.7527439594268799 -1.2858797311782837 1.059845209121704 0.7482698559761047 -1.298869013786316 1.0247174501419067 1.5070408582687378 0.0037948095705360174 1.0614341497421265 0.7428179383277893 1.296218752861023 1.0087894201278687 -0.741635799407959 1.3180526494979858 1.0145341157913208 -1.4967018365859985 -0.003513153875246644 1.01657235622406
382 -0.7537604570388794 -1.2857125997543335 1.060593605041504 0.748924970626831 -1.298326015472412 1.0251080989837646 1.5073293447494507 0.0030650668777525425 1.0612883567810059 0.7449111938476562 1.296090841293335 1.0090439319610596 -0.7399634122848511 1.318695068359375 1.0135221481323242 -1.4958751201629639 -0.004149490036070347 1.0158907175064087
383 -0.7542446851730347 -1.2858184576034546 1.0607428550720215 0.7491019368171692 -1.2968477010726929 1.0254733562469482 1.5075511932373047 0.0028930981643497944 1.06110417842865 0.7471593618392944 1.296025276184082 1.0095369815826416 -0.7396492958068848 1.3190585374832153 1.0132397413253784 -1.4953587055206299 -0.0041173589415848255 1.0167455673217773
384 -0.7544272541999817 -1.2857813835144043 1.0607075691223145 0.7495372295379639 -1.2952313423156738 1.0251319408416748 1.5077749490737915 0.002832721685990691 1.0614073276519775 0.7494608759880066 1.2959922552108765 1.009209156036377 -0.7405021786689758 1.3193259239196777 1.014020323753357 -1.4951390027999878 -0.004483475815504789 1.0179253816604614
385 -0.7546023726463318 -1.2858424186706543 1.0608547925949097 0.7499473094940186 -1.293984293937683 1.0247753858566284 1.5081738233566284 0.003922211937606335 1.0618376731872559 0.751132071018219 1.2967764139175415 1.0085564851760864 -0.7414782047271729 1.3190555572509766 1.0142401456832886 -1.4947925806045532 -0.004924330860376358 1.018178105354309
386 -0.7550890445709229 -1.2860344648361206 1.0610666275024414 0.7506676912307739 -1.2938332557678223 1.024996280670166 1.5088307857513428 0.004683752544224262 1.0620274543762207 0.7515622973442078 1.2982507944107056 1.0085831880569458 -0.7421814799308777 1.3187839984893799 1.0135678052902222 -1.4944320917129517 -0.0061630685813724995 1.0174472332000732
387 -0.7558610439300537 -1.2862030267715454 1.0609493255615234 0.7515805959701538 -1.2944849729537964 1.025219440460205 1.5090656280517578 0.0055397311225533485 1.062536358833313 0.7515010237693787 1.2993903160095215 1.008771538734436 -0.7426523566246033 1.319067358970642 1.0130738019943237 -1.4937105178833008 -0.007670951075851917 1.0162099599838257
388 -0.7566335201263428 -1.2863432168960571 1.0603878498077393 0.7527084350585938 -1.2961682081222534 1.0246738195419312 1.509201169013977 0.00583276292309165 1.0625146627426147 0.7514234185218811 1.300032615661621 1.0090135335922241 -0.7431926131248474 1.3196200132369995 1.0127923488616943 -1.4929348230361938 -0.009272254072129726 1.016060709953308
389 -0.7571194171905518 -1.2863885164260864 1.060202717781067 0.7538550496101379 -1.2980010509490967 1.0241366624832153 1.5090707540512085 0.0050003407523036 1.061606526374817 0.7515904307365417 1.30035400390625 1.0095652341842651 -0.7442106008529663 1.3187761306762695 1.0126008987426758 -1.4922699928283691 -0.010878079570829868 1.0174325704574585
390 -0.7571428418159485 -1.2864216566085815 1.0601022243499756 0.7541163563728333 -1.2996094226837158 1.0246386528015137 1.5077112913131714 0.004136723466217518 1.0614089965820312 0.7518803477287292 1.3009495735168457 1.0102194547653198 -0.7452918291091919 1.3169611692428589 1.0124070644378662 -1.491829752922058 -0.012260163202881813 1.0181764364242554
391 -0.7567151188850403 -1.2865829467773438 1.0599530935287476 0.7538532614707947 -1.3004170656204224 1.0250283479690552 1.5059865713119507 0.003113569924607873 1.0617327690124512 0.7521517276763916 1.3011475801467896 1.0104652643203735 -0.7461082935333252 1.3142699003219604 1.0121781826019287 -1.4915399551391602 -0.013125412166118622 1.0180743932724
392 -0.756259024143219 -1.2871959209442139 1.0599651336669922 0.7533447742462158 -1.3008075952529907 1.025101900100708 1.504529356956482 0.0024241709616035223 1.0620301961898804 0.7526872754096985 1.3014070987701416 1.0104809999465942 -0.7459114193916321 1.3120472431182861 1.01173734664917 -1.491673231124878 -0.013430085964500904 1.0178231000900269
393 -0.7561584115028381 -1.288124442100525 1.0598336458206177 0.7528422474861145 -1.3008625507354736 1.0250051021575928 1.5032683610916138 0.002322740852832794 1.0623016357421875 0.7528631687164307 1.3016424179077148 1.010197639465332 -0.744613766670227 1.31050705909729 1.0107842683792114 -1.492331862449646 -0.012856894172728062 1.018319010734558
394 -0.7560319900512695 -1.288988709449768 1.0600665807724 0.7524062395095825 -1.300821304321289 1.0250098705291748 1.50197172164917 0.0022371949162334204 1.0619385242462158 0.753010094165802 1.3018707036972046 1.0096834897994995 -0.7429065108299255 1.3093392848968506 1.0092970132827759 -1.4929437637329102 -0.012265217490494251 1.0188586711883545
395 -0.7554836273193359 -1.2894601821899414 1.0604445934295654 0.7528281807899475 -1.3007440567016602 1.0255385637283325 1.5000042915344238 0.0029604993760585785 1.06217622756958 0.7534369230270386 1.3018101453781128 1.0096917152404785 -0.7410140037536621 1.3088603019714355 1.0083743333816528 -1.4940861463546753 -0.012432767078280449 1.018715262413025
396 -0.7543020248413086 -1.2897982597351074 1.0597351789474487 0.7537505030632019 -1.300216555595398 1.0254101753234863 1.498246192932129 0.0035221539437770844 1.0621932744979858 0.753983736038208 1.3017420768737793 1.0100421905517578 -0.7391406297683716 1.3092952966690063 1.008396863937378 -1.4962366819381714 -0.012647051364183426 1.0180749893188477
397 -0.7524889707565308 -1.2897367477416992 1.0596272945404053 0.7551001906394958 -1.2994962930679321 1.0243784189224243 1.497166395187378 0.004369203466922045 1.0618075132369995 0.7546806335449219 1.3016043901443481 1.0100923776626587 -0.7382637858390808 1.3098540306091309 1.0087124109268188 -1.4981164932250977 -0.013158624991774559 1.0174829959869385
398 -0.7509467005729675 -1.289624571800232 1.0608645677566528 0.7565190196037292 -1.2977818250656128 1.0237228870391846 1.496833324432373 0.004892600234597921 1.061941146850586 0.7547476291656494 1.3018779754638672 1.0094969272613525 -0.737866997718811 1.3101661205291748 1.008805751800537 -1.5003079175949097 -0.014649812132120132 1.0172055959701538
399 -0.7503723502159119 -1.2895417213439941 1.0615260601043701 0.7573917508125305 -1.2961249351501465 1.0237313508987427 1.4970531463623047 0.005650100763887167 1.0625990629196167 0.7546948194503784 1.302398920059204 1.009166955947876 -0.7376620173454285 1.3096295595169067 1.0087323188781738 -1.5021836757659912 -0.01617567427456379 1.0173311233520508
400 -0.7510709762573242 -1.2891650199890137 1.06065833568573 0.7578678131103516 -1.295027256011963 1.0239461660385132 1.4974455833435059 0.006846027914434671 1.0627574920654297 0.7554025053977966 1.3023871183395386 1.0096330642700195 -0.737812340259552 1.307865858078003 1.0088838338851929 -1.5035420656204224 -0.018037302419543266 1.0175997018814087
401 -0.7522212862968445 -1.2890541553497314 1.0601680278778076 0.7578794360160828 -1.2948968410491943 1.0240651369094849 1.4980372190475464 0.007578742224723101 1.0624088048934937 0.7565438747406006 1.302181601524353 1.0104261636734009 -0.7386212348937988 1.3051189184188843 1.0088557004928589 -1.5041077136993408 -0.019375937059521675 1.0182795524597168
402 -0.7530170679092407 -1.2886621952056885 1.0606991052627563 0.7577976584434509 -1.2953919172286987 1.0236847400665283 1.4986891746520996 0.007886898703873158 1.0620111227035522 0.7583082318305969 1.3016948699951172 1.010520100593567 -0.7398643493652344 1.3021823167800903 1.0088478326797485 -1.5038679838180542 -0.020223017781972885 1.0189213752746582
403 -0.7532396912574768 -1.2881885766983032 1.0608469247817993 0.75789475440979 -1.2961806058883667 1.0231208801269531 1.4983646869659424 0.00905873253941536 1.0619755983352661 0.7601704001426697 1.3012351989746094 1.0105708837509155 -0.7410885095596313 1.3002804517745972 1.0089521408081055 -1.5033408403396606 -0.020177368074655533 1.0189846754074097
404 -0.7530753016471863 -1.2878122329711914 1.060334324836731 0.757978081703186 -1.2968870401382446 1.0230451822280884 1.4976857900619507 0.009498792700469494 1.0618419647216797 0.7613623142242432 1.3003379106521606 1.0108164548873901 -0.7419752478599548 1.3000973463058472 1.009724497795105 -1.5029820203781128 -0.019616056233644485 1.0187993049621582
405 -0.7527099251747131 -1.2877172231674194 1.059945821762085 0.7579105496406555 -1.2973307371139526 1.0228314399719238 1.4969302415847778 0.009744358249008656 1.0618444681167603 0.761981725692749 1.2994086742401123 1.011799931526184 -0.7430973649024963 1.3010132312774658 1.0099852085113525 -1.5023984909057617 -0.01834956184029579 1.0188839435577393
406 -0.7523140907287598 -1.2886087894439697 1.0595234632492065 0.7579671740531921 -1.2975519895553589 1.023111343383789 1.496845006942749 0.009778429754078388 1.061984896659851 0.7612172961235046 1.2985665798187256 1.0123367309570312 -0.7442636489868164 1.3023236989974976 1.0095516443252563 -1.5020873546600342 -0.01713423617184162 1.0190984010696411
407 -0.7523449659347534 -1.289940595626831 1.0596426725387573 0.7581610083580017 -1.297437310218811 1.0237631797790527 1.4975003004074097 0.009329292923212051 1.062065601348877 0.7599371075630188 1.2970061302185059 1.0116554498672485 -0.7456668615341187 1.3025901317596436 1.0090932846069336 -1.502119779586792 -0.01661885716021061 1.0187041759490967
408 -0.7526386976242065 -1.2916415929794312 1.059617280960083 0.758111298084259 -1.2971806526184082 1.0238332748413086 1.498077154159546 0.00877928826957941 1.0619401931762695 0.7581984400749207 1.2952889204025269 1.0112121105194092 -0.7470295429229736 1.3022496700286865 1.0094157457351685 -1.5022823810577393 -0.016588738188147545 1.0181338787078857
409 -0.7529400587081909 -1.2934616804122925 1.0593326091766357 0.7578725814819336 -1.296828031539917 1.023658037185669 1.4984441995620728 0.007897719740867615 1.0617278814315796 0.7566756010055542 1.2932430505752563 1.0120751857757568 -0.7478508949279785 1.30172598361969 1.0102843046188354 -1.5025149583816528 -0.016826268285512924 1.0179234743118286
410 -0.7535302639007568 -1.2951639890670776 1.0589174032211304 0.7573595643043518 -1.2966498136520386 1.023901343345642 1.4985723495483398 0.007013723254203796 1.0619487762451172 0.7554205656051636 1.2907077074050903 1.013325572013855 -0.7486334443092346 1.3013755083084106 1.0113893747329712 -1.5028513669967651 -0.017325561493635178 1.0181723833084106
411 -0.7538809180259705 -1.2957735061645508 1.0587676763534546 0.7570370435714722 -1.296946406364441 1.0242208242416382 1.4982094764709473 0.00726416427642107 1.062206745147705 0.754887580871582 1.2884058952331543 1.0137901306152344 -0.748403012752533 1.3011270761489868 1.011379361152649 -1.5030385255813599 -0.017718514427542686 1.018612265586853
412 -0.7538158297538757 -1.2957295179367065 1.0589573383331299 0.7564445734024048 -1.2981386184692383 1.0242018699645996 1.498569369316101 0.007310084067285061 1.0615975856781006 0.7546958923339844 1.286996841430664 1.0130964517593384 -0.7475118637084961 1.3009182214736938 1.0107660293579102 -1.5032762289047241 -0.01812349632382393 1.0186115503311157
413 -0.753441572189331 -1.2955962419509888 1.059173583984375 0.7553755044937134 -1.30003023147583 1.0238709449768066 1.4986021518707275 0.007810418028384447 1.0612163543701172 0.7546043395996094 1.2857967615127563 1.0126638412475586 -0.7466913461685181 1.3010063171386719 1.0102735757827759 -1.5034472942352295 -0.018177002668380737 1.0189660787582397
414 -0.7529004812240601 -1.2956879138946533 1.0587310791015625 0.7544080018997192 -1.3018126487731934 1.0240683555603027 1.4985089302062988 0.008206321857869625 1.0610365867614746 0.7546529769897461 1.2851650714874268 1.0124282836914062 -0.7463929653167725 1.3016818761825562 1.009915828704834 -1.5033738613128662 -0.017694925889372826 1.01945161819458
415 -0.7519830465316772 -1.2962188720703125 1.058966040611267 0.75351482629776 -1.3034460544586182 1.0248676538467407 1.4986826181411743 0.008482668548822403 1.0608906745910645 0.7547245621681213 1.2846845388412476 1.012030005455017 -0.7467727065086365 1.3034757375717163 1.0095654726028442 -1.5029926300048828 -0.017217470332980156 1.0190165042877197
416 -0.750767707824707 -1.2973339557647705 1.0600920915603638 0.7528465390205383 -1.3044462203979492 1.0252318382263184 1.4991707801818848 0.008733462542295456 1.0615051984786987 0.75480717420578 1.2843122482299805 1.0114247798919678 -0.7478528618812561 1.3061670064926147 1.009576439857483 -1.5028283596038818 -0.016496378928422928 1.0186113119125366
417 -0.7500569224357605 -1.3001320362091064 1.0597202777862549 0.7522069215774536 -1.3057414293289185 1.0248327255249023 1.4998939037322998 0.009072795510292053 1.0618212223052979 0.7548023462295532 1.2838729619979858 1.0112559795379639 -0.7493611574172974 1.3085598945617676 1.0100860595703125 -1.502482295036316 -0.01580077037215233 1.019152283668518
418 -0.7499516606330872 -1.3025151491165161 1.059105634689331 0.751824140548706 -1.3069425821304321 1.0244755744934082 1.5007108449935913 0.00904096756130457 1.061533808708191 0.7547991871833801 1.2831741571426392 1.011364221572876 -0.7504476308822632 1.3099780082702637 1.0099174976348877 -1.50212824344635 -0.015223382972180843 1.019199252128601
419 -0.7504725456237793 -1.3045529127120972 1.059964656829834 0.7512236833572388 -1.3082088232040405 1.0246655941009521 1.5015864372253418 0.008850759826600552 1.061297059059143 0.7546305656433105 1.282131552696228 1.0112882852554321 -0.7497287392616272 1.3118778467178345 1.0087909698486328 -1.5021169185638428 -0.014891859143972397 1.018057107925415
420 -0.7507362365722656 -1.3055768013000488 1.0609171390533447 0.7507059574127197 -1.3090530633926392 1.0250568389892578 1.501907229423523 0.00919854361563921 1.061315655708313 0.7538146376609802 1.2817912101745605 1.0113352537155151 -0.7479042410850525 1.313651442527771 1.0087372064590454 -1.5022413730621338 -0.014532187953591347 1.01763916015625
421 -0.7511218190193176 -1.305553674697876 1.0609440803527832 0.7503025531768799 -1.3093050718307495 1.025325894355774 1.5017751455307007 0.009672146290540695 1.0612972974777222 0.7522286772727966 1.2816282510757446 1.0120905637741089 -0.745860755443573 1.315374493598938 1.0096381902694702 -1.502265453338623 -0.014473812654614449 1.0187681913375854
422 -0.751969575881958 -1.304801344871521 1.060881495475769 0.7505636215209961 -1.3090014457702637 1.025182843208313 1.5014344453811646 0.009144150651991367 1.0611003637313843 0.7508472800254822 1.2815138101577759 1.0123016834259033 -0.7441506385803223 1.3172863721847534 1.0101155042648315 -1.5025300979614258 -0.014058388769626617 1.019989252090454
423 -0.7528665661811829 -1.304059386253357 1.0605175495147705 0.7511141896247864 -1.3076120615005493 1.0250952243804932 1.501134991645813 0.009126669727265835 1.0609815120697021 0.7496131062507629 1.2805885076522827 1.0120457410812378 -0.7436658143997192 1.3189269304275513 1.0086814165115356 -1.5034364461898804 -0.013070459477603436 1.0203148126602173
424 -0.7535098195075989 -1.3032989501953125 1.0601428747177124 0.7519150376319885 -1.3058515787124634 1.0251766443252563 1.5008320808410645 0.008898498490452766 1.0610921382904053 0.7486048936843872 1.279478669166565 1.012343168258667 -0.7447896003723145 1.320367455482483 1.0062239170074463 -1.5046998262405396 -0.011239704675972462 1.0201185941696167
425 -0.753479540348053 -1.303014874458313 1.0596853494644165 0.752712607383728 -1.304513931274414 1.0253207683563232 1.5009913444519043 0.008577951230108738 1.0611310005187988 0.7480912208557129 1.278922200202942 1.0127263069152832 -0.7464689016342163 1.322129487991333 1.0042442083358765 -1.506284475326538 -0.010055805556476116 1.0197670459747314
426 -0.7527878880500793 -1.303439974784851 1.0597463846206665 0.7537561058998108 -1.3036894798278809 1.0260087251663208 1.5014240741729736 0.008143972605466843 1.0608735084533691 0.7484872341156006 1.2789621353149414 1.012406349182129 -0.7481997609138489 1.3247414827346802 1.0041393041610718 -1.5074867010116577 -0.009395524859428406 1.0196843147277832
427 -0.7517932653427124 -1.3038125038146973 1.0596870183944702 0.7546699047088623 -1.3031489849090576 1.026586651802063 1.5018500089645386 0.00786762684583664 1.0615603923797607 0.7493536472320557 1.2793430089950562 1.0122839212417603 -0.7484740614891052 1.326755404472351 1.005327582359314 -1.508338451385498 -0.00944400206208229 1.019190788269043
428 -0.7508987784385681 -1.3037219047546387 1.0592068433761597 0.7555592656135559 -1.302495002746582 1.0265734195709229 1.502103567123413 0.007830173708498478 1.0619062185287476 0.7504631280899048 1.2796602249145508 1.0121172666549683 -0.7480125427246094 1.3274179697036743 1.006545066833496 -1.5089210271835327 -0.01014695968478918 1.0179760456085205
429 -0.7502390146255493 -1.3026965856552124 1.0584872961044312 0.7556895613670349 -1.3023345470428467 1.026106595993042 1.502076506614685 0.008376467041671276 1.062077283859253 0.7515897154808044 1.2803080081939697 1.0120949745178223 -0.7467243671417236 1.326961874961853 1.0064865350723267 -1.5096925497055054 -0.011465411633253098 1.017063856124878
430 -0.7496559619903564 -1.301885724067688 1.0583090782165527 0.7549512982368469 -1.3021564483642578 1.0256625413894653 1.5018751621246338 0.008937163278460503 1.06196129322052 0.7522661685943604 1.2809563875198364 1.0121406316757202 -0.7451689839363098 1.326064109802246 1.0062007904052734 -1.5101757049560547 -0.012986660934984684 1.0172187089920044
431 -0.7487781643867493 -1.3018825054168701 1.0588520765304565 0.7539005875587463 -1.3022682666778564 1.0256283283233643 1.5016802549362183 0.00942587573081255 1.0612781047821045 0.7523829340934753 1.2820351123809814 1.012169599533081 -0.743797779083252 1.324980616569519 1.0064833164215088 -1.5106909275054932 -0.014357608743011951 1.017390251159668
432 -0.7474378347396851 -1.3029046058654785 1.0591806173324585 0.7530913352966309 -1.301979899406433 1.0258393287658691 1.50192391872406 0.009850893169641495 1.061468482017517 0.7521344423294067 1.283957839012146 1.0117895603179932 -0.7428004145622253 1.3234318494796753 1.006688117980957 -1.510392427444458 -0.014826352708041668 1.0171083211898804
433 -0.7467411160469055 -1.3044215440750122 1.0587823390960693 0.7530839443206787 -1.3010993003845215 1.0260156393051147 1.5026755332946777 0.009864210151135921 1.0616766214370728 0.7513628602027893 1.284562587738037 1.0115262269973755 -0.7421601414680481 1.3224865198135376 1.0059740543365479 -1.5097196102142334 -0.01469538826495409 1.0169415473937988
434 -0.7470924258232117 -1.3055363893508911 1.05839204788208 0.7537703514099121 -1.3000874519348145 1.0265815258026123 1.5034890174865723 0.009682071395218372 1.0619057416915894 0.7503218054771423 1.2865394353866577 1.0118244886398315 -0.7421379089355469 1.3228073120117188 1.0051926374435425 -1.509049415588379 -0.01422165334224701 1.0178085565567017
435 -0.7484472990036011 -1.3060534000396729 1.0588765144348145 0.7551115155220032 -1.2989332675933838 1.0264363288879395 1.5044875144958496 0.00905544962733984 1.062233328819275 0.7490932941436768 1.2885968685150146 1.0126404762268066 -0.7424947023391724 1.3236860036849976 1.005274772644043 -1.5083128213882446 -0.0134666059166193 1.0184842348098755
436 -0.7492953538894653 -1.3073716163635254 1.0593732595443726 0.7564994692802429 -1.2981536388397217 1.0257558822631836 1.5047961473464966 0.009161552414298058 1.0626533031463623 0.7482836842536926 1.2909835577011108 1.0122395753860474 -0.7436027526855469 1.3246028423309326 1.0060062408447266 -1.5081120729446411 -0.012399728409945965 1.0184253454208374
437 -0.7500887513160706 -1.3087660074234009 1.0590810775756836 0.7578371167182922 -1.2975068092346191 1.0253711938858032 1.5048940181732178 0.00825546495616436 1.062193512916565 0.7476632595062256 1.2934130430221558 1.0108160972595215 -0.7453957200050354 1.3245872259140015 1.0072311162948608 -1.5080149173736572 -0.011512945406138897 1.0186492204666138
438 -0.7503100633621216 -1.3096163272857666 1.0588269233703613 0.7589761018753052 -1.2965744733810425 1.0254549980163574 1.5049961805343628 0.007700032088905573 1.0620375871658325 0.7468248009681702 1.2963179349899292 1.0088013410568237 -0.7482002973556519 1.323843240737915 1.0079455375671387 -1.5075029134750366 -0.011166488751769066 1.0192943811416626
439 -0.7503666877746582 -1.309868574142456 1.0587546825408936 0.7594897747039795 -1.2956006526947021 1.025330662727356 1.5047388076782227 0.0077956560999155045 1.0626897811889648 0.7464804649353027 1.2985484600067139 1.0086450576782227 -0.750347912311554 1.323141098022461 1.0076167583465576 -1.5071570873260498 -0.01126176118850708 1.0194571018218994
440 -0.7500662207603455 -1.3096147775650024 1.0591061115264893 0.7599135041236877 -1.2947421073913574 1.0254873037338257 1.5049220323562622 0.007695441599935293 1.0624343156814575 0.7474645972251892 1.3014299869537354 1.0095396041870117 -0.7517563700675964 1.3225319385528564 1.0073782205581665 -1.5070412158966064 -0.01163497380912304 1.0191558599472046
441 -0.7497481107711792 -1.3089548349380493 1.059022307395935 0.7599567770957947 -1.293832540512085 1.0259716510772705 1.504601001739502 0.007961227558553219 1.062601089477539 0.7493222951889038 1.3041223287582397 1.0105072259902954 -0.7520681619644165 1.3217048645019531 1.006267786026001 -1.5067483186721802 -0.01217674557119608 1.0189907550811768
442 -0.7496764063835144 -1.3079735040664673 1.0584876537322998 0.7600951790809631 -1.292372703552246 1.026248812675476 1.504045009613037 0.008850679732859135 1.0629698038101196 0.7517195343971252 1.3065921068191528 1.0105394124984741 -0.7518855929374695 1.3211045265197754 1.004899263381958 -1.506709337234497 -0.013013937510550022 1.01912522315979
443 -0.7502629160881042 -1.3070744276046753 1.0585187673568726 0.7603585124015808 -1.2904194593429565 1.0259753465652466 1.5033868551254272 0.00894231628626585 1.0627278089523315 0.7537572383880615 1.3087671995162964 1.0101819038391113 -0.7510170936584473 1.3211729526519775 1.0046874284744263 -1.5065401792526245 -0.013891639187932014 1.0191198587417603
444 -0.7516112327575684 -1.305741786956787 1.0589735507965088 0.7603238224983215 -1.2886238098144531 1.025485873222351 1.502606987953186 0.009343444369733334 1.0623929500579834 0.7555829882621765 1.3091570138931274 1.0098016262054443 -0.7500642538070679 1.3214596509933472 1.0058735609054565 -1.5063594579696655 -0.014997672289609909 1.0187287330627441
445 -0.7532846331596375 -1.3044034242630005 1.0591542720794678 0.759871780872345 -1.2868173122406006 1.0254571437835693 1.5022660493850708 0.008959288708865643 1.062416434288025 0.7560473084449768 1.3090059757232666 1.0099785327911377 -0.7494580149650574 1.3221455812454224 1.0076709985733032 -1.5056182146072388 -0.01588962785899639 1.0176448822021484
446 -0.7550739645957947 -1.3029602766036987 1.0586111545562744 0.7591565847396851 -1.2860244512557983 1.0252007246017456 1.5025641918182373 0.007540189661085606 1.0618298053741455 0.756273627281189 1.3078185319900513 1.0101901292800903 -0.7491836547851562 1.321367859840393 1.0085164308547974 -1.5045251846313477 -0.016114402562379837 1.0172934532165527
447 -0.7565378546714783 -1.301193356513977 1.0582830905914307 0.7582761645317078 -1.2859102487564087 1.0244555473327637 1.5024075508117676 0.006867025978863239 1.061909794807434 0.756102979183197 1.3062247037887573 1.0097249746322632 -0.749121367931366 1.3198293447494507 1.008915662765503 -1.5032238960266113 -0.015556403435766697 1.0178757905960083
448 -0.7578338384628296 -1.299423098564148 1.0586475133895874 0.757184624671936 -1.2865612506866455 1.0244505405426025 1.5029603242874146 0.006093366537243128 1.0620473623275757 0.754247784614563 1.3049137592315674 1.0094540119171143 -0.7488467693328857 1.3183348178863525 1.0087531805038452 -1.5023729801177979 -0.014365035109221935 1.0182397365570068
449 -0.7587684392929077 -1.2985581159591675 1.0591130256652832 0.7562790513038635 -1.2873735427856445 1.0246480703353882 1.5036815404891968 0.005496878642588854 1.0617306232452393 0.7518371939659119 1.3047704696655273 1.009566068649292 -0.7488070130348206 1.3170452117919922 1.009296178817749 -1.5012515783309937 -0.013358834199607372 1.0178582668304443
450 -0.7594460844993591 -1.2981743812561035 1.059371829032898 0.7553127408027649 -1.2885860204696655 1.024251937866211 1.504219889640808 0.005218276288360357 1.0617055892944336 0.749663770198822 1.3042865991592407 1.0095479488372803 -0.7488469481468201 1.3156416416168213 1.0097938776016235 -1.5001976490020752 -0.01234462484717369 1.0170860290527344
451 -0.7603736519813538 -1.2983691692352295 1.0594896078109741 0.7544601559638977 -1.2896634340286255 1.0243232250213623 1.5046480894088745 0.00484858825802803 1.0620898008346558 0.7479330897331238 1.3040045499801636 1.0102839469909668 -0.7490568161010742 1.3137704133987427 1.010017991065979 -1.4996874332427979 -0.011612039059400558 1.0171021223068237
452 -0.7614462375640869 -1.2993781566619873 1.060187578201294 0.7539948225021362 -1.290311336517334 1.0246375799179077 1.5047671794891357 0.004781227558851242 1.0620205402374268 0.7465648055076599 1.3042999505996704 1.0113192796707153 -0.7497369647026062 1.3118388652801514 1.0099231004714966 -1.4994912147521973 -0.011207791976630688 1.0179362297058105
453 -0.7616312503814697 -1.3009448051452637 1.0607612133026123 0.7532817125320435 -1.290612816810608 1.0249338150024414 1.5051519870758057 0.004543893970549107 1.0614497661590576 0.7458856701850891 1.3051050901412964 1.0112236738204956 -0.7501691579818726 1.3098989725112915 1.0094122886657715 -1.4997533559799194 -0.01062569860368967 1.0183420181274414
454 -0.7614450454711914 -1.3026398420333862 1.0603312253952026 0.7526935935020447 -1.291003704071045 1.0250641107559204 1.505598545074463 0.004744012374430895 1.061793327331543 0.745955765247345 1.3052679300308228 1.0102710723876953 -0.7509470582008362 1.3077529668807983 1.0094377994537354 -1.4998881816864014 -0.009320295415818691 1.0177804231643677
455 -0.7609346508979797 -1.3040134906768799 1.0599745512008667 0.7523559927940369 -1.2914628982543945 1.0247584581375122 1.5058475732803345 0.005239588674157858 1.0622590780258179 0.7460811138153076 1.3055860996246338 1.0097883939743042 -0.752142071723938 1.3057539463043213 1.0096116065979004 -1.5002638101577759 -0.006978429853916168 1.0164674520492554
456 -0.7601999640464783 -1.3044629096984863 1.0601848363876343 0.7525137066841125 -1.291712999343872 1.024509310722351 1.5059200525283813 0.005061506759375334 1.0616179704666138 0.7465150356292725 1.305753469467163 1.0098726749420166 -0.7536633014678955 1.3034112453460693 1.0093976259231567 -1.5002020597457886 -0.004491834901273251 1.0158361196517944
457 -0.7590913772583008 -1.3041150569915771 1.0604519844055176 0.7529060244560242 -1.2921828031539917 1.0246635675430298 1.506003975868225 0.004521174822002649 1.0615663528442383 0.7469549179077148 1.3054509162902832 1.009782075881958 -0.7550238370895386 1.3001735210418701 1.008841872215271 -1.4997261762619019 -0.002432882785797119 1.0163254737854004
458 -0.7579979300498962 -1.303626298904419 1.0597529411315918 0.7530280351638794 -1.2933725118637085 1.0249338150024414 1.5056463479995728 0.004119439981877804 1.0624608993530273 0.7470301985740662 1.3051837682724 1.0093926191329956 -0.7559030652046204 1.2975971698760986 1.008259892463684 -1.498868703842163 -0.0008775522583164275 1.017503023147583
459 -0.7565504908561707 -1.3034768104553223 1.059127926826477 0.7525731921195984 -1.2950589656829834 1.0250775814056396 1.504834532737732 0.0033444776199758053 1.0627244710922241 0.7460248470306396 1.3051968812942505 1.0088496208190918 -0.7563149333000183 1.295640468597412 1.0079460144042969 -1.4975943565368652 0.0003030264051631093 1.0174628496170044
460 -0.7554972171783447 -1.303894281387329 1.0594981908798218 0.7519122362136841 -1.2964327335357666 1.0247957706451416 1.5037436485290527 0.0027614005375653505 1.0627391338348389 0.7447745203971863 1.3050179481506348 1.0084580183029175 -0.7565577626228333 1.2937039136886597 1.0078712701797485 -1.4967925548553467 0.0002311917342012748 1.0164824724197388
461 -0.7547100782394409 -1.305390477180481 1.0594761371612549 0.7506848573684692 -1.297676920890808 1.0247340202331543 1.5030226707458496 0.0019217386143282056 1.0624929666519165 0.7432758212089539 1.304492473602295 1.00829017162323 -0.7561936378479004 1.2928664684295654 1.0086019039154053 -1.4959652423858643 -0.00022632836771663278 1.0158766508102417
462 -0.7545880079269409 -1.306844711303711 1.0592718124389648 0.7494357228279114 -1.298604965209961 1.0255097150802612 1.5022730827331543 0.0011369597632437944 1.062426209449768 0.7425944209098816 1.3051780462265015 1.0081846714019775 -0.7555091977119446 1.2921712398529053 1.0091869831085205 -1.4955819845199585 -0.0005402563838288188 1.0163856744766235
463 -0.7546762228012085 -1.3082106113433838 1.0589332580566406 0.7486990094184875 -1.2992725372314453 1.0262579917907715 1.5010720491409302 0.0006557614542543888 1.062741994857788 0.742544412612915 1.3064292669296265 1.0075535774230957 -0.7545865774154663 1.2920178174972534 1.0089043378829956 -1.4956300258636475 -0.0009270833688788116 1.0164179801940918
464 -0.7550846934318542 -1.3089561462402344 1.058875560760498 0.7486249208450317 -1.2994518280029297 1.026530385017395 1.500501275062561 -0.00038056212360970676 1.0627466440200806 0.7427671551704407 1.307373285293579 1.0075563192367554 -0.7536018490791321 1.2920973300933838 1.0083789825439453 -1.495964527130127 -0.0017835238249972463 1.015716314315796
465 -0.7554092407226562 -1.3092842102050781 1.0594892501831055 0.7495443820953369 -1.2994428873062134 1.0266588926315308 1.500117540359497 -0.0010924640810117126 1.062585473060608 0.7432332634925842 1.3077956438064575 1.0079216957092285 -0.7531968951225281 1.2922602891921997 1.0089243650436401 -1.496853232383728 -0.0028710246551781893 1.015840768814087
466 -0.7557128667831421 -1.3092111349105835 1.0594955682754517 0.7507143020629883 -1.2991899251937866 1.026755690574646 1.5004489421844482 -0.0024583383928984404 1.0620286464691162 0.74369215965271 1.3078302145004272 1.0082908868789673 -0.7532240152359009 1.2920506000518799 1.0100041627883911 -1.4979281425476074 -0.0045074657537043095 1.017203688621521
467 -0.7561330199241638 -1.3089346885681152 1.0592994689941406 0.7515392303466797 -1.2984565496444702 1.0267605781555176 1.500658631324768 -0.00294835795648396 1.061794638633728 0.744256317615509 1.3081706762313843 1.0087989568710327 -0.7533437609672546 1.29137122631073 1.0107710361480713 -1.499189019203186 -0.006672548595815897 1.0171853303909302
468 -0.7564030885696411 -1.3086422681808472 1.0597230195999146 0.7516427636146545 -1.297691822052002 1.0272800922393799 1.5008846521377563 -0.0034336643293499947 1.0619968175888062 0.7443147301673889 1.3089295625686646 1.00916588306427 -0.7531996369361877 1.2906855344772339 1.0113325119018555 -1.5000735521316528 -0.008465436287224293 1.0161147117614746
469 -0.7560872435569763 -1.3088099956512451 1.0601832866668701 0.7513218522071838 -1.2970232963562012 1.0275274515151978 1.5011622905731201 -0.0031517313327640295 1.0624630451202393 0.7441624999046326 1.3095264434814453 1.009653925895691 -0.7528015375137329 1.2906780242919922 1.0118552446365356 -1.5005067586898804 -0.009782063774764538 1.0154508352279663
470 -0.755412220954895 -1.3093626499176025 1.0601806640625 0.7508750557899475 -1.2968344688415527 1.0273452997207642 1.5012630224227905 -0.0023632992524653673 1.0618501901626587 0.7435875535011292 1.3094393014907837 1.0093852281570435 -0.7524049878120422 1.291455626487732 1.011733889579773 -1.5003244876861572 -0.009673609398305416 1.0168670415878296
471 -0.7545350790023804 -1.3102818727493286 1.0595316886901855 0.7506653070449829 -1.2965681552886963 1.0272297859191895 1.5010545253753662 -0.0019021191401407123 1.0615699291229248 0.7434051036834717 1.3094043731689453 1.0087283849716187 -0.7517438530921936 1.2925357818603516 1.0110900402069092 -1.4993928670883179 -0.008671783842146397 1.017896056175232
472 -0.7539883852005005 -1.3112913370132446 1.0592916011810303 0.7509161233901978 -1.2964297533035278 1.0268970727920532 1.5010854005813599 -0.0022780904546380043 1.0620431900024414 0.7431252002716064 1.3096551895141602 1.0082557201385498 -0.7511652112007141 1.2941380739212036 1.0105845928192139 -1.4983470439910889 -0.0072058262303471565 1.0176405906677246
473 -0.7538262009620667 -1.311629295349121 1.0592151880264282 0.7515164613723755 -1.2964692115783691 1.0265578031539917 1.5008453130722046 -0.002426986349746585 1.0626662969589233 0.7431502938270569 1.309660792350769 1.007806420326233 -0.7510788440704346 1.2956633567810059 1.0112675428390503 -1.4973701238632202 -0.006115581840276718 1.017632007598877
474 -0.7541435956954956 -1.3113144636154175 1.0590977668762207 0.7522419691085815 -1.2968037128448486 1.0267976522445679 1.5007915496826172 -0.0027667374815791845 1.062852382659912 0.7435062527656555 1.3096755743026733 1.0077849626541138 -0.7513130903244019 1.2971107959747314 1.0124157667160034 -1.4968774318695068 -0.005780969280749559 1.0183106660842896
475 -0.7548344731330872 -1.3106790781021118 1.058860182762146 0.7529890537261963 -1.2977079153060913 1.0273178815841675 1.500844955444336 -0.002896600868552923 1.0632174015045166 0.7435168623924255 1.3104175329208374 1.0082926750183105 -0.751562774181366 1.2982531785964966 1.0122801065444946 -1.4965914487838745 -0.005838876124471426 1.0187466144561768
476 -0.7553972601890564 -1.309673547744751 1.059327244758606 0.7538564801216125 -1.2997926473617554 1.0270519256591797 1.5015394687652588 -0.0031252088956534863 1.0626732110977173 0.7427345514297485 1.3120262622833252 1.007896900177002 -0.7523694038391113 1.2986632585525513 1.010738492012024 -1.49688720703125 -0.00558177474886179 1.0186227560043335
477 -0.7553430199623108 -1.3090848922729492 1.0596529245376587 0.7536022067070007 -1.301963448524475 1.0260413885116577 1.5017043352127075 -0.0027810768224298954 1.062011957168579 0.7419382333755493 1.3130502700805664 1.0069797039031982 -0.7530195713043213 1.2981001138687134 1.009998083114624 -1.49772047996521 -0.004866140894591808 1.018797755241394
478 -0.7549538612365723 -1.3085112571716309 1.0591957569122314 0.7527559399604797 -1.3054577112197876 1.0252341032028198 1.5014944076538086 -0.0021184468641877174 1.06192946434021 0.7413818836212158 1.3138998746871948 1.0059114694595337 -0.7537352442741394 1.2964071035385132 1.0106961727142334 -1.4991743564605713 -0.0031182460952550173 1.018809199333191
479 -0.7543262839317322 -1.30791437625885 1.0589277744293213 0.75155109167099 -1.308364748954773 1.024829387664795 1.500951886177063 -0.0009603615617379546 1.0629432201385498 0.7409648895263672 1.3136823177337646 1.00544011592865 -0.7541618943214417 1.2943906784057617 1.0117076635360718 -1.5002875328063965 -0.0012380846310406923 1.018018364906311
480 -0.7536278367042542 -1.307114601135254 1.0595786571502686 0.7502944469451904 -1.3102611303329468 1.0249489545822144 1.5002104043960571 -0.00047256320249289274 1.0631916522979736 0.740452766418457 1.3133037090301514 1.005299687385559 -0.7540082335472107 1.2929117679595947 1.0117329359054565 -1.501003623008728 -0.00042583810864016414 1.017348289489746
481 -0.7534210085868835 -1.3062849044799805 1.0602209568023682 0.7493707537651062 -1.310484766960144 1.0251997709274292 1.4993135929107666 -0.0003464565088506788 1.0624443292617798 0.7402491569519043 1.3125437498092651 1.0052666664123535 -0.7532337307929993 1.2918413877487183 1.0106573104858398 -1.5017794370651245 -0.001090740435756743 1.0174167156219482
482 -0.7533687949180603 -1.3058303594589233 1.0596128702163696 0.7486117482185364 -1.309746503829956 1.0247421264648438 1.4993410110473633 -0.0012530488893389702 1.06183922290802 0.740526556968689 1.3114922046661377 1.0057682991027832 -0.7524232864379883 1.2906767129898071 1.0093404054641724 -1.5022965669631958 -0.002844718052074313 1.0181008577346802
483 -0.7533011436462402 -1.3051607608795166 1.0592559576034546 0.7481999397277832 -1.3084946870803833 1.024408221244812 1.499311923980713 -0.0017337569734081626 1.0617634057998657 0.7419536113739014 1.31017005443573 1.00718355178833 -0.7518254518508911 1.289962649345398 1.0087610483169556 -1.5026850700378418 -0.004430609289556742 1.0186816453933716
484 -0.7531508803367615 -1.304443120956421 1.0593513250350952 0.7481234669685364 -1.307497501373291 1.0249745845794678 1.499592900276184 -0.0020245255436748266 1.0620840787887573 0.7444134950637817 1.3088574409484863 1.0090571641921997 -0.7517209649085999 1.2892965078353882 1.0085346698760986 -1.5027580261230469 -0.004988730885088444 1.018660306930542
485 -0.7526925206184387 -1.3037916421890259 1.0592914819717407 0.7478229999542236 -1.3068561553955078 1.0255005359649658 1.5006928443908691 -0.0021333235781639814 1.0619779825210571 0.747229278087616 1.3078129291534424 1.0107157230377197 -0.7515023350715637 1.2883713245391846 1.0079867839813232 -1.502762794494629 -0.0047067818231880665 1.0185306072235107
486 -0.7520623803138733 -1.3032442331314087 1.059383511543274 0.7470169067382812 -1.306166172027588 1.0253424644470215 1.5018821954727173 -0.0019002953777089715 1.0616823434829712 0.7502112984657288 1.3067289590835571 1.01112961769104 -0.7516050338745117 1.287599802017212 1.0071661472320557 -1.5031781196594238 -0.0037255235947668552 1.018441081047058
487 -0.7517535090446472 -1.302499771118164 1.0594594478607178 0.7459878921508789 -1.3060117959976196 1.024917721748352 1.503238320350647 -0.0014352212892845273 1.061883807182312 0.7526694536209106 1.3058581352233887 1.011130928993225 -0.7518591284751892 1.2870581150054932 1.006471872329712 -1.5041515827178955 -0.0021928187925368547 1.0177183151245117
488 -0.7515401244163513 -1.3014909029006958 1.059669017791748 0.7452592849731445 -1.305812954902649 1.0244255065917969 1.5041462182998657 -0.0017134561203420162 1.0623524188995361 0.7545623183250427 1.3056310415267944 1.0111308097839355 -0.7523605227470398 1.286373257637024 1.0059577226638794 -1.5045745372772217 -0.0011479344684630632 1.0166866779327393
489 -0.7515524625778198 -1.3004724979400635 1.0598464012145996 0.7449345588684082 -1.305610179901123 1.0244075059890747 1.5044631958007812 -0.0015147124649956822 1.063035011291504 0.7553975582122803 1.3046921491622925 1.010459065437317 -0.7527257800102234 1.2857732772827148 1.005466341972351 -1.504564642906189 -0.0005100651760585606 1.0167816877365112
490 -0.7513760328292847 -1.2993744611740112 1.0594996213912964 0.7448435425758362 -1.3056796789169312 1.0244442224502563 1.5042424201965332 -0.0013427939265966415 1.0635324716567993 0.7550522089004517 1.303421974182129 1.010128140449524 -0.7529906034469604 1.2859420776367188 1.0055673122406006 -1.5047767162322998 -0.0003392794751562178 1.0178552865982056
491 -0.751345694065094 -1.2987040281295776 1.0596435070037842 0.7448834776878357 -1.3060040473937988 1.0243405103683472 1.5041018724441528 -0.0012331188190728426 1.063599705696106 0.7536278963088989 1.3023631572723389 1.0103389024734497 -0.7531401515007019 1.2872587442398071 1.0067371129989624 -1.5050727128982544 -0.00022681670088786632 1.0181761980056763
492 -0.7510868906974792 -1.298398494720459 1.0600486993789673 0.7449107766151428 -1.3064565658569336 1.0246057510375977 1.503779649734497 -0.0008192244567908347 1.0639970302581787 0.7521191835403442 1.3016588687896729 1.0106682777404785 -0.7532286643981934 1.2894020080566406 1.008139729499817 -1.5047224760055542 -0.0003177133039571345 1.0172632932662964
493 -0.750312089920044 -1.2984906435012817 1.060063362121582 0.7447248101234436 -1.3071268796920776 1.0254108905792236 1.5041178464889526 -0.00045132494415156543 1.0640088319778442 0.7518123984336853 1.3015995025634766 1.0108031034469604 -0.7530530691146851 1.29182767868042 1.0089222192764282 -1.504309058189392 -0.0004968736320734024 1.016931414604187
494 -0.7494741082191467 -1.2989712953567505 1.0595670938491821 0.7442465424537659 -1.3074625730514526 1.0261998176574707 1.5047086477279663 -6.492306420113891e-05 1.0631815195083618 0.7520484328269958 1.3022702932357788 1.0106713771820068 -0.7522021532058716 1.293451189994812 1.0092406272888184 -1.5038535594940186 -0.0007587889558635652 1.0180069208145142
495 -0.7485783696174622 -1.299861192703247 1.0595098733901978 0.7437307238578796 -1.307792067527771 1.0264947414398193 1.505261778831482 -0.00014609299250878394 1.062477469444275 0.7529308795928955 1.302963137626648 1.0096690654754639 -0.7511200308799744 1.2941449880599976 1.0091866254806519 -1.5029650926589966 -0.0002400010998826474 1.0185908079147339
496 -0.7480142712593079 -1.3007464408874512 1.0593591928482056 0.7433160543441772 -1.3079348802566528 1.0262171030044556 1.505312442779541 -0.0004385406500659883 1.0618278980255127 0.7536883354187012 1.3032692670822144 1.0086040496826172 -0.7494267225265503 1.2942403554916382 1.0086135864257812 -1.5009101629257202 0.0007187293958850205 1.0180171728134155
497 -0.7479047179222107 -1.3011915683746338 1.0596989393234253 0.7434301972389221 -1.3081892728805542 1.025982141494751 1.5046876668930054 -0.0003939522721339017 1.0606040954589844 0.7537387609481812 1.3030928373336792 1.0087262392044067 -0.7475259900093079 1.2939149141311646 1.0088856220245361 -1.4992393255233765 0.0019304542802274227 1.0176564455032349
498 -0.7485848665237427 -1.3014357089996338 1.0604723691940308 0.7443728446960449 -1.308587908744812 1.025981068611145 1.5040004253387451 -0.0007451174897141755 1.0598857402801514 0.7528768181800842 1.3021512031555176 1.0096015930175781 -0.74593186378479 1.2935261726379395 1.010136365890503 -1.497536540031433 0.003357782494276762 1.0188902616500854
499 -0.7497620582580566 -1.3017923831939697 1.0608561038970947 0.7455130219459534 -1.3084324598312378 1.0263274908065796 1.503653645515442 -0.0009272582246921957 1.060274600982666 0.7519496083259583 1.301975131034851 1.0099018812179565 -0.7445525527000427 1.293540596961975 1.0108627080917358 -1.495872139930725 0.004594595171511173 1.0198523998260498


==> plot_data/DemoRealSetpoints.csv <==
0 0.7499985323144179 1.2990263254498304 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
1 0.7499973908858957 1.2990250597734845 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
2 0.7499963565045756 1.299023947945034 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
3 0.7499954405554412 1.299022992555932 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
4 0.7499946495812619 1.2990221905537258 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
5 0.7499939815498567 1.299021533247147 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
6 0.7499934302504262 1.2990210074044988 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
7 0.7499929868947016 1.2990205996408264 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
8 0.749992639449823 1.299020293247027 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
9 0.7499923768200868 1.2990200742640121 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
10 0.7499921856123324 1.2990199265152838 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
11 0.7499920550853175 1.299019837711792 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
12 0.7499919730218267 1.2990197942411759 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
13 0.7499919303835838 1.2990197864275925 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
14 0.7499919172962832 1.2990198039284664 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
15 0.7499919268929172 1.2990198398078567 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
16 0.7499919519248108 1.2990198869023075 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
17 0.7499919876358864 1.2990199406955603 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
18 0.7499920291811334 1.2990199967068574 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
19 0.7499920735857146 1.2990200523297013 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
20 0.7499921179523248 1.2990201051263728 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
21 0.7499921606626109 1.2990201538624668 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
22 0.7499922002523395 1.2990201975186164 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
23 0.7499922360448523 1.2990202357561402 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
24 0.7499922675361335 1.299020268445373 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
25 0.74999229464021 1.2990202957664525 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
26 0.7499923174291289 1.299020318075871 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
27 0.7499923361396678 1.2990203358011747 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
28 0.7499923511366355 1.2990203495042019 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
29 0.7499923627931201 1.2990203596822705 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
30 0.749992371576404 1.2990203669259215 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
31 0.7499923778786087 1.2990203716989863 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
32 0.7499923821549658 1.2990203745237685 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
33 0.7499923847522734 1.2990203757810395 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
34 0.7499923860551881 1.2990203758835173 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
35 0.7499923863377382 1.2990203751145644 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
36 0.7499923858529969 1.2990203737296746 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.4673287239052655 0.006493406326037696 0.9999389115626331 -0.7244900865708372 -1.2738012838119637 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
37 0.7499923848133745 1.2990203719368147 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.3944253454207074 0.020583818412466735 0.9999389132293721 -0.6779640085044889 -1.2184848577328788 0.999938962981048 0.7393984013187178 -1.2863525586913587 0.999938962981048 1.4824496190272731 0.0046951709545172485 0.999938962981048
38 0.7392541485875844 1.2850628765329226 0.9999389629837541 -0.7443938515376243 1.2798474074526196 0.999938962981048 -1.2790834979971124 0.04287653234139288 0.999938915866352 -0.6043726920377174 -1.1309677419354796 0.999938962981048 0.7133822238566363 -1.2578358502306148 0.999938962981048 1.4416823836990464 0.014866990162867105 0.999938962981048
39 0.7182429968191137 1.2577527071527603 0.999938962989049 -0.7334389273761202 1.2423326314076146 0.999938962981048 -1.139742187412739 0.0701705701043289 0.9999389191494821 -0.5143953774630982 -1.024665466271961 0.999938962981048 0.6722215254945951 -1.2127190133339685 0.999938962981048 1.377143874426506 0.030978321685435524 0.999938962981048
40 0.6850008474043858 1.2145447603443877 0.9999389629974264 -0.7161062451043222 1.182979827265235 0.999938962981048 -0.983487541189528 0.10108063704809944 0.9999389229125338 -0.4126006856491797 -0.9051216162602623 0.999938962981048 0.6105643443218148 -1.1621992252134685 0.999938962981048 1.2975729646697391 0.052832626321197146 0.999938962981048
41 0.6452310076004908 1.1628507695119354 0.9999389630586949 -0.7012563453067613 1.0985111036510276 0.999938962981048 -0.8214705454195534 0.1335176842950519 0.9999389269183429 -0.30586525060782704 -0.7808543148085987 0.999938962981048 0.5309847350727841 -1.1078533745753776 0.999938962981048 1.2072906684570863 0.07912554297514776 0.999938962981048
42 0.6009588777348992 1.105303398137491 0.9999389631701235 -0.688843653675954 0.9923909217607104 0.999938962981048 -0.6664004287745997 0.16401003596817254 0.9999389309472667 -0.2011717073071484 -0.6623495183161919 0.999938962981048 0.4345699246044865 -1.0532176074800728 0.999938962981048 1.112136600848415 0.10881211788282925 0.999938962981048
43 0.5554691811494126 1.0461718562615423 0.999938963340229 -0.680727154352448 0.8672123376160927 0.999938962981048 -0.523284472262988 0.1917008459012843 0.9999389348663965 -0.10180628884751933 -0.5533060701315345 0.999938962981048 0.33346523294057784 -0.9958694291980127 0.999938962981048 1.019751782789595 0.13878902554399244 0.999938962981048
44 0.5095920411397277 0.9904138619033985 0.9999389635455649 -0.6726330352692238 0.7367687002166768 0.999938962981048 -0.39692426510961304 0.21560896190969317 0.9999389385661346 -0.01068269905697804 -0.45738293608406794 0.999938962981048 0.23132393782748287 -0.9363832097272101 0.999938962981048 0.9330930509353922 0.16814803511663157 0.999938962981048
45 0.4647511742592135 0.9397121709302486 0.9999389637759338 -0.663986938077944 0.605759249651576 0.999938962981048 -0.2899156059974372 0.23449689744940452 0.9999389420045557 0.07188553524379204 -0.37709219641712705 0.999938962981048 0.13395617811365398 -0.8747274974230276 0.999938962981048 0.8550905891089611 0.19547084973703216 0.999938962981048
46 0.4216460382987404 0.895683498782499 0.9999389640162099 -0.6534482863856925 0.4807912432223438 0.999938962981048 -0.20249755998157604 0.2485461878804085 0.9999389451388322 0.14524735251930296 -0.31243792026530764 0.999938962981048 0.04711082857231743 -0.81381692762255 0.9999389629820944 0.7859907834101358 0.22097699921669245 0.999938962981048
47 0.3782921318896425 0.8587316173183 0.9999389642342563 -0.6413533941668955 0.36796024455498927 0.999938962981048 -0.13396669546330012 0.25782864510313946 0.9999389479545431 0.20961210974456004 -0.2629232662943409 0.999938962981048 -0.027704443524190835 -0.7547979243715546 0.9999389629841419 0.7261279132460483 0.24432284513891087 0.999938962981048
48 0.33535005259317846 0.8287653826973704 0.9999389644235128 -0.6281362346263009 0.26909695730460526 0.999938962981048 -0.08078755779622109 0.2621137667461264 0.9999389504598739 0.27010711996826076 -0.22686951302631717 0.999938962981048 -0.08926161320526783 -0.6992763634608703 0.9999389629873812 0.6750934375031773 0.2655857010610275 0.999938962981048
49 0.29268260409991115 0.8053398551539901 0.9999389645746148 -0.6142700481175166 0.1856192714214504 0.999938962981048 -0.04106042397916837 0.2620546284727816 0.9999389526564277 0.32695048880479344 -0.20244575334940643 0.999938962981048 -0.13766435275795885 -0.6486857055529076 0.9999389629920646 0.6325595873897505 0.2846209092481263 0.999938962981048
50 0.2435731841377078 0.7861509184252093 0.9999389646743567 -0.6010838139998577 0.11684825179804881 0.999938962981048 -0.012247410265243987 0.2581838315060976 0.9999389545582422 0.3817421999776197 -0.18714214504430268 0.999938962981048 -0.1738232606627243 -0.6035583823680931 0.99993896299796 0.5980549536627285 0.30107160659606774 0.999938962981048
51 0.1889711630736922 0.7705598120719759 0.9999389647254829 -0.5890220852280242 0.06206040630308946 0.999938962981048 0.008481676948043774 0.24794447914098552 0.9999389562000248 0.4403792433444239 -0.17877986999114945 0.999938962981048 -0.19899075117394563 -0.5642338245496176 0.9999389630048944 0.5707431257057396 0.315052135787022 0.999938962981048
52 0.1281312430952582 0.7575175155409539 0.9999389647297414 -0.5785015411847285 0.01978189438561151 0.999938962981048 0.023033343044441774 0.23231909304380546 0.9999389575990304 0.5026736248868295 -0.17276935127821674 0.999938962981048 -0.21493708790597113 -0.5306770280693145 0.9999389630122172 0.5483616646829635 0.3313254188665425 0.999938962981048
53 0.06416644942844241 0.7433817027532365 0.9999389646881199 -0.5718371125420901 -0.013583178197576838 0.999938962981048 0.033415680111256715 0.2115337008838948 0.9999389587800067 0.5693620614235892 -0.16474054180527126 0.999938962981048 -0.22321505844904976 -0.502596508937219 0.9999389630196428 0.5299927772860906 0.35012136193934945 0.999938962981048
54 -0.0011225763163403761 0.7279428215378521 0.9999389646084215 -0.5688399914548173 -0.03956907864619893 0.999938962981048 0.044960023944289634 0.18702226945913336 0.9999389597742468 0.6393324584693977 -0.1403460798974567 0.999938962981048 -0.22542751334369887 -0.4795208693372532 0.9999389630268289 0.5142397330647704 0.3722682373526209 0.999938962981048
55 -0.06550850460164118 0.7103895544810778 0.9999389644973709 -0.569664398124129 -0.060149337239702554 0.999938962981048 0.05937381848651425 0.16054508965296432 0.9999389606007967 0.7110772016561404 -0.09913632618182745 0.999938962981048 -0.22327561393219905 -0.4608145508031836 0.9999389630328873 0.4980136519465723 0.4017812636697491 0.999938962981048
56 -0.1291400389342243 0.6902625088661137 0.999938964365705 -0.5767479476302381 -0.07969094922737377 0.999938962981048 0.07894568161212294 0.1339192240615342 0.9999389612810275 0.7828713848282342 -0.03928830835901712 0.999938962981048 -0.21821098367275768 -0.4457410236029091 0.9999389630377167 0.478115787224952 0.43529465620899077 0.999938962981048
57 -0.1907372582789042 0.668090189198712 0.9999389642210549 -0.588754743085015 -0.09957721691539327 0.999938962981048 0.11147643260783796 0.10151563310032954 0.999938961833378 0.8445201981668549 0.04198390657266964 0.999938962981048 -0.21164698214784394 -0.4334890029704681 0.999938963041118 0.45062634154281245 0.47034699545274206 0.999938962981048
58 -0.24979925193873526 0.6443479397705533 0.999938964070802 -0.6048268074587244 -0.12155379904578881 0.999938962981048 0.15762596106731389 0.06564405434635433 0.9999389622737879 0.8950108340708641 0.14094932910143332 0.999938962981048 -0.2029577268325179 -0.4197565201031855 0.9999389630421383 0.4144737083040864 0.5029574470249538 0.999938962981048
59 -0.3081682368356075 0.6177862366940449 0.9999389639216413 -0.6288320566423545 -0.1559162165186533 0.999938962981048 0.21844098322436342 0.026078508000740595 0.9999389626171755 0.9316987619657991 0.25457706432284505 0.999938962981048 -0.1942884156010075 -0.4033246336808536 0.999938963040949 0.3698017314167709 0.5316523738313953 0.999938962981048
60 -0.36509284885703064 0.5891838646572704 0.99993896377794 -0.6553799045787947 -0.20412284717347942 0.999938962981048 0.2981876101621811 -0.009522570394327487 0.9999389628784012 0.954911547186702 0.3754047262998342 0.999938962981048 -0.18704187694688804 -0.3823645486915483 0.9999389630375382 0.31831354716635635 0.5552584409110791 0.999938962981048
61 -0.42059206895140594 0.558798708638894 0.9999389636431025 -0.681439049450159 -0.2690861740979265 0.999938962981048 0.393527003232421 -0.04015929858913905 0.999938963069602 0.9656420585751925 0.49923154393139435 0.999938962981048 -0.1858217498890413 -0.35459922635714025 0.9999389630327506 0.2594954273099947 0.5760968860947504 0.999938962981048
62 -0.4835621702707678 0.5198956865878244 0.9999389635197417 -0.6897563605660166 -0.3532189906511632 0.999938962981048 0.5023200810060325 -0.06345380377996324 0.9999389632022516 0.9657065543585517 0.6213037507248145 0.999938962981048 -0.19081706328105338 -0.3207603862425913 0.9999389630269675 0.19526963103121808 0.593995584988963 0.999938962981048
63 -0.5529172677583095 0.4736155019603307 0.9999389634091453 -0.6749489832249927 -0.4523125909197261 0.999938962981048 0.617818109108961 -0.07961596286375226 0.9999389632883833 0.9577717418947926 0.7370531327249976 0.999938962981048 -0.2025960920380963 -0.28147962522562253 0.9999389630207018 0.12715943886633663 0.610010681478317 0.999938962981048
64 -0.6298148254599244 0.4193338849765028 0.9999389633119452 -0.6298100731426948 -0.5627104505549281 0.999938962981048 0.7359477601010496 -0.0890835110473075 0.9999389633368321 0.9438286487421288 0.8440367849767549 0.999938962981048 -0.2208987272493368 -0.2382692055545709 0.9999389630144581 0.04229845067699904 0.6249142938525553 0.999938962981048
65 -0.7067614872578137 0.34306053743411935 0.9999389632282539 -0.556710511591947 -0.6743109429202144 0.999938962981048 0.8523674240986155 -0.09278800189843055 0.9999389633558431 0.9257570116275523 0.940509659108249 0.999938962981048 -0.24453476807573357 -0.1926945007791672 0.999938963008479 -0.05647328104495759 0.6390787479272848 0.999938962981048
66 -0.7817243821651542 0.24753998175357708 0.9999389631576218 -0.45925412762840634 -0.7832428968169194 0.999938962981048 0.9626892737755833 -0.09207953695039 0.999938963353659 0.9054845830662955 1.025202592038741 0.999938962981048 -0.2723104495845189 -0.14625217411494193 0.9999389630029728 -0.17030793176061723 0.6525817641733047 0.999938962981048
67 -0.8512766505629118 0.13204477536326906 0.9999389630992898 -0.34344492934965026 -0.8849295531072928 0.999938962981048 1.0647353059477485 -0.087912394504418 0.9999389633358499 0.8843391216772964 1.0980429497156716 0.999938962981048 -0.2959785749166486 -0.0922145917292478 0.999938962998054 -0.2997802667317729 0.6564976958525346 0.999938962981048
68 -0.9070032765063042 0.0009780758860775108 0.9999389630521838 -0.21804437391277814 -0.9765381837417726 0.999938962981048 1.156788938985262 -0.08126376682032771 0.9999389633073877 0.8633271279030724 1.159207739494005 0.999938962981048 -0.31456723346507737 -0.03203411502049376 0.9999389629937686 -0.44066977955463327 0.6508043661814223 0.999938962981048
69 -0.9484692753173986 -0.1407315337477397 0.9999389630151907 -0.08872096926786104 -1.0569109164708395 0.999938962981048 1.2376731048051837 -0.07315244363234252 0.9999389632729447 0.8431946775719467 1.2093463952553904 0.999938962981048 -0.32571252757993346 0.03491634739585704 0.9999389629901241 -0.5895006154566078 0.6339154230374056 0.999938962981048
70 -0.9742544916700038 -0.2880107642067988 0.9999389629871076 0.03930621255124558 -1.1256078778445793 0.999938962981048 1.3072343272085598 -0.06421440238375516 0.9999389632354053 0.8245175532293663 1.2493480229092286 0.999938962981048 -0.33601274499999306 0.11713711314693649 0.9999389629870974 -0.7356791894283883 0.6041289508753726 0.999938962981048
71 -0.986507896143553 -0.43381249208230555 0.9999389629665206 0.16077761162145265 -1.182846766563923 0.999938962981048 1.3656764966135964 -0.05501258371639974 0.9999389631971807 0.8077514979501729 1.2802531001719217 0.999938962981048 -0.34584513114942605 0.2121014474966963 0.9999389629846483 -0.875220394502599 0.5636957914975432 0.999938962981048
72 -0.987040252521501 -0.5742643180237298 0.9999389629522996 0.2733052563046193 -1.229333170567951 0.999938962981048 1.4136127732714168 -0.045956866602958675 0.9999389631599646 0.7930656247322033 1.3034117561482497 0.999938962981048 -0.357468397734775 0.31956178897156445 0.9999389629827247 -1.0034860276090782 0.5140674052145959 0.999938962981048
73 -0.9782487067150357 -0.7057900428734624 0.9999389629433261 0.3748010701824024 -1.2659435814488165 0.999938962981048 1.4519787184260589 -0.03736706645914079 0.999938962981048 0.7805864130115887 1.3199130019585106 0.999938962981048 -0.3747840299790559 0.43309906925429026 0.9999389629812575 -1.1181941180659403 0.4579180272835474 0.999938962981048
74 -0.9631179743847972 -0.8251582384716369 0.999938962981048 0.4642978199611427 -1.2937575406150505 0.999938962981048 1.4817511520737328 -0.02959318826868495 0.999938962981048 0.770234231966977 1.3308663466765247 0.999938962981048 -0.3974623321366393 0.5490889445979459 0.9999389629801876 -1.2178682730672117 0.39923662340900157 0.999938962981048
75 -0.9434213283689885 -0.9313638721884857 0.999938962981048 0.541231808771475 -1.3141461295455774 0.999938962981048 1.503996093630787 -0.02269173253578295 0.999938962981048 0.7618763551680601 1.3372783279641396 0.999938962981048 -0.4257048845001098 0.6633032294047153 0.9999389629794536 -1.3023249405182737 0.3404292333908557 0.999938962981048
76 -0.9214447462385926 -1.02353811253192 0.999938962981048 0.60583073249095 -1.3282174092287848 0.999938962981048 1.5197806736452326 -0.016714173813084297 0.999938962981048 0.7553325028636171 1.3401026560741653 0.999938962981048 -0.4575495269606185 0.7714944652990757 0.9999389629789879 -1.372013415535806 0.2836675312139788 0.999938962981048
77 -0.8984175135553035 -1.1016807560452104 0.999938962981048 0.6586990429009707 -1.3370756764319187 0.999938962981048 1.5301783298237048 -0.011665598518835002 0.999938962981048 0.7503929453415421 1.3402483864938382 0.999938962981048 -0.4917380197664538 0.8715598381467077 0.9999389629787401 -1.4280763604790963 0.2308842215134888 0.999938962981048
78 -0.8757064784781823 -1.1664884543762162 0.999938962981048 0.7008608254239529 -1.3418504389578945 0.999938962981048 1.5362559892574847 -0.007520778018534902 0.999938962981048 0.7468307182113557 1.3385790734305394 0.999938962981048 -0.5267644578398791 0.9618325768113624 0.9999389629786622 -1.4717687050475936 0.18298053045076368 0.999938962981048
79 -0.8540363200460973 -1.218915104423041 0.999938962981048 0.7334820602028462 -1.3434917243975135 0.999938962981048 1.53905921608122 -0.0042339345479700035 0.999938962981048 0.7444103959725178 1.335902720295414 0.999938962981048 -0.5609765713482133 1.041163592073961 0.9999389629787062 -1.504544770598506 0.1405728858360434 0.999938962981048
80 -0.8340752337717736 -1.2602767140426396 0.999938962981048 0.7577192500584937 -1.3427336446221299 0.999938962981048 1.53959328999705 -0.001743217261268951 0.999938962981048 0.7428951821785389 1.3329505035049407 0.999938962981048 -0.5934873234794643 1.109404778940791 0.999938962978839 -1.5279044214893198 0.10386522335732197 0.999938962981048
81 -0.8161187698561414 -1.2918131959915635 0.999938962981048 0.7747746208075198 -1.3402264473403116 0.999938962981048 1.5387963499862667 2.7059745068728996e-05 0.999938962981048 0.7420537379681601 1.3303400015178204 0.999938962981048 -0.6235355377567396 1.1667548263170464 0.9999389629790314 -1.5436331322791184 0.07285772385861403 0.999938962981048
82 -0.8003838060528431 -1.3150283511896868 0.999938962981048 0.786111840164393 -1.3365560879339986 0.999938962981048 1.5374980925931578 0.0011668243456323083 0.999938962981048 0.7416681184312677 1.328515563362817 0.999938962981048 -0.6506645431557699 1.2138125836808291 0.9999389629792605 -1.5530848081506137 0.047301273702885414 0.999938962981048
83 -0.7868904412577958 -1.3311419793532404 0.999938962981048 0.7926704713075146 -1.3323184911648913 0.999938962981048 1.5363569037954854 0.001784518977426495 0.999938962981048 0.7415444077523993 1.327653880720397 0.999938962981048 -0.6744968588353305 1.2515059660566548 0.9999389629795036 -1.557553472570024 0.026806935810907682 0.999938962981048
84 -0.7755396181117178 -1.3415503402813809 0.999938962981048 0.7955078788618629 -1.3277960549740082 0.999938962981048 1.5346904070452645 0.002063578663201534 0.999938962981048 0.7415281836051238 1.3275158712426165 0.999938962981048 -0.6949603576542025 1.2807744397745824 0.9999389629797469 -1.558153050036299 0.01088007264755664 0.999938962981048
85 -0.7662857956684059 -1.347277850683106 0.999938962981048 0.7956808170822269 -1.3232066815190078 0.999938962981048 1.5327228606070475 0.0021037998952310095 0.999938962981048 0.7415281836051237 1.3275158712426163 0.999938962981048 -0.7121083463503062 1.302656126314375 0.99993896297998 -1.5558985237788838 -0.00103571271864901 0.999938962981048
86 -0.7589867854853967 -1.3495661285236162 0.999938962981048 0.7937872452976062 -1.3188738670003355 0.999938962981048 1.5302636085961583 0.001997798688767598 0.999938962981048 0.7416770257463399 1.3270147795673948 0.999938962981048 -0.7261231864215058 1.318195611909248 0.9999389629801958 -1.551728915917702 -0.00953195992663711 0.999938962981048
87 -0.7532672098961352 -1.3490507726269316 0.999938962981048 0.7905323445336264 -1.3149805190181176 0.999938962981048 1.527382394895288 0.0018041775216690507 0.999938962981048 0.7419682602582163 1.3260343100024847 0.999938962981048 -0.7372606457491606 1.3284442986610088 0.99993896298039 -1.5465149706234271 -0.015215735424419735 0.999938962981048
88 -0.7489775493873467 -1.3466422117944812 0.999938962981048 0.7864927111626537 -1.3114210435295672 0.999938962981048 1.5242179406472725 0.0015648085926222768 0.999938962981048 0.7424290280214064 1.324483090109661 0.999938962981048 -0.7458226577054237 1.3344473299092863 0.9999389629805594 -1.5410530618550193 -0.018693084795436007 0.999938962981048
89 -0.7459190435725143 -1.3428992398153843 0.999938962981048 0.782109235918251 -1.3082802819910273 0.999938962981048 1.5209485247816632 0.001310550364221573 0.999938962981048 0.7430369028501312 1.3224366198441715 0.999938962981048 -0.752139312087093 1.3372291832730643 0.9999389629807018 -1.5360440933144877 -0.020552234127996095 0.999938962981048
90 -0.7437572354299549 -1.3383819086275826 0.999938962981048 0.7775450910977507 -1.3056687114068015 0.999938962981048 1.5177704836754817 0.0010647537166218126 0.999938962981048 0.7437513407031678 1.3200313946996352 0.999938962981048 -0.7565564713038908 1.3377750333081644 0.9999389629808164 -1.5311502157774441 -0.021067811947763686 0.999938962981048
91 -0.7425025177770317 -1.333471073539435 0.999938962981048 0.7730189926857304 -1.3034923347677037 0.999938962981048 1.5148803271138471 0.0008452584347372165 0.999938962981048 0.7445214186979086 1.3174388515577347 0.999938962981048 -0.7594265298269233 1.3370041399950778 0.9999389629809028 -1.526664200796895 -0.020632436372289977 0.999938962981048
92 -0.7418894496137473 -1.3284996482431928 0.999938962981048 0.768824935656809 -1.3017098503575757 0.999938962981048 1.5124568906727551 0.0006652789448254222 0.999938962981048 0.7452914966926493 1.3148463084158342 0.999938962981048 -0.7611004632901773 1.3357299250983707 0.9999389629809619 -1.5224550913056802 -0.01945890601732893 0.999938962981048
93 -0.7417821010999105 -1.3236649549189285 0.999938962981048 0.7650365713471888 -1.3002512690613521 0.999938962981048 1.5106399519278007 0.0005333561587941708 0.999938962981048 0.746005934545686 1.3124410832712978 0.999938962981048 -0.761919571458844 1.3345987371210735 0.9999389629809963 -1.518542010663722 -0.017766321454705605 0.999938962981048
94 -0.7420486058127588 -1.3191676585182242 0.999938962981048 0.7616437269203773 -1.2991696930855228 0.999938962981048 1.5095010309547523 0.00045236558385374604 0.999938962981048 0.7466138093744108 1.3103946130058084 0.999938962981048 -0.7620257488781009 1.3329518518838552 0.9999389629810166 -1.514962807356072 -0.01575377578185222 0.999938962981048
95 -0.7425639617094435 -1.315080212815739 0.999938962981048 0.7587792596209602 -1.2983945229448326 0.999938962981048 1.5090005331024512 0.0004173831867586237 0.999938962981048 0.747074577137601 1.3088433931129846 0.999938962981048 -0.7616428449718208 1.3310104475022089 0.9999389629810268 -1.511765025482011 -0.01360449038722065 0.999938962981048
96 -0.7432403901789298 -1.3114595227911396 0.999938962981048 0.7562891527044486 -1.2978494623655914 0.999938962981048 1.5089226616197218 0.00041198214801509093 0.999938962981048 0.7473658116494774 1.3078629235480745 0.999938962981048 -0.7608816948131141 1.3285911993067125 0.9999389629810317 -1.5089988165836277 -0.011486755764214367 0.999938962981048
97 -0.7440136002879697 -1.3083218319557908 0.999938962981048 0.7541316975412252 -1.2974842575355288 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7474945694460937 1.3074294477899515 0.999938962981048 -0.759859854905265 1.3257632477337178 0.9999389629810338 -1.506710374447243 -0.009551862601120698 0.999938962981048
98 -0.7448189997603522 -1.3056644626892022 0.999938962981048 0.7524651834671059 -1.2972744936470637 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7586837643511449 1.322662334459745 0.9999389629810346 -1.5049345790617974 -0.007928606680657656 0.999938962981048
99 -0.7456190998069967 -1.303464477896643 0.999938962981048 0.7511272520116783 -1.2972148808252202 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7574510781944884 1.3194623543037778 0.9999389629810349 -1.5036853778162065 -0.006713266170374079 0.999938962981048
100 -0.7463787816536541 -1.3016851146482231 0.999938962981048 0.7501260414441357 -1.2972305469934178 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7562512328266157 1.3163545449370027 0.9999389629810351 -1.502941979655548 -0.005953044741341405 0.999938962981048
101 -0.7470802485241687 -1.3002866618391014 0.999938962981048 0.749466027812535 -1.2974291207617419 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7551643549752003 1.313530149642864 0.9999389629810354 -1.502628100859384 -0.005619667664652301 0.999938962981048
102 -0.7477087730353486 -1.2992188054998843 0.999938962981048 0.7489567756177455 -1.2975503809727265 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.75425829464622 1.311163082688993 0.9999389629810357 -1.5025801120135556 -0.005567849455382739 0.999938962981048
103 -0.7482594415774578 -1.2984383573172795 0.999938962981048 0.7485571866003398 -1.29764783674632 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7535831873373207 1.3093891273948417 0.9999389629810361 -1.5025801120135556 -0.005567849455382718 0.999938962981048
104 -0.7487303385790133 -1.2978948109347965 0.999938962981048 0.7483854691203548 -1.2978250475580106 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7531624569014166 1.3082775038091272 0.9999389629810365 -1.5025801120135556 -0.005567849455382718 0.999938962981048
105 -0.7491240253391208 -1.2975491371935075 0.999938962981048 0.7483779412213507 -1.2979625843073825 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.752978458867068 1.3077891174737741 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
106 -0.7494455981570508 -1.2973577873566757 0.999938962981048 0.7483986938077943 -1.2981155837682223 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
107 -0.7497011904505406 -1.2972893830811099 0.999938962981048 0.7483905555386008 -1.2982984913683484 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
108 -0.7498988684216452 -1.2973101515697103 0.999938962981048 0.7485004221727143 -1.298450270088809 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
109 -0.7500457795784105 -1.2973971476011292 0.999938962981048 0.7487740714743492 -1.298687704092532 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
110 -0.7501504143838698 -1.2975264933609745 0.999938962981048 0.7489551479639067 -1.2988036744285407 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
111 -0.7502194455001092 -1.2976829087088195 0.999938962981048 0.7490886155786818 -1.2987703075248473 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
112 -0.7502603887034224 -1.297851083891845 0.999938962981048 0.7492440565202795 -1.2988480279956462 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
113 -0.750278725568005 -1.2980219226855836 0.999938962981048 0.7493636890774253 -1.2990158797977642 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
114 -0.7502803988953503 -1.2981867793584896 0.999938962981048 0.7494886115095472 -1.2990655232398454 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
115 -0.7502694904903692 -1.2983410918840186 0.999938962981048 0.7496613462731813 -1.2989670501826023 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
116 -0.7502502774544966 -1.2984809380724827 0.999938962981048 0.7497809788303271 -1.2990014343699452 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
117 -0.7502255295611692 -1.2986047834851397 0.999938962981048 0.7497423220516577 -1.2990586057110303 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
118 -0.750198044468402 -1.298711742983525 0.999938962981048 0.7498200425224566 -1.2990624713888972 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
119 -0.7501695111773885 -1.298802090528857 0.999938962981048 0.7500001017283648 -1.299009776095869 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
120 -0.7501415545993125 -1.2988766628112056 0.999938962981048 0.7500650044251838 -1.2989983825189981 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
121 -0.7501150570726324 -1.2989366460106464 0.999938962981048 0.7499390647094129 -1.299009776095869 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
122 -0.7500907975219436 -1.2989836641358452 0.999938962981048 0.7499734488967558 -1.2989983825189981 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
123 -0.7500691095907125 -1.299019215648294 0.999938962981048 0.7500306202378408 -1.2990217800429293 0.999938962981048 1.5089226616197216 0.00041198214801512774 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
124 -0.7500869777520065 -1.2990586057110303 0.999938962981048 0.7500344859157078 -1.2990242215236874 0.999938962981048 1.5087654888968696 0.000404737470323449 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
125 -0.7500625629444256 -1.2990624713888972 0.999938962981048 0.7499817906226792 -1.2990203558458204 0.999938962981048 1.5084579542104828 0.00039056204826880405 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
126 -0.7500418623775241 -1.2990614344570186 0.999938962981048 0.7499703970458081 -1.2990203558458204 0.999938962981048 1.507971397625424 0.0003681348384222802 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
127 -0.7500247329347731 -1.2990567519821041 0.999938962981048 0.7499817906226792 -1.2990203558458204 0.999938962981048 1.507329500504064 0.00033854740320361646 0.999938962981048 0.7475146537906935 1.3073618318728533 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
128 -0.7500930814539017 -1.298954842778812 0.999938962981048 0.7499703970458081 -1.2990203558458204 0.999938962981048 1.506575076106829 0.000303773165654034 0.999938962981048 0.7475582242660993 1.3072151475915548 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
129 -0.7500715150405387 -1.2989251380962554 0.999938962981048 0.7499937945697398 -1.2990203558458204 0.999938962981048 1.5057618974314038 0.0002662907240294727 0.999938962981048 0.7476434771792414 1.3069281352930564 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
130 -0.75005304050892 -1.2989024967993572 0.999938962981048 0.7499962360504978 -1.2990203558458204 0.999938962981048 1.5049487187559785 0.00022880828240490704 0.999938962981048 0.7477783574646886 1.3064740475754464 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
131 -0.7500369843737862 -1.298887268032395 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5041942943587436 0.0001940340448553117 0.999938962981048 0.7479563003178231 1.3058749854977156 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
132 -0.7500235108870291 -1.2988793313651186 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5035523972373834 0.00016444660963662683 0.999938962981048 0.7481654373045007 1.3051709053081353 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
133 -0.7500124657641837 -1.2988780756767395 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.503065840652325 0.0001420193997900743 0.999938962981048 0.748390861798237 1.3044119916276462 0.999938962981048 -0.7529498925623572 1.3077131380866245 0.9999389629810366 -1.5025801120135556 -0.005567849455382718 0.999938962981048
134 -0.7499374370555744 -1.2988219855342265 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5027583059659384 0.00012784397773539448 0.999938962981048 0.7486162862919732 1.3036530779471573 0.999938962981048 -0.7528978847383921 1.3075602761097578 0.9999389629810368 -1.5025801120135556 -0.005567849455382718 0.999938962981048
135 -0.7499191259498887 -1.2988128299813837 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026223416932045 0.0001215768767036225 0.999938962981048 0.7488254232786508 1.302948997757577 0.999938962981048 -0.7527961227434188 1.3072611761179584 0.9999389629810372 -1.5025801120135556 -0.005567849455382718 0.999938962981048
136 -0.7499073124781024 -1.2988119261832654 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.00012059930004363599 0.999938962981048 0.7490033661317852 1.3023499356798462 0.999938962981048 -0.7526351231197839 1.3067879642266078 0.9999389629810379 -1.5025801120135556 -0.005567849455382718 0.999938962981048
137 -0.7499015026782698 -1.2988185093339686 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7491382464172323 1.3018958479622365 0.999938962981048 -0.7524227219353687 1.3061636722939136 0.9999389629810388 -1.5025801120135556 -0.005567849455382718 0.999938962981048
138 -0.7499004076483283 -1.2988304764674274 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492234993303744 1.3016088356637383 0.999938962981048 -0.752173085926432 1.3054299393492583 0.9999389629810398 -1.5025801120135556 -0.005567849455382718 0.999938962981048
139 -0.7499031228906589 -1.2988464634087933 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.749261190527 1.3014819445514234 0.999938962981048 -0.7519040083623583 1.3046390635686798 0.9999389629810408 -1.5025801120135556 -0.005567849455382718 0.999938962981048
140 -0.7499084965432973 -1.2988647410541432 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7516349307982846 1.3038481877881012 0.9999389629810418 -1.5025801120135556 -0.005567849455382718 0.999938962981048
141 -0.7499157637745169 -1.298884238788544 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7513852947893477 1.303114454843446 0.9999389629810428 -1.5025801120135556 -0.005567849455382718 0.999938962981048
142 -0.7499240702599727 -1.298903781761837 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7511728936049324 1.302490162910752 0.9999389629810436 -1.5025801120135556 -0.005567849455382718 0.999938962981048
143 -0.7499328910905582 -1.298922711201623 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7510118939812974 1.3020169510194015 0.9999389629810442 -1.5025801120135556 -0.005567849455382718 0.999938962981048
144 -0.7499416863881018 -1.2989403775141641 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.750910131986324 1.3017178510276024 0.9999389629810447 -1.5025801120135556 -0.005567849455382718 0.999938962981048
145 -0.7499501554835444 -1.2989564750767986 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508651419534887 1.301585615820779 0.9999389629810449 -1.5025801120135556 -0.005567849455382718 0.999938962981048
146 -0.7499580153801493 -1.2989707500542327 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5025801120135556 -0.005567849455382718 0.999938962981048
147 -0.7499651355960092 -1.298983143539631 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5025801120135556 -0.005567849455382718 0.999938962981048
148 -0.749992370372631 -1.298925748466445 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5025344725885956 -0.005469939206274111 0.999938962981048
149 -0.749992370372631 -1.2989501632740257 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.502445171430053 -0.005278361448967899 0.999938962981048
150 -0.749992370372631 -1.2989708638409272 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.502303886337133 -0.004975262567787141 0.999938962981048
151 -0.749992370372631 -1.2989879932836783 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5021174938450335 -0.004575394792296981 0.999938962981048
152 -0.749992370372631 -1.2990018086237274 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5018984259620005 -0.004105428507265872 0.999938962981048
153 -0.749992370372631 -1.2990126094135026 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.501662297157569 -0.0035988614310195387 0.999938962981048
154 -0.749992370372631 -1.2990207954244735 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5014261683531376 -0.003092294354773208 0.999938962981048
155 -0.749992370372631 -1.2990267092371977 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5012071004701046 -0.0026223280697421037 0.999938962981048
156 -0.749992370372631 -1.2990307575442486 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.501020707978005 -0.002222460294251951 0.999938962981048
157 -0.749992370372631 -1.2990332526918213 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5008794228850848 -0.0019193614130712038 0.999938962981048
158 -0.749992370372631 -1.2990345447345268 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007901217265422 -0.001727783655765006 0.999938962981048
159 -0.749992370372631 -1.2990348841915362 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007506407586613 -0.0016430851433787972 0.999938962981048
160 -0.749992370372631 -1.29903454075327 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656434 0.999938962981048
161 -0.749992370372631 -1.2990336963162645 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
162 -0.749992370372631 -1.2990325397691591 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
163 -0.749992370372631 -1.2990311909438612 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
164 -0.749992370372631 -1.2990297693855626 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
165 -0.749992370372631 -1.2990283452518094 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
166 -0.749992370372631 -1.2990269846723186 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
167 -0.749992370372631 -1.2990257217306795 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
168 -0.749992370372631 -1.2990245851026057 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
169 -0.749992370372631 -1.2990235850708962 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
170 -0.749992370372631 -1.2990227265556102 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
171 -0.749992370372631 -1.2990220058638953 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
172 -0.749992370372631 -1.2990214147238037 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
173 -0.749992370372631 -1.2990209426107586 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
174 -0.749992370372631 -1.299020575480631 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
175 -0.749992370372631 -1.2990203006999668 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
176 -0.749992370372631 -1.2990201031701072 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
177 -0.749992370372631 -1.299019970930727 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
178 -0.749992370372631 -1.299019890458817 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
179 -0.749992370372631 -1.2990198518354945 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
180 -0.749992370372631 -1.2990198442743912 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
181 -0.749992370372631 -1.2990198603296859 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
182 -0.749992370372631 -1.2990198921760947 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
183 -0.749992370372631 -1.2990199347189142 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
184 -0.749992370372631 -1.299019982794171 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
185 -0.749992370372631 -1.2990200332624136 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
186 -0.749992370372631 -1.299020083087818 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
187 -0.749992370372631 -1.2990201306021194 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
188 -0.749992370372631 -1.2990201743169798 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
189 -0.749992370372631 -1.2990202135731768 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
190 -0.749992370372631 -1.2990202479061486 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
191 -0.749992370372631 -1.2990202772803077 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
192 -0.749992370372631 -1.2990203018350073 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
193 -0.749992370372631 -1.2990203218676246 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
194 -0.749992370372631 -1.299020337815423 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
195 -0.749992370372631 -1.299020350108909 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
196 -0.749992370372631 -1.2990203592803016 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
197 -0.749992370372631 -1.2990203657693657 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
198 -0.749992370372631 -1.2990203700831524 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
199 -0.749992370372631 -1.2990203726042402 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
200 -0.749992370372631 -1.2990203737548953 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
201 -0.749992370372631 -1.299020373833638 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
202 -0.749992370372631 -1.2990203731585643 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
203 -0.749992370372631 -1.2990203719418678 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
204 -0.749992370372631 -1.2990203704019785 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
205 -0.749992370372631 -1.299020368675752 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
206 -0.749992370372631 -1.2990203668983857 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
207 -0.749992370372631 -1.2990203651478063 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
208 -0.749992370372631 -1.299020363496365 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
209 -0.749992370372631 -1.2990203619800036 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
210 -0.749992370372631 -1.2990203606278155 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
211 -0.749992370372631 -1.2990203594485932 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
212 -0.749992370372631 -1.2990203584445768 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
213 -0.749992370372631 -1.299020357609042 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
214 -0.749992370372631 -1.2990203569297918 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
215 -0.749992370372631 -1.2990203563928904 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
216 -0.749992370372631 -1.29902035598027 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
217 -0.749992370372631 -1.2990203556761692 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
218 -0.749992370372631 -1.2990203554619835 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
219 -0.749992370372631 -1.299020355323215 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
220 -0.749992370372631 -1.2990203552436013 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
221 -0.749992370372631 -1.2990203552113557 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
222 -0.749992370372631 -1.2990203552137423 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
223 -0.749992370372631 -1.2990203552420627 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
224 -0.749992370372631 -1.2990203552872333 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
225 -0.749992370372631 -1.2990203553434068 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
226 -0.749992370372631 -1.2990203554047013 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
227 -0.749992370372631 -1.2990203554675948 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
228 -0.749992370372631 -1.299020355528719 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
229 -0.749992370372631 -1.2990203555862714 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
230 -0.749992370372631 -1.299020355638681 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
231 -0.749992370372631 -1.2990203556853035 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
232 -0.749992370372631 -1.299020355725735 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
233 -0.749992370372631 -1.299020355760031 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
234 -0.749992370372631 -1.2990203557884583 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
235 -0.749992370372631 -1.2990203558114328 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
236 -0.749992370372631 -1.2990203558295361 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
237 -0.749992370372631 -1.299020355843315 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
238 -0.749992370372631 -1.2990203558534352 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
239 -0.749992370372631 -1.2990203558604345 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
240 -0.749992370372631 -1.299020355864928 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
241 -0.749992370372631 -1.2990203558673745 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
242 -0.749992370372631 -1.2990203558682756 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
243 -0.749992370372631 -1.2990203558679825 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
244 -0.749992370372631 -1.2990203558668674 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
245 -0.749992370372631 -1.2990203558651752 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
246 -0.749992370372631 -1.299020355863157 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
247 -0.749992370372631 -1.2990203558609676 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
248 -0.749992370372631 -1.2990203558587594 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
249 -0.749992370372631 -1.2990203558566178 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
250 -0.749992370372631 -1.299020355854621 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
251 -0.749992370372631 -1.2990203558528064 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
252 -0.749992370372631 -1.299020355851203 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
253 -0.749992370372631 -1.2990203558498166 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
254 -0.749992370372631 -1.2990203558486462 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
255 -0.749992370372631 -1.2990203558476807 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026011332430866 0.0001205993000436345 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
256 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5025551241612536 0.00011847856966034559 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
257 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.502465099707291 0.00011432900641870157 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
258 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5023226702746753 0.00010776390202654267 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
259 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5021347680951538 9.910278893062341e-05 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
260 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5019139258701188 8.892334613623021e-05 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
261 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5016758845386216 7.795113230214382e-05 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
262 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.501437843207124 6.697891846805753e-05 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
263 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.501217000982089 5.6799475673664496e-05 0.999938962981048 0.7492670698057801 1.3014621513824398 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
264 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5010290988025674 4.813836257774553e-05 0.999938962981048 0.7492798241662829 1.3014192125761415 0.999938962981048 -0.7508581241623586 1.301564989050736 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
265 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5008866693699516 4.1573258185586995e-05 0.999938962981048 0.7493047802030945 1.3013351956291217 0.999938962981048 -0.7508428999416074 1.3015202418511254 0.9999389629810449 -1.5007444823015823 -0.001629873406656435 0.999938962981048
266 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500796644915989 3.74236949439434e-05 0.999938962981048 0.7493442636323958 1.301202270789621 0.999938962981048 -0.7508131112106541 1.301432686480516 0.999938962981045 -1.5007444823015823 -0.001629873406656435 0.999938962981048
267 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5007568441717054 3.558913002074051e-05 0.999938962981048 0.7493963527426623 1.301026907688076 0.999938962981048 -0.7507659818823296 1.301294163432505 0.9999389629810451 -1.5007444823015823 -0.001629873406656435 0.999938962981048
268 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065546e-05 0.999938962981048 0.7494575732939119 1.3008208026943355 0.999938962981048 -0.7507038058043313 1.3011114148098561 0.9999389629810453 -1.5007444823015823 -0.001629873406656435 0.999938962981048
269 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.7495235616778461 1.3005986463239652 0.999938962981048 -0.7506307299973128 1.3008966295819753 0.9999389629810456 -1.5007444823015823 -0.001629873406656435 0.999938962981048
270 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.7495895500617802 1.3003764899535948 0.999938962981048 -0.7505519630749083 1.300665116964211 0.9999389629810458 -1.5007444823015823 -0.001629873406656435 0.999938962981048
271 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.7496507706130298 1.3001703849598543 0.999938962981048 -0.750473196152504 1.3004336043464466 0.9999389629810461 -1.5007444823015823 -0.001629873406656435 0.999938962981048
272 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.7497028597232962 1.2999950218583096 0.999938962981048 -0.7504001203454854 1.3002188191185657 0.9999389629810463 -1.5007444823015823 -0.001629873406656435 0.999938962981048
273 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.7497423431525976 1.2998620970188088 0.999938962981048 -0.7503379442674871 1.3000360704959169 0.9999389629810466 -1.5007444823015823 -0.001629873406656435 0.999938962981048
274 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.7497672991894092 1.2997780800717893 0.999938962981048 -0.7502908149391625 1.2998975474479058 0.9999389629810468 -1.5007444823015823 -0.001629873406656435 0.999938962981048
275 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.7497783325119761 1.2997409353085985 0.999938962981048 -0.7502610262082091 1.299809992077296 0.9999389629810469 -1.5007444823015823 -0.001629873406656435 0.999938962981048
276 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502478563014668 1.299771282940357 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
277 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
278 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
279 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
280 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
281 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
282 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
283 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
284 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
285 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
286 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
287 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
288 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
289 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
290 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
291 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
292 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
293 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
294 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
295 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
296 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
297 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
298 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
299 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
300 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
301 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
302 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
303 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
304 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
305 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
306 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
307 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
308 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
309 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
310 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
311 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
312 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
313 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
314 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
315 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
316 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
317 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
318 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
319 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
320 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
321 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
322 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
323 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
324 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
325 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
326 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
327 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
328 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
329 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
330 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
331 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
332 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
333 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
334 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
335 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
336 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
337 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
338 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
339 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
340 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
341 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
342 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
343 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
344 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
345 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
346 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
347 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
348 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
349 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048
350 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.500750635834156 3.530296456065434e-05 0.999938962981048 0.749780053549912 1.2997351412654912 0.999938962981048 -0.7502458019874578 1.2997652448776853 0.999938962981047 -1.5007444823015823 -0.001629873406656435 0.999938962981048


==> plot_data/DemoSimulated.csv <==
0 0.7499985323144179 1.2990263254498304 0.9982378807844637 -0.749992370372631 1.2990203558458204 0.9982378807844637 -1.5045876836542884 -0.0007078250529252066 0.9982378285142235 -0.7483736701713865 -1.3019938024456295 0.9982378807844637 0.7526945712498331 -1.3009266828924548 0.9982378807844637 1.5026072910622803 -0.00031517140685756256 0.9982378807844637
1 0.7499985323144179 1.2990263254498304 0.9982378807844637 -0.749992370372631 1.2990203558458204 0.9982378807844637 -1.5045876836542884 -0.0007078250529252066 0.9982378285142235 -0.7483736701713865 -1.3019938024456295 0.9982378807844637 0.7526945712498331 -1.3009266828924548 0.9982378807844637 1.5026072910622803 -0.00031517140685756256 0.9982378807844637
2 0.7499985323144179 1.2990263254498304 0.9936172334468562 -0.749992370372631 1.2990203558458204 0.9936172334468562 -1.5045876836542884 -0.0007078250529252066 0.9936171811766159 -0.7483736701713865 -1.3019938024456295 0.9936172334468562 0.7526945712498331 -1.3009266828924548 0.9936172334468562 1.5026072910622803 -0.00031517140685756256 0.9936172334468562
3 0.7499985323144179 1.2990263254498304 0.9962986160827271 -0.749992370372631 1.2990203558458204 0.9962986160827271 -1.5045876836542884 -0.0007078250529252066 0.9962985638124868 -0.7483736701713865 -1.3019938024456295 0.9962986160827271 0.7526945712498331 -1.3009266828924548 0.9962986160827271 1.5026072910622803 -0.00031517140685756256 0.9962986160827271
4 0.7499979211968182 1.2990257334075481 0.9979332413228097 -0.749992370372631 1.2990203558458204 0.9979332412104266 -1.5045876836542884 -0.0007078250529252066 0.9979331889401863 -0.7483736701713865 -1.3019938024456295 0.9979332412104266 0.7526945712498331 -1.3009266828924548 0.9979332412104266 1.5026072910622803 -0.00031517140685756256 0.9979332412104266
5 0.7499957897314405 1.2990236684733691 0.9988625335601009 -0.749992370372631 1.2990203558458204 0.9988625285555505 -1.5045876836542884 -0.0007078250529252066 0.9988624762853102 -0.7483736701713865 -1.3019938024456295 0.9988625285555505 0.7526945712498331 -1.3009266828924548 0.9988625285555505 1.5026072910622803 -0.00031517140685756256 0.9988625285555505
6 0.7499935620547767 1.2990215103332756 0.9993894973196484 -0.749992370372631 1.2990203558458204 0.9993892755626412 -1.5045876836542884 -0.0007078250529252066 0.999389223292401 -0.7483736701713865 -1.3019938024456295 0.9993892755626412 0.7526945712498331 -1.3009266828924548 0.9993892755626412 1.5026072910622803 -0.00031517140685756256 0.9993892755626412
7 0.7499935620547767 1.2990215103332756 0.9993894973196484 -0.749992370372631 1.2990203558458204 0.9993892755626412 -1.5045876836542884 -0.0007078250529252066 0.999389223292401 -0.7483736701713865 -1.3019938024456295 0.9993892755626412 0.7526945712498331 -1.3009266828924548 0.9993892755626412 1.5026072910622803 -0.00031517140685756256 0.9993892755626412
8 0.74999188758507 1.2990198887959878 0.9996974570978251 -0.749992370372631 1.2990203558458204 0.999687610203031 -1.5045876836542884 -0.0007078250529252066 0.9996875579327907 -0.7483736701713865 -1.3019938024456295 0.999687610203031 0.7526945712498331 -1.3009266828924548 0.999687610203031 1.5026072910622803 -0.00031517140685756256 0.999687610203031
9 0.7500971845944682 1.2991185093054338 0.9999412514651965 -0.749992370372631 1.2990203558458204 0.999856367611641 -1.5045876836542884 -0.0007078250529252066 0.9998563153414007 -0.7483736701713865 -1.3019938024456295 0.999856367611641 0.7526945712498331 -1.3009266828924548 0.999856367611641 1.5026072910622803 -0.00031517140685756256 0.999856367611641
10 0.7503050825113137 1.299206837526138 1.000113617048567 -0.749992370372631 1.2990203558458204 0.9999516188870432 -1.5045876836542884 -0.0007078250529252066 0.999951566616803 -0.7483736701713865 -1.3019938024456295 0.9999516188870432 0.7526945712498331 -1.3009266828924548 0.9999516188870432 1.5026072910622803 -0.00031517140685756256 0.9999516188870432
11 0.7504847618865991 1.298068105624571 1.0002391881627017 -0.749992370372631 1.2990203558458204 1.000005173582123 -1.5045876836542884 -0.0007078250529252066 1.0000051213118826 -0.7483736701713865 -1.3019938024456295 1.000005173582123 0.7526945712498331 -1.3009266828924548 1.000005173582123 1.5026072910622803 -0.00031517140685756256 1.000005173582123
12 0.7501755285829651 1.296909501278734 1.0003257293957906 -0.749992370372631 1.2990203558458204 1.0000350774453164 -1.5045876836542884 -0.0007078250529252066 1.000035025175076 -0.7483736701713865 -1.3019938024456295 1.0000350774453164 0.7526945712498331 -1.3009266828924548 1.0000350774453164 1.5026072910622803 -0.00031517140685756256 1.0000350774453164
13 0.7501755285829651 1.296909501278734 1.0003257293957906 -0.749992370372631 1.2990203558458204 1.0000350774453164 -1.5045876836542884 -0.0007078250529252066 1.000035025175076 -0.7483736701713865 -1.3019938024456295 1.0000350774453164 0.7526945712498331 -1.3009266828924548 1.0000350774453164 1.5026072910622803 -0.00031517140685756256 1.0000350774453164
14 0.7486457997240996 1.298198174650425 1.0003649590645443 -0.749992370372631 1.2990203558458204 1.000051567916074 -1.5045876836542884 -0.0007078250529252066 1.0000515156458336 -0.7483736701713865 -1.3019938024456295 1.000051567916074 0.7526945712498331 -1.3009266828924548 1.000051567916074 1.5026072910622803 -0.00031517140685756256 1.000051567916074
15 0.7480463936077495 1.2984777784068158 1.0003909439247975 -0.749992370372631 1.2990203558458204 1.0000604527270769 -1.5045876836542884 -0.0007078250529252066 1.0000604004568368 -0.7483736701713865 -1.3019938024456295 1.0000604527270769 0.7526945712498331 -1.3009266828924548 1.0000604527270769 1.5026072910622803 -0.00031517140685756256 1.0000604527270769
16 0.750265345324596 1.2970015169991562 1.0003972930388036 -0.749992370372631 1.2990203558458204 1.0000650266099094 -1.5045876836542884 -0.0007078250529252066 1.0000649743396692 -0.7483736701713865 -1.3019938024456295 1.0000650266099094 0.7526945712498331 -1.3009266828924548 1.0000650266099094 1.5026072910622803 -0.00031517140685756256 1.0000650266099094
17 0.7523861470456724 1.2953553251290162 1.0004114169724896 -0.749992370372631 1.2990203558458204 1.000067158655102 -1.5045876836542884 -0.0007078250529252066 1.0000671063848618 -0.7483736701713865 -1.3019938024456295 1.000067158655102 0.7526945712498331 -1.3009266828924548 1.000067158655102 1.5026072910622803 -0.00031517140685756256 1.000067158655102
18 0.7514426958650057 1.2963061036647414 1.0004025251016768 -0.749992370372631 1.2990203558458204 1.0000679091784686 -1.5045876836542884 -0.0007078250529252066 1.0000678569082282 -0.7483736701713865 -1.3019938024456295 1.0000679091784686 0.7526945712498331 -1.3009266828924548 1.0000679091784686 1.5026072910622803 -0.00031517140685756256 1.0000679091784686
19 0.7514426958650057 1.2963061036647414 1.0004025251016768 -0.749992370372631 1.2990203558458204 1.0000679091784686 -1.5045876836542884 -0.0007078250529252066 1.0000678569082282 -0.7483736701713865 -1.3019938024456295 1.0000679091784686 0.7526945712498331 -1.3009266828924548 1.0000679091784686 1.5026072910622803 -0.00031517140685756256 1.0000679091784686
20 0.750292702663693 1.299191360002973 1.000399965361651 -0.749992370372631 1.2990203558458204 1.000067879673238 -1.5045876836542884 -0.0007078250529252066 1.000067827402998 -0.7483736701713865 -1.3019938024456295 1.000067879673238 0.7526945712498331 -1.3009266828924548 1.000067879673238 1.5026072910622803 -0.00031517140685756256 1.000067879673238
21 0.7501238917209183 1.299192412865398 1.0003953677498645 -0.749992370372631 1.2990203558458204 1.0000674113400558 -1.5045876836542884 -0.0007078250529252066 1.0000673590698155 -0.7483736701713865 -1.3019938024456295 1.0000674113400558 0.7526945712498331 -1.3009266828924548 1.0000674113400558 1.5026072910622803 -0.00031517140685756256 1.0000674113400558
22 0.7483796361803984 1.2975288032787702 1.0003959128326105 -0.749992370372631 1.2990203558458204 1.0000666977142432 -1.5045876836542884 -0.0007078250529252066 1.0000666454440028 -0.7483736701713865 -1.3019938024456295 1.0000666977142432 0.7526945712498331 -1.3009266828924548 1.0000666977142432 1.5026072910622803 -0.00031517140685756256 1.0000666977142432
23 0.7473120478365248 1.2978523118701544 1.0003972587890488 -0.749992370372631 1.2990203558458204 1.0000658485599376 -1.5045876836542884 -0.0007078250529252066 1.0000657962896973 -0.7483736701713865 -1.3019938024456295 1.0000658485599376 0.7526945712498331 -1.3009266828924548 1.0000658485599376 1.5026072910622803 -0.00031517140685756256 1.0000658485599376
24 0.749060699193723 1.300725580762303 1.000386357268885 -0.749992370372631 1.2990203558458204 1.0000649261176169 -1.5045876836542884 -0.0007078250529252066 1.0000648738473765 -0.7483736701713865 -1.3019938024456295 1.0000649261176169 0.7526945712498331 -1.3009266828924548 1.0000649261176169 1.5026072910622803 -0.00031517140685756256 1.0000649261176169
25 0.749060699193723 1.300725580762303 1.000386357268885 -0.749992370372631 1.2990203558458204 1.0000649261176169 -1.5045876836542884 -0.0007078250529252066 1.0000648738473765 -0.7483736701713865 -1.3019938024456295 1.0000649261176169 0.7526945712498331 -1.3009266828924548 1.0000649261176169 1.5026072910622803 -0.00031517140685756256 1.0000649261176169
26 0.7500279478904074 1.302343183441014 1.0003866670270596 -0.749992370372631 1.2990203558458204 1.000063965667542 -1.5045876836542884 -0.0007078250529252066 1.0000639133973017 -0.7483736701713865 -1.3019938024456295 1.000063965667542 0.7526945712498331 -1.3009266828924548 1.000063965667542 1.5026072910622803 -0.00031517140685756256 1.000063965667542
27 0.7485091205457451 1.3008739420894442 1.00037782938223 -0.749992370372631 1.2990203558458204 1.0000629871955165 -1.5045876836542884 -0.0007078250529252066 1.0000629349252763 -0.7483736701713865 -1.3019938024456295 1.0000629871955165 0.7526945712498331 -1.3009266828924548 1.0000629871955165 1.5026072910622803 -0.00031517140685756256 1.0000629871955165
28 0.7468023964098184 1.3003726094464183 1.000384522784532 -0.749992370372631 1.2990203558458204 1.0000620020109368 -1.5045876836542884 -0.0007078250529252066 1.0000619497406966 -0.7483736701713865 -1.3019938024456295 1.0000620020109368 0.7526945712498331 -1.3009266828924548 1.0000620020109368 1.5026072910622803 -0.00031517140685756256 1.0000620020109368
29 0.7479451134881907 1.3010785910663683 1.0003794910292787 -0.749992370372631 1.2990203558458204 1.0000610165012565 -1.5045876836542884 -0.0007078250529252066 1.0000609642310163 -0.7483736701713865 -1.3019938024456295 1.0000610165012565 0.7526945712498331 -1.3009266828924548 1.0000610165012565 1.5026072910622803 -0.00031517140685756256 1.0000610165012565
30 0.7515521979703055 1.302256056045551 1.000377302917287 -0.749992370372631 1.2990203558458204 1.0000600342619126 -1.5045876836542884 -0.0007078250529252066 1.0000599819916722 -0.7483736701713865 -1.3019938024456295 1.0000600342619126 0.7526945712498331 -1.3009266828924548 1.0000600342619126 1.5026072910622803 -0.00031517140685756256 1.0000600342619126
31 0.7515521979703055 1.302256056045551 1.000377302917287 -0.749992370372631 1.2990203558458204 1.0000600342619126 -1.5045876836542884 -0.0007078250529252066 1.0000599819916722 -0.7483736701713865 -1.3019938024456295 1.0000600342619126 0.7526945712498331 -1.3009266828924548 1.0000600342619126 1.5026072910622803 -0.00031517140685756256 1.0000600342619126
32 0.7538340200387081 1.3032338292204217 1.000384141932132 -0.749992370372631 1.2990203558458204 1.0000590573046382 -1.5045876836542884 -0.0007078250529252066 1.0000590050343978 -0.7483736701713865 -1.3019938024456295 1.0000590573046382 0.7526945712498331 -1.3009266828924548 1.0000590573046382 1.5026072910622803 -0.00031517140685756256 1.0000590573046382
33 0.7520009908305704 1.3030016046553257 1.0003726691110977 -0.749992370372631 1.2990203558458204 1.0000580867429514 -1.5045876836542884 -0.0007078250529252066 1.000058034472711 -0.7483736701713865 -1.3019938024456295 1.0000580867429514 0.7526945712498331 -1.3009266828924548 1.0000580867429514 1.5026072910622803 -0.00031517140685756256 1.0000580867429514
34 0.748667064372188 1.3010812569065238 1.0003683645407597 -0.749992370372631 1.2990203558458204 1.000057123181033 -1.5045876836542884 -0.0007078250529252066 1.0000570709107928 -0.7483736701713865 -1.3019938024456295 1.000057123181033 0.7526945712498331 -1.3009266828924548 1.000057123181033 1.5026072910622803 -0.00031517140685756256 1.000057123181033
35 0.7485028316111247 1.2982333808865376 1.000363200281338 -0.749992370372631 1.2990203558458204 1.0000561669343324 -1.5045876836542884 -0.0007078250529252066 1.000056114664092 -0.7483736701713865 -1.3019938024456295 1.0000561669343324 0.7526945712498331 -1.3009266828924548 1.0000561669343324 1.5026072910622803 -0.00031517140685756256 1.0000561669343324
36 0.7483862812030105 1.2984275522401465 1.0003556113890768 -0.749992370372631 1.2990203558458204 1.000055218154728 -1.5045876836542884 -0.0007078250529252066 1.0000551658844876 -0.7483736701713865 -1.3019938024456295 1.000055218154728 0.7526945712498331 -1.3009266828924548 1.000055218154728 1.5026072910622803 -0.00031517140685756256 1.000055218154728
37 0.7483862812030105 1.2984275522401465 1.0003556113890768 -0.749992370372631 1.2990203558458204 1.000055218154728 -1.5045876836542884 -0.0007078250529252066 1.0000551658844876 -0.7483736701713865 -1.3019938024456295 1.000055218154728 0.7526945712498331 -1.3009266828924548 1.000055218154728 1.5026072910622803 -0.00031517140685756256 1.000055218154728
38 0.7471003447297659 1.3009192168640544 1.0003530988218452 -0.749992370372631 1.2990203558458204 1.0000542769015153 -1.5045876836542884 -0.0007078250529252066 1.000054224631275 -0.7483736701713865 -1.3019938024456295 1.0000542769015153 0.7526945712498331 -1.3009266828924548 1.0000542769015153 1.5026072910622803 -0.00031517140685756256 1.0000542769015153
39 0.7460120247467107 1.3021078482664084 1.0003578955861674 -0.749992370372631 1.2990203558458204 1.0000533431816891 -1.5045876836542884 -0.0007078250529252066 1.0000532909114488 -0.7483736701713865 -1.3019938024456295 1.0000533431816891 0.7526945712498331 -1.3009266828924548 1.0000533431816891 1.5026072910622803 -0.00031517140685756256 1.0000533431816891
40 0.7476722347078091 1.2998028268400028 1.0003425298845445 -0.749992370372631 1.2990203558458204 1.0000524169727871 -1.5045876836542884 -0.0007078250529252066 1.0000523647025468 -0.7483736701713865 -1.3019938024456295 1.0000524169727871 0.7526945712498331 -1.3009266828924548 1.0000524169727871 1.5026072910622803 -0.00031517140685756256 1.0000524169727871
41 0.749417273984996 1.2965168769145092 1.000346311230728 -0.749992370372631 1.2990203558458204 1.0000514982358515 -1.4995600644032463 0.0002638842887840193 1.0000514459656111 -0.745136673599654 -1.2981789887611555 1.0000514982358515 0.7526945712498331 -1.3009266828924548 1.0000514982358515 1.5026072910622803 -0.00031517140685756256 1.0000514982358515
42 0.7493212068598128 1.2954130833443074 1.0003456486097884 -0.749992370372631 1.2990203558458204 1.0000505869227776 -1.4717608820728385 0.005630735621748086 1.0000593233979058 -0.7273943476838196 -1.2770955979589182 1.0000589455441082 0.7509004898061166 -1.2989600701418351 1.0000505869227776 1.4998547249642944 0.0003578634554482921 1.0000505869227776
43 0.7493212068598128 1.2954130833443074 1.0003456486097884 -0.749992370372631 1.2990203558458204 1.0000505869227776 -1.4717608820728385 0.005630735621748086 1.0000593233979058 -0.7273943476838196 -1.2770955979589182 1.0000589455441082 0.7509004898061166 -1.2989600701418351 1.0000505869227776 1.4998547249642944 0.0003578634554482921 1.0000505869227776
44 0.746528622303581 1.2956600150462245 1.000335806488109 -0.7492369355347406 1.2964332000691936 1.000049682980484 -1.4194432925317275 0.01571988823741748 1.0002940935087314 -0.693977579516086 -1.2374352350362143 1.0002827298101524 0.7409857971658567 -1.2880796978688485 1.0000520700635616 1.484363364611308 0.004225075167203986 1.000053101999733
45 0.7392891870653844 1.2869269622100412 1.000335285186864 -0.7450601995120232 1.2821294638492804 1.000051212416363 -1.3300952309880674 0.03300385694781688 1.00082315683629 -0.6367872759150144 -1.1696469676425119 1.0008161961975253 0.7223356791603532 -1.2675941656864345 1.000115339630291 1.4553297983891558 0.011461706730479361 1.000154707184095
46 0.725282094558908 1.268743547561963 1.0003984029177801 -0.7372001243232111 1.2552138890214473 1.0001156206289596 -1.1977054999032242 0.05865511344318637 1.0009147954965136 -0.5516246846078551 -1.069190576819991 1.001042655567574 0.6888976671809102 -1.2331985311498652 1.0002774826131993 1.4052077564948022 0.024233073794434602 1.0004092701241043
47 0.6990994620607973 1.2349562993234724 1.0005057114024059 -0.7246183895851536 1.2075484385595838 1.000261398242663 -1.0284396607496975 0.092471783285311 1.0005337049355394 -0.44077210461611316 -0.9409454661643708 1.0006852121171377 0.632706410676131 -1.1841915199082134 1.0004202943676512 1.3296172246562923 0.04439753565809173 1.0004672047565129
48 0.6600137496513188 1.1840841759074914 1.0004396094564645 -0.709246287187726 1.129999759204108 1.0003587055236156 -0.8468959144599053 0.13009224239521025 1.0004028298822376 -0.3212272477926908 -0.8033875540472282 1.000533014151882 0.5548316309431265 -1.121745123560749 1.0004648595161634 1.2328732356938306 0.07176438102284188 1.0003912685535468
49 0.6600137496513188 1.1840841759074914 1.0004396094564645 -0.709246287187726 1.129999759204108 1.0003587055236156 -0.8468959144599053 0.13009224239521025 1.0004028298822376 -0.3212272477926908 -0.8033875540472282 1.000533014151882 0.5548316309431265 -1.121745123560749 1.0004648595161634 1.2328732356938306 0.07176438102284188 1.0003912685535468
50 0.6130345371926973 1.1208795870347368 1.0003831500897264 -0.6917752090825919 1.023997238808932 1.0004529264949857 -0.6768857368674057 0.16449906138305467 1.0004197508884225 -0.2083429587820697 -0.6721841223633848 1.0004889488756636 0.46177366459346375 -1.0575778519484342 1.000572414618018 1.127985019262837 0.10205171822986517 1.0003910816471377
51 0.5629788727219878 1.0561422923016521 1.0003655326830223 -0.676384915574761 0.8995422452061113 1.000622826703355 -0.5220121554314987 0.1926785971029468 1.0004247766063066 -0.10325723375176334 -0.5507171006598341 1.000470840204279 0.3571454323910748 -0.9972872631831614 1.0005616076150354 1.0271773132215716 0.13251922377630715 1.00042215884708
52 0.5132284251787181 0.9944079767702462 1.0003607718207626 -0.6673880321293005 0.7648159101089225 1.000676401141095 -0.38345692339946 0.21656308867162644 1.0004066325330463 -0.005858752804555259 -0.4451977258379808 1.0004191592441565 0.24451528264164885 -0.9394525769241162 1.00051235450597 0.9313733046130179 0.1644158501426501 1.0004227828219747
53 0.46515688869948535 0.9383851899041606 1.000350796726339 -0.6625056968969842 0.6230501190798134 1.0006268617755891 -0.26744388750074133 0.23821619788802403 1.000343825866358 0.08310659961138261 -0.35805721088413667 1.0003574329610692 0.1368601832013382 -0.8798632781044494 1.0005349709386366 0.8452516335520258 0.19578084567594076 1.0003952953145314
54 0.41993039765513696 0.8908280660332952 1.000326027492181 -0.6541325890117078 0.484504745680253 1.0005413359407818 -0.17507667940114618 0.2560805273952311 1.0002870143601386 0.15944288720161962 -0.28724455407383426 1.000327952995547 0.043355290385561296 -0.8180399258341133 1.000496629601936 0.7730735652229647 0.22519546141594082 1.0003452221378004
55 0.41993039765513696 0.8908280660332952 1.000326027492181 -0.6541325890117078 0.484504745680253 1.0005413359407818 -0.17507667940114618 0.2560805273952311 1.0002870143601386 0.15944288720161962 -0.28724455407383426 1.000327952995547 0.043355290385561296 -0.8180399258341133 1.000496629601936 0.7730735652229647 0.22519546141594082 1.0003452221378004
56 0.37557289857328463 0.8517448072829037 1.0003133696804807 -0.6413213282429993 0.359804207031463 1.0005028839834538 -0.10260824396656251 0.2669428367299183 1.0002942544411515 0.22497369016428365 -0.2342978815387376 1.0002832385155767 -0.036411013815800926 -0.7547937660544181 1.0004765420668607 0.7116644851476087 0.24891589333930628 1.000349215554951
57 0.33262402207195974 0.8206550259223843 1.0003077616195226 -0.6277783859221509 0.2528541168390434 1.0004732342636213 -0.0487879233739548 0.2695818309021005 1.0002789735112847 0.28617896444741686 -0.20033394321232612 1.0002575252885577 -0.10423392411478888 -0.695178009001232 1.0004754824963404 0.6579728467158875 0.2703056977000901 1.0003769366085034
58 0.2905898431798731 0.794357194769753 1.0003177162511783 -0.6134543090601986 0.16416996034389655 1.000419948458067 -0.010883274114251159 0.26885080411939766 1.0003086767247746 0.3431350500505713 -0.17795446219637 1.0002945261158043 -0.1572748893101532 -0.6412777572308698 1.0004164065914196 0.6130717509183287 0.2910256702749049 1.0003902408345633
59 0.2427631218375001 0.7722992768250679 1.000327876177808 -0.6004447465805854 0.0928830886318241 1.0004300693199633 0.014442999227245993 0.26548416492278004 1.0003203827729406 0.3953340431403598 -0.16491134233971388 1.0003228589287416 -0.1949589476885516 -0.5949622339119981 1.0003959816591175 0.5788102392004617 0.30800764257797125 1.0003673878035344
60 0.19037575361830267 0.7574602251111082 1.0003284198343236 -0.5879960275566571 0.03578163961642919 1.0004347655276957 0.030331920076259098 0.25589451624177423 1.0003063239480594 0.448406454006719 -0.15905451264405804 1.0003634412992093 -0.22143001940249524 -0.554577760551784 1.000430263930992 0.5535888363293611 0.32140443029571825 1.0003704192417917
61 0.19037575361830267 0.7574602251111082 1.0003284198343236 -0.5879960275566571 0.03578163961642919 1.0004347655276957 0.030331920076259098 0.25589451624177423 1.0003063239480594 0.448406454006719 -0.15905451264405804 1.0003634412992093 -0.22143001940249524 -0.554577760551784 1.000430263930992 0.5535888363293611 0.32140443029571825 1.0003704192417917
62 0.13167812976715618 0.7487952971462731 1.0003297225467573 -0.5774901126870051 -0.006593404188844318 1.000451079778753 0.04101013006191291 0.23873565135643982 1.000300395533952 0.5054517154000802 -0.15680485034929442 1.0004082109320993 -0.23730762489054585 -0.5200691368331518 1.0004541731026884 0.5337064536024081 0.3361207418027344 1.0003791622104972
63 0.06764185394748867 0.7383700095800493 1.0003413498362161 -0.5702731095619853 -0.03814736308691941 1.00043010767209 0.049488339047502404 0.21714423182952156 1.0003249066378472 0.5683487235031649 -0.15261261596348566 1.0004466194493136 -0.2433005341209628 -0.49148229067675225 1.000470710145415 0.5184396453587128 0.35130292217774406 1.0003900021154863
64 -0.0002711750360460203 0.7266368354059937 1.0003352448753737 -0.5651695896562046 -0.06039099585754575 1.0004683353990989 0.056645768236639346 0.19409014023427967 1.000338420848215 0.6365353336692829 -0.13800249358361139 1.0004812276150319 -0.2419594229818567 -0.4692636016398648 1.0004935194657651 0.5051096122566175 0.3719375071827587 1.0004155789200286
65 -0.06745010970192956 0.7131457845836011 1.0003375632535592 -0.5648251771411964 -0.07813064769355611 1.000498080703879 0.06555898997158932 0.16876161348680505 1.000357997376702 0.709796942575604 -0.1099563457405045 1.0005658335622278 -0.23671573379795893 -0.45195782720956745 1.000515497096301 0.4915184878699423 0.39902415026105537 1.0004254831998518
66 -0.13191220508208332 0.6951994704107667 1.0003428920505235 -0.5709515500007462 -0.09429131975712772 1.000524281815241 0.08153832362065767 0.13873515329102096 1.0003751598890374 0.7816869295950671 -0.06082124353680668 1.0006386386304997 -0.2280248464375572 -0.43718590726657364 1.0004938123687706 0.47434528120194436 0.4285472380229064 1.0004545807139553
67 -0.13191220508208332 0.6951994704107667 1.0003428920505235 -0.5709515500007462 -0.09429131975712772 1.000524281815241 0.08153832362065767 0.13873515329102096 1.0003751598890374 0.7816869295950671 -0.06082124353680668 1.0006386386304997 -0.2280248464375572 -0.43718590726657364 1.0004938123687706 0.47434528120194436 0.4285472380229064 1.0004545807139553
68 -0.19576389347590845 0.6717391400363096 1.0003364774676886 -0.5831310853895574 -0.10999503069716063 1.000524226354248 0.10788171580304458 0.1048463819342622 1.0003902925544208 0.8474238387306352 0.016918777295132324 1.0005822274013967 -0.21880216305626232 -0.4248555795392461 1.0005115373046285 0.45206980943862307 0.4618225562309574 1.0004625823870013
69 -0.2580026065546728 0.6451913163171953 1.0003228067771708 -0.5985200343111862 -0.12793325705040678 1.0005149973392609 0.14872400118099988 0.07014721498337038 1.0004198490143497 0.9061566676409921 0.11659234684079382 1.0005137417579948 -0.2093853430217896 -0.41288337103254164 1.0005298022923108 0.42123272174022963 0.4991345292076389 1.0004695231207357
70 -0.31677653186069826 0.6177726633091264 1.000311582203222 -0.6208590264913619 -0.15501866810615977 1.000515861731502 0.20537385945205508 0.03225212825013123 1.0004616520492493 0.9501496688583224 0.2311388176588679 1.0005155497942027 -0.20109189590634366 -0.39986268554435384 1.0005161133372342 0.3802685009514512 0.5335796830854258 1.0005052126434666
71 -0.3717622784848463 0.5908537703805621 1.0003151419500769 -0.6469973282004873 -0.19612439248680347 1.0005772627277705 0.2811683698611867 -0.005747639237393681 1.0004970843245127 0.9750505848246684 0.3550371937162505 1.0004656254799893 -0.192379094424557 -0.38362872385641084 1.0005282058866454 0.32929209286666133 0.5620366145299566 1.000502179022099
72 -0.4261929012450409 0.5598215610648759 1.0003424422542806 -0.6750200931706479 -0.2550624681304537 1.000646306775604 0.3741157342930102 -0.040390317056512685 1.0005385700430633 0.9843053354478339 0.48725275324191997 1.000379722291983 -0.18642013614937863 -0.3607818865803861 1.0005386151875775 0.26890754600422756 0.5834520875393331 1.0004666248657788
73 -0.4261929012450409 0.5598215610648759 1.0003424422542806 -0.6750200931706479 -0.2550624681304537 1.000646306775604 0.3741157342930102 -0.040390317056512685 1.0005385700430633 0.9843053354478339 0.48725275324191997 1.000379722291983 -0.18642013614937863 -0.3607818865803861 1.0005386151875775 0.26890754600422756 0.5834520875393331 1.0004666248657788
74 -0.48485410092646697 0.5216245173491603 1.0003577511034278 -0.6920247851253929 -0.3323271099791919 1.0006790552704767 0.481681827785686 -0.0704881819259718 1.0005831766929445 0.9845092594885853 0.6180076062806429 1.0003564587996099 -0.1862198478636385 -0.32947420967531577 1.0005628483642923 0.20127072898571094 0.5995547122864611 1.000453088183616
75 -0.5491644461279608 0.47883619037238345 1.0004098574743294 -0.6891088615354047 -0.42864863303608036 1.0007797696907594 0.6010237043630777 -0.09103280926963811 1.0005563765782188 0.9758829873363625 0.74105149329241 1.0003465182073732 -0.19435232097355054 -0.28940576109809235 1.0005786880289398 0.12817948634310078 0.6129441014655509 1.0004587867488552
76 -0.6214733791569079 0.4279435433473413 1.0004835432308024 -0.6599396882023535 -0.5404976882441587 1.0008984398436138 0.7262842815814206 -0.09963400617357382 1.0004645545936246 0.9605340192604938 0.8537437843223614 1.0003255359818497 -0.21196896504312943 -0.24552823123706502 1.0005880020130662 0.04597481314801199 0.6277235197794646 1.0004818716112858
77 -0.6984052442706417 0.3564142896406239 1.0005428100356164 -0.5965249196835268 -0.660440450682577 1.0008848471225902 0.8485004805316129 -0.1002377700459394 1.000433390208737 0.9388281349065921 0.953540713003084 1.0002829943115437 -0.23619617069713805 -0.19945651036197726 1.0005894183605912 -0.047200494262130424 0.6426899223460938 1.0005540889891753
78 -0.777834087705739 0.2667931011467784 1.0005483639988924 -0.49841424199824735 -0.7791492197731699 1.0007362242903148 0.9655228664618343 -0.09843325089395316 1.0004213700764024 0.9147948131078925 1.042718300745232 1.0002888232566485 -0.2649605638366432 -0.14916934148396432 1.0005964144113282 -0.15598856781737316 0.6547080083406166 1.0006326452055552
79 -0.777834087705739 0.2667931011467784 1.0005483639988924 -0.49841424199824735 -0.7791492197731699 1.0007362242903148 0.9655228664618343 -0.09843325089395316 1.0004213700764024 0.9147948131078925 1.042718300745232 1.0002888232566485 -0.2649605638366432 -0.14916934148396432 1.0005964144113282 -0.15598856781737316 0.6547080083406166 1.0006326452055552
80 -0.8542507692202064 0.15718924446376836 1.0006428706389494 -0.3771023307921251 -0.8886019155950906 1.0006588163581887 1.0739292589866731 -0.09439782736408145 1.0004015194271172 0.892027383692801 1.1209334916031242 1.0002960164514156 -0.2916823448208472 -0.09378823506086476 1.000579624497276 -0.28148066780089775 0.6598789205503961 1.000708529044318
81 -0.9165652003883218 0.026706120905463496 1.0007105662505589 -0.24355370611475347 -0.9860609408357187 1.0006359399570934 1.1700063808477734 -0.08864435778212185 1.0003617273191883 0.8700746311623291 1.1846800053137772 1.0002736360614464 -0.3158052792051744 -0.036113856550016414 1.000578715480437 -0.4215696638245817 0.6592698610629889 1.0007810363977339
82 -0.9647641270783205 -0.11857406150586533 1.0006605771846948 -0.10661754014725233 -1.0715939844929 1.0006693820365926 1.2538862390587646 -0.07871737926164489 1.0003278876970079 0.8464942781682454 1.2332073173538423 1.0002453120692327 -0.33381546888273245 0.027391685452563343 1.0006454871772652 -0.5734465007518941 0.6481875863533351 1.0008086006282373
83 -0.9974065024171563 -0.27202370518685554 1.0006787484530784 0.02975695446693445 -1.1439921600371574 1.0006478590806882 1.3278066701925146 -0.06693135328835671 1.0003403116384395 0.8253625849045173 1.2709519430808944 1.000235008405938 -0.3459874792705264 0.10780040961852899 1.000611113465624 -0.7262264567202112 0.6213152088064198 1.0007676684416325
84 -1.0110003919212998 -0.4250800121103901 1.0005533876416868 0.1595358771462632 -1.2025538000307276 1.0006003832998414 1.3880599824293627 -0.054928129039780955 1.0003270971815443 0.8066210039124492 1.2993825689255938 1.0002524591650899 -0.3531041885286122 0.20122849196390388 1.0006459023442391 -0.8746225199281941 0.5811896550780756 1.0006546590607588
85 -1.0110003919212998 -0.4250800121103901 1.0005533876416868 0.1595358771462632 -1.2025538000307276 1.0006003832998414 1.3880599824293627 -0.054928129039780955 1.0003270971815443 0.8066210039124492 1.2993825689255938 1.0002524591650899 -0.3531041885286122 0.20122849196390388 1.0006459023442391 -0.8746225199281941 0.5811896550780756 1.0006546590607588
86 -1.0088374787932872 -0.5748560293672805 1.0004721825345604 0.28066796808253186 -1.2511268467558876 1.0005149259565074 1.435576803343419 -0.045305408109631906 1.0003393065175639 0.7914940001345324 1.321589574208347 1.000268034980872 -0.3612711932566496 0.30436278744541145 1.0007413019407765 -1.0117018811484573 0.530600684980643 1.0005947487220315
87 -0.9967278136190406 -0.7157902552037547 1.0004773444312463 0.388955608278917 -1.2896769159678771 1.000413103429057 1.4725066694380624 -0.036354708612699904 1.0003599822970104 0.7780664488565088 1.3360019833646473 1.000284741137122 -0.37429264704010334 0.41802665047206666 1.0007460535570234 -1.1328056529426043 0.4725219147252869 1.0005242479466698
88 -0.9789707156280256 -0.841575473700321 1.0004748186605754 0.4822286308756364 -1.3172848262317873 1.0003299408920947 1.5011691962162486 -0.029364319153647955 1.0003971418260826 0.7680463730988697 1.3451523589803631 1.000288963472999 -0.39331572752593574 0.53982346051794 1.0006814758063345 -1.2373461072534597 0.40976183509068453 1.0005102400431385
89 -0.9572597673088744 -0.9523259707691971 1.0004533031560205 0.5603703649520052 -1.333474803778421 1.0002726218119318 1.523581165503388 -0.023086531000795732 1.0004339865103522 0.759199538437203 1.3519437140814543 1.000306345592308 -0.4209712460371198 0.6618635015342563 1.0005939483086184 -1.3268479062177039 0.3467318734244223 1.0005059804802257
90 -0.9309768716564429 -1.0464339229283048 1.0004246736426177 0.6268801635330786 -1.3436328678699885 1.0002989347599271 1.538224251607633 -0.0167349467310928 1.0004391369428205 0.7529886711766828 1.354936336450838 1.0003054741625084 -0.45377272159019044 0.7762127095025337 1.0005312087128637 -1.39900476647847 0.28480020844650294 1.0004557598481014
91 -0.9309768716564429 -1.0464339229283048 1.0004246736426177 0.6268801635330786 -1.3436328678699885 1.0002989347599271 1.538224251607633 -0.0167349467310928 1.0004391369428205 0.7529886711766828 1.354936336450838 1.0003054741625084 -0.45377272159019044 0.7762127095025337 1.0005312087128637 -1.39900476647847 0.28480020844650294 1.0004557598481014
92 -0.9033972914384666 -1.1267227435385476 1.0003825419776793 0.6810470921960775 -1.3498615873526538 1.0003284611787884 1.5470603577951998 -0.010997594448448523 1.0004617530864257 0.7487580881426981 1.3517861970503373 1.0003004555060102 -0.4875265530047178 0.881100301982813 1.0005238095747462 -1.4552177227272436 0.2280754981020266 1.0004299749834416
93 -0.8787594485369137 -1.1928023582635519 1.0003736852467697 0.7243242771265432 -1.3536809131139245 1.0003622014502223 1.5500624127442462 -0.006427254124694389 1.0004639070516301 0.7465233035742559 1.3470865830144567 1.000312997529172 -0.5232476332267731 0.9758425758491911 1.0004875954483532 -1.497727019000652 0.17810590567065096 1.000445830930242
94 -0.8555929596435009 -1.2441903375882515 1.0003858358467503 0.7557046199163893 -1.3544900460218858 1.000346283800872 1.5507178526367307 -0.00386826387469131 1.000482870678134 0.7434035758109211 1.3417319310003708 1.0003088225395114 -0.5608582807839531 1.0593248900952348 1.0004351193703558 -1.5284561993309984 0.13415607448702377 1.0004602766377961
95 -0.8343683816045987 -1.2849592312234646 1.0003667965984924 0.7774283854886702 -1.3515611897819857 1.00039632022053 1.549076841705467 -0.0007988564119703848 1.0004925304869912 0.7409913882964159 1.3368385756212693 1.0003102530227792 -0.5977016777722619 1.129973727446702 1.0004256132317402 -1.5495951216076775 0.09538532384368514 1.0004751749101217
96 -0.816279814822178 -1.3156914992958646 1.0003921531516171 0.791280615346261 -1.348337066067792 1.0004004669244375 1.5474135935328597 0.0015842936741228225 1.000501145024463 0.740585138533149 1.3330727485238092 1.0003230715447733 -0.6287846331842749 1.1880452355633548 1.0003893556549042 -1.5645190858287106 0.0637783825619492 1.0004905994871462
97 -0.816279814822178 -1.3156914992958646 1.0003921531516171 0.791280615346261 -1.348337066067792 1.0004004669244375 1.5474135935328597 0.0015842936741228225 1.000501145024463 0.740585138533149 1.3330727485238092 1.0003230715447733 -0.6287846331842749 1.1880452355633548 1.0003893556549042 -1.5645190858287106 0.0637783825619492 1.0004905994871462
98 -0.7998928953897564 -1.3368227808432316 1.0003927042069771 0.8007119125518292 -1.3446004669554195 1.0004392723002475 1.5447350543057594 0.0027709777817190285 1.0005038008582807 0.7403986509054055 1.3310794501068135 1.0003133176540635 -0.6546591521423991 1.233701811450899 1.0003794768786782 -1.5725931236767157 0.037675417367710226 1.000504907200676
99 -0.7867350564659751 -1.3497954888914854 1.0004214707935208 0.8064939594767933 -1.3394831690356268 1.0004719532506987 1.5412799229479834 0.001916835748454049 1.0004992606130403 0.7419860402279448 1.3298364145447792 1.0003011296855326 -0.6776606961931547 1.270256098479887 1.0004147826860823 -1.5730713437541581 0.01760876401807132 1.000503885028102
100 -0.7749168148474345 -1.3586561278096991 1.000454944635366 0.8075608615133493 -1.3339101868312737 1.0004761684295798 1.5372750539452054 0.002420374168710585 1.0004812961737537 0.742548924420633 1.3284567147836197 1.0003210170818275 -0.6983520559288838 1.2996589770496092 1.0004281440250535 -1.5701854052632778 0.003060856313664773 1.000510456939286
101 -0.7649580014799512 -1.3621939264466267 1.00044615978584 0.8059942730299196 -1.3292961697510135 1.0004702835587818 1.5342280446715182 0.003301059139563034 1.0004710517843094 0.7412153294341465 1.326624560089732 1.0003381321068705 -0.717981530478511 1.3210542082683638 1.0004349594084283 -1.5648867744695787 -0.008753063797824248 1.000484408611019
102 -0.7583675329079421 -1.3615768175825442 1.000433053836452 0.8026465297365377 -1.324347131238502 1.000484401999786 1.5321562963565314 0.0028352765025224506 1.0004710271335144 0.7419224875938967 1.3272682236086353 1.0003517353241562 -0.7332508436026091 1.3348861799324054 1.0004360508635013 -1.558984962211776 -0.016334489010739944 1.0004867303205263
103 -0.7583675329079421 -1.3615768175825442 1.000433053836452 0.8026465297365377 -1.324347131238502 1.000484401999786 1.5321562963565314 0.0028352765025224506 1.0004710271335144 0.7419224875938967 1.3272682236086353 1.0003517353241562 -0.7332508436026091 1.3348861799324054 1.0004360508635013 -1.558984962211776 -0.016334489010739944 1.0004867303205263
104 -0.7530761563267698 -1.3583031590839254 1.0004451119829958 0.7975564923271554 -1.3200907737995062 1.0005086087127801 1.5301109762738299 0.000648681977866122 1.0004868168247327 0.7442515876530845 1.3280355004089357 1.0003721416645235 -0.7438578694040574 1.3431146769793234 1.0004554928516578 -1.5530428270047683 -0.02198035482761555 1.0004958061248235
105 -0.7471070226942664 -1.3553189475560081 1.0004174841167413 0.7910708683486 -1.315112901651856 1.0005317575493546 1.5265597606877275 -0.00011240392033470396 1.000483922710026 0.7454573619299154 1.3278427858027928 1.0003845875446424 -0.7513715939213054 1.3478802991008185 1.0004604426488877 -1.5458566336719115 -0.025320808118105245 1.0005092705291303
106 -0.7434298156059275 -1.3509458869463038 1.0004068077903971 0.7863443249301167 -1.309639177493837 1.0005147457205656 1.522808379606442 0.0005065097560074551 1.0004761431311957 0.7442317157722216 1.3256313815773848 1.0003957279076188 -0.7580116848517185 1.3488049263770052 1.0004318657676141 -1.5396775151536386 -0.026812295315520873 1.0005125024301458
107 -0.7431143861636367 -1.3448076457981442 1.0004038549273695 0.7819890035269995 -1.3072311241501113 1.0005088917381144 1.5200440387188896 4.313207174456701e-05 1.0004732109298051 0.7448842943933706 1.322609710501942 1.0004103041020274 -0.7629326872330311 1.3456052111570194 1.0004170771046657 -1.5327159530590033 -0.026312884966297502 1.0004982304866445
108 -0.7438204008144341 -1.3381814886065946 1.0004121865391469 0.7768407192130198 -1.305862498394634 1.0005069258049204 1.5180632785298194 0.0003042118074898678 1.000454786133315 0.7456828948733097 1.3195612172440754 1.0004209468484828 -0.7667470653488377 1.3424664547288083 1.000432069634869 -1.5273751991804427 -0.02318763101769813 1.0005123122858155
109 -0.7438204008144341 -1.3381814886065946 1.0004121865391469 0.7768407192130198 -1.305862498394634 1.0005069258049204 1.5180632785298194 0.0003042118074898678 1.000454786133315 0.7456828948733097 1.3195612172440754 1.0004209468484828 -0.7667470653488377 1.3424664547288083 1.000432069634869 -1.5273751991804427 -0.02318763101769813 1.0005123122858155
110 -0.7423207824575168 -1.3321227922328538 1.000397779176887 0.7702919856936788 -1.302881053106049 1.0004904976697138 1.515242977534423 0.0006390281738695298 1.000484959162294 0.7455392428410211 1.3166198050962514 1.0004471974799476 -0.7682404885815399 1.3399805146477795 1.0004592862125066 -1.5237087565137957 -0.020401161360503125 1.0005122684193655
111 -0.7409943975742823 -1.3269171586902808 1.0004395233081118 0.764356446984635 -1.3005168659106179 1.000502770775295 1.511719842641708 0.0010460113101820197 1.000494150231149 0.7450078227770924 1.315052051118966 1.0004720244767589 -0.7664029272915701 1.3378567156037007 1.0004675588069063 -1.5196470582927666 -0.01819103317003895 1.000520300915453
112 -0.7409150742265153 -1.3232235605177238 1.0004402042974156 0.7605865396097146 -1.2991369491812697 1.000491990818509 1.5094818953666567 0.001507092322077068 1.0004916781628768 0.7464807829498543 1.312763139419674 1.0004892389763889 -0.7649877648535285 1.3357219209135693 1.0004793600574609 -1.515100995450382 -0.016681419511956844 1.0005228230269492
113 -0.7409934778045282 -1.318666998313089 1.0004361194477878 0.7595519105441796 -1.2990597855556245 1.000473717446994 1.5091121789058413 0.0022645006962829944 1.000480429160839 0.74743334376723 1.3103616242596885 1.0004893796814165 -0.7631442002205898 1.3330152680391014 1.0004800030593974 -1.5122163315920567 -0.014568381669022643 1.0004933428852232
114 -0.7403496356080621 -1.3135561376844902 1.0004286635647626 0.7592717789470833 -1.2989593145445177 1.0004673497429846 1.509403876124029 0.0029816737551346174 1.0005072785315123 0.7470568703322312 1.3081419027918924 1.000485512458135 -0.7615868091242061 1.329908386903437 1.0004798484969424 -1.5103716852146178 -0.010439786484835433 1.000484480844711
115 -0.7403496356080621 -1.3135561376844902 1.0004286635647626 0.7592717789470833 -1.2989593145445177 1.0004673497429846 1.509403876124029 0.0029816737551346174 1.0005072785315123 0.7470568703322312 1.3081419027918924 1.000485512458135 -0.7615868091242061 1.329908386903437 1.0004798484969424 -1.5103716852146178 -0.010439786484835433 1.000484480844711
116 -0.7405757690201876 -1.3092766390836386 1.0004497739491258 0.7569055298813853 -1.2978030998535992 1.000465020655678 1.5089546503512756 0.0022211889083544843 1.0005077181753168 0.747092350225273 1.3059236695362637 1.000502138543504 -0.7618325959997504 1.3271032488839294 1.00048458696282 -1.5081144115600322 -0.007193318031690601 1.0005048523049775
117 -0.7436145772892296 -1.3072640198528669 1.000430796102315 0.7524075438758665 -1.2963769552678983 1.0004659038659713 1.5099951790482422 0.002119089460808781 1.0004984896288762 0.7465408026699203 1.3062016803739085 1.0005163721865897 -0.7612779677095225 1.324720741997077 1.000468754126352 -1.5060959014682573 -0.0056565902944992995 1.0004959329485954
118 -0.7458094089086926 -1.3066016076515985 1.000437150739398 0.7506719299507149 -1.2971082039886965 1.0004582382970413 1.5112387466538666 0.0022883360239947382 1.000483446269326 0.7473989053217863 1.3074221155690418 1.000522955435049 -0.7590848620335594 1.3212310658151512 1.0004699243432338 -1.5037410407349694 -0.005231192536187959 1.000491877058205
119 -0.7459909811255435 -1.3035246001351979 1.000428871325609 0.7508287593330275 -1.2977016889389696 1.0004473262493703 1.5105293761214802 0.0010069402560974655 1.0004452011432643 0.7484796755314851 1.3083575770752955 1.000513297980436 -0.7577352433510881 1.3174911779881449 1.0004782144791893 -1.5033744094638186 -0.006129435194570862 1.0004421111737434
120 -0.7466834495488378 -1.3014781026862943 1.0004190105823771 0.7507719216622565 -1.2974604875594864 1.0004546098108933 1.5102046823323187 0.0007498928228077346 1.000453871635281 0.7483061348067247 1.3087540450884105 1.0005123491889543 -0.7555084954090253 1.3133633564782028 1.0004740260967007 -1.5041509754427234 -0.006254539438414122 1.0004067288555198
121 -0.7466834495488378 -1.3014781026862943 1.0004190105823771 0.7507719216622565 -1.2974604875594864 1.0004546098108933 1.5102046823323187 0.0007498928228077346 1.000453871635281 0.7483061348067247 1.3087540450884105 1.0005123491889543 -0.7555084954090253 1.3133633564782028 1.0004740260967007 -1.5041509754427234 -0.006254539438414122 1.0004067288555198
122 -0.746913620142566 -1.3012918451867241 1.0004377428662536 0.7497198902133907 -1.297335851295475 1.000456072868555 1.510841806170322 0.0021987926954759587 1.0004735750187188 0.7477120024193226 1.3078327352766836 1.0005142931341053 -0.7544864566708147 1.312089486040773 1.0004393053209621 -1.5047664064352373 -0.005444372922253575 1.0004368217784338
123 -0.7476867960769346 -1.3004289299570924 1.0004232651242566 0.7486438100170044 -1.297103553102974 1.0004382663191975 1.5105279891775478 0.0021773286723798663 1.000492549356014 0.7482157772472326 1.3077528334855224 1.0005140540578519 -0.754144958242846 1.3127519700889165 1.0004300610231294 -1.5033018765295607 -0.005274337215261046 1.0004415555355266
124 -0.7493256809591101 -1.300536724493472 1.0004093751691059 0.7483036226408275 -1.297403276822575 1.0004294405239331 1.510339313693869 0.0017863057067442807 1.000485869409363 0.7477537573686771 1.3080493662266017 1.0005114126047847 -0.7544424894998997 1.3119601818109266 1.000432888737769 -1.5011739878690589 -0.00625653108382175 1.0004366131748985
125 -0.7508677397384808 -1.2994769272829378 1.0003999317654697 0.749426637684807 -1.2984718216474103 1.0004388433640115 1.5089161093272252 0.0007872854061129106 1.0004880264395233 0.747461707084035 1.3097403798831033 1.0004956428229606 -0.7538594646412375 1.3091286421459432 1.0004483347987958 -1.5024847794365364 -0.007108822955436352 1.0004409487343946
126 -0.7509780089140232 -1.2973872240176627 1.0003811549056765 0.7488987248776139 -1.299190783855937 1.0004424585001943 1.5085994006561114 0.0005401294668730301 1.0004655970154333 0.748028744922301 1.3100661300813767 1.0004885393292455 -0.7527581767952435 1.3086419634259763 1.000447016946751 -1.5047373813557798 -0.008109337182521216 1.000451843913496
127 -0.7509780089140232 -1.2973872240176627 1.0003811549056765 0.7488987248776139 -1.299190783855937 1.0004424585001943 1.5085994006561114 0.0005401294668730301 1.0004655970154333 0.748028744922301 1.3100661300813767 1.0004885393292455 -0.7527581767952435 1.3086419634259763 1.000447016946751 -1.5047373813557798 -0.008109337182521216 1.000451843913496
128 -0.750595264980289 -1.29638557612237 1.0003953882157295 0.7487217193576804 -1.2981999184561588 1.0004465433732 1.5097896455729887 0.0012415256040346015 1.0004535939142987 0.7477111672946986 1.308313447970336 1.0004892060545374 -0.7527191288038837 1.308987182501349 1.0004370876533257 -1.5043669291716857 -0.007148082007065729 1.0004349200901386
129 -0.7493498782743927 -1.2964728465943645 1.0004090418182332 0.7486285169786762 -1.2990720979716515 1.0004151597116244 1.5111493505262652 2.85476277834118e-05 1.0004420846643958 0.7476305595678601 1.3086985027598794 1.000464031967142 -0.7523078824255008 1.310003004182641 1.0004335977037682 -1.5046720338539215 -0.00578611347687324 1.00043725646183
130 -0.7488639899424236 -1.2978824302791327 1.0003966254450607 0.7489313214807536 -1.3004451827947208 1.0004163779990058 1.5118631327703613 -0.001143602201992627 1.0004361102236767 0.7479090404846408 1.3093666352130224 1.0004703655478526 -0.7528574467577364 1.3093662844084069 1.0004387545527054 -1.5054879319787886 -0.004449893337170082 1.0004385742720623
131 -0.7500427679197906 -1.2983867281119803 1.0003762561143785 0.7487268268572189 -1.3003858822981547 1.0004012235149113 1.5124002592662955 -0.0010747560546078955 1.0004239452877073 0.7471718134482133 1.3092636696444344 1.000482916017077 -0.7532649521858475 1.3093327406730206 1.0004336740418167 -1.5048286202906727 -0.005199227556094421 1.000441553422649
132 -0.7511553384110583 -1.2976625734535951 1.000385549245552 0.7489890158331327 -1.29888478787778 1.0003762351786993 1.51229916116767 -0.001195325834805387 1.0004340297492935 0.7478083637200456 1.309425464301655 1.0004670608900272 -0.7539381684290875 1.3086332210706284 1.000427209414107 -1.5037312542867112 -0.006199357690109335 1.000441594291369
133 -0.7511553384110583 -1.2976625734535951 1.000385549245552 0.7489890158331327 -1.29888478787778 1.0003762351786993 1.51229916116767 -0.001195325834805387 1.0004340297492935 0.7478083637200456 1.309425464301655 1.0004670608900272 -0.7539381684290875 1.3086332210706284 1.000427209414107 -1.5037312542867112 -0.006199357690109335 1.000441594291369
134 -0.7513144274541522 -1.2982710229609429 1.0003898412280636 0.75005293474719 -1.2984230703796884 1.000399080428886 1.5105647687754467 -6.922906837659049e-05 1.000427825448538 0.7485505856908619 1.3082032642916017 1.0004625545503414 -0.7526010311378674 1.3088041483586088 1.0004099207977455 -1.501843558613932 -0.005710656213793982 1.0004169118618795
135 -0.749789617286911 -1.2997679410024505 1.0003945935817704 0.7504462207503552 -1.2994153720424826 1.0004115751711837 1.5104153579899846 0.0014055234583341932 1.000415777408862 0.7485303605995762 1.3072571540388827 1.0004361628371168 -0.7514778168997831 1.3097109941000162 1.0004135438762332 -1.49970779460948 -0.0056472729755870045 1.0004004059609588
136 -0.7499964279914217 -1.2995259521315063 1.0003734946187022 0.7507856732283221 -1.2987535427304726 1.0003964122574176 1.5109331277947444 0.00031890227250202033 1.0004030435417919 0.7483532926210369 1.3079623867890484 1.00041952990516 -0.7506344640077312 1.3099008057698718 1.0003914645078702 -1.4993961904600968 -0.006096126687736922 1.0004107305690664
137 -0.7506467203716632 -1.3005400389266153 1.0003481437124044 0.7506030185290635 -1.2972931370814738 1.0003940746282523 1.5108013822135624 -0.001969429684236381 1.000402059650685 0.747919263622582 1.3075882919149664 1.0004004783850018 -0.7510432873243933 1.3083525515647063 1.0003494893520744 -1.5027667312087312 -0.006744258947197626 1.0004020166177354
138 -0.7509398225046333 -1.3019103248002029 1.0003096690438904 0.7505759324926119 -1.296561328134887 1.000399764477769 1.5101535665309254 -0.0023965233318533224 1.0004070052861975 0.7477633010958175 1.3069108479443245 1.0004073163000717 -0.751261340667107 1.30778964694654 1.0003634740038678 -1.505227601724494 -0.0058304695131929365 1.0004102542140603
139 -0.7509398225046333 -1.3019103248002029 1.0003096690438904 0.7505759324926119 -1.296561328134887 1.000399764477769 1.5101535665309254 -0.0023965233318533224 1.0004070052861975 0.7477633010958175 1.3069108479443245 1.0004073163000717 -0.751261340667107 1.30778964694654 1.0003634740038678 -1.505227601724494 -0.0058304695131929365 1.0004102542140603
140 -0.7507302395049184 -1.3015329955132955 1.0003124861769692 0.7498211064251207 -1.2984461126362281 1.0003902508874745 1.5087835166396848 0.0008444812870518193 1.0003875492398917 0.7481019034244493 1.3069346518743898 1.0004182367302878 -0.7508153122160058 1.3094893110278583 1.000381536041878 -1.504842790304511 -0.006097705014504729 1.0003902945362861
141 -0.7499031554779759 -1.2994629702026763 1.0003312251351095 0.7499095185069365 -1.2986237824612235 1.0003886461646243 1.5096896553069574 0.0030453817594580765 1.0004031306967593 0.7493148719951632 1.3080484088885977 1.0004222816303157 -0.7519342835861205 1.3096525698593418 1.000368497364978 -1.5046617527814568 -0.0064935565476935105 1.00035001839203
142 -0.7502763571673429 -1.298657711733057 1.0003436331260316 0.7509425180482534 -1.2987897958630963 1.000395037848384 1.510932882774477 0.0013087355052455675 1.0004138002622573 0.7493441697656985 1.3078210773334626 1.0004266798300068 -0.7532191489588874 1.30772912820352 1.000366143310991 -1.5045553266837255 -0.0063050490293862504 1.0003529698898237
143 -0.7495760513734036 -1.2997446506585146 1.0003450314387679 0.751691374979417 -1.3003576069648861 1.000403641421686 1.5122081836562757 -2.8974918334306556e-05 1.0004169038238797 0.7485551660663888 1.3087517433712592 1.0004168665265534 -0.7532514852590603 1.3066952699722658 1.0003828857770944 -1.5044692801538708 -0.006759755639512652 1.0003663742344446
144 -0.7490872618413252 -1.2995751257394799 1.000349792352279 0.7509312500553952 -1.300051205109302 1.000404351084463 1.5124347589181184 -0.0001642802236126333 1.000412466355384 0.748764852581885 1.309447204215881 1.0004087877888415 -0.7524024755364647 1.308547957454638 1.0004020791441324 -1.5031633815703946 -0.006835901351066778 1.000394905240907
145 -0.7490872618413252 -1.2995751257394799 1.000349792352279 0.7509312500553952 -1.300051205109302 1.000404351084463 1.5124347589181184 -0.0001642802236126333 1.000412466355384 0.748764852581885 1.309447204215881 1.0004087877888415 -0.7524024755364647 1.308547957454638 1.0004020791441324 -1.5031633815703946 -0.006835901351066778 1.000394905240907
146 -0.749786649407768 -1.2995067873186399 1.000354119471612 0.7504522328560889 -1.2992936910039385 1.0004086058331532 1.5112792788181748 0.0003585563367483211 1.0004239491390345 0.7495345886476583 1.3087750739199566 1.0003984223603293 -0.7532946605064578 1.309253966188139 1.0003819166917554 -1.5026006344027405 -0.007425316720588927 1.0003853242947138
147 -0.7497040112167364 -1.2999455049406277 1.0003575882650848 0.7514239077127047 -1.2991409329485022 1.0004080667798236 1.510832107665899 -0.000284278060767378 1.0004256411438064 0.7482278614672228 1.308201469263313 1.0004055322374579 -0.7549013058587553 1.3083526983353537 1.0003779036006282 -1.5044130254052515 -0.007437982426849166 1.0003862705208286
148 -0.7498390537556225 -1.3013590329386824 1.0003467199397824 0.7509223702756016 -1.3004340986092755 1.0003697634578874 1.5095179529416205 0.00016000881549189445 1.0004153336459967 0.7477856652256464 1.3077160715365677 1.0004180696038074 -0.7539143918285132 1.3061862953648038 1.0003579584932742 -1.5057755175800676 -0.007284238637778511 1.000378976678021
149 -0.7493632264284406 -1.3004476866245713 1.0003455801104923 0.7507867212471804 -1.3016675734623895 1.0003606618856056 1.5089449725870634 -0.00034527227578625666 1.0003982191678473 0.7483476234825425 1.3078935440831043 1.0004123938027414 -0.7523426037100058 1.3059854176403638 1.000369813952754 -1.5044456985152181 -0.00750978488289634 1.0003813832064297
150 -0.7498636802625571 -1.298528364185497 1.0003571117069638 0.7510890979546039 -1.300542474607107 1.000362264813553 1.5092810872868911 -0.0007998444512442622 1.000381107382572 0.7485941186514337 1.3071429885391426 1.0003870442007337 -0.7523037967527434 1.308511583004553 1.0003683707429671 -1.5042595923646935 -0.005997008970356718 1.0003879278706085
151 -0.7498636802625571 -1.298528364185497 1.0003571117069638 0.7510890979546039 -1.300542474607107 1.000362264813553 1.5092810872868911 -0.0007998444512442622 1.000381107382572 0.7485941186514337 1.3071429885391426 1.0003870442007337 -0.7523037967527434 1.308511583004553 1.0003683707429671 -1.5042595923646935 -0.005997008970356718 1.0003879278706085
152 -0.7495818515378867 -1.2985302902907105 1.0003646346180577 0.7521491213198304 -1.2983560312401592 1.0003562152006054 1.510209311505812 -0.00023132408209303821 1.0003820255035007 0.7485061200793387 1.307601287511964 1.00039039385985 -0.7520428002692536 1.3095661676253119 1.0003585929549883 -1.5043890132292042 -0.005693412379572441 1.0003968524248579
153 -0.7496716566473859 -1.3002210793908016 1.00034901583729 0.752132517131409 -1.2963299087547149 1.0003609789479613 1.5097489562453088 0.0014711886184886275 1.0003805031809405 0.7469334127419689 1.3079803693982741 1.0003916076161201 -0.753351759215053 1.3085208791086376 1.0003373574045866 -1.5045795521427674 -0.005629674393978464 1.0003844964750437
154 -0.7498400898679912 -1.3014951424538985 1.0003410608090908 0.7509696397184717 -1.2972781057117244 1.0003428433900603 1.5084111892628767 0.0009155656160341655 1.0003796941824008 0.7459354581799873 1.307319417843101 1.0003868581824191 -0.7551803052414966 1.3078343754436912 1.0003268839280717 -1.5056664116384475 -0.005325359502619167 1.000382156194967
155 -0.749196980154154 -1.3004084321294613 1.000339088448982 0.7515551610273887 -1.2991221703126936 1.0003486788864229 1.506458654640365 -0.0001811046417751813 1.0003908361544256 0.7474567235532846 1.3066811606937265 1.0003506822863146 -0.7554610351053985 1.3082066951418143 1.000339511368263 -1.5050540934337284 -0.005124419856853679 1.0003713505834606
156 -0.7495219287205012 -1.3000523824554857 1.000334896203634 0.7516078347932751 -1.3007831665509302 1.00032897084119 1.5056919205762824 -0.0007206657539093616 1.0003788822015107 0.7492738397881449 1.3058939191133956 1.0003409709811344 -0.7537099059806418 1.3098291711431398 1.0003126910890745 -1.5047341937473533 -0.004702188400687332 1.0003748400945214
157 -0.7495219287205012 -1.3000523824554857 1.000334896203634 0.7516078347932751 -1.3007831665509302 1.00032897084119 1.5056919205762824 -0.0007206657539093616 1.0003788822015107 0.7492738397881449 1.3058939191133956 1.0003409709811344 -0.7537099059806418 1.3098291711431398 1.0003126910890745 -1.5047341937473533 -0.004702188400687332 1.0003748400945214
158 -0.7492214782001095 -1.3005755668097096 1.0003185009863031 0.750017198475268 -1.3012740066433677 1.000344202435685 1.5040999502354149 -0.0014856051804155493 1.0003508977860065 0.7498548612091025 1.305809667902105 1.0003670456883864 -0.7518815068641814 1.3098608722707232 1.0002977281569148 -1.5057110317869755 -0.0052215038533913105 1.0003730085275684
159 -0.7491786693584 -1.2993196062496086 1.0003011516341258 0.7497811692381334 -1.3015180080452837 1.0003318845781322 1.5016188373328858 -0.001279814195622814 1.0003433838132663 0.748946818926051 1.3064880573778959 1.000359886687796 -0.7516751695725996 1.3079154039557923 1.0003070965619523 -1.5041848889044223 -0.005125270170982086 1.0003641383496413
160 -0.7494009443194924 -1.2972965802933252 1.0002950560092192 0.7511200746082995 -1.300307366618708 1.000326959480995 1.4998073049306533 -0.0007436480733456699 1.0003507169490062 0.7483578436332334 1.304999493632906 1.0003395066267349 -0.7528108806980225 1.3074559283345515 1.0003267791905341 -1.503157803383961 -0.005136511818567458 1.0003560662965876
161 -0.7499419758704795 -1.2966327694603794 1.0002986948462547 0.7508782440648554 -1.2982805239241386 1.0003295513912165 1.5002677632318215 0.00027013609197180103 1.0003528284756944 0.7485842154119096 1.3025155721212984 1.0003424623896775 -0.7535831750776726 1.3087608700228341 1.0003425487157478 -1.5027624227201304 -0.005516748927642907 1.0003697118248012
162 -0.7493375143691177 -1.2985853278120123 1.0003138657333868 0.7510046392462689 -1.2988239778429838 1.0003464711218717 1.5020557158273204 0.0018001561832440473 1.0003398881058962 0.7501739390638502 1.301315594818749 1.0003496660863351 -0.7525848747845919 1.3089495935192494 1.0003438169130845 -1.5033573167676308 -0.007392856209213721 1.0003480580069966
163 -0.7493375143691177 -1.2985853278120123 1.0003138657333868 0.7510046392462689 -1.2988239778429838 1.0003464711218717 1.5020557158273204 0.0018001561832440473 1.0003398881058962 0.7501739390638502 1.301315594818749 1.0003496660863351 -0.7525848747845919 1.3089495935192494 1.0003438169130845 -1.5033573167676308 -0.007392856209213721 1.0003480580069966
164 -0.7485354064694559 -1.2987382030545807 1.000312882275707 0.7503322532229538 -1.2997490748804155 1.0003239739002983 1.5018434865323793 0.0015071730621985687 1.000314347345568 0.7501855436530738 1.30201839329833 1.0003460856744195 -0.7510099687984397 1.307413799693995 1.0003434361233094 -1.503775598487387 -0.00790808942313366 1.000359748789072
165 -0.7492005529867901 -1.2986729619316921 1.0002935847458985 0.7495443365565975 -1.2994840000566288 1.0003284156086052 1.5017353726651324 -0.0003925589367881087 1.0003036479628926 0.7499611039388547 1.3015500230535497 1.0003471345308923 -0.7497107277608083 1.3054968948704142 1.0003468901202457 -1.5042659330519934 -0.006338659749919635 1.0003423161691247
166 -0.7493247214952854 -1.299153542059157 1.0002942279575378 0.7485918014704104 -1.3006138318158933 1.0003122168716776 1.503091929752792 -0.0006991140113300743 1.0003084677128378 0.750289585549768 1.3013218833166214 1.000355160972771 -0.7496801479543151 1.3052614065193706 1.0003516927426233 -1.5043293976524725 -0.005368399312099225 1.000348678427962
167 -0.7503821427846777 -1.2985953115176552 1.000285105672008 0.7488908713176597 -1.3021115365913623 1.0003182098325694 1.5036588963967803 0.0010372207397863025 1.000311314922612 0.7491593880463858 1.3019244231308067 1.0003347506792393 -0.7496274358963583 1.3042414637525408 1.0003416536826772 -1.504238413184918 -0.0045713968621279195 1.0003530017351618
168 -0.7510339258206808 -1.2992350755626623 1.0002835558783747 0.7489549087225281 -1.3012175151198984 1.000314699801545 1.5033472910000294 0.001054488114668881 1.0002938201994958 0.7486327406572986 1.3012631220668998 1.0003015421308818 -0.7501887623287263 1.3039856615399399 1.0003302387745459 -1.503863928888409 -0.005604293067687779 1.000330865392355
169 -0.7510339258206808 -1.2992350755626623 1.0002835558783747 0.7489549087225281 -1.3012175151198984 1.000314699801545 1.5033472910000294 0.001054488114668881 1.0002938201994958 0.7486327406572986 1.3012631220668998 1.0003015421308818 -0.7501887623287263 1.3039856615399399 1.0003302387745459 -1.503863928888409 -0.005604293067687779 1.000330865392355
170 -0.7515264577000177 -1.3003496136238584 1.0002748308936815 0.7485986891994055 -1.3006891564643959 1.0003251678084228 1.5023796887492074 0.0006555289058152915 1.0003198277509637 0.7491115875310195 1.3006774451507674 1.0002756913499542 -0.7501576516007067 1.3039048221538179 1.0003271463173358 -1.5021886606729131 -0.006316148301317148 1.0003162559261152
171 -0.7511701686059482 -1.2991512651984738 1.000282347123572 0.7488203342796538 -1.3003623266952926 1.0003193385419282 1.5014463783353638 0.0008059540468639431 1.0003299655596158 0.7494998724428975 1.3012007481826944 1.000284962585774 -0.7510558690068444 1.302452745671123 1.000305966947012 -1.5010719128643204 -0.006541580727818403 1.000289919073573
172 -0.7514958884011166 -1.2976619011479844 1.000285396840924 0.7491815859018777 -1.3006301152521758 1.000321960801898 1.5031566413497692 0.00018431296742603713 1.00031757967252 0.7492376008143573 1.303283944056612 1.0002982992156817 -0.7523748416687696 1.3015937963353859 1.0002933387879644 -1.5018133933823083 -0.007024022873590071 1.0002769869939008
173 -0.7517835264572694 -1.2984052839858728 1.000302209799039 0.7508826974509893 -1.299213336842688 1.0003117326900954 1.5039478590375748 0.0010227667866973787 1.000308148795518 0.7495447215655935 1.3048632356348686 1.0003085194963457 -0.7534359721615667 1.301566224633819 1.000287630550791 -1.5036572854710857 -0.0063807035903561665 1.0003079005077913
174 -0.7498287359549067 -1.2986531799918632 1.0002837340209265 0.7514624303071195 -1.2989505253499154 1.0003081595467902 1.502477132232369 0.0013183778226566014 1.0003021253450974 0.7490784240540057 1.3027652477530303 1.000307961532745 -0.7531108837359844 1.3019754107673835 1.000296672117579 -1.503296497751119 -0.005282593348921668 1.0003184378703323
175 -0.7498287359549067 -1.2986531799918632 1.0002837340209265 0.7514624303071195 -1.2989505253499154 1.0003081595467902 1.502477132232369 0.0013183778226566014 1.0003021253450974 0.7490784240540057 1.3027652477530303 1.000307961532745 -0.7531108837359844 1.3019754107673835 1.000296672117579 -1.503296497751119 -0.005282593348921668 1.0003184378703323
176 -0.7481270481799533 -1.2985285040682133 1.0002803756076701 0.7499202094562707 -1.2996787981645097 1.0002968869520643 1.5001566427614765 0.0008249749283181936 1.00031437801412 0.7490771200891855 1.3007512712027098 1.0003313260828075 -0.7508265538113157 1.301126680640027 1.0002968302580613 -1.503249367934071 -0.004529332697442804 1.0003191490526104
177 -0.7495030131628524 -1.298025630290059 1.0002802312076373 0.7500687265243945 -1.3005423843767197 1.0002923880352403 1.4999260479400351 4.001503272821742e-05 1.000318914880183 0.7509712438391251 1.3015279865652787 1.0003305617473102 -0.7503659042472045 1.3003439474464267 1.000306883011716 -1.5028114444563563 -0.00504808808429488 1.0003332148674493
178 -0.7503233818151801 -1.2988026304841438 1.000287553884248 0.7508370353032592 -1.3009456750113417 1.0002998476620373 1.5021544233504767 -3.245547540534134e-05 1.000319147907415 0.7514296886722098 1.302539165462771 1.0003339898024268 -0.7502814706423917 1.3021266142491639 1.0002972324193282 -1.502959947935133 -0.004680452502970141 1.0003127791880648
179 -0.7508817396389268 -1.2988859642713408 1.0002883917863126 0.7511704806537498 -1.3004011342351753 1.000307486034535 1.503156849316267 0.0008050112880691354 1.0003281704253493 0.7501901157813731 1.303302723760651 1.0003143284008638 -0.7501399635998143 1.3026184920525843 1.000302350667246 -1.5021367096035474 -0.004380321210898452 1.0003091613000887
180 -0.7504231230109271 -1.29945690216565 1.0002809841630556 0.7501867447438126 -1.3002783775986393 1.0002937869965884 1.5023261545218236 0.0003895886353222873 1.000312427271743 0.7504707184268977 1.3027564745636715 1.0002988751521906 -0.7488563717368772 1.3006511638394278 1.000311254311775 -1.500077118364885 -0.005530269486574095 1.0002933003464693
181 -0.7504231230109271 -1.29945690216565 1.0002809841630556 0.7501867447438126 -1.3002783775986393 1.0002937869965884 1.5023261545218236 0.0003895886353222873 1.000312427271743 0.7504707184268977 1.3027564745636715 1.0002988751521906 -0.7488563717368772 1.3006511638394278 1.000311254311775 -1.500077118364885 -0.005530269486574095 1.0002933003464693
182 -0.749924973088255 -1.2995649442013852 1.0002885345877617 0.7491928177596853 -1.2997184110484563 1.0002743117543136 1.5007929172292247 -0.0005197698983179455 1.0002961379916373 0.7518140548286564 1.3020964799495673 1.0003040061751551 -0.7488825765329361 1.3006428941014434 1.0003108853651888 -1.4998975941180794 -0.00469148796926093 1.0002813378667148
183 -0.749295815625715 -1.2994312431148616 1.000285388007458 0.748736242447855 -1.2991729809573342 1.000269012956161 1.499954640239268 -0.0011526217217681523 1.0003071307211642 0.7519541711916616 1.3015832246321264 1.000306486965208 -0.7501894250039557 1.3013134182124906 1.0003052496407745 -1.5007488738686312 -0.0021158680910313096 1.00028335714326
184 -0.7493023174815694 -1.2993571607514793 1.0002811434930292 0.7489316264726253 -1.2988782115889932 1.0002633416452347 1.5002440823500791 -0.0005252658577697286 1.0003145129778188 0.7502480111671704 1.302014884147054 1.0003071602274272 -0.751195776741407 1.3028812804568084 1.0002817548861862 -1.5015479109726528 -0.0017310999277553366 1.0002910768172912
185 -0.7488540065580895 -1.300137500872842 1.0002580019700047 0.7496949619818901 -1.2999384303324975 1.0002719011832983 1.5021302166466368 0.0009676771285302825 1.0003015239629425 0.7498673005209062 1.3013029573076418 1.000273751891441 -0.751657256478523 1.3028978747370121 1.0002537671479625 -1.5009984857074086 -0.00206483980472648 1.0002977225267538
186 -0.7492759839549806 -1.3016102395879257 1.0002758302734573 0.7498047167566166 -1.30061084015456 1.0002804392701343 1.5019837376768184 -2.2090979451616536e-05 1.0002952268208058 0.7499678869579519 1.3000086138733147 1.0002668273442996 -0.7515176764319077 1.302262224107062 1.0002801102009486 -1.501168685416692 -0.0033996706627432466 1.0002983121769724
187 -0.7492759839549806 -1.3016102395879257 1.0002758302734573 0.7498047167566166 -1.30061084015456 1.0002804392701343 1.5019837376768184 -2.2090979451616536e-05 1.0002952268208058 0.7499678869579519 1.3000086138733147 1.0002668273442996 -0.7515176764319077 1.302262224107062 1.0002801102009486 -1.501168685416692 -0.0033996706627432466 1.0002983121769724
188 -0.7496948894116774 -1.300927371341197 1.0002539111730335 0.7495634461230046 -1.29901471676524 1.000267012804962 1.5017816667720407 -0.0002573986704257226 1.0002713891488542 0.7496427199319804 1.2999427250779285 1.0002823950192294 -0.7519254307078594 1.302983828187048 1.0002703983169985 -1.5020727261955504 -0.0029927961457768036 1.0002957624460582
189 -0.7496966496884417 -1.2988737888043305 1.0002630436660414 0.748806305286316 -1.2982613839395996 1.0002787462329032 1.503030192290478 0.00015326828922098066 1.0002348630897757 0.7500816389309801 1.3023335116253636 1.0002753874105506 -0.7516935335089655 1.303310878197407 1.0002655041309447 -1.5014372548150188 -0.0012522798683106348 1.000277675321759
190 -0.749628817987555 -1.298025647465659 1.0002669526980077 0.749593280310054 -1.2987267342209683 1.0002848495982197 1.5038477017385592 -0.00042817489754590335 1.0002361645909363 0.7501523853260947 1.3033348792234283 1.0002742957516584 -0.7508199825922194 1.3031022199891686 1.0002704009464536 -1.5005775890582396 -0.0007260038092878158 1.0002764224464387
191 -0.7500547967051596 -1.2977137710899624 1.0002403281413335 0.7508846817526339 -1.2998114523142483 1.0002622648975596 1.5036293954075393 -0.0016470320243796585 1.0002587757178312 0.7496760261763348 1.303613780272139 1.000244246529054 -0.7512535484894591 1.3021151752813838 1.000252100782639 -1.5002178016315282 -0.0004678565817661543 1.0002799558789444
192 -0.7514704677967707 -1.2984253263378411 1.000230868923297 0.750151708413887 -1.3000719360202762 1.0002505143099234 1.5041177576421922 -0.00189586806284826 1.0002811975405896 0.7492534009292856 1.3032911695919136 1.0002301526286383 -0.7526214369778643 1.3013769649268976 1.000251606976831 -1.5010577767922972 -0.001462610761288239 1.0002738193682952
193 -0.7514704677967707 -1.2984253263378411 1.000230868923297 0.750151708413887 -1.3000719360202762 1.0002505143099234 1.5041177576421922 -0.00189586806284826 1.0002811975405896 0.7492534009292856 1.3032911695919136 1.0002301526286383 -0.7526214369778643 1.3013769649268976 1.000251606976831 -1.5010577767922972 -0.001462610761288239 1.0002738193682952
194 -0.7524086691099022 -1.298879215165666 1.0002412113259713 0.7484355572704157 -1.2998253640163138 1.00026087906454 1.5037723714692586 -0.0003434121192943927 1.0002620646577947 0.7486609862055917 1.3027102858589998 1.000263996994906 -0.7515668882737304 1.3005772351271927 1.000226277357124 -1.502178422679816 -0.0010871114039072325 1.0002733663829981
195 -0.7527784715245905 -1.298888603206506 1.0002378885924712 0.7488155263300449 -1.299053513760023 1.0002669814319056 1.5018327578068673 0.0006558629453046538 1.0002622976302913 0.748515416443162 1.3012980887384353 1.00026817481165 -0.7493002142385722 1.3007101685126867 1.0002116403628512 -1.503069154008148 -0.0004931479360307229 1.000243929964529
196 -0.7524070670845663 -1.3005228193217073 1.0001963856986251 0.7493426143940433 -1.2985791013107852 1.0002604473155698 1.5013115369654042 0.0005331345182799905 1.0002705731571802 0.7498406288959691 1.3006311321045023 1.0002839945501174 -0.7492406646685572 1.3020870209008768 1.000212902386891 -1.50299537632539 -0.0012745053818199075 1.0002306274107602
197 -0.7511616950813975 -1.30135163207322 1.0001687383328868 0.7506667235169857 -1.2987122924390682 1.000235821804757 1.503489686440414 -0.0011560228383407447 1.0002669540918554 0.7493609693245308 1.3010436748105356 1.0002709915705008 -0.7505177020960974 1.3030464407971603 1.0002167169551235 -1.5009364571135497 -0.0018879804689116788 1.0002363162874441
198 -0.749673890023461 -1.3010273156876555 1.0001849248355406 0.7511185711703543 -1.2987808070198144 1.000233066141026 1.5036698437198186 -0.0007563076468196506 1.000259310682782 0.7495068823525834 1.3010468783855929 1.0002775066559713 -0.7514460854323395 1.302643930319112 1.000218166574425 -1.4997619043866788 -0.0008768600844754593 1.0002420152231641
199 -0.749673890023461 -1.3010273156876555 1.0001849248355406 0.7511185711703543 -1.2987808070198144 1.000233066141026 1.5036698437198186 -0.0007563076468196506 1.000259310682782 0.7495068823525834 1.3010468783855929 1.0002775066559713 -0.7514460854323395 1.302643930319112 1.000218166574425 -1.4997619043866788 -0.0008768600844754593 1.0002420152231641
200 -0.7482727493965873 -1.3009244578637011 1.0001659404781913 0.750834677772681 -1.2986438216447318 1.0002407302019167 1.5011017144671843 0.0002769031673232419 1.0002700359548664 0.7511293827146323 1.3021255266567897 1.0002522410754748 -0.7511630028332493 1.300355952582105 1.0002453766283492 -1.5006197091985867 -0.0008897121650223096 1.0002031273957899
201 -0.7487070126784602 -1.3010546065670157 1.0001793164146733 0.7491775159817717 -1.2989234245648105 1.0002563111108984 1.5010427505612374 0.00023685419592747413 1.0002734795222792 0.7505785601647817 1.3022632126832527 1.0002498754268871 -0.7517020743031498 1.300305625450357 1.0002104604549982 -1.5013603574490442 -0.002373207293225086 1.0002184601830229
202 -0.7492938221539754 -1.3013772476008312 1.0001981821526136 0.7488131350489715 -1.3001768865219918 1.0002620112983072 1.5025460109541788 -8.439769860930597e-05 1.0002696499729322 0.7490515389451271 1.3013780493898879 1.0002662079683888 -0.7523947254219642 1.301510583352918 1.000202801344137 -1.5023820326346107 -0.0038689033426284702 1.000219579726145
203 -0.7484988692008478 -1.300063722951664 1.000215158870032 0.7495947494984523 -1.3003948323352452 1.0002667501127918 1.504087123456988 -0.0005245239525914244 1.0002749485138995 0.7487114756980976 1.301287512854643 1.000284347159083 -0.7520703311981616 1.3011292282034497 1.000193715690952 -1.501891518081205 -0.002689432434219397 1.0002209889819451
204 -0.7490481958221665 -1.2991203125939532 1.0002265696728059 0.750920503525894 -1.2996831979895747 1.0002676245923272 1.5034476767327203 0.0002974455695616485 1.0002730728823586 0.7493816700599513 1.3013125225030142 1.0002910067798136 -0.7515215843972529 1.299353941311148 1.0002010939822252 -1.5012310874969903 0.00039196191730761444 1.0002443734468744
205 -0.7490481958221665 -1.2991203125939532 1.0002265696728059 0.750920503525894 -1.2996831979895747 1.0002676245923272 1.5034476767327203 0.0002974455695616485 1.0002730728823586 0.7493816700599513 1.3013125225030142 1.0002910067798136 -0.7515215843972529 1.299353941311148 1.0002010939822252 -1.5012310874969903 0.00039196191730761444 1.0002443734468744
206 -0.7505361873367032 -1.298012655177235 1.0002329572465714 0.7512401943456095 -1.2986950481006299 1.000257867970141 1.5019425917298994 0.0003859932772665369 1.000277895254624 0.7501403843523688 1.3021682348462296 1.0002851992720105 -0.7508601711639115 1.2996398487730505 1.0002145481396236 -1.500790884242247 0.0012481741735330218 1.0002531017041343
207 -0.7519288521157446 -1.2977801242375777 1.0002083550554783 0.7509154875844873 -1.2986173859188763 1.0002599197271016 1.5028644668410958 0.000522992877339271 1.0002729872632032 0.7489835864305473 1.3018532394155424 1.000288166335065 -0.7505477227259127 1.3023244168887962 1.0002031590763054 -1.5017440862252962 -1.9038313181908863e-06 1.0002532690018526
208 -0.7520240317052104 -1.2992541350319162 1.0001893631801906 0.7498540590853261 -1.2978492957550363 1.0002313375076393 1.5037531827487383 0.000136475704869547 1.0002743352164498 0.7481999736138439 1.3005172681844401 1.0002800988595313 -0.7520094803802898 1.3033481147001675 1.0002033497848661 -1.5020771275570017 -0.0017631915557251286 1.0002428676679518
209 -0.7505122156021962 -1.2998214200239424 1.0001995390886065 0.7482004560180454 -1.2978328222378595 1.0002367199078788 1.5046058438036685 0.0008610864910698396 1.0002418172387881 0.7488765728721903 1.3003048993111823 1.0002621127437017 -0.7532201117376203 1.3028438717042512 1.0002165573299202 -1.5011299170767547 -0.0033727356426988776 1.0002462216815855
210 -0.7496860326684677 -1.2990586762233396 1.0001993008576324 0.7489175869319789 -1.2975338437315282 1.0002224943602387 1.5038374668519112 0.000876823343508236 1.0002356920507351 0.7497893711438154 1.2998158427872146 1.0002398966943047 -0.7521923492924593 1.30232280080583 1.0002091327910179 -1.500028664114993 -0.002445184162835133 1.0002385948911656
211 -0.7496860326684677 -1.2990586762233396 1.0001993008576324 0.7489175869319789 -1.2975338437315282 1.0002224943602387 1.5038374668519112 0.000876823343508236 1.0002356920507351 0.7497893711438154 1.2998158427872146 1.0002398966943047 -0.7521923492924593 1.30232280080583 1.0002091327910179 -1.500028664114993 -0.002445184162835133 1.0002385948911656
212 -0.7510715797315012 -1.2987994531761955 1.00018889355024 0.7510957192766649 -1.2983724782205548 1.0002119310985518 1.5027541142321823 -0.0011876338897588736 1.0002328504313005 0.7486222729200324 1.2996430840968016 1.000213511356119 -0.7518802210470298 1.3020760869166386 1.0002182201901026 -1.4986928206461347 -0.002040662226642645 1.000225619634145
213 -0.7514061216337917 -1.2982573116069804 1.0002088656417474 0.75037047588189 -1.299232143956861 1.0002142286386677 1.5027593891586946 -0.003412334672248776 1.0002385911904315 0.747400929465305 1.300579873353714 1.0002116923577962 -0.7526826721026008 1.302868036483692 1.0002131361586841 -1.498015608557321 -0.0021837268727209177 1.0002204432899824
214 -0.750960883189183 -1.2981311914088758 1.0002208947681452 0.7484125384100458 -1.3003664129942718 1.0001916981108965 1.5027595829165503 -0.0022021894386304126 1.0002333503992906 0.7482073504580299 1.302784547212945 1.0002329965729815 -0.7515028334252752 1.3024115515499632 1.0002050517168908 -1.497779408098477 -0.002260144163225328 1.0002350825279802
215 -0.7494937650997936 -1.2996979589523179 1.0001958968748776 0.7482696937438784 -1.30000494108289 1.000175839769325 1.5033505380527288 -0.0005166910998737152 1.0002329630267852 0.7490096642150533 1.3029309666751776 1.0002369742888444 -0.7502368037382298 1.3024787489340561 1.000198423186231 -1.49914720351603 -0.0008118454506105578 1.0002209079539524
216 -0.7489548885454986 -1.3000663605865692 1.0001770453720895 0.7492303433067395 -1.2976311335634891 1.0001657942650728 1.5043372330417941 0.0002940578208490171 1.0002289828496613 0.7480671910637235 1.300726245047866 1.000222535841492 -0.7501314571321894 1.304110229310142 1.0002012091923083 -1.4997558056145697 0.00042959937535518337 1.0002172876235
217 -0.7489548885454986 -1.3000663605865692 1.0001770453720895 0.7492303433067395 -1.2976311335634891 1.0001657942650728 1.5043372330417941 0.0002940578208490171 1.0002289828496613 0.7480671910637235 1.300726245047866 1.000222535841492 -0.7501314571321894 1.304110229310142 1.0002012091923083 -1.4997558056145697 0.00042959937535518337 1.0002172876235
218 -0.7493034551465557 -1.2985088022730777 1.000157010249773 0.7495706923808648 -1.2959908519172856 1.0001560475049336 1.505110731113827 -0.00013717352442038392 1.000226957229979 0.747889251130681 1.3001388228387882 1.0002370226253596 -0.7507325172000671 1.3056331908927412 1.000209606805663 -1.4993433017906848 -0.00037733681641443495 1.0002112569821657
219 -0.7499816583819583 -1.29675323691751 1.0001594459857026 0.7497756016304535 -1.2962136981251402 1.0001619286727783 1.5054803005970576 -0.0005274202792048219 1.0002279247404378 0.7484488703843569 1.302103472246377 1.0002433734717342 -0.7516005275855147 1.3041270572434693 1.0002140679432563 -1.49918930541155 -0.0007441267246122632 1.0001931027515643
220 -0.7496875298664626 -1.2961757646747771 1.000181640283741 0.7491640636925231 -1.2984488562253913 1.0001717548525282 1.5051688891441168 0.00025179327487535435 1.0002308641835163 0.750133072494985 1.303104163428488 1.0002450025608436 -0.7510913834868679 1.3026207709294517 1.0002179409356964 -1.501108393396076 -0.0007363889957248322 1.0002074711117626
221 -0.7500140644895067 -1.2980407229877917 1.0001775286620926 0.7498774602458633 -1.2987618198009396 1.000171325021125 1.5033808261099995 0.0008349716499074045 1.0002146347802499 0.749873836536988 1.3019494378648724 1.0002480874577493 -0.7500604885864918 1.3012221889267306 1.0002252714739983 -1.5023179466112926 -4.5022309042825534e-05 1.0002017307088362
222 -0.7512284539402192 -1.299312338963696 1.000166958908829 0.7507089496231973 -1.2974402899825344 1.000188234508754 1.503354803498869 -3.2224196160631116e-05 1.0001849041262048 0.7497851838207189 1.2999962926252289 1.0002422177057044 -0.748920250549872 1.3013808249028844 1.0002325881824903 -1.501334117601859 -0.0001832054348822933 1.0002139154116518
223 -0.7512284539402192 -1.299312338963696 1.000166958908829 0.7507089496231973 -1.2974402899825344 1.000188234508754 1.503354803498869 -3.2224196160631116e-05 1.0001849041262048 0.7497851838207189 1.2999962926252289 1.0002422177057044 -0.748920250549872 1.3013808249028844 1.0002325881824903 -1.501334117601859 -0.0001832054348822933 1.0002139154116518
224 -0.7513003894608208 -1.298627185799781 1.0001630193535425 0.7499843640200693 -1.297998005526802 1.0001777129077762 1.5041668663280472 0.0003991204506229272 1.000199772112855 0.7482411850892664 1.3007137558186872 1.0002373504663251 -0.7488435248933877 1.301117916364166 1.0002237451293292 -1.5004967646236465 -0.0016056692749947404 1.0002242786305902
225 -0.750553710813969 -1.299455500214535 1.0001560234404403 0.7499262989120897 -1.3002092643810164 1.0001917745168662 1.5035051520905949 0.0016416536381091255 1.0002221052755378 0.7471850356212654 1.3019699435440975 1.000236217379522 -0.7479439521411111 1.301390097580088 1.0002188575133615 -1.4999537463257169 -0.00206921038572852 1.00021258598766
226 -0.7499000898300524 -1.3003550887464295 1.0001601824671031 0.7497203363079592 -1.3003619217441127 1.0001828662610714 1.5025146379424104 0.0023708375576267458 1.0002096932549573 0.7477883618081704 1.303113262411569 1.000242367308881 -0.7488214516373504 1.301725280787191 1.0002172002535752 -1.5008116251321253 -0.0015011839465471793 1.0001924693929554
227 -0.7504029120746587 -1.3010090718595264 1.0001819828059397 0.7480778152895382 -1.2991887619412046 1.0001887134970577 1.5014896834057092 0.002185434980641841 1.000207047510686 0.7469862375686532 1.3024298122143358 1.0002317270645271 -0.7502391438247397 1.3018301871893303 1.000210156592885 -1.5018302527134226 -0.0002292754382821902 1.0002015458811024
228 -0.7508215326766418 -1.3003083518165537 1.0001991486555737 0.7484391853504497 -1.2978454442898206 1.0001994131885834 1.5006341299462742 0.001749410465507484 1.0002054306600006 0.7471045128185826 1.3023318595127726 1.0002255964396212 -0.7500639092775321 1.3020077075800742 1.0001904282266008 -1.5031269762203003 -0.0011446583361387676 1.0001877005185575
229 -0.7508215326766418 -1.3003083518165537 1.0001991486555737 0.7484391853504497 -1.2978454442898206 1.0001994131885834 1.5006341299462742 0.001749410465507484 1.0002054306600006 0.7471045128185826 1.3023318595127726 1.0002255964396212 -0.7500639092775321 1.3020077075800742 1.0001904282266008 -1.5031269762203003 -0.0011446583361387676 1.0001877005185575
230 -0.7512808056912756 -1.2992901914764006 1.000187115649565 0.7501658552154048 -1.2986236113157736 1.00021670193884 1.5018061980232922 0.0016164531806243127 1.0002077466436017 0.7485645294699822 1.3029643716849764 1.000227790226863 -0.749547934637932 1.3016941726126203 1.00020573409111 -1.5018712037504565 -0.0016182981186855273 1.0001938156326093
231 -0.750512241743378 -1.3003209596596963 1.0001773419150004 0.7514960903257596 -1.2990380764050877 1.0002119709987267 1.502389921980024 0.0011219606361376848 1.0002151503682442 0.7497738696975624 1.3029974689325274 1.0002012412557941 -0.750816714250278 1.3016392506956407 1.0002115962269387 -1.4996212544314667 -0.0015811279748933974 1.0002051496612523
232 -0.7498217134750977 -1.3007241736590227 1.0001841931659512 0.7513831238047567 -1.2994455084068357 1.000185082922009 1.5021386473934604 0.0009046663141120495 1.0002208159776824 0.749809986229049 1.3028497325408128 1.0001952678257242 -0.7511292724489363 1.300845613653267 1.0001923166771711 -1.4989117645514674 -0.0013554984057322147 1.0001888979344982
233 -0.7491693632296761 -1.300858920826475 1.0001794407744842 0.7507558231954948 -1.3008694636378282 1.0001803964733658 1.5022352951880296 -0.0002840135057459851 1.0002268481381416 0.7482281114017725 1.301669220297667 1.0001755781264616 -0.750888310734177 1.3016053737280193 1.0001714386520832 -1.4982137755987133 -0.0013521123198382483 1.000171397022225
234 -0.7492129964380165 -1.2996184219801568 1.000175998803341 0.7496443626131684 -1.3012658354474813 1.000166968138711 1.5032342386668427 -0.0007862891877414841 1.0002042656577563 0.7479740907799753 1.3006411074734694 1.0001802196709382 -0.7507550789215924 1.3033019918807602 1.000187605058028 -1.4990481019642072 -0.000989331724069753 1.0001655717175488
235 -0.7492129964380165 -1.2996184219801568 1.000175998803341 0.7496443626131684 -1.3012658354474813 1.000166968138711 1.5032342386668427 -0.0007862891877414841 1.0002042656577563 0.7479740907799753 1.3006411074734694 1.0001802196709382 -0.7507550789215924 1.3033019918807602 1.000187605058028 -1.4990481019642072 -0.000989331724069753 1.0001655717175488
236 -0.7497666363526421 -1.2998054126819696 1.000174274809316 0.7493420258944166 -1.2987268188639742 1.000139479923186 1.5039282535207348 -0.0011297282060820865 1.0001989984272712 0.7484552731194933 1.302220372735412 1.0001944452498541 -0.7514113759230238 1.3034306644118838 1.0001942999983695 -1.5008987424565063 -0.0010744317442925872 1.0001602133756562
237 -0.7498184542547622 -1.300721898649442 1.00016347688832 0.7496379900932519 -1.2971083900461184 1.0001615349325739 1.5040632523792181 -0.0014450389114321993 1.000193414684613 0.749909923526678 1.3023335141319827 1.0002024313148665 -0.750961784588145 1.3029975660143533 1.0001833845767307 -1.5007718705475552 -0.002534297511468365 1.000158309166495
238 -0.7500924273970089 -1.2997702664937147 1.0001526137090004 0.7501083895755483 -1.2985346055098599 1.0001682827176723 1.5038487054734915 -0.0010410728166128905 1.0001826129719684 0.7500865871216257 1.3011928406828455 1.0002047900459554 -0.7509360197091971 1.3024020318648295 1.000181364189538 -1.500162610543028 -0.0041040048125262196 1.0001751286875473
239 -0.7499160281984996 -1.2985256074761724 1.0001658017299606 0.7515531284452662 -1.298660979483619 1.0001610510509247 1.5029476263210557 8.942919112583544e-05 1.0001807411451764 0.7490351942526049 1.3016978246284001 1.0001975266368255 -0.7528880897297923 1.3027661548953684 1.000164173222755 -1.5001948086121866 -0.00415389893860465 1.0001821016404995
240 -0.7491870171789184 -1.2982097303356492 1.000167049538032 0.7516380516762529 -1.2980413707841665 1.000170812566447 1.5038385348371568 0.0011393110517870287 1.00017556224505 0.7487383779566731 1.3022076116097407 1.0001927438904967 -0.7537046222437696 1.301870079034944 1.0001564084140797 -1.5020390841798037 -0.003701072324314859 1.0001605135595546
241 -0.7491870171789184 -1.2982097303356492 1.000167049538032 0.7516380516762529 -1.2980413707841665 1.000170812566447 1.5038385348371568 0.0011393110517870287 1.00017556224505 0.7487383779566731 1.3022076116097407 1.0001927438904967 -0.7537046222437696 1.301870079034944 1.0001564084140797 -1.5020390841798037 -0.003701072324314859 1.0001605135595546
242 -0.7501542107856275 -1.2995288170984713 1.0001542020870717 0.7513366534009688 -1.2985022871155623 1.0001677788318435 1.5043882256220613 0.0024802025903598954 1.0001673522147951 0.747811431349748 1.30179151899666 1.0001899820120097 -0.7520001285841883 1.3003872418525129 1.0001416060050856 -1.5044762665564835 -0.002613059714317169 1.0001655326843923
243 -0.7506968898759372 -1.2990002243428975 1.000149710142637 0.752039784176879 -1.2981525992677458 1.0001634982436174 1.5040827232055434 0.003376290900931772 1.0001829422878772 0.7477117797137561 1.300921493230178 1.0002042134486846 -0.7500641119600079 1.300526350676039 1.0001714808578224 -1.5040997118941721 -0.002993520377359121 1.0001708920955692
244 -0.7503893522679519 -1.2983814390098292 1.0001458137758787 0.7521558601032977 -1.2989374087304129 1.00017421132573 1.5036232673770131 0.0016450684896786602 1.0001750295846694 0.748997370367923 1.3008930237919027 1.0002050979262185 -0.7499461277142584 1.3008703695117168 1.0001866779955952 -1.5010842477705997 -0.00242320083496104 1.0001503998740406
245 -0.7500695321710952 -1.2981607689685306 1.0001623882096362 0.7529688490454258 -1.300085036072949 1.0001802687141284 1.5013709553767127 -0.0005035129696849243 1.0001711721721858 0.748973822788687 1.302163099606552 1.000188672984228 -0.7498255611762172 1.3017811411076101 1.0001670514785208 -1.4993232952443434 -0.0003445015391744098 1.0001578919010663
246 -0.7503367478529211 -1.2985280343477004 1.0001698042004001 0.7528102296767445 -1.2997916313306699 1.0001683787539948 1.5002461980479969 -0.0016874805348206818 1.0001796987112939 0.7493428871018887 1.3018484301937707 1.0001604041603882 -0.7500236149934508 1.3035600789993644 1.0001617143539316 -1.4992789803029327 -0.0004545137521268072 1.0001447795527918
247 -0.7503367478529211 -1.2985280343477004 1.0001698042004001 0.7528102296767445 -1.2997916313306699 1.0001683787539948 1.5002461980479969 -0.0016874805348206818 1.0001796987112939 0.7493428871018887 1.3018484301937707 1.0001604041603882 -0.7500236149934508 1.3035600789993644 1.0001617143539316 -1.4992789803029327 -0.0004545137521268072 1.0001447795527918
248 -0.7496614007051741 -1.298932784007944 1.000162028075186 0.7509841180731317 -1.3000438415338076 1.0001506461599743 1.5011329728616793 0.0003479816262156984 1.0001706574395364 0.750410418565765 1.3013015208067815 1.000142584831142 -0.7505195055639793 1.3037088134531036 1.0001629217979187 -1.5018608929116097 -0.001671914512030951 1.000125451651905
249 -0.7487430197082332 -1.2973881904275795 1.000152905003763 0.7492321137137298 -1.300541601943037 1.000172528764714 1.501268394749851 0.0019305844026772981 1.0001849669993508 0.7506913969347274 1.30104324724084 1.000166921192463 -0.7523912722326987 1.301698518517933 1.0001440920782674 -1.5042801162897592 -0.0022217048261578038 1.0001268801578294
250 -0.7482400228114909 -1.296299925379443 1.0001623095939303 0.7492390732397773 -1.2995403156218852 1.0001480471150264 1.5026425582696983 0.0013345894960899542 1.0001808958468268 0.7501412342224468 1.3011779923174172 1.0001833449958861 -0.7539542177637081 1.3006105115558644 1.000164664641169 -1.5042458479377014 -0.0013667213099145404 1.0001427685512583
251 -0.7490012952721055 -1.298143576118024 1.0001402468288416 0.750810355916019 -1.2987897407998477 1.0001621009099215 1.5030249370600481 -0.00047050074885003347 1.0001637688801286 0.7497058623324734 1.3026946085848061 1.000189494827904 -0.7536776654941881 1.3003287159213073 1.0001739492764161 -1.5017421318754975 -0.0014090288815858912 1.000151350581351
252 -0.7512237728271447 -1.299749671175383 1.0001304460708875 0.7503101141282 -1.2980657935716078 1.0001458771281695 1.501648552502678 -0.0010410595287271961 1.0001699349629958 0.7489438276344874 1.302256155745212 1.0001772316579773 -0.7528415034616662 1.3004204870144687 1.000166518052192 -1.5009038166312774 -0.0026319469225612167 1.0001435647148016
253 -0.7512237728271447 -1.299749671175383 1.0001304460708875 0.7503101141282 -1.2980657935716078 1.0001458771281695 1.501648552502678 -0.0010410595287271961 1.0001699349629958 0.7489438276344874 1.302256155745212 1.0001772316579773 -0.7528415034616662 1.3004204870144687 1.000166518052192 -1.5009038166312774 -0.0026319469225612167 1.0001435647148016
254 -0.7516758018067505 -1.2998536322181102 1.0001282309394322 0.748425223584306 -1.2981224684144508 1.0001569914560506 1.5023998131085563 2.6051185692240425e-05 1.0001473696058742 0.7478123956694944 1.3016447602435317 1.0001487612783737 -0.7522775894437047 1.3000242239582676 1.0001638526150363 -1.501119649970667 -0.0018531068417160148 1.0001554164852469
255 -0.7513802244093638 -1.3002886100143465 1.000141766304829 0.7474720022979748 -1.2972569012208799 1.0001735129418892 1.5032538636662318 -0.0004546657338032419 1.0001556714097726 0.7474611096189147 1.301156034837919 1.000159413188398 -0.7511846816114466 1.2999279823966037 1.0001735471079438 -1.5017423354115478 -0.0003138978888603826 1.0001712712543924
256 -0.751237318518885 -1.2995582415513396 1.0001362461296373 0.7479698923280704 -1.2975896609114006 1.0001548206322017 1.5031276656057284 -0.001136281602209958 1.0001643823065083 0.7490273834636902 1.3024312088082275 1.0001806117061238 -0.7516343958392709 1.299393619667689 1.0001823315971696 -1.5013127409535336 -0.0005953448674057806 1.000171632596981
257 -0.7498671202225023 -1.2986141185102096 1.0001275591025085 0.7477098035543674 -1.2988983620286239 1.0001321094246631 1.5033457784406703 -0.00180051486277726 1.0001527713514777 0.7495186115689538 1.3032618762656751 1.000156411645168 -0.7515358523108508 1.299859515122874 1.0001873437506834 -1.5014411473826983 -0.0023752114968239937 1.0001457956448954
258 -0.7483978981772242 -1.2984878381971205 1.000137999389521 0.7478474606206126 -1.2998594172544213 1.0001486905069958 1.50322492956636 -0.0006667587560915858 1.0001626119465021 0.748946259564473 1.3013268709401304 1.0001210737329926 -0.751682092394185 1.3008399414956697 1.000183403157031 -1.5014415936493088 -0.004391592782837092 1.0001300218877713
259 -0.7483978981772242 -1.2984878381971205 1.000137999389521 0.7478474606206126 -1.2998594172544213 1.0001486905069958 1.50322492956636 -0.0006667587560915858 1.0001626119465021 0.748946259564473 1.3013268709401304 1.0001210737329926 -0.751682092394185 1.3008399414956697 1.000183403157031 -1.5014415936493088 -0.004391592782837092 1.0001300218877713
260 -0.7482368199639644 -1.2996172177522527 1.0001188164057 0.7495397433753122 -1.299519944225146 1.0001245326839867 1.5036557156890848 0.0013786070028420272 1.0001550667518362 0.749059139335577 1.2997352253161922 1.0001363956113278 -0.7508310906605993 1.301993975547416 1.0001504858669998 -1.5011008198324356 -0.00407758035299574 1.0001374566411814
261 -0.7480693535549567 -1.2999862006506677 1.0001108901006222 0.7508813502897361 -1.2972897116703908 1.0001205610820978 1.5029732374203408 0.0018055088295053162 1.0001446376515413 0.7496686172122455 1.300363298073254 1.00014850711938 -0.749864070282565 1.3034880913088398 1.0001639079523317 -1.5002668105225716 -0.0028473068059048797 1.000153809150842
262 -0.7490131012441157 -1.299477961033257 1.0001178824213857 0.7513386785695828 -1.2964277349047537 1.00012286259082 1.5009852489449904 0.000988551782548862 1.000144296447206 0.749329637697341 1.3020402256085095 1.0001384384738812 -0.748944602489553 1.3028610350186802 1.0001489795673377 -1.500214697415674 -0.0016375589947092175 1.0001536412094933
263 -0.750225707589591 -1.2979018704852592 1.0001319118303624 0.7501773677352479 -1.298853260081549 1.0001253408026618 1.4997668568542997 -0.0007099698175459108 1.0001577720927872 0.7490641251359788 1.3025894211219706 1.0001574006332141 -0.7494113371173241 1.3014301770418273 1.00013697399904 -1.4994198551045508 -0.0018918695401914962 1.000162505519897
264 -0.7497047946531039 -1.2977342837144124 1.0001350113699419 0.750203263680404 -1.300272629421629 1.0001480135970133 1.5012163760819495 -0.0014641035452984679 1.0001362087753587 0.7505202257564445 1.3030383328582893 1.0001423253262485 -0.7512002431907776 1.299713634055076 1.0001320041822965 -1.499706720839686 -0.0025593906074851207 1.0001711775622555
265 -0.7497047946531039 -1.2977342837144124 1.0001350113699419 0.750203263680404 -1.300272629421629 1.0001480135970133 1.5012163760819495 -0.0014641035452984679 1.0001362087753587 0.7505202257564445 1.3030383328582893 1.0001423253262485 -0.7512002431907776 1.299713634055076 1.0001320041822965 -1.499706720839686 -0.0025593906074851207 1.0001711775622555
266 -0.7501112692102423 -1.2982615044336556 1.000118556453508 0.7511810539263439 -1.3006012094464254 1.0001291848645728 1.5028106920390636 0.0005681591719989719 1.0001150311120148 0.750822847511149 1.301583103037228 1.000131564954036 -0.7517345181465633 1.2991345913095584 1.00014506587631 -1.4996382246158306 -0.0020949348986613616 1.00016145249068
267 -0.7501130102888101 -1.2977063242690745 1.0001334959882768 0.7508276573408454 -1.30097720742101 1.0001205014198433 1.5030896556168203 0.0023420759292676167 1.000115861639416 0.7501397743295175 1.299126766052912 1.0001511551302231 -0.7514636267027137 1.300837628033393 1.0001507001672594 -1.500025859454956 -0.0024990840003683815 1.000166270973587
268 -0.7503194827109175 -1.297861541126365 1.0001445814958023 0.7497672439734838 -1.3004361637047095 1.0001165926666236 1.5026032114257815 0.0007862145310024318 1.0001001356383425 0.7496038436263541 1.299800859533505 1.0001657935136326 -0.7510350571800857 1.3017790197765988 1.0001350239448636 -1.499583212239194 -0.0018411098038714118 1.0001405807670283
269 -0.7498387626410821 -1.2998157833785342 1.0001311624898437 0.7489261856559439 -1.298907337767439 1.0001193629065936 1.5027795611495371 -0.0016561327447297506 1.0001202174948467 0.7501813680736594 1.3008975244857623 1.0001709308723932 -0.7513904744694652 1.301714650296044 1.0001293095240087 -1.4979010214049713 -0.0011570312760856949 1.000126485255436
270 -0.7493023373822549 -1.3000511427321275 1.0001236660290242 0.7491986458949027 -1.2986524572275109 1.0001317183220135 1.502425595051195 -0.001422755652306592 1.000126569613654 0.7503370594139299 1.3013841187788582 1.000160255054304 -0.7525305555674937 1.300849871270633 1.0001221760143348 -1.4972061882682013 -0.0012145737148733166 1.0001346135161178
271 -0.7493023373822549 -1.3000511427321275 1.0001236660290242 0.7491986458949027 -1.2986524572275109 1.0001317183220135 1.502425595051195 -0.001422755652306592 1.000126569613654 0.7503370594139299 1.3013841187788582 1.000160255054304 -0.7525305555674937 1.300849871270633 1.0001221760143348 -1.4972061882682013 -0.0012145737148733166 1.0001346135161178
272 -0.7490289099968293 -1.2984492271564456 1.0001366909073375 0.7485794079447866 -1.2994158449340596 1.0001278675840666 1.5029376893798714 0.0003719795550499813 1.0001391638858972 0.7498779692290348 1.3020790494180308 1.0001707366865709 -0.7535996121345118 1.3002969538142173 1.0001295733807345 -1.4987366380727811 -0.0023486281463857253 1.0001452080950881
273 -0.7493272232433262 -1.2990621222292316 1.0001426491857206 0.7479563578837075 -1.2986675798439047 1.0001204324571507 1.5025890488956395 2.237025746819187e-05 1.0001290042792792 0.7495320042714682 1.3022937830227121 1.0001768018630228 -0.7529378501045964 1.3000623066805759 1.0001139246134447 -1.5009278815065483 -0.001742604154833684 1.0001479362743222
274 -0.750280285342564 -1.2991587561177371 1.0001370241957748 0.7481763851433529 -1.2981928205692717 1.0001123944720154 1.501802929630069 5.312818329251842e-05 1.0001432910355283 0.7491709585621021 1.3028023856684288 1.0001710568347197 -0.7510616346428034 1.3002914012557747 1.0001068250634966 -1.5008306484248357 -0.001449882845878004 1.0001181360656024
275 -0.7505625304172245 -1.2994530248747895 1.0001429923174203 0.7485158116850198 -1.2990977050742072 1.0001062613041802 1.5003628002588083 0.00010800310076194283 1.0001480888141538 0.7492010182092023 1.302350967217184 1.0001574211243847 -0.7503599473717714 1.3001209084214778 1.0001295468388502 -1.5002268807546617 -0.003052677663237981 1.0001238016107328
276 -0.7516727088477636 -1.2999361673230927 1.000144390981631 0.7495809467608012 -1.2990353173802456 1.000116268297156 1.5007037017230234 0.0004925745784695698 1.0001352531091985 0.7489819104274202 1.3019656778512787 1.000149439097774 -0.750604100546057 1.3011263745544515 1.0001287697643153 -1.4997097559223473 -0.002792082738234419 1.0001289892366483
277 -0.7516727088477636 -1.2999361673230927 1.000144390981631 0.7495809467608012 -1.2990353173802456 1.000116268297156 1.5007037017230234 0.0004925745784695698 1.0001352531091985 0.7489819104274202 1.3019656778512787 1.000149439097774 -0.750604100546057 1.3011263745544515 1.0001287697643153 -1.4997097559223473 -0.002792082738234419 1.0001289892366483
278 -0.7507609155387672 -1.3001946162115858 1.0001222496582878 0.7507928074668205 -1.2989851598689899 1.0001250590740045 1.5015246467867425 0.0013535877423563262 1.0001299066977636 0.7498169319540321 1.300989315788594 1.0001475908314341 -0.7517164024835654 1.3009834901374075 1.0001265012721046 -1.5007338954100142 -0.0012456762168548345 1.0001118819666475
279 -0.7497008913017752 -1.3001799389462807 1.0001172306485453 0.75114056714593 -1.2988878454738215 1.0001388774289979 1.5019110662005952 0.00035119660798493086 1.000093314093317 0.7491828857755516 1.3018450881006312 1.0001329345321635 -0.7514555911704457 1.3004561018251637 1.0001272545814368 -1.5016208517602625 -0.001861425833727311 1.000115475621422
280 -0.7485213355304644 -1.3000806859619232 1.000128340696255 0.7518754424638743 -1.2987390306978033 1.0001384496252972 1.5021950211282882 -0.0011543361317274514 1.0000931624381018 0.7483980672051297 1.3031014536968393 1.0001426278938719 -0.7519393730060123 1.3006207613365848 1.0001199383443782 -1.5024134903979875 -0.0019886298600791555 1.0001079765938226
281 -0.7489123732481117 -1.2996964205081751 1.0001073696809395 0.7511012147349378 -1.2995228946497597 1.0001312793658352 1.5028985851080823 -0.001684177896774402 1.0001113744278514 0.7473110324656353 1.301787086417447 1.000144817984276 -0.7528088717827847 1.3006284482026698 1.0001215109442458 -1.5022611315776497 -0.0006822035461560679 1.0001162553661436
282 -0.7500607840462071 -1.298722804778416 1.0001205734900398 0.7506616901489687 -1.2991730487169304 1.0001358733650771 1.5039711539304672 -0.00036191414269496833 1.0001278127141882 0.7472033194081178 1.301202916087423 1.0001503323454677 -0.7515800873097094 1.3009046248498526 1.0001185408068394 -1.5018189118664358 -0.0009648294471805325 1.0001312556804585
283 -0.7500607840462071 -1.298722804778416 1.0001205734900398 0.7506616901489687 -1.2991730487169304 1.0001358733650771 1.5039711539304672 -0.00036191414269496833 1.0001278127141882 0.7472033194081178 1.301202916087423 1.0001503323454677 -0.7515800873097094 1.3009046248498526 1.0001185408068394 -1.5018189118664358 -0.0009648294471805325 1.0001312556804585
284 -0.7510775751709668 -1.2998881389846344 1.0001212345707557 0.7516161986679266 -1.2986589823076442 1.000115664045367 1.5027224313251422 0.00030228408196622243 1.00012157761894 0.747243260476056 1.3011912177496379 1.0001404745813522 -0.7506897193878267 1.300103956148608 1.0001267150821094 -1.5002936168458312 -0.0006345861274243359 1.0001227244487418
285 -0.7498658554986987 -1.3002890373166758 1.0001101117899072 0.7509510219668414 -1.2982893734365755 1.0001129506167183 1.5024059188667558 -0.0001784758910709001 1.0001009608757625 0.7470026953508125 1.3012604525510492 1.0001340835129509 -0.7502710096753915 1.3001636232201401 1.000109122061694 -1.5006389376961489 0.0009163851246558873 1.0001105636317273
286 -0.7492231379249001 -1.2983994659434543 1.0000941306059026 0.7503497718360179 -1.2975101367634934 1.0001182736837546 1.502610450429415 -0.000365594945952995 1.0001164326485552 0.7467582367210422 1.3010806186145873 1.000129125779208 -0.7497493214476367 1.3014997112827826 1.0000914026683256 -1.5015082549898584 0.0016739245549778597 1.0001190224831766
287 -0.7509929400396205 -1.2976077593539772 1.0000984519232832 0.7508484277872711 -1.2972150094584223 1.0001257401533095 1.5019363954972114 -0.0014174069001230971 1.0001000841491903 0.7482956149727795 1.3000509720702935 1.0001331824645903 -0.7505651141133141 1.301124214959315 1.0001029290367287 -1.5029920597574582 -0.00022035822622280043 1.0001134734280646
288 -0.7524347934237969 -1.2976980181543036 1.0001035684895605 0.7515612255721668 -1.2987131988133485 1.0001167010912644 1.5020947834073302 -0.002918208046698175 1.0001133451138169 0.7491883620088595 1.300890848525581 1.0001149994156566 -0.751101156726004 1.3000932503156104 1.0000936976528272 -1.5031133825139267 -0.0014432041317662253 1.0001053187699174
289 -0.7524347934237969 -1.2976980181543036 1.0001035684895605 0.7515612255721668 -1.2987131988133485 1.0001167010912644 1.5020947834073302 -0.002918208046698175 1.0001133451138169 0.7491883620088595 1.300890848525581 1.0001149994156566 -0.751101156726004 1.3000932503156104 1.0000936976528272 -1.5031133825139267 -0.0014432041317662253 1.0001053187699174
290 -0.7508909738364976 -1.2992953140058456 1.0000932805142457 0.752111002074102 -1.2988014335249436 1.0000982280742032 1.502417036968309 -0.0027488933764819954 1.000132027057356 0.7479276496626702 1.3019709500198642 1.0001148636860848 -0.750703215229427 1.3008289043929742 1.0000842764112836 -1.5007327185994819 -0.0013684445031899352 1.0000848525206338
291 -0.7495949607919519 -1.3004999299847002 1.0001111123751285 0.7510236987314155 -1.2994126046104664 1.0000910915911347 1.5039728995007544 -0.0005759180430460611 1.0001276445678016 0.7469728086392071 1.3029311207615397 1.0001204966926978 -0.7510147839072132 1.301151457711482 1.0001137545223453 -1.4997089364426375 -0.0020525355761553442 1.0000702814513935
292 -0.7495471355602289 -1.3008258004390645 1.000117014586806 0.748935271524888 -1.3005234250136006 1.0000786128279706 1.5033304063754807 -0.00017028185764050925 1.000092150456056 0.7481449762064559 1.3024321936051555 1.0001204143139297 -0.7510551683442694 1.3021662972719406 1.000094805609346 -1.5010389664588397 -0.0020747868636637 1.0000564602100512
293 -0.749183986814211 -1.3012447040186892 1.0001228213965387 0.747934044040272 -1.2996986705470992 1.0000973971357847 1.501809626442287 -0.0003794733241661411 1.0000977055895992 0.7485829162029471 1.3019416490190687 1.0001213765853558 -0.7515016595220685 1.3027501955420948 1.0000984870577416 -1.5020096052229557 -0.0005405262988194476 1.0000694136472246
294 -0.7484718039281393 -1.3006154692106866 1.0001049282006698 0.7493266527449992 -1.2980801947734504 1.0000987379069153 1.502361469015745 -0.0008205146339282678 1.0000967971331314 0.748909375807647 1.3011998116060495 1.0001347191150183 -0.7526173698113072 1.3024237772619576 1.0001068872729661 -1.5021534685463478 -0.0002684137768656822 1.0000932786195478
295 -0.7484718039281393 -1.3006154692106866 1.0001049282006698 0.7493266527449992 -1.2980801947734504 1.0000987379069153 1.502361469015745 -0.0008205146339282678 1.0000967971331314 0.748909375807647 1.3011998116060495 1.0001347191150183 -0.7526173698113072 1.3024237772619576 1.0001068872729661 -1.5021534685463478 -0.0002684137768656822 1.0000932786195478
296 -0.7486680378351873 -1.3004525390855879 1.000081930404154 0.7497979015729516 -1.2986761497453498 1.000077707260771 1.503671560769795 -0.0013633834280017223 1.0001093525818916 0.7497217916737399 1.300703366478101 1.0001432616483301 -0.750859683742852 1.3021655583621612 1.0001000331545717 -1.5028040142058787 -0.0021844857027015475 1.000099261786624
297 -0.7498145749178468 -1.2991920128573495 1.0000909290502358 0.7484563714428543 -1.2997449891728445 1.0000749055262772 1.5047625527267379 -0.00025545540563442766 1.000110886944105 0.7510490779745157 1.3004288964230897 1.0001317014510467 -0.7495647053216111 1.3018200057593627 1.000113504800058 -1.5026552270753293 -0.003103800088890316 1.0001231451958843
298 -0.7493253148240483 -1.297666767543523 1.000105771528112 0.7489053299408541 -1.2994284264693388 1.0000782545205413 1.5034554686067545 0.00042883161612789584 1.0000989217096459 0.7502899097646633 1.3000711743085671 1.0001268748980718 -0.7495951480515898 1.301688899425442 1.000116372072208 -1.5024371184352325 -0.003388823260535711 1.000120337777466
299 -0.7490604274308316 -1.2982480018042335 1.0001029019694156 0.7497980794426101 -1.2978633639402584 1.0000992139120186 1.502163643025454 -0.0004766867500470525 1.0000983491848172 0.7499388925206323 1.3016067176408481 1.0001251110388427 -0.7512690621512887 1.301573779065536 1.0000956456567462 -1.500981497034203 -0.0021183584072318124 1.000112251212705
300 -0.7490082211385394 -1.298515969746883 1.0000937167047976 0.7505869766181746 -1.2991912949192228 1.000115274499157 1.5013922806395723 -0.000684300791146405 1.0001094097909682 0.7502138408937684 1.301558547709382 1.0001278926388113 -0.7520473629675072 1.302369948378652 1.0000930944760245 -1.5006822390920196 -0.0014758705204080225 1.0001068861464089
301 -0.7490082211385394 -1.298515969746883 1.0000937167047976 0.7505869766181746 -1.2991912949192228 1.000115274499157 1.5013922806395723 -0.000684300791146405 1.0001094097909682 0.7502138408937684 1.301558547709382 1.0001278926388113 -0.7520473629675072 1.302369948378652 1.0000930944760245 -1.5006822390920196 -0.0014758705204080225 1.0001068861464089
302 -0.7503256833810955 -1.2976868721465513 1.000074249409442 0.7496701910878824 -1.3003843823273218 1.0001097359752897 1.5009304898596076 -0.00027204925933732425 1.0001113489147604 0.7502595165689875 1.3010058065599757 1.0001287105091026 -0.751935300657419 1.3015435793338024 1.0000959892954593 -1.5000050339224513 -0.0019475654419045117 1.000090506491122
303 -0.7513951405671346 -1.298270390863137 1.000080003495899 0.7503491785796023 -1.3003182989779158 1.0001046459626783 1.5023666684496317 -0.0006130781267603954 1.0000654839356915 0.7507184699710554 1.300542075506268 1.000123947841318 -0.7517090018701236 1.3000362621987593 1.0000774312487493 -1.4989212342800735 -0.0015544010727326363 1.0000922236118055
304 -0.7508389033881447 -1.2989737025559882 1.0000941842862254 0.7509568624837867 -1.3012154097605877 1.0001093721968486 1.5034552528239198 -0.0005040447886458981 1.000049763310711 0.7499239740626773 1.3007011218295912 1.0001108837916968 -0.7513216038724894 1.301161071178184 1.0000568513180903 -1.4997186063781518 -0.0016051111553268545 1.0001072294585747
305 -0.751191654299579 -1.2980458632786716 1.0000982002356906 0.7517443056890445 -1.3005944618290202 1.0000934565597974 1.502572544367447 7.817163500293707e-06 1.0000561904405731 0.7492881943107393 1.3024545362590811 1.0001151961053765 -0.751211876311124 1.3032376085092674 1.0000644667467544 -1.4997919384620624 -0.0007157105464961891 1.0000906353052619
306 -0.7507610799185546 -1.2977488133536934 1.0000975076102487 0.7511180121411124 -1.2986058908389202 1.0000954550778625 1.5002922114271855 0.0002277929913825378 1.000061340266164 0.7494316380303014 1.3025200076913266 1.0001143281684812 -0.7522560849896456 1.3034482875572018 1.0000537665600706 -1.4996811750604644 0.001174693569043713 1.0000885829832493
307 -0.7507610799185546 -1.2977488133536934 1.0000975076102487 0.7511180121411124 -1.2986058908389202 1.0000954550778625 1.5002922114271855 0.0002277929913825378 1.000061340266164 0.7494316380303014 1.3025200076913266 1.0001143281684812 -0.7522560849896456 1.3034482875572018 1.0000537665600706 -1.4996811750604644 0.001174693569043713 1.0000885829832493
308 -0.7511946071424295 -1.297052249575538 1.0000845668455074 0.7493082331095025 -1.2988439572209478 1.0000918450942373 1.4981314210126337 0.00027641599871797406 1.0000669080523565 0.7503009645136351 1.3006982320250053 1.0001036722551953 -0.7525434881287991 1.3014004606495067 1.0000552994728393 -1.4995215587677644 0.00041985246607143895 1.0000867237476279
309 -0.7514512852198846 -1.2980759025727775 1.0000834165538104 0.7499857711826176 -1.2999580539633573 1.000078632253692 1.4976201178454571 0.00024430283441989755 1.0000940899094024 0.7510654896400295 1.30106473905187 1.0001098587289565 -0.751799232445098 1.3000470216278046 1.0000872060261006 -1.4989135002607012 -0.0008183306060881469 1.0000923397410697
310 -0.7522797522337322 -1.3002827751803014 1.0000905077991622 0.7513929606586492 -1.2982373007387724 1.0000835835626445 1.4998719792119082 0.0010255665159350582 1.0000842085682502 0.7510842911607944 1.3021695354988156 1.0001064402617934 -0.7512926964711703 1.3007423958688564 1.000097578832429 -1.5002793715154825 -0.0017332081593713585 1.000081567487797
311 -0.7516514039702463 -1.3002333210983001 1.000083145903478 0.7523225503478084 -1.296201393925282 1.000072814519685 1.5010520846272086 0.0011432371900968747 1.0000801290061634 0.7491339472757951 1.303372481640682 1.000103497352435 -0.750189580755436 1.3008337864932689 1.00006679744874 -1.500791582957891 -0.0026345935221506276 1.000092896086556
312 -0.7508232780848412 -1.2997270969457262 1.0000598489793782 0.751651936237976 -1.2974204690969828 1.0000392681846777 1.5015805987198858 -0.00016295708106789202 1.0000898420152873 0.7488771376074717 1.3028423631557091 1.0000619245265792 -0.7507015724348407 1.3007073164136398 1.0000527016775218 -1.5003563658362933 -0.0017132379173443897 1.0001061139062433
313 -0.7508232780848412 -1.2997270969457262 1.0000598489793782 0.751651936237976 -1.2974204690969828 1.0000392681846777 1.5015805987198858 -0.00016295708106789202 1.0000898420152873 0.7488771376074717 1.3028423631557091 1.0000619245265792 -0.7507015724348407 1.3007073164136398 1.0000527016775218 -1.5003563658362933 -0.0017132379173443897 1.0001061139062433
314 -0.751605619846917 -1.2993000556567766 1.0000307207486516 0.7502522568158743 -1.299559293484274 1.000058306115726 1.502369969305322 -0.000104759041278813 1.0000879407583299 0.7501489957449843 1.302076264569567 1.0000629485631052 -0.7524282812272196 1.301105373524192 1.0000609691708109 -1.4994445478589489 -0.0016326595852520678 1.000106850765452
315 -0.7508694658572908 -1.298972827217394 1.0000258541594278 0.7507355595611647 -1.2996942294309084 1.0000712275534887 1.502282843064431 -0.0005316468552811895 1.0000755121596578 0.7514743747521033 1.3010513786597266 1.0000705698779426 -0.7534826591164839 1.3004091472074577 1.0000495425510403 -1.5009136925448325 -0.0012380484707946188 1.000063139712297
316 -0.7500049453286579 -1.298777838212931 1.0000525136281369 0.7512945792208968 -1.2993699233517202 1.0000708749169318 1.500835023742711 -0.0004738959729421699 1.0000839825065542 0.7498754289082818 1.3003896750475838 1.0000691719617991 -0.7522214659829608 1.299727462081175 1.0000678987737641 -1.5021155548986187 -0.0010982447637300176 1.0000594381558925
317 -0.7488305094339448 -1.2996350623290367 1.0000539959177774 0.7524920289526116 -1.299581465330188 1.0000672571340803 1.5013148873937034 0.00040115428931163463 1.0000871394981399 0.7472125151966696 1.3011191748363082 1.000075686383954 -0.7513068199788016 1.300591017476529 1.0000729797213102 -1.500886697562474 -0.00034009119534909545 1.0000337440213027
318 -0.7483772124963585 -1.3000109575036345 1.0000724220773103 0.7520557004525091 -1.3000035962899072 1.000075235960775 1.5009780207405214 -0.00043507502548201113 1.0000753128588369 0.7483281122350159 1.3011544043700007 1.0000606944531198 -0.7497225412890551 1.3014922477807114 1.0000765066092892 -1.4998033810056144 0.0008908867319883109 1.0000519071278526
319 -0.7483772124963585 -1.3000109575036345 1.0000724220773103 0.7520557004525091 -1.3000035962899072 1.000075235960775 1.5009780207405214 -0.00043507502548201113 1.0000753128588369 0.7483281122350159 1.3011544043700007 1.0000606944531198 -0.7497225412890551 1.3014922477807114 1.0000765066092892 -1.4998033810056144 0.0008908867319883109 1.0000519071278526
320 -0.7489676377587666 -1.2997404676437982 1.0000782734597053 0.7500504459923681 -1.2995605162446147 1.0000613884548495 1.5006932713253456 -0.0008785831567542594 1.0000612647800713 0.7513021207130023 1.301027788731908 1.0000590004355576 -0.7486996020036775 1.3003428344462937 1.0000622517195419 -1.4988160339411023 0.002020501359885337 1.0000617068088167
321 -0.7499772905273449 -1.298435155051828 1.0000755037364033 0.7491299053986231 -1.2987547440179548 1.0000674616390255 1.5009039969955107 0.0007197955812783412 1.0000342646247529 0.7528266785017799 1.3007935032711504 1.0000896427888566 -0.7486569277875248 1.2983704277232717 1.0000810054471347 -1.4990662065730809 0.00018986722463631956 1.0000704982299118
322 -0.7512505183723595 -1.298591796875383 1.0000853739361357 0.748844758458214 -1.2979729161391742 1.0000631674285427 1.500940565326784 0.0013323251803045353 1.00004530510721 0.750844661973978 1.3011772318508392 1.0000697483309124 -0.7488741332626304 1.29877788567597 1.0000900139765303 -1.4991110723853516 -0.0022487394658235274 1.0000831125753094
323 -0.7506898164220277 -1.299224943547444 1.000071009660426 0.7497499157358523 -1.298981204810114 1.0000524273917677 1.5014779539164982 -0.0006328369184630033 1.000055609394503 0.7488842471032306 1.3004943111712506 1.0000829085623093 -0.7501482780771663 1.299805112408381 1.0000726505603565 -1.4988193426854295 -0.0018292957561330974 1.0000790518252496
324 -0.7499543887023646 -1.3002218013162157 1.0000784346805227 0.7492396803190241 -1.2998448085763565 1.0000638429411077 1.5016946148585109 -0.0012251869211694518 1.000082947755173 0.7486923338902401 1.2997043435236992 1.0000968140821456 -0.7511331281260833 1.2999457469156799 1.0000813072066117 -1.5004814641526758 -0.0019020048000869074 1.0000669267477214
325 -0.7499543887023646 -1.3002218013162157 1.0000784346805227 0.7492396803190241 -1.2998448085763565 1.0000638429411077 1.5016946148585109 -0.0012251869211694518 1.000082947755173 0.7486923338902401 1.2997043435236992 1.0000968140821456 -0.7511331281260833 1.2999457469156799 1.0000813072066117 -1.5004814641526758 -0.0019020048000869074 1.0000669267477214
326 -0.7493698524900133 -1.299707854278269 1.000056603015329 0.749350831385019 -1.3004382779224763 1.000055736280408 1.502523828578561 0.0008323759827678556 1.0000841893679562 0.7497257333628462 1.3006030831005615 1.0000767933475554 -0.7512197076554965 1.3010279725463774 1.0000878840361591 -1.501263561637434 -0.002069644340806228 1.0000705580418812
327 -0.7493741276058373 -1.297862488062261 1.000041897820961 0.7498539835957098 -1.3008125655916083 1.0000714491757259 1.5016193431108797 0.0008703022710865966 1.0000669506189026 0.7505944982277147 1.3009701673241634 1.00008138310334 -0.7498154928377434 1.3017515923078766 1.0000902707315569 -1.5015699680626169 -0.001949824011771289 1.000076509948997
328 -0.7492740840479949 -1.2969169431537313 1.0000426063954206 0.7491741617612466 -1.2995491834813755 1.000063275789625 1.5001974072403306 0.00023813903847342063 1.0000752485962727 0.7510762463887993 1.301361231339193 1.0000918729794503 -0.7489725888082772 1.3005352128915602 1.0000890370445228 -1.501774606439278 -0.0009063837018093789 1.0000664902490153
329 -0.7499274120797249 -1.2981768967798777 1.0000432830311483 0.7492525200806261 -1.299015656778981 1.000079152326572 1.5000937499270206 0.0007192196592357597 1.0000904761531295 0.7504834689282395 1.3007199607182582 1.0000887397602893 -0.7486782455056886 1.300501891831192 1.0000839879857593 -1.5011253257955337 -3.9606008257177236e-05 1.000062804116293
330 -0.7498399255371135 -1.2982313318425485 1.0000329523016103 0.7498713160793192 -1.298955325227909 1.0000849256188484 1.5006235858798351 0.00028431195970834896 1.00008050832925 0.7505525266689088 1.300669871675325 1.0000695758248177 -0.7494916274059679 1.3003781413748123 1.0000681496208383 -1.5006036054462388 -0.0008811944145655783 1.0000767662547718
331 -0.7498399255371135 -1.2982313318425485 1.0000329523016103 0.7498713160793192 -1.298955325227909 1.0000849256188484 1.5006235858798351 0.00028431195970834896 1.00008050832925 0.7505525266689088 1.300669871675325 1.0000695758248177 -0.7494916274059679 1.3003781413748123 1.0000681496208383 -1.5006036054462388 -0.0008811944145655783 1.0000767662547718
332 -0.7501692403265464 -1.2980077255582874 1.000057273927176 0.7504054841897013 -1.2990569274391786 1.0000904661189696 1.5024354902639718 0.0003027818715880804 1.0000671784869224 0.7500842228804409 1.3012100878234274 1.000082938934907 -0.7497143773141608 1.300091454805678 1.0000726156612354 -1.500630877915853 -0.0009097450415230872 1.0000778335603817
333 -0.7508974108257659 -1.2994380304899038 1.0000617058731216 0.7509751972014928 -1.2983673899107864 1.0000799700575453 1.5024835100316507 0.0003789396034561809 1.0000653807598396 0.74933211219517 1.3008779274269007 1.000095798249198 -0.7508512682055746 1.2987042944201532 1.0000651117944859 -1.5013649435510483 -0.0022742601160005856 1.0000670888656409
334 -0.7498517321486481 -1.299492282712018 1.0000500030210593 0.7493022685010083 -1.2983654661927142 1.000069406219165 1.5011999087916392 -0.00045111648619496574 1.0000694848578264 0.7487915416350884 1.30015645786486 1.0000993540967793 -0.7504124177106108 1.2988825533632615 1.0000896875866079 -1.5008281006721627 -0.003021136994472131 1.0000539873398937
335 -0.7489301495814458 -1.2992660486385748 1.0000645248526228 0.7487345226003869 -1.299235254600656 1.0000782105551258 1.5014143333100418 0.000715702460530952 1.0000685930787505 0.7491537351777332 1.2986775059602065 1.0000984777482653 -0.7502382185409999 1.2996609848204106 1.0000768755386227 -1.5002615081994253 -0.0012236095292516415 1.0000482985967574
336 -0.7485509030405946 -1.2984488480602063 1.0000534974550206 0.7501507923613122 -1.2991135014198154 1.0000813848562762 1.5027855686197833 0.0009950252712607125 1.0000446669670182 0.7506660111828124 1.2991776167531826 1.000097414709563 -0.7500715454092572 1.2998093725858 1.0000728214052783 -1.49920068027347 0.00036373562044906546 1.000054912258691
337 -0.7485509030405946 -1.2984488480602063 1.0000534974550206 0.7501507923613122 -1.2991135014198154 1.0000813848562762 1.5027855686197833 0.0009950252712607125 1.0000446669670182 0.7506660111828124 1.2991776167531826 1.000097414709563 -0.7500715454092572 1.2998093725858 1.0000728214052783 -1.49920068027347 0.00036373562044906546 1.000054912258691
338 -0.7480844377225895 -1.2981562279354857 1.000046595309957 0.7504236972171221 -1.2989152986888683 1.0000901524530488 1.5031788536966202 0.0002704273660926438 1.00005679609657 0.7504049896506022 1.2995250700297198 1.0000892757923716 -0.7509327671503258 1.300718526916433 1.0000479587228968 -1.4986583518967587 -0.00020080546848745654 1.0000612183215412
339 -0.747305007646519 -1.2984822885861529 1.0000348156596874 0.7500545266377396 -1.2993993515305762 1.0000777336853182 1.5012958140809551 0.0013543137526272708 1.0000596920393185 0.7502491070959687 1.3001396242351058 1.0000886263862832 -0.751898908402879 1.3008815847379223 1.0000447194868363 -1.5001062527956717 -2.1968425402342398e-05 1.0000418391960562
340 -0.7464494226232256 -1.2993682116551286 1.0000483658977009 0.7485985778321229 -1.3001291648656865 1.000058826224108 1.5013403885716228 0.002689761932193656 1.0000771230512409 0.7501012262239727 1.300462089811861 1.0000794040700796 -0.752732023947102 1.30041103632975 1.0000391075312332 -1.5014693208177188 0.0012235798350918104 1.0000486973029128
341 -0.7464864107506797 -1.2990026012272842 1.0000308466082821 0.7469184880590393 -1.3000733112489138 1.0000512485440076 1.5016930957162187 0.0012025640294928142 1.000066055883769 0.7492801761616954 1.2992264051191873 1.0000892512851052 -0.7512329402145876 1.3000633900944254 1.0000497145702731 -1.5023880995871317 0.001197445505643587 1.0000461366031521
342 -0.7479414093520776 -1.297183255969302 1.0000197783404075 0.7464149554612015 -1.29939689171673 1.0000634521279717 1.5009851794734195 -3.576763662035394e-05 1.0000718099228847 0.7486763651621248 1.2998842893577642 1.0000874163345763 -0.7501035059727709 1.301081954260789 1.0000672687689034 -1.5013783655491764 -0.0017442552242982697 1.0000667147561024
343 -0.7479414093520776 -1.297183255969302 1.0000197783404075 0.7464149554612015 -1.29939689171673 1.0000634521279717 1.5009851794734195 -3.576763662035394e-05 1.0000718099228847 0.7486763651621248 1.2998842893577642 1.0000874163345763 -0.7501035059727709 1.301081954260789 1.0000672687689034 -1.5013783655491764 -0.0017442552242982697 1.0000667147561024
344 -0.7495573562296171 -1.2963099677470327 1.0000374632971738 0.7488411661316496 -1.2992896569608139 1.0000584193538369 1.4991063574159862 0.0006664471633819184 1.000085332093484 0.7483084018487532 1.301260193252755 1.0000879159540932 -0.7493846505069666 1.3014289863222928 1.0000665743780597 -1.5005729657976965 -0.0031955717533029043 1.0000727258355895
345 -0.7513591864272012 -1.2980491622350216 1.0000030228295729 0.7519598320686772 -1.2999296738631594 1.0000529928346156 1.498399841916906 0.0008549838457904478 1.0000832612746398 0.7486990830016468 1.301906838999871 1.0000820862418465 -0.7502929932677137 1.3016622234249096 1.0000696186317433 -1.499805608465146 -0.0034440211186062037 1.0000636878145108
346 -0.7516507034884601 -1.2993472621510922 0.9999898735726829 0.7513795185137023 -1.2999313346344072 1.0000632522076962 1.50023010295293 0.001195860278195877 1.0000692248172915 0.7485408130163135 1.3014775938901926 1.0000821318602477 -0.7501866294862268 1.3011767906636316 1.0000419124782098 -1.5005623609458436 -0.0026008094251844522 1.0000395556801205
347 -0.7507959516577948 -1.2985117050861081 0.9999950976711446 0.7504676032777464 -1.2999100362945735 1.0000604176141537 1.5020927173791434 0.00013550574058990064 1.0000585657947871 0.7482327897435364 1.3010883431477673 1.0000699076846717 -0.7498589080105699 1.299685459741734 1.0000305291770206 -1.5015166437833845 -0.001610979615638547 1.00004572767598
348 -0.7499980290409106 -1.2972181094581658 1.0000091272188134 0.7503548245572416 -1.2990125843694953 1.0000435791371978 1.5027441950973768 -0.0008268412844033429 1.0000386904891174 0.7472862972584742 1.3006854858816366 1.000075128171774 -0.7508053612388715 1.2993449293535855 1.000025846465364 -1.5015422022882323 -0.002753688750540811 1.0000581785043907
349 -0.7499980290409106 -1.2972181094581658 1.0000091272188134 0.7503548245572416 -1.2990125843694953 1.0000435791371978 1.5027441950973768 -0.0008268412844033429 1.0000386904891174 0.7472862972584742 1.3006854858816366 1.000075128171774 -0.7508053612388715 1.2993449293535855 1.000025846465364 -1.5015422022882323 -0.002753688750540811 1.0000581785043907
350 -0.7501142985853532 -1.2964407737285648 1.0000233779729164 0.7502516175174455 -1.299029915250276 1.0000447911484787 1.5028946009574957 -0.0005339432719888337 1.0000235942792208 0.748419370071663 1.2998679566321647 1.0000697456672802 -0.7529987108016774 1.2997810346140803 1.0000301253624186 -1.501828706976072 -0.003570704506794679 1.0000428064923763
351 -0.7510869783907108 -1.2971509011831701 1.0000401143792725 0.7511662684580759 -1.2995208968901928 1.0000544902136748 1.5030194682985596 0.00019801593395267573 1.0000168218911836 0.7497810664244183 1.300780965706372 1.0000531892826372 -0.7529690453274014 1.300136619555834 1.0000443940253614 -1.5014771322200038 -0.0019152933709873487 1.0000422007668395
352 -0.7504689083199654 -1.2978758002633137 1.000030037598066 0.751687011678103 -1.3003456006491871 1.0000687024645103 1.5023987203857567 0.0005490598851730488 1.0000472438979298 0.7493532745954196 1.300442631801303 1.0000692961428097 -0.7516055414620296 1.3001100438492028 1.0000574133848819 -1.5022492338212667 -0.0002341784605006273 1.0000539533627526
353 -0.7496597707292205 -1.297694694880932 1.0000500288622476 0.7521781203021551 -1.3004439392039504 1.0000613390483089 1.5002676642696295 0.001087669197262442 1.0000590984787405 0.748657307035698 1.299196584812189 1.0000764454656128 -0.7518779481464424 1.300711103458435 1.0000501042884316 -1.5021695993280582 -0.0006883265427235742 1.0000659225729858
354 -0.749189004747463 -1.2979934721836182 1.0000575420389004 0.7509950408048458 -1.3001070570615565 1.0000561611733312 1.5001793787806486 0.0006960745061140064 1.0000650002261213 0.7473695364842314 1.2987393152997002 1.0000842205579343 -0.7509305087004282 1.3014190605058207 1.0000418031312406 -1.5009037689993 -0.000823413380047303 1.000060187669619
355 -0.749189004747463 -1.2979934721836182 1.0000575420389004 0.7509950408048458 -1.3001070570615565 1.0000561611733312 1.5001793787806486 0.0006960745061140064 1.0000650002261213 0.7473695364842314 1.2987393152997002 1.0000842205579343 -0.7509305087004282 1.3014190605058207 1.0000418031312406 -1.5009037689993 -0.000823413380047303 1.000060187669619
356 -0.7502765875670795 -1.2979943303581272 1.000034708271486 0.7505630913901344 -1.2999539398771394 1.0000400667189406 1.500382740189266 0.0002833376705305763 1.000077428138646 0.7480845197186231 1.2998734382965054 1.0000364552390137 -0.7500534886048429 1.300859065452355 1.000056308116866 -1.499607427459811 -0.0016715926677314265 1.0000666741883266
357 -0.7507053380861971 -1.2971875850389478 1.0000146996203965 0.7512520636539927 -1.2990459523003572 1.0000505140278004 1.5016558233153166 -0.0008156846386776439 1.0000663337854536 0.7494284890372015 1.301283977016184 1.0000282176259312 -0.7495132301895827 1.3013365606474014 1.0000653749492296 -1.500171479622706 -0.0014376989554985464 1.0000663554857427
358 -0.7498245889096995 -1.2977610232069012 1.000037975974836 0.7513630026137738 -1.2995372487668233 1.0000614271711823 1.5012238265069042 -0.0012113658675349242 1.0000387820103447 0.7498353472770322 1.3017721556091184 1.0000547805241484 -0.7503301865223913 1.301805941059108 1.0000662311923685 -1.5008421230285651 -0.0016748762401487037 1.0000611816172877
359 -0.7498660674217034 -1.2998013433129885 1.0000465644265242 0.7518251088060721 -1.2999670177935698 1.0000453755193128 1.5000899804217727 -6.207033555026632e-05 1.0000401679417814 0.7497667730361176 1.3003059136031168 1.0000375346945778 -0.7503725629534593 1.301515234949393 1.0000410365481531 -1.5018405673541664 -0.0010872912232871511 1.0000541211931686


==> plot_data/DemoSimulatedSetpoints.csv <==
0 0.7499985323144179 1.2990263254498304 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
1 0.7499985323144179 1.2990263254498304 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
2 0.7499985323144179 1.2990263254498304 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
3 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
4 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
5 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
6 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
7 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
8 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
9 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
10 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
11 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
12 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
13 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
14 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
15 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
16 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
17 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
18 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
19 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
20 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
21 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
22 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
23 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
24 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
25 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
26 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
27 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
28 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
29 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
30 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
31 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
32 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
33 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
34 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
35 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
36 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
37 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
38 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
39 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
40 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5045876836542884 -0.0007078250529252066 0.9999389107108078 -0.7483736701713865 -1.3019938024456295 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
41 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.5044839606158653 -0.000747779778436029 0.999938962981048 -0.7482561215043603 -1.302012600329601 0.999938962981048 0.7526945712498331 -1.3009266828924548 0.999938962981048 1.5026072910622803 -0.00031517140685756256 0.999938962981048
42 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.4981720556090963 0.00047214889301821144 0.999938962981048 -0.7442051290547009 -1.2972233074425512 0.999938962981048 0.7527379979838945 -1.3008503283282977 0.999938962981048 1.503192661843235 -0.00045991370232091486 0.999938962981048
43 0.749992370372631 1.2990203558458204 0.999938962981048 -0.749992370372631 1.2990203558458204 0.999938962981048 -1.4714440427352495 0.005637936457051662 0.999938962981048 -0.7271333491907807 -1.276942981981537 0.999938962981048 0.751357136687516 -1.2993366738385284 0.999938962981048 1.501078157714398 5.616229931322639e-05 0.999938962981048
44 0.749381065553764 1.2982257969145872 0.999938962981048 -0.7496736713003964 1.297928899502559 0.999938962981048 -1.416674080121444 0.016223267693070052 0.999938962981048 -0.6921774511450705 -1.2353857571389264 0.999938962981048 0.7435697850225664 -1.2908004718924908 0.999938962981048 1.4889098915576162 0.0030845788699881186 0.999938962981048
45 0.7444101947175331 1.2917647873246396 0.999938962981048 -0.7470821236606353 1.2890536502210013 0.999938962981048 -1.332372058449261 0.032601032043625765 0.999938962981048 -0.6383653953118996 -1.171389478419111 0.999938962981048 0.7261378690856416 -1.2716924674055483 0.999938962981048 1.4616041602380974 0.009895283011112562 0.999938962981048
46 0.7320074948373324 1.2756441317616545 0.999938962981048 -0.7406157730960361 1.2669093143669192 0.999938962981048 -1.2245835099454212 0.053569760061339275 0.999938962981048 -0.5692187671315595 -1.089413577068164 0.999938962981048 0.6979240490376951 -1.241047109134299 0.999938962981048 1.4174829337717894 0.02098375649974353 0.999938962981048
47 0.711060381506879 1.2484766685996074 0.999938962981048 -0.7297791890469475 1.2295410206916906 0.999938962981048 -1.1016399057490482 0.0777062987659605 0.999938962981048 -0.4897101536355078 -0.9955919255656446 0.999938962981048 0.6578927732170963 -1.2014794832963303 0.999938962981048 1.359019627852404 0.03607229962050166 0.999938962981048
48 0.68244453202042 1.2112985188963592 0.999938962981048 -0.7158738580755996 1.1761826768982835 0.999938962981048 -0.9700664956174433 0.10368383429363903 0.999938962981048 -0.4038329759656362 -0.8949151877437937 0.999938962981048 0.6046540321923097 -1.157686695922185 0.999938962981048 1.2903548292435079 0.0548632993305654 0.999938962981048
49 0.648785859837451 1.1675632636222306 0.999938962981048 -0.7024806135643106 1.1063768553890387 0.999938962981048 -0.8355541364217444 0.1305265882858182 0.999938962981048 -0.3150781660036445 -0.791786032658147 0.999938962981048 0.5383245997650367 -1.1123688180945628 0.999938962981048 1.215065419109796 0.0767870017852625 0.999938962981048
50 0.6122295487839546 1.1200589801987253 0.999938962981048 -0.6915391851303954 1.0208626883249239 0.999938962981048 -0.7043736807106762 0.15651683985912748 0.999938962981048 -0.2270311180713041 -0.6913689427119833 0.999938962981048 0.4606122585225625 -1.066652148121738 0.999938962981048 1.1363446836759095 0.10096064638194865 0.999938962981048
51 0.5743545299924758 1.0708080977522703 0.999938962981048 -0.6834859796884483 0.9215722023431567 0.999938962981048 -0.581057813807894 0.18056825653022848 0.999938962981048 -0.14232920784807926 -0.5972728951933213 0.999938962981048 0.3764657222980458 -1.019860164001353 0.999938962981048 1.0578927215288392 0.12619440697912335 0.999938962981048
52 0.5361796659034556 1.0225378337680986 0.999938962981048 -0.6770826918794987 0.8139290341517121 0.999938962981048 -0.46840803550978416 0.2020786283963863 0.999938962981048 -0.0627019378691007 -0.5116500965998394 0.999938962981048 0.2906441166910039 -0.9713608228102635 0.999938962981048 0.982718455776847 0.15120996411900614 0.999938962981048
53 0.4982411833298998 0.9771015363527787 0.999938962981048 -0.6706197927793448 0.7037105611848959 0.999938962981048 -0.3683377076533472 0.2206269169438182 0.999938962981048 0.01092554691687829 -0.4359582239755842 0.999938962981048 0.20640731020059494 -0.921067963449179 0.999938962981048 0.9127275409204716 0.17520981157355367 0.999938962981048
54 0.461127885694751 0.9357313600669357 0.999938962981048 -0.663127174797053 0.595087712810475 0.999938962981048 -0.2818090104347793 0.23579809163705326 0.999938962981048 0.07834495273753321 -0.3711036184169198 0.999938962981048 0.12664276627049828 -0.8697703701162316 0.999938962981048 0.8488753291103132 0.19778314394895002 0.999938962981048
55 0.4249226546526767 0.899043599835399 0.999938962981048 -0.6543791535550446 0.4911702135253762 0.999938962981048 -0.20895637258997254 0.24749894586333246 0.999938962981048 0.13947920469686206 -0.3172328388253256 0.999938962981048 0.053926145372148446 -0.8187863247973722 0.999938962981048 0.7913887831575165 0.21893908335954093 0.999938962981048
56 0.38909379100937636 0.8672810360526386 0.999938962981048 -0.644499143574365 0.3949954031498423 0.999938962981048 -0.1492901680808902 0.2559128944517105 0.999938962981048 0.19465907963785498 -0.27385140728491014 0.999938962981048 -0.010240762428451912 -0.7692083848334903 0.999938962981048 0.7402512722405341 0.23867951813810037 0.999938962981048
57 0.353306374257088 0.8404166605442149 0.999938962981048 -0.6337503393300715 0.30845072303935844 0.999938962981048 -0.10107930934085829 0.26087826171278444 0.999938962981048 0.2456429064291243 -0.24031652521725055 0.999938962981048 -0.06528097397920035 -0.7218511211503683 0.999938962981048 0.6952226505411844 0.2571218897964653 0.999938962981048
58 0.3174871624456446 0.8181881256295221 0.999938962981048 -0.6223576381000677 0.23235722553526164 0.999938962981048 -0.06275404681099815 0.262620559533322 0.999938962981048 0.29407804807363463 -0.2154269852667964 0.999938962981048 -0.11102731189938735 -0.6775191395326711 0.999938962981048 0.656324019748438 0.27388180864172645 0.999938962981048
59 0.2802642394280304 0.7999480931018642 0.999938962981048 -0.6109437721895433 0.16696643472622816 0.999938962981048 -0.03290370901628832 0.2613576762952665 0.999938962981048 0.3407451920629698 -0.19791039447722397 0.999938962981048 -0.14785915835024954 -0.6367912107965789 0.999938962981048 0.6232142984304468 0.2889663635160851 0.999938962981048
60 0.23934382920464783 0.7846810473133522 0.999938962981048 -0.6000263962736558 0.11177044667154891 0.999938962981048 -0.01013507254464752 0.2570987570725004 0.999938962981048 0.3871388016660487 -0.18636552680508292 0.999938962981048 -0.17630034341319598 -0.6000040234511664 0.999938962981048 0.5954714785926862 0.30217078440476497 0.999938962981048
61 0.19384655034423412 0.7716885937212592 0.999938962981048 -0.5899714716694411 0.06612834971270154 0.999938962981048 0.0070169243737562 0.24895557689500442 0.999938962981048 0.4353982105036712 -0.17932808685777246 0.999938962981048 -0.19728429712945605 -0.5672380188477534 0.999938962981048 0.5725878112417848 0.3143176456890981 0.999938962981048
62 0.14388385227536818 0.760415738395382 0.999938962981048 -0.5810932874538741 0.02917158459744549 0.999938962981048 0.019840623442240697 0.23672793893251862 0.999938962981048 0.48666476879664916 -0.1743005729850353 0.999938962981048 -0.21171954316329894 -0.5384914287495616 0.999938962981048 0.553493085014466 0.3271407685323098 0.999938962981048
63 0.09112072926920589 0.7492588715376567 0.999938962981048 -0.57427276511262 -0.0007726765004855037 0.999938962981048 0.029592880257765193 0.22068122081674996 0.999938962981048 0.5410704320099883 -0.16821439827487222 0.999938962981048 -0.22057244305281257 -0.5136139490264583 0.999938962981048 0.5372673084926464 0.3418783914163979 0.999938962981048
64 0.03693316590091513 0.737196274660233 0.999938962981048 -0.5701019669085288 -0.025167290883125852 0.999938962981048 0.03828686713650083 0.2016262123337458 0.999938962981048 0.598188285050734 -0.1556858860748557 0.999938962981048 -0.22482270359047443 -0.4924505896855063 0.999938962981048 0.523106135157682 0.3590885887336167 0.999938962981048
65 -0.017327014094227426 0.7238211653493468 0.999938962981048 -0.5687323978138576 -0.04511719425531947 0.999938962981048 0.048163475574973025 0.18046364609728377 0.999938962981048 0.6571687629065357 -0.1318402756585647 0.999938962981048 -0.22530774419894473 -0.47450996492921715 0.999938962981048 0.5101154330831373 0.37963229328786446 0.999938962981048
66 -0.07104466624030371 0.7087741696705491 0.999938962981048 -0.5704285500467609 -0.06212012414997889 0.999938962981048 0.060779166982148504 0.15829117363742046 0.999938962981048 0.717085185166078 -0.0948866791935799 0.999938962981048 -0.22300073974419438 -0.4594916519396613 0.999938962981048 0.4965639695275198 0.4044310317242529 0.999938962981048
67 -0.123877172465519 0.6920639364187188 0.999938962981048 -0.5759781667380321 -0.07809153866782337 0.999938962981048 0.07781754956517124 0.1353315726556358 0.999938962981048 0.7760471244402858 -0.04441479027310389 0.999938962981048 -0.21877575116980322 -0.4469484444650279 0.999938962981048 0.48002510382894864 0.4323972601206242 0.999938962981048
68 -0.17550690926316165 0.673833906827074 0.999938962981048 -0.5853100775932625 -0.09444961457658348 0.999938962981048 0.10228633546441251 0.10978853534055533 0.999938962981048 0.8298561974189266 0.02001173055176085 0.999938962981048 -0.21323004089483022 -0.43612655262921685 0.999938962981048 0.4584479335155397 0.46144749290431386 0.999938962981048
69 -0.2256217151390613 0.6542912514172262 0.999938962981048 -0.5978665097553062 -0.11241080365116629 0.999938962981048 0.13653717552401648 0.08109119389835454 0.999938962981048 0.8756112872752545 0.0976857514020638 0.999938962981048 -0.20656716290331475 -0.42554019292412704 0.999938962981048 0.4306698518478485 0.4896816028159802 0.999938962981048
70 -0.27445714377058944 0.6333754739553789 0.999938962981048 -0.6146316922192359 -0.13507674051097546 0.999938962981048 0.1813498698204229 0.04957188488923373 0.999938962981048 0.912084907650276 0.18664262945455182 0.999938962981048 -0.19923498091371972 -0.41340181371319507 0.999938962981048 0.3968060621959482 0.5154917191225984 0.999938962981048
71 -0.3224938104645756 0.6107942537462553 0.999938962981048 -0.635316197190161 -0.1664225980659734 0.999938962981048 0.23741473573484598 0.01740087524556799 0.999938962981048 0.9388099339018908 0.2839233006271903 0.999938962981048 -0.19225725068924063 -0.3985020339315758 0.999938962981048 0.357575097786592 0.5381882400737544 0.999938962981048
72 -0.36984213441440084 0.5866860292010604 0.999938962981048 -0.6576189327035632 -0.20894944375754063 0.999938962981048 0.305538333437537 -0.012366080141285632 0.999938962981048 0.9562580108731937 0.38569236666565165 0.999938962981048 -0.187102115756912 -0.38000335585873046 0.999938962981048 0.31342179745000737 0.5575356499047598 0.999938962981048
73 -0.41709340455896476 0.5605808517736202 0.999938962981048 -0.6779290525659766 -0.2635517303568017 0.999938962981048 0.38502586478960404 -0.03791349059868243 0.999938962981048 0.9651814793997947 0.4889262324998784 0.999938962981048 -0.18565298931154792 -0.3571123567656415 0.999938962981048 0.2646117508697404 0.5745048006839145 0.999938962981048
74 -0.46753302357020354 0.5301199536374599 0.999938962981048 -0.6891959866888218 -0.3307450903344289 0.999938962981048 0.4739665383613042 -0.058348757896574927 0.999938962981048 0.9665782742545947 0.5911395611433309 0.999938962981048 -0.1888400200658935 -0.3297537951039556 0.999938962981048 0.2117683600627239 0.5897148840041625 0.999938962981048
75 -0.5230995653181788 0.4939394358768468 0.999938962981048 -0.68463157848143 -0.40938285886900333 0.999938962981048 0.5690398284675959 -0.07374064110810406 0.999938962981048 0.9619395335783086 0.6897256634427166 0.999938962981048 -0.19698899204893386 -0.2984077869579888 0.999938962981048 0.15536056276726443 0.6034482103248344 0.999938962981048
76 -0.5839992449726904 0.45177013477524824 0.999938962981048 -0.6600205930473505 -0.4971326700592137 0.999938962981048 0.6670460514177337 -0.08431387938478083 0.999938962981048 0.9525753692975695 0.7828211173575371 0.999938962981048 -0.2095936097819738 -0.2638596909644801 0.999938962981048 0.09240020247275771 0.6163117979800258 0.999938962981048
77 -0.6484680153301285 0.4006261762345156 0.999938962981048 -0.6143015998059863 -0.5900822314874964 0.999938962981048 0.7653514397101723 -0.09054652292446504 0.999938962981048 0.9395877394432144 0.869137070070064 0.999938962981048 -0.2263829748679125 -0.2270458782211654 0.999938962981048 0.01912749488855001 0.6285201924445731 0.999938962981048
78 -0.7130989536527915 0.33597895572197056 0.999938962981048 -0.549435055882219 -0.6835840378253305 0.999938962981048 0.8616719083850117 -0.0929750145951905 0.999938962981048 0.9241368425946562 0.947932634016367 0.999938962981048 -0.24678137999790153 -0.18886539929157362 0.999938962981048 -0.06540664053518422 0.6403618797018144 0.999938962981048
79 -0.7755980882552581 0.2563717451872829 0.999938962981048 -0.4681603102220459 -0.7743999221537948 0.999938962981048 0.953758542474138 -0.09234962181068468 0.999938962981048 0.9072238590599621 1.0185932151604178 0.999938962981048 -0.269236183404066 -0.14929374117198604 0.999938962981048 -0.16072947879795413 0.6506938021663543 0.999938962981048
80 -0.834115859706112 0.16254587313509786 0.999938962981048 -0.37381361201872615 -0.8603182889793181 0.999938962981048 1.0400856393877707 -0.0893014726452641 0.999938962981048 0.8896473649811195 1.080945145522122 0.999938962981048 -0.29036718853307436 -0.10610577461087717 0.999938962981048 -0.2662964103868957 0.6561747464420379 0.999938962981048
81 -0.8851405064167364 0.05712474207680562 0.999938962981048 -0.2711797251277022 -0.9396632044638082 0.999938962981048 1.1197533000018047 -0.08426646654910747 0.999938962981048 0.8720139319822454 1.1351056206520287 0.999938962981048 -0.3077589931170539 -0.05798770202997664 0.999938962981048 -0.38074919879430363 0.6545521939747326 0.999938962981048
82 -0.926214287456661 -0.05712965482560098 0.999938962981048 -0.16429577373804977 -1.0114368599351227 0.999938962981048 1.1918816878154297 -0.07801587902070935 0.999938962981048 0.8547958039734844 1.1813916840638798 0.999938962981048 -0.32012356369904266 -0.004783941198303886 0.999938962981048 -0.5019513007471648 0.6449046587400304 0.999938962981048
83 -0.9564072148298209 -0.1771787958660843 0.999938962981048 -0.05651775859411261 -1.0751279234185487 0.999938962981048 1.2561639473399802 -0.0709410032706074 0.999938962981048 0.8383695041251679 1.2202584281948494 0.999938962981048 -0.32896217993708743 0.05520007426134656 0.999938962981048 -0.6258647419653126 0.627192904319509 0.999938962981048
84 -0.9759413036281911 -0.2999506776373745 0.999938962981048 0.04946494965611413 -1.1307736370327137 0.999938962981048 1.3125528835608602 -0.06341690389160416 0.999938962981048 0.8229815617103946 1.2521836214881805 0.999938962981048 -0.33668905868102217 0.12450316408140948 0.999938962981048 -0.7476571033284124 0.6011649361307675 0.999938962981048
85 -0.986016958919039 -0.42173554206738756 0.999938962981048 0.15095086079566494 -1.178496771372222 0.999938962981048 1.3612409867959763 -0.055737224754170464 0.999938962981048 0.8089875900108409 1.277956483902107 0.999938962981048 -0.34486036604498255 0.20365626461121095 0.999938962981048 -0.8639809819050965 0.5674489428399812 0.999938962981048
86 -0.9879184945982329 -0.5398021574036439 0.999938962981048 0.24615239799136213 -1.2186762787253396 0.999938962981048 1.402609075060052 -0.0481156060213455 0.999938962981048 0.7964658262632801 1.2982356550288383 0.999938962981048 -0.35448913922537706 0.2915404217652677 0.999938962981048 -0.9726206275871329 0.5271982673118638 0.999938962981048
87 -0.9829945655153742 -0.6521390158367663 0.999938962981048 0.33392747384497334 -1.25182277013762 0.999938962981048 1.4371500990483914 -0.0408381783822362 0.999938962981048 0.7854642671818862 1.3137170862819647 0.999938962981048 -0.36699779885242 0.38513261057629167 0.999938962981048 -1.0720975963795298 0.4819585584311682 0.999938962981048
88 -0.9727064869164872 -0.7569576942101561 0.999938962981048 0.4135505290435601 -1.2784982035758359 0.999938962981048 1.4654401833445054 -0.03402798064583993 0.999938962981048 0.7759680391142307 1.3250415991302789 0.999938962981048 -0.3834151221144328 0.4814252545417005 0.999938962981048 -1.161516650177696 0.4337243479685681 0.999938962981048
89 -0.9585784541867266 -0.8530636450793504 0.999938962981048 0.484664452166922 -1.2994812552770494 0.999938962981048 1.4880758079774192 -0.02778310686059555 0.999938962981048 0.7679190382092171 1.3328101570685573 0.999938962981048 -0.4040781788841063 0.5778748690241456 0.999938962981048 -1.2403598990595954 0.3844557309948906 0.999938962981048
90 -0.9417424261585027 -0.9396313706677104 0.999938962981048 0.547062741934193 -1.3154869708570032 0.999938962981048 1.5056680479352558 -0.022157993711334107 0.999938962981048 0.76122954070683 1.3375938304054171 0.999938962981048 -0.42818385927824354 0.6723618082559725 0.999938962981048 -1.3087373695518205 0.3356018217104123 0.999938962981048
91 -0.923337562007322 -1.0164002609186884 0.999938962981048 0.6008920813460351 -1.327191681106386 0.999938962981048 1.5188358864090965 -0.017176668872692268 0.999938962981048 0.7557915179125113 1.3399398713541097 0.999938962981048 -0.45484834961723897 0.7626709016509315 0.999938962981048 -1.3668117135357982 0.2883301576189672 0.999938962981048
92 -0.904264942625323 -1.0834725867484731 0.999938962981048 0.6465010910364521 -1.3352531891841994 0.999938962981048 1.5282008448540219 -0.012841661071630128 0.999938962981048 0.751483526998732 1.340374497080394 0.999938962981048 -0.48314121931600645 0.8473243596194462 0.999938962981048 -1.415318759473183 0.2436618936992115 0.999938962981048
93 -0.8851291419223026 -1.1410822642903369 0.999938962981048 0.6845123860404674 -1.3402832275452283 0.999938962981048 1.5343818660758946 -0.009140534957465557 0.999938962981048 0.7481753687276641 1.339402430511996 0.999938962981048 -0.5122036850533181 0.9255025404770548 0.999938962981048 -1.455009184281469 0.20228777720532945 0.999938962981048
94 -0.8665374598692188 -1.1897072229396854 0.999938962981048 0.7155436755897612 -1.3427685126079023 0.999938962981048 1.5379895530385133 -0.006050243286227238 0.999938962981048 0.7457317232982957 1.3375035275252554 0.999938962981048 -0.541201115870498 0.9962335779331095 0.999938962981048 -1.4866949354955692 0.16461255186284854 0.999938962981048
95 -0.8489113539029184 -1.2302011137981987 0.999938962981048 0.7403155327767386 -1.3434246440778854 0.999938962981048 1.5396193261004374 -0.003539365062424043 0.999938962981048 0.7440152217424134 1.3351258824935763 0.999938962981048 -0.569360522781893 1.059278497929451 0.999938962981048 -1.511223204112739 0.13082138978769683 0.999938962981048
96 -0.8324935834599383 -1.2632467420076288 0.999938962981048 0.7596246219801112 -1.3426739819957847 0.999938962981048 1.539842673315931 -0.0015693209810717444 0.999938962981048 0.7428891194731904 1.3326746482930276 0.999938962981048 -0.5961475125576369 1.1145913956591476 0.999938962981048 -1.5295258949551884 0.10102215530774576 0.999938962981048
97 -0.8175275548467539 -1.2895372157679699 0.999938962981048 0.774072843796579 -1.3407166540777977 0.999938962981048 1.5391950780802883 -9.503560399429203e-05 0.999938962981048 0.742220043539746 1.3304949956238052 0.999938962981048 -0.6211875645691015 1.1623605385355533 0.999938962981048 -1.5425724305957518 0.07517155075865395 0.999938962981048
98 -0.8040921633554928 -1.3099364547409347 0.999938962981048 0.7844283120211845 -1.3379784634693648 0.999938962981048 1.5381582842493988 0.0009354050314784773 0.999938962981048 0.7418815201523935 1.3288461968850847 0.999938962981048 -0.6441306516463268 1.2029543156984719 0.999938962981048 -1.5512097950427308 0.05313164095495413 0.999938962981048
99 -0.7922035846203669 -1.3252263639794812 0.999938962981048 0.7913289905446903 -1.3347203008042046 0.999938962981048 1.5370982662095745 0.001635877352512264 0.999938962981048 0.7417580924443368 1.3278639710204185 0.999938962981048 -0.664935543659799 1.2368747731125718 0.999938962981048 -1.5561797595075273 0.034685259268034015 0.999938962981048
100 -0.7818782850962571 -1.3361315051756537 0.999938962981048 0.7953146970500846 -1.3310911648161772 0.999938962981048 1.5359882178302027 0.001989458186249451 0.999938962981048 0.7417509326042089 1.3275061962464514 0.999938962981048 -0.6834000236941161 1.264665814432412 0.999938962981048 -1.558149832317738 0.01956173830895594 0.999938962981048
101 -0.7731283316040078 -1.343428179138525 0.999938962981048 0.7969962220628432 -1.3273991140731265 0.999938962981048 1.5346260751416667 0.0021381235948764944 0.999938962981048 0.7416000949888609 1.3275541067740921 0.999938962981048 -0.699518020543943 1.2869101471499476 0.999938962981048 -1.557733021535902 0.0074542889950952075 0.999938962981048
102 -0.7656889188517078 -1.3476747495503967 0.999938962981048 0.7969075656750851 -1.32383251124101 0.999938962981048 1.5329240537472513 0.0021445581494408117 0.999938962981048 0.7416253824939427 1.3274693042900765 0.999938962981048 -0.7133548781999779 1.3042056581833614 0.999938962981048 -1.5555004731782043 -0.001967604013431938 0.999938962981048
103 -0.7595358245385788 -1.3494973544973499 0.999938962981048 0.7953823949221492 -1.3202598216617234 0.999938962981048 1.530871533276305 0.00205425891922366 0.999938962981048 0.7417325140008371 1.327110112501216 0.999938962981048 -0.7250254493991094 1.3171585742929033 0.999938962981048 -1.5519887181830672 -0.00904872593225384 0.999938962981048
104 -0.7545493655965163 -1.3493555635242844 0.999938962981048 0.7928613836583754 -1.3168922715689797 0.999938962981048 1.5285107221696785 0.0019010297453751347 0.999938962981048 0.7419521705018248 1.3263737398398874 0.999938962981048 -0.734678404848315 1.3263777008880357 0.999938962981048 -1.5477017305266771 -0.014140563804002573 0.999938962981048
105 -0.750589834717806 -1.347793433584768 0.999938962981048 0.7896502529363011 -1.3138185798711048 0.999938962981048 1.5259189302169964 0.0017105590416373576 0.999938962981048 0.7422914841678617 1.3252353543415696 0.999938962981048 -0.7424854594372744 1.3324693051142278 0.999938962981048 -1.543108388958999 -0.01759506927793985 0.999938962981048
106 -0.7475016443731028 -1.345200897861165 0.999938962981048 0.7860141267731616 -1.311010028085525 0.999938962981048 1.5231957643229015 0.0015026634699485458 0.999938962981048 0.7427418547134303 1.323723297599375 0.999938962981048 -0.7486334726305116 1.3360317459139857 0.999938962981048 -1.538846521497496 -0.019701349186557016 0.999938962981048
107 -0.7452295055492956 -1.3418249401074525 0.999938962981048 0.7822468743960163 -1.3083729183833506 0.999938962981048 1.520453447828627 0.0012928975798837822 0.999938962981048 0.7432842557552789 1.3219016941587731 0.999938962981048 -0.7533191358683755 1.3376487840917095 0.999938962981048 -1.5346842478713647 -0.020827528458505114 0.999938962981048
108 -0.7436015653640635 -1.3379912095389854 0.999938962981048 0.7783576866800549 -1.3061769312470892 0.999938962981048 1.51780904323721 0.001093526115179917 0.999938962981048 0.7438928805497969 1.319858056434392 0.999938962981048 -0.7567448407941458 1.3378805900678432 0.999938962981048 -1.5307508688356195 -0.02112382962929102 0.999938962981048
109 -0.7425461594810709 -1.3339074656186682 0.999938962981048 0.7745473448049294 -1.304281143102812 0.999938962981048 1.515377631703397 0.0009141721788384443 0.999938962981048 0.7445377559645757 1.3176943082414834 0.999938962981048 -0.7591150987452598 1.3372516568065518 0.999938962981048 -1.5270161850770803 -0.02075246104934422 0.999938962981048
110 -0.7419477707500459 -1.329758350627185 0.999938962981048 0.7708190404980892 -1.302766130939676 0.999938962981048 1.5132651340017014 0.0007625208543161978 0.999938962981048 0.7451867287718308 1.3155195394757075 0.999938962981048 -0.7606334720653809 1.3362340095726424 0.999938962981048 -1.5234732575202974 -0.019856276894444656 0.999938962981048
111 -0.7417888125266804 -1.3256369328314288 0.999938962981048 0.7674002757074422 -1.3014178161265544 0.999938962981048 1.511559656197697 0.0006439811706460941 0.999938962981048 0.7458074639514214 1.3134434308578813 0.999938962981048 -0.7616867953426824 1.3350635065221144 0.999938962981048 -1.520130792535576 -0.018564015234586832 0.999938962981048
112 -0.7418622535771631 -1.3217458764454666 0.999938962981048 0.7643358784969828 -1.300333258120286 0.999938962981048 1.510320205570425 0.0005615664774154183 0.999938962981048 0.7463694119102042 1.3115698310357906 0.999938962981048 -0.7620495382050286 1.3339498599727986 0.999938962981048 -1.5170077741193497 -0.01699437541045798 0.999938962981048
113 -0.7421645030315024 -1.3180999080630176 0.999938962981048 0.7615174025442476 -1.2994582773827388 0.999938962981048 1.5095613409324447 0.000514907656077877 0.999938962981048 0.7468457594531069 1.3099897604042774 0.999938962981048 -0.7619946516312169 1.332593386639008 0.999938962981048 -1.5141295930356997 -0.01525792591124499 0.999938962981048
114 -0.7426173581510945 -1.3147560612680056 0.999938962981048 0.7590656061296422 -1.2988075697771857 0.999938962981048 1.5092320280830556 0.0004990380311503847 0.999938962981048 0.7472158603139557 1.3087729044239467 0.999938962981048 -0.7616075314029864 1.3309117986347447 0.999938962981048 -1.5115248873499854 -0.013457833898881026 0.999938962981048
115 -0.7431791283207199 -1.3117369211703362 0.999938962981048 0.7568912000066472 -1.2982932905056956 0.999938962981048 1.5091860195461597 0.00050294821517716 0.999938962981048 0.747468616446199 1.3079561810719702 0.999938962981048 -0.7609633647900114 1.3288960958255003 0.999938962981048 -1.5092227779840781 -0.011690040995601997 0.999938962981048
116 -0.7438491756187573 -1.3091292687765332 0.999938962981048 0.7550256419059965 -1.297921098208566 0.999938962981048 1.5092015722118761 0.000511083305359627 0.999938962981048 0.7476074346903908 1.3075271646524436 0.999938962981048 -0.7601302282021625 1.3265872454247873 0.999938962981048 -1.5072503013702967 -0.010042423907194856 0.999938962981048
117 -0.7445138383779241 -1.3067775462280242 0.999938962981048 0.7533463610398188 -1.2976306156883235 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476576800252985 1.3074007418446782 0.999938962981048 -0.7591707070724281 1.324059413297689 0.999938962981048 -1.5056293716116582 -0.008592336929441315 0.999938962981048
118 -0.745146644499297 -1.3047691417225098 0.999938962981048 0.7520406645245409 -1.2974721419698458 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476733790432809 1.3073958555864096 0.999938962981048 -0.7581429591773579 1.3214077598538256 0.999938962981048 -1.5043730115872478 -0.0074029080466090245 0.999938962981048
119 -0.7458191549424672 -1.3030660356964956 0.999938962981048 0.751070694219802 -1.2973295573035888 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7571010277108157 1.3187395696636042 0.999938962981048 -1.5034807822402698 -0.006517475661495026 0.999938962981048
120 -0.746390973025212 -1.3014834915586286 0.999938962981048 0.7502265576637872 -1.2973270724940837 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7560948411662382 1.3161669601012111 0.999938962981048 -1.5029322202743187 -0.005951325285116954 0.999938962981048
121 -0.7469741885702865 -1.3003124379504156 0.999938962981048 0.749576118979051 -1.2973722226978988 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7551697441381003 1.3138000671925416 0.999938962981048 -1.5026771834957462 -0.005679778840653716 0.999938962981048
122 -0.74750698428805 -1.2993733564511116 0.999938962981048 0.7491177861873259 -1.2975754570146782 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7543649543239723 1.3117399524165696 0.999938962981048 -1.5026219850255889 -0.005620577995139881 0.999938962981048
123 -0.7480281883883063 -1.2986860674903704 0.999938962981048 0.7487894034931287 -1.2976878803981482 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7537114834510624 1.3100704075671679 0.999938962981048 -1.5026263211971438 -0.0056265492382273595 0.999938962981048
124 -0.7484447807602995 -1.2981407316322882 0.999938962981048 0.7485173973871652 -1.2977120454767215 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.75322892953597 1.3088471746077017 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
125 -0.7488759778639047 -1.2978513888465049 0.999938962981048 0.748383018102564 -1.2978481081067303 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7529207294432455 1.3080834121728186 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
126 -0.7491889669606963 -1.297595163706373 0.999938962981048 0.748311624453163 -1.2979649234710686 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.752766867881609 1.3077295230927153 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
127 -0.7494506831954517 -1.2974444467757194 0.999938962981048 0.7483208953923447 -1.2980913009484845 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7527134086839142 1.3076446635042311 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
128 -0.749569631794182 -1.2972823839533671 0.999938962981048 0.7483771655425671 -1.2982139646341335 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526801609342785 1.307615627002776 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
129 -0.7497375754344081 -1.2972808154055913 0.999938962981048 0.7485265158515388 -1.2983442477036695 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
130 -0.749911938440586 -1.2973728331858265 0.999938962981048 0.7486304194844469 -1.2984601738867425 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
131 -0.7500332969654423 -1.2974634509058898 0.999938962981048 0.7486575384533207 -1.2985925244911034 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
132 -0.7501524660933702 -1.2975072297783778 0.999938962981048 0.7487891816687736 -1.2986840800195323 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
133 -0.7502144426868044 -1.2976426839220558 0.999938962981048 0.7489215062523369 -1.2987629195023467 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
134 -0.7502555639057594 -1.297786111026336 0.999938962981048 0.7491891136661869 -1.298778773232215 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
135 -0.7503114059491126 -1.2979061475534133 0.999938962981048 0.7493068119715057 -1.2988379887953736 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
136 -0.7503191680352902 -1.2980550177139225 0.999938962981048 0.7494444913054262 -1.2988921504368474 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
137 -0.7502971835230565 -1.2982951502273616 0.999938962981048 0.7495624122592844 -1.2989349199143436 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
138 -0.7502911680092921 -1.2984147625330273 0.999938962981048 0.749544701986754 -1.2990228567858657 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
139 -0.7502792737969952 -1.298523455287745 0.999938962981048 0.7496388007243052 -1.2990433590545964 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
140 -0.7502731215857418 -1.2984963053529457 0.999938962981048 0.749720269249549 -1.2990561610512608 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
141 -0.7502431584613319 -1.2985795498858936 0.999938962981048 0.7498901101708765 -1.2990371602178417 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
142 -0.7501322615920415 -1.2987517440998484 0.999938962981048 0.7499516852669439 -1.2990580439679407 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
143 -0.7501072121595914 -1.2988157069867035 0.999938962981048 0.7498546587776314 -1.2990201682841478 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
144 -0.7501424198286294 -1.2988728074476084 0.999938962981048 0.7498989965674205 -1.2990170328369741 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
145 -0.750117144333146 -1.2989187418075692 0.999938962981048 0.7499357753745388 -1.2990105770890013 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
146 -0.7500925600960313 -1.2989569758954629 0.999938962981048 0.7500119117557295 -1.2990204416791282 0.999938962981048 1.5092064170252555 0.0005135247861178559 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
147 -0.7501272412265878 -1.2990361217407826 0.999938962981048 0.7500261972910485 -1.2990211230472388 0.999938962981048 1.5091360127548537 0.00045757571604524707 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
148 -0.7501028705719429 -1.2990519190726362 0.999938962981048 0.7499918552550423 -1.2990203558458204 0.999938962981048 1.5090798890746384 0.000454929483404574 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
149 -0.7501375240333266 -1.2990199839014862 0.999938962981048 0.7499879992319507 -1.2990203558458204 0.999938962981048 1.5089194031596846 0.00044738863287261034 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
150 -0.7501154828875936 -1.299013968387722 0.999938962981048 0.7499923492969628 -1.2990203558458204 0.999938962981048 1.5086325274044947 0.00043399451589936776 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
151 -0.7500976804237327 -1.2990020741754251 0.999938962981048 0.7499899626835865 -1.2990203558458204 0.999938962981048 1.508218729619009 0.0004148227223115503 0.999938962981048 0.7476843572293284 1.3073958555864096 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
152 -0.7501236190374466 -1.2989961794640945 0.999938962981048 0.7499841144800152 -1.2990203558458204 0.999938962981048 1.507692072690008 0.00039057969908776245 0.999938962981048 0.7475533787804799 1.3074046201208525 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
153 -0.7501027179793965 -1.298968341214455 0.999938962981048 0.7499924107578498 -1.2990203558458204 0.999938962981048 1.5070765568584386 0.00036252197992062325 0.999938962981048 0.7475736230783216 1.3073369120053424 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
154 -0.7501322468743964 -1.2990082137883758 0.999938962981048 0.7499929341173195 -1.2990203558458204 0.999938962981048 1.506402493409328 0.0003320623410261914 0.999938962981048 0.7476241699483464 1.3071679187026506 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
155 -0.7501068147831668 -1.2989881619973347 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5057037631865473 0.0003006136763616889 0.999938962981048 0.7477096430860292 1.3068823435163477 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
156 -0.7499898271635083 -1.298865241282727 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5050156291974803 0.000269588879884338 0.999938962981048 0.7478291663793751 1.3064832544279217 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
157 -0.7499643950722786 -1.2988423524006185 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5043727883499995 0.00024040084555136074 0.999938962981048 0.7479781584019876 1.3059860405606134 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
158 -0.7499389629810489 -1.298823616367075 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5038073080385812 0.00021446246731997951 0.999938962981048 0.7481497263506957 1.3054142061118472 0.999938962981048 -0.7526698609373302 1.3076064333017963 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
159 -0.7499747294496456 -1.2988510800820763 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5033460878803127 0.0001931462539284739 0.999938962981048 0.7483356248118466 1.3047963325134855 0.999938962981048 -0.7528902556754065 1.3077140521393664 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
160 -0.7499514202315858 -1.2988317958456772 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5030075826250986 0.0001773930750111972 0.999938962981048 0.7485264620438247 1.3041639188234095 0.999938962981048 -0.7528722554063915 1.3076605746917924 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
161 -0.7499849314859466 -1.2988681416007977 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5027977207759842 0.0001675529750460581 0.999938962981048 0.7487123605049759 1.3035494361705449 0.999938962981048 -0.752820822651855 1.307507629627372 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
162 -0.7499628902224724 -1.2988746679934677 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.502704071574192 0.00016314203785272005 0.999938962981048 0.7488839284536842 1.3029843836127717 0.999938962981048 -0.7527290125670332 1.3072341479891554 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
163 -0.7499449311628646 -1.2988887533688096 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.502687472425018 0.0001623590591180689 0.999938962981048 0.7490329204762969 1.3024973425819535 0.999938962981048 -0.7525968445792172 1.306839521997258 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
164 -0.7498414086581013 -1.2988693082979827 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.0001623584704122529 0.999938962981048 0.7491524437696434 1.3021118172755142 0.999938962981048 -0.7524290063173327 1.306337108091481 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
165 -0.7498466210593919 -1.2988738393311625 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7492379169073268 1.3018431968166957 0.999938962981048 -0.7522333144994583 1.3057496499790788 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
166 -0.7498402929428397 -1.2988682784160288 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7492884637773523 1.3016945491869845 0.999938962981048 -0.7520196325383092 1.3051060314512177 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
167 -0.7498441489659313 -1.2988721344391203 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493087080751948 1.3016505776899532 0.999938962981048 -0.7517989008250189 1.3044383672343212 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
168 -0.7498397777075099 -1.298870306389822 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3016693794230638 0.999938962981048 -0.7515824076758593 1.303779815830225 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
169 -0.7498396211117633 -1.2988955818853047 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.301699897932539 0.999938962981048 -0.7513812998822235 1.30316311116613 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
170 -0.749838773257648 -1.2989200802891117 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7512060024821736 1.302618821909247 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
171 -0.749992370372631 -1.2988855657623015 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7510652599941534 1.3021724751679251 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
172 -0.749992370372631 -1.298910997853532 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509651458605794 1.3018415848224354 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
173 -0.749992370372631 -1.2988753929258092 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509077539902952 1.3016317293313446 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
174 -0.749992370372631 -1.2989008250170397 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7508892544987478 1.3015309618520563 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
175 -0.749992370372631 -1.2989262571082705 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7508971549307917 1.3015019209941763 0.999938962981048 -1.502628864406267 -0.005630258084865571 0.999938962981048
176 -0.749992370372631 -1.2988904805139316 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509120710877799 1.3014869889421308 0.999938962981048 -1.5025762390514843 -0.005487752540666139 0.999938962981048
177 -0.749992370372631 -1.2989145094837213 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5025553133855307 -0.005442373212548783 0.999938962981048
178 -0.749992370372631 -1.298879949508822 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5025032405900314 -0.005329027915772271 0.999938962981048
179 -0.749992370372631 -1.2989011429181816 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5024153937905 -0.005137400051884274 0.999938962981048
180 -0.749992370372631 -1.2990228778615338 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5022926490989306 -0.004869447067721238 0.999938962981048
181 -0.749992370372631 -1.2990457667436424 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5021395879417223 -0.004535310598366854 0.999938962981048
182 -0.749992370372631 -1.2990644169438788 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.501963188955352 -0.004150809757789619 0.999938962981048
183 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5017722072549664 -0.0037350240305055035 0.999938962981048
184 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5015762836047422 -0.0033086479565647593 0.999938962981048
185 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5013853019043564 -0.0028928622292801044 0.999938962981048
186 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5012089029179856 -0.002508361388701819 0.999938962981048
187 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5010558417607773 -0.0021742249193459377 0.999938962981048
188 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5009330970692079 -0.0019062719351810645 0.999938962981048
189 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5008452502696759 -0.001714644071291062 0.999938962981048
190 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007931774741758 -0.0016012987745126247 0.999938962981048
191 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007722518082216 -0.001555919446393802 0.999938962981048
192 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.0015503402813799724 0.999938962981048
193 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.0015503402813799702 0.999938962981048
194 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
195 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
196 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
197 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
198 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
199 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
200 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
201 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
202 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
203 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
204 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
205 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
206 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
207 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
208 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
209 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
210 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
211 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
212 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
213 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
214 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
215 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
216 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
217 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
218 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
219 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
220 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
221 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
222 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
223 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
224 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
225 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
226 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
227 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
228 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
229 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
230 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
231 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
232 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
233 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
234 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
235 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
236 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
237 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
238 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
239 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
240 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
241 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
242 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
243 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
244 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
245 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
246 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
247 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
248 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
249 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
250 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
251 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
252 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
253 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
254 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
255 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
256 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
257 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
258 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
259 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
260 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
261 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
262 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
263 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
264 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
265 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
266 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
267 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
268 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
269 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
270 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
271 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
272 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
273 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
274 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
275 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
276 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
277 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
278 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
279 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
280 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
281 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
282 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
283 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
284 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
285 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
286 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
287 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
288 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
289 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
290 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
291 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
292 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
293 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
294 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
295 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
296 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
297 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
298 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
299 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
300 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
301 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
302 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5026874599444549 0.00016235847041225283 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
303 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5025775621089341 0.00015255216216104577 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
304 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.502561146635974 0.00015201408504568844 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
305 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5025141624958034 0.00015027822707811036 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
306 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5024301514678842 0.00014688728158081325 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
307 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5023090170044617 0.0001418008633348495 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
308 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.502154826120794 0.00013501897234021923 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
309 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5019746487027588 0.00012658199381586244 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
310 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5017771991270608 0.00011694723443925603 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
311 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5015723612933782 0.00010681796217760664 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
312 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5013707022356164 9.69006240095252e-05 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
313 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5011825059379262 8.79016669136228e-05 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
314 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5010169562110292 8.044170456061537e-05 0.999938962981048 0.7493111972411236 1.3017031362854892 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
315 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5008819347661242 7.467709721511138e-05 0.999938962981048 0.7492297307174827 1.3014607058177692 0.999938962981048 -0.7509168777530225 1.3014821822768883 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
316 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5007828231985525 7.060796261827395e-05 0.999938962981048 0.7492339617461785 1.3014458751408648 0.999938962981048 -0.7509077784804573 1.3016139876219184 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
317 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5007213653726825 6.823112175870005e-05 0.999938962981048 0.7492459512110756 1.301403339615059 0.999938962981048 -0.7509039709667256 1.301602565080721 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
318 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006939660620982 6.729743433527723e-05 0.999938962981048 0.7492671443849513 1.3013271277617837 0.999938962981048 -0.7508910811351547 1.3015638954682647 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
319 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891115939427 6.714083858834222e-05 0.999938962981048 0.7492973497029335 1.3012171834185018 0.999938962981048 -0.7508666663275739 1.3014904944497763 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
320 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.71407208471789e-05 0.999938962981048 0.7493352401043728 1.301077487767165 0.999938962981048 -0.7508305548773685 1.3013813122450435 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
321 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7493788122233788 1.3009145606069363 0.999938962981048 -0.7507839277284036 1.3012396545549643 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
322 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7494254895300794 1.3007363952676372 0.999938962981048 -0.7507291121525098 1.3010716326168668 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
323 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7494724494155716 1.3005518159784777 0.999938962981048 -0.7506689307585899 1.3008853610339706 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
324 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495168660919406 1.3003699917147935 0.999938962981048 -0.75060645847486 1.3006902286043622 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
325 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495559137712723 1.3001999499270425 0.999938962981048 -0.7505451871509937 1.3004960852005238 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
326 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495868524989602 1.300050082145659 0.999938962981048 -0.7504885631885753 1.3003127352468484 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
327 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7496074469590226 1.299927604020083 0.999938962981048 -0.7504395687357848 1.3001493977586647 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
328 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7496160644347503 1.2998376480053546 0.999938962981048 -0.7504010002629868 1.3000138258738223 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
329 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7496120048371877 1.299781957965842 0.999938962981048 -0.7503749707530946 1.2999116584521035 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
330 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495959867406534 1.2997571880509122 0.999938962981048 -0.7503624237837896 1.2998454477687034 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
331 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495707901317498 1.2997528033699974 0.999938962981048 -0.7503628146844514 1.299813050110263 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
332 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495409507533023 1.2997528000732448 0.999938962981048 -0.7503731460005489 1.2998053872798847 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
333 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503876952760731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
334 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
335 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
336 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
337 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
338 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
339 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
340 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
341 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
342 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
343 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
344 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
345 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
346 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
347 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
348 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
349 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
350 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
351 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
352 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
353 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
354 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
355 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
356 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
357 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
358 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048
359 -0.749992370372631 -1.2990203558458204 0.999938962981048 0.749992370372631 -1.2990203558458204 0.999938962981048 1.5006891079439666 6.714072084717886e-05 0.999938962981048 0.7495313374228165 1.2997528000732448 0.999938962981048 -0.7503956216111731 1.2998052919095424 0.999938962981048 -1.5007696768089838 -0.00155034028137997 0.999938962981048


==> plot_data/DynaNumCusTrigger1.csv <==
,t,s
0,344,4
1,345,1
2,346,2
3,347,3
4,348,5
5,349,4
6,350,6
7,351,3
8,352,7
9,353,1
10,354,8
11,355,5
12,356,2
13,357,6
14,358,4
15,359,1
16,360,7
17,361,5
18,362,8
19,363,6
20,364,2
21,365,4
22,366,8
23,367,7
24,368,3
25,369,1
26,370,5
27,371,4
28,372,6
29,373,2
30,374,5
31,375,7
32,376,8
33,377,1
34,378,4
35,379,3
36,380,6
37,381,5
38,382,2
39,383,3
40,384,7
41,385,8
42,386,4
43,387,6
44,388,1
45,389,2
46,390,6
47,391,7
48,392,5
49,393,8
50,394,4
51,395,1
52,396,6
53,397,7
54,398,5
55,399,3
56,400,4
57,401,2
58,402,6
59,403,8
60,404,5
61,405,-1
62,406,4
63,407,6
64,408,5
65,409,7
66,410,4
67,411,1
68,412,6
69,413,2
70,414,4
71,415,5
72,416,6
73,417,3
74,418,4
75,419,7
76,420,2
77,421,4
78,422,6
79,423,1
80,424,8
81,425,3
82,426,4
83,427,6
84,428,2
85,429,-1
86,430,4
87,431,1
88,432,2
89,433,5
90,434,4
91,435,8
92,436,7
93,437,-1
94,438,2
95,439,4
96,440,6
97,441,1
98,442,7
99,443,4
100,444,2
101,445,1
102,446,6
103,447,2
104,448,7
105,449,2
106,450,-1
107,451,1
108,452,5
109,453,1
110,454,8
111,455,-1
112,456,5
113,457,1
114,458,8
115,459,2
116,460,1
117,461,2
118,462,1
119,463,2
120,464,1
121,465,2
122,466,1
123,467,2
124,468,4
125,469,2
126,470,1
127,471,2
128,472,1
129,473,2
130,474,1
131,475,2
132,476,1
133,477,2
134,478,1
135,479,2
136,480,1
137,481,2
138,482,1
139,483,2
140,484,1
141,485,2
142,486,1
143,487,2
144,488,1
145,489,-1
146,490,-1
147,491,-1
148,492,1
149,493,2
150,494,1
151,495,2
152,496,1
153,497,2
154,498,1
155,499,2
156,500,1
157,501,2
158,502,3
159,503,2
160,504,4
161,505,2
162,506,5
163,507,2
164,508,6
165,509,2
166,510,7
167,511,4
168,512,5
169,513,7
170,514,8
171,515,3
172,516,6
173,517,1
174,518,8
175,519,6
176,520,5
177,521,8
178,522,4
179,523,7
180,524,5
181,525,6
182,526,4
183,527,1
184,528,5
185,529,7
186,530,4
187,531,5
188,532,6
189,533,4
190,534,1
191,535,7
192,536,4
193,537,5
194,538,7
195,539,4
196,540,2
197,541,7
198,542,4
199,543,5
200,544,7
201,545,8
202,546,3
203,547,1
204,548,4
205,549,6
206,550,3
207,551,7
208,552,8
209,553,2
210,554,4
211,555,7
212,556,6
213,557,2
214,558,3
215,559,5
216,560,8
217,561,2
218,562,3
219,563,5
220,564,1
221,565,2
222,566,1
223,567,1
224,568,1
225,569,2
226,570,1
227,571,2
228,572,1
229,573,2
230,574,1
231,575,1
232,576,1
233,577,2
234,578,1
235,579,2
236,580,1
237,581,2
238,582,1
239,583,2
240,584,1
241,585,2
242,586,1
243,587,1
244,588,1
245,589,2
246,590,1
247,591,2
248,592,7
249,593,5
250,594,1
251,595,2
252,596,1
253,597,2
254,598,1
255,599,2
256,600,1
257,601,2
258,602,4
259,603,2
260,604,1
261,605,2
262,606,1
263,607,2
264,608,1
265,609,2
266,610,1
267,611,2
268,612,1
269,613,2
270,614,1
271,615,2
272,616,1
273,617,2
274,618,1
275,619,2
276,620,1
277,621,2
278,622,1
279,623,2
280,624,1
281,625,2
282,626,6
283,627,2
284,628,1
285,629,2
286,630,1
287,631,2
288,632,1
289,633,2
290,634,1
291,635,2
292,636,1
293,637,2
294,638,1
295,639,2
296,640,1
297,641,2
298,642,1
299,643,2
300,644,1
301,645,2
302,646,1
303,647,2
304,648,1
305,649,2
306,650,1
307,651,2
308,652,3
309,653,6
310,654,7
311,655,2
312,656,3
313,657,5
314,658,7
315,659,2
316,660,3
317,661,5
318,662,7
319,663,2
320,664,4
321,665,5
322,666,7
323,667,2
324,668,4
325,669,5
326,670,7
327,671,2
328,672,4
329,673,5
330,674,7
331,675,2
332,676,3
333,677,5
334,678,7
335,679,2
336,680,3
337,681,5
338,682,7
339,683,2
340,684,3
341,685,5
342,686,7
343,687,3
344,688,4
345,689,1
346,690,7
347,691,6
348,692,4
349,693,7
350,694,3
351,695,4
352,696,1
353,697,6
354,698,3
355,699,7
356,700,1
357,701,6
358,702,7
359,703,8
360,704,3
361,705,7
362,706,5
363,707,6
364,708,2
365,709,5
366,710,8
367,711,7
368,712,1
369,713,5
370,714,2
371,715,4
372,716,6
373,717,3
374,718,5
375,719,7
376,720,6
377,721,5
378,722,4
379,723,7
380,724,1
381,725,1
382,726,1
383,727,7
384,728,1
385,729,2
386,730,1
387,731,2
388,732,1
389,733,2
390,734,1
391,735,2
392,736,1
393,737,2
394,738,1
395,739,2
396,740,8
397,741,2
398,742,1
399,743,1
400,744,1
401,745,2
402,746,1
403,747,2
404,748,1
405,749,2
406,750,1
407,751,5
408,752,1
409,753,2
410,754,4
411,755,2
412,756,1
413,757,2
414,758,1
415,759,2
416,760,1
417,761,2
418,762,1
419,763,2
420,764,1
421,765,1
422,766,1
423,767,2
424,768,1
425,769,2
426,770,1
427,771,2
428,772,1
429,773,2
430,774,1
431,775,2
432,776,1
433,777,2
434,778,1
435,779,2
436,780,1
437,781,2
438,782,1
439,783,2
440,784,1
441,785,2
442,786,1
443,787,2
444,788,1
445,789,2
446,790,1
447,791,2
448,792,1
449,793,2
450,794,1
451,795,2
452,796,1
453,797,2
454,798,1
455,799,2
456,800,1
457,801,2
458,802,3
459,803,6
460,804,7
461,805,2
462,806,3
463,807,6
464,808,7
465,809,2
466,810,3
467,811,5
468,812,7
469,813,2
470,814,3
471,815,5
472,816,7
473,817,1
474,818,3
475,819,5
476,820,7
477,821,2
478,822,3
479,823,5
480,824,7
481,825,1
482,826,4
483,827,6
484,828,2
485,829,1
486,830,7
487,831,3
488,832,6
489,833,8
490,834,2
491,835,3
492,836,7
493,837,6
494,838,8
495,839,3
496,840,2
497,841,8
498,842,7
499,843,3
500,844,5
501,845,8
502,846,2
503,847,5
504,848,7
505,849,6
506,850,4
507,851,5
508,852,2
509,853,1
510,854,7
511,855,3
512,856,4
513,857,5
514,858,2
515,859,8
516,860,7
517,861,3
518,862,5
519,863,8
520,864,2
521,865,3
522,866,7
523,867,8
524,868,1
525,869,6
526,870,2
527,871,8
528,872,7
529,873,4
530,874,1
531,875,3
532,876,2
533,877,4
534,878,7
535,879,6
536,880,3
537,881,5
538,882,2
539,883,1
540,884,5
541,885,6
542,886,3
543,887,7
544,888,2
545,889,4
546,890,5
547,891,6
548,892,3
549,893,8
550,894,5
551,895,3
552,896,2
553,897,6
554,898,5
555,899,8
556,900,6
557,901,1
558,902,5
559,903,6
560,904,1
561,905,4
562,906,5
563,907,1
564,908,3
565,909,5
566,910,1
567,911,4
568,912,6
569,913,8
570,914,3
571,915,5
572,916,1
573,917,2
574,918,6
575,919,8
576,920,3
577,921,2
578,922,1
579,923,3
580,924,6
581,925,7
582,926,4
583,927,2
584,928,3
585,929,1
586,930,1
587,931,6
588,932,1
589,933,8
590,934,6
591,935,1
592,936,1
593,937,1
594,938,1
595,939,2
596,940,1
597,941,1
598,942,1
599,943,2
600,944,1
601,945,2
602,946,1
603,947,2
604,948,1
605,949,2
606,950,1
607,951,2
608,952,3
609,953,6
610,954,7
611,955,2
612,956,3
613,957,6
614,958,7
615,959,2
616,960,3
617,961,5
618,962,7
619,963,2
620,964,3
621,965,5
622,966,7
623,967,2
624,968,3
625,969,5
626,970,7
627,971,1
628,972,3
629,973,5
630,974,7
631,975,1
632,976,6
633,977,5
634,978,2
635,979,7
636,980,1
637,981,5
638,982,6
639,983,3
640,984,2
641,985,1
642,986,5
643,987,8
644,988,6
645,989,1
646,990,2
647,991,3
648,992,4
649,993,7
650,994,6
651,995,4
652,996,2
653,997,8
654,998,7
655,999,3
656,1000,6
657,1001,4
658,1002,2
659,1003,8
660,1004,7
661,1005,3
662,1006,6
663,1007,4
664,1008,3
665,1009,5
666,1010,8
667,1011,1
668,1012,6
669,1013,5
670,1014,3
671,1015,7
672,1016,8
673,1017,5
674,1018,6
675,1019,7
676,1020,3
677,1021,1
678,1022,8
679,1023,2
680,1024,6
681,1025,7
682,1026,1
683,1027,4
684,1028,8
685,1029,1
686,1030,6
687,1031,7
688,1032,3
689,1033,4
690,1034,8
691,1035,6
692,1036,4
693,1037,7
694,1038,3
695,1039,6
696,1040,8
697,1041,1
698,1042,5
699,1043,6
700,1044,7
701,1045,1
702,1046,8
703,1047,7
704,1048,1
705,1049,4
706,1050,7
707,1051,5
708,1052,8
709,1053,3
710,1054,1
711,1055,4
712,1056,7
713,1057,5
714,1058,8
715,1059,3
716,1060,1
717,1061,4
718,1062,7
719,1063,5
720,1064,8
721,1065,3
722,1066,1
723,1067,4
724,1068,7
725,1069,5
726,1070,8
727,1071,7
728,1072,1
729,1073,5
730,1074,3
731,1075,2
732,1076,8
733,1077,7
734,1078,1
735,1079,1
736,1080,3
737,1081,7
738,1082,5
739,1083,8
740,1084,1


==> plot_data/DynaNumCusTrigger2.csv <==
,t,s
0,490,-1
1,491,-1
2,492,-1
3,493,-1
4,494,-1
5,495,-1
6,496,-1
7,497,-1
8,498,-1
9,499,-1
10,500,-1
11,501,-1
12,502,-1
13,503,-1
14,504,-1
15,505,-1
16,506,-1
17,507,-1
18,508,-1
19,509,1
20,510,8
21,511,3
22,512,6
23,513,1
24,514,2
25,515,4
26,516,5
27,517,7
28,518,4
29,519,3
30,520,7
31,521,1
32,522,6
33,523,3
34,524,1
35,525,8
36,526,7
37,527,3
38,528,6
39,529,8
40,530,1
41,531,3
42,532,7
43,533,8
44,534,5
45,535,3
46,536,6
47,537,8
48,538,1
49,539,3
50,540,5
51,541,8
52,542,1
53,543,3
54,544,6
55,545,4
56,546,5
57,547,7
58,548,2
59,549,5
60,550,1
61,551,4
62,552,6
63,553,1
64,554,3
65,555,5
66,556,8
67,557,1
68,558,7
69,559,4
70,560,1
71,561,1
72,562,7
73,563,4
74,564,2
75,565,1
76,566,2
77,567,4
78,568,2
79,569,1
80,570,2
81,571,1
82,572,2
83,573,1
84,574,2
85,575,6
86,576,2
87,577,1
88,578,2
89,579,1
90,580,2
91,581,1
92,582,2
93,583,1
94,584,2
95,585,1
96,586,2
97,587,8
98,588,2
99,589,1
100,590,2
101,591,1
102,592,1
103,593,3
104,594,2
105,595,1
106,596,2
107,597,1
108,598,2
109,599,1
110,600,2
111,601,-1
112,602,1
113,603,1
114,604,2
115,605,1
116,606,2
117,607,1
118,608,2
119,609,1
120,610,2
121,611,1
122,612,2
123,613,1
124,614,2
125,615,1
126,616,2
127,617,1
128,618,2
129,619,1
130,620,2
131,621,1
132,622,2
133,623,-1
134,624,2
135,625,1
136,626,1
137,627,1
138,628,2
139,629,1
140,630,2
141,631,1
142,632,2
143,633,1
144,634,2
145,635,1
146,636,2
147,637,1
148,638,2
149,639,1
150,640,2
151,641,1
152,642,2
153,643,1
154,644,2
155,645,1
156,646,2
157,647,1
158,648,2
159,649,1
160,650,2
161,651,1
162,652,4
163,653,5
164,654,8
165,655,1
166,656,4
167,657,6
168,658,8
169,659,1
170,660,4
171,661,6
172,662,8
173,663,1
174,664,3
175,665,6
176,666,8
177,667,1
178,668,3
179,669,6
180,670,8
181,671,1
182,672,3
183,673,6
184,674,8
185,675,1
186,676,4
187,677,6
188,678,8
189,679,1
190,680,4
191,681,6
192,682,8
193,683,1
194,684,4
195,685,6
196,686,1
197,687,2
198,688,6
199,689,5
200,690,3
201,691,2
202,692,1
203,693,5
204,694,6
205,695,2
206,696,7
207,697,5
208,698,4
209,699,2
210,700,5
211,701,4
212,702,2
213,703,5
214,704,4
215,705,2
216,706,1
217,707,4
218,708,7
219,709,3
220,710,4
221,711,2
222,712,6
223,713,3
224,714,7
225,715,1
226,716,8
227,717,2
228,718,4
229,719,1
230,720,1
231,721,2
232,722,1
233,723,3
234,724,2
235,725,5
236,726,2
237,727,4
238,728,2
239,729,1
240,730,2
241,731,1
242,732,2
243,733,1
244,734,2
245,735,1
246,736,2
247,737,1
248,738,2
249,739,1
250,740,1
251,741,1
252,742,2
253,743,6
254,744,2
255,745,1
256,746,2
257,747,1
258,748,2
259,749,1
260,750,2
261,751,3
262,752,2
263,753,1
264,754,1
265,755,1
266,756,2
267,757,1
268,758,2
269,759,1
270,760,2
271,761,1
272,762,2
273,763,1
274,764,2
275,765,7
276,766,2
277,767,1
278,768,2
279,769,-1
280,770,2
281,771,1
282,772,2
283,773,1
284,774,2
285,775,1
286,776,2
287,777,1
288,778,2
289,779,1
290,780,2
291,781,1
292,782,2
293,783,1
294,784,2
295,785,1
296,786,2
297,787,1
298,788,2
299,789,1
300,790,2
301,791,1
302,792,2
303,793,1
304,794,2
305,795,1
306,796,2
307,797,1
308,798,2
309,799,1
310,800,2
311,801,1
312,802,4
313,803,5
314,804,8
315,805,1
316,806,4
317,807,5
318,808,8
319,809,1
320,810,4
321,811,6
322,812,8
323,813,1
324,814,4
325,815,6
326,816,8
327,817,2
328,818,4
329,819,6
330,820,8
331,821,1
332,822,4
333,823,6
334,824,8
335,825,2
336,826,3
337,827,7
338,828,5
339,829,8
340,830,4
341,831,2
342,832,5
343,833,7
344,834,4
345,835,1
346,836,5
347,837,2
348,838,4
349,839,7
350,840,5
351,841,4
352,842,1
353,843,2
354,844,4
355,845,7
356,846,1
357,847,4
358,848,3
359,849,2
360,850,1
361,851,7
362,852,8
363,853,4
364,854,5
365,855,2
366,856,1
367,857,7
368,858,6
369,859,4
370,860,1
371,861,2
372,862,4
373,863,7
374,864,1
375,865,6
376,866,4
377,867,2
378,868,5
379,869,7
380,870,3
381,871,1
382,872,6
383,873,2
384,874,5
385,875,7
386,876,6
387,877,1
388,878,5
389,879,2
390,880,1
391,881,7
392,882,6
393,883,4
394,884,7
395,885,2
396,886,1
397,887,5
398,888,6
399,889,1
400,890,8
401,891,2
402,892,1
403,893,4
404,894,6
405,895,1
406,896,8
407,897,4
408,898,1
409,899,3
410,900,2
411,901,4
412,902,3
413,903,8
414,904,2
415,905,3
416,906,6
417,907,8
418,908,2
419,909,6
420,910,8
421,911,3
422,912,5
423,913,1
424,914,7
425,915,6
426,916,8
427,917,3
428,918,4
429,919,1
430,920,5
431,921,6
432,922,4
433,923,8
434,924,5
435,925,1
436,926,1
437,927,6
438,928,5
439,929,8
440,930,2
441,931,3
442,932,2
443,933,5
444,934,1
445,935,3
446,936,2
447,937,6
448,938,2
449,939,1
450,940,2
451,941,6
452,942,2
453,943,1
454,944,2
455,945,1
456,946,2
457,947,1
458,948,2
459,949,1
460,950,2
461,951,1
462,952,4
463,953,5
464,954,8
465,955,1
466,956,4
467,957,5
468,958,8
469,959,1
470,960,4
471,961,6
472,962,8
473,963,1
474,964,4
475,965,6
476,966,8
477,967,1
478,968,4
479,969,6
480,970,8
481,971,2
482,972,4
483,973,6
484,974,8
485,975,2
486,976,3
487,977,4
488,978,8
489,979,6
490,980,3
491,981,2
492,982,4
493,983,8
494,984,7
495,985,6
496,986,4
497,987,2
498,988,3
499,989,4
500,990,8
501,991,6
502,992,5
503,993,2
504,994,8
505,995,3
506,996,1
507,997,6
508,998,4
509,999,2
510,1000,8
511,1001,5
512,1002,3
513,1003,6
514,1004,1
515,1005,2
516,1006,5
517,1007,8
518,1008,2
519,1009,6
520,1010,7
521,1011,3
522,1012,2
523,1013,8
524,1014,4
525,1015,6
526,1016,1
527,1017,3
528,1018,2
529,1019,8
530,1020,4
531,1021,6
532,1022,7
533,1023,3
534,1024,4
535,1025,8
536,1026,3
537,1027,6
538,1028,7
539,1029,3
540,1030,4
541,1031,8
542,1032,5
543,1033,1
544,1034,7
545,1035,3
546,1036,1
547,1037,8
548,1038,5
549,1039,4
550,1040,7
551,1041,3
552,1042,4
553,1043,8
554,1044,3
555,1045,5
556,1046,4
557,1047,3
558,1048,5
559,1049,8
560,1050,3
561,1051,1
562,1052,4
563,1053,7
564,1054,5
565,1055,8
566,1056,3
567,1057,1
568,1058,4
569,1059,7
570,1060,5
571,1061,8
572,1062,3
573,1063,1
574,1064,4
575,1065,7
576,1066,5
577,1067,8
578,1068,3
579,1069,1
580,1070,2
581,1071,3
582,1072,4
583,1073,8
584,1074,7
585,1075,1
586,1076,4
587,1077,3
588,1078,5
589,1079,8
590,1080,4
591,1081,1
592,1082,1
593,1083,3
594,1084,4
595,1085,7
596,1086,8
597,1087,1
598,1088,7
599,1089,1


==> plot_data/HardwareExperimentFigures_1CU.csv <==
,t,dmax,dmin,mean
0,0.0,3.045737766115129,0.9017233094794593,1.9374614742830372
1,0.11077642440795898,3.045823585807555,0.904604071299888,1.9379777726241563
2,0.21926331520080566,3.0461465300012365,0.9047670205771896,1.9386065655678018
3,0.3297536373138428,3.0468877333648705,0.9047989592229061,1.9395984556806918
4,0.4406564235687256,3.0458130424062086,0.9067651492156147,1.9408239617684064
5,0.5543537139892578,3.0433494964544257,0.9090318856769803,1.9421624242981017
6,0.6670620441436768,3.041273956108532,0.9111701419178619,1.9438205242832218
7,0.7786545753479004,3.039231995257085,0.9124177118322994,1.9455130919571673
8,0.8888483047485352,3.0341257806849793,0.9132842539274334,1.9466700105125705
9,0.99922776222229,3.0224027972780707,0.9125659992936933,1.9465699251786248
10,1.1091766357421875,3.0020964804054846,0.9112840786127825,1.9451889982498478
11,1.2201204299926758,2.972447849529123,0.9090843982752215,1.9427420193507978
12,1.3292968273162842,2.933978799327809,0.9055179222224542,1.9392587883710575
13,1.4382915496826172,2.8925543842145163,0.9021708069705787,1.9353677210407438
14,1.5494446754455566,2.844459568083544,0.9005576723395545,1.930397970824721
15,1.6605205535888672,2.793981167610864,0.8994254177874936,1.9239939904017755
16,1.7694451808929443,2.74375713070391,0.8948418573590655,1.9160143919941015
17,1.880579948425293,2.692140560534069,0.888489220039852,1.9056470631412754
18,1.9922726154327393,2.66429979539382,0.8831986153511138,1.8927259830832097
19,2.1030216217041016,2.668151430242281,0.879579293789823,1.8771721736343447
20,2.213050365447998,2.6727199765075116,0.8771463901344407,1.8592601398228523
21,2.32513427734375,2.6747833078787786,0.8778007004796229,1.8393664450141924
22,2.4352598190307617,2.6733687271942377,0.8805832687480222,1.817553011845313
23,2.546473503112793,2.6624572892338336,0.8846281970721632,1.7939637085912512
24,2.6563620567321777,2.638773883928127,0.8894343694360667,1.7689846521745451
25,2.7676186561584473,2.6017076811249265,0.8928357758136479,1.7427989980124523
26,2.876952648162842,2.5548907873032554,0.8938813854299594,1.7157109292518373
27,2.9855644702911377,2.5575976670389635,0.8584714321700733,1.688499245244409
28,3.0947065353393555,2.559596969398735,0.8026658918790076,1.660305958926919
29,3.2051548957824707,2.561786298561652,0.751338676586702,1.632557010493679
30,3.318275213241577,2.562778924587546,0.7011631455203226,1.603148520910104
31,3.428255319595337,2.5647780861001874,0.6614326425681474,1.5769603959259142
32,3.540283679962158,2.5661995063565723,0.6304328764003015,1.5516256578634864
33,3.651049852371216,2.566556124250085,0.6063574247284167,1.5271000272177067
34,3.760957956314087,2.5631593102417285,0.5898261230546641,1.5033521986726526
35,3.8698697090148926,2.5522929180451355,0.5783637547509617,1.4801737068133405
36,3.980177879333496,2.533109945949855,0.5694648150846685,1.4578447257042435
37,4.0908591747283936,2.504930093637425,0.5631366610204291,1.4360489668005867
38,4.2028045654296875,2.469560312462838,0.5594428427168676,1.4147623022205535
39,4.315054416656494,2.430844451913695,0.5562475984802256,1.3939982905384414
40,4.427565813064575,2.390658290756123,0.5527146399800437,1.3731097249242952
41,4.535856485366821,2.348461669580701,0.5478500830555955,1.3547194233979662
42,4.64587926864624,2.303123030438095,0.5408386613102121,1.3357365285586251
43,4.755610942840576,2.255741931140897,0.5339737300289736,1.3171940022170343
44,4.864025115966797,2.2070105622601974,0.5295323531862827,1.2994403891172464
45,4.973822355270386,2.1574569752505086,0.5269287155383501,1.2816081625224716
46,5.08438515663147,2.109513007292021,0.5266349792853678,1.2630234016569082
47,5.192436933517456,2.063824821355582,0.5288220253458127,1.2442762723007088
48,5.305247783660889,2.024280396166582,0.5319177776836331,1.2253868023117802
49,5.415374279022217,1.9932249664673483,0.5354124192042689,1.2081979840198391
50,5.525516986846924,1.9619826678023877,0.5387703500229857,1.1875464894742422
51,5.637339115142822,1.940383219027208,0.5411355796067039,1.1685653145265607
52,5.746948003768921,1.9262680776076002,0.5433630484489406,1.150786445413169
53,5.856851816177368,1.915837376585776,0.5445324310937936,1.1342608620322445
54,5.966960430145264,1.9113048022053418,0.5426705676633543,1.1180086613734992
55,6.0777294635772705,1.9081107216763475,0.5385759074441561,1.1021134331214741
56,6.18800687789917,1.9046604707848251,0.533404869478667,1.08624377381432
57,6.299341678619385,1.9004970819775875,0.530671467802936,1.0710400126829702
58,6.4089460372924805,1.896832932738725,0.5312357015317893,1.0562799795456346
59,6.519939184188843,1.8895892559621137,0.534331146000787,1.0421836918404224
60,6.631124973297119,1.8726067716530386,0.5383325848271854,1.0288024122711485
61,6.742082118988037,1.8457861017396393,0.5419250967936106,1.0156224754726142
62,6.855516195297241,1.8112978589408926,0.5082110528596001,1.0024954226893086
63,6.964887619018555,1.7727979588357745,0.4672082014148166,0.9894180113862344
64,7.074943780899048,1.735395023563329,0.43163296642966187,0.9769762397018633
65,7.184174537658691,1.6960072418290961,0.4053992282000373,0.9652719030898711
66,7.2965922355651855,1.6543989148369698,0.3882785180389759,0.9540419885763964
67,7.408763885498047,1.60344821164776,0.3765863931792765,0.9417069362873255
68,7.519395112991333,1.5839453317100847,0.37034464774901293,0.9296291104385442
69,7.635569095611572,1.5700401848832237,0.3674814542689387,0.9167923876681634
70,7.746475458145142,1.5576382827947903,0.36748761246698497,0.9037055195131296
71,7.856420993804932,1.546963804254083,0.3687934831483064,0.891011927352346
72,7.966988801956177,1.5396835885660838,0.368915368914483,0.8788717327216945
73,8.075626611709595,1.5348890343255457,0.3695337829448319,0.8672285691993404
74,8.187394142150879,1.5308370046630486,0.35139608129530475,0.8545238982497606
75,8.298496007919312,1.5268406242322832,0.3260262747627484,0.8427980874763283
76,8.409966468811035,1.521411791284449,0.297511358318563,0.8310592110834917
77,8.5205557346344,1.5143044567565327,0.2704698832191821,0.8191535875297247
78,8.630216360092163,1.5060947437038685,0.24783913100641186,0.8074649867894235
79,8.739364862442017,1.4980927404568969,0.2301712938800226,0.7963411389329151
80,8.850314617156982,1.4898146534099692,0.21645107264604876,0.7862868156786271
81,8.963260650634766,1.482228835543156,0.20861792506358148,0.777537353688945
82,9.074816703796387,1.4753871624610093,0.20135285118681476,0.7696095888544235
83,9.18679690361023,1.4686057238472232,0.19465257912451342,0.7619426883623707
84,9.298386573791504,1.4616028712091398,0.1861431214961748,0.7532178827317264
85,9.410948276519775,1.4555803053357934,0.17656603469426205,0.744175967656076
86,9.521066904067993,1.4496864826573654,0.1686820020590636,0.7341657577891734
87,9.633983135223389,1.4445336489934104,0.1633658313304871,0.7237171806889423
88,9.744559049606323,1.4406003348205338,0.1589396550620509,0.7132637473582553
89,9.854185581207275,1.438195259023554,0.1553067385906581,0.7031267827674502
90,9.964835166931152,1.4362100994016191,0.15245918495215777,0.6934137921650028
91,10.07723093032837,1.4340550245980996,0.1509037229752927,0.6841432016526013
92,10.186413288116455,1.4323761478068742,0.15055945763345235,0.6748383319026099
93,10.295794010162354,1.4323994943443112,0.15005394643559639,0.664752700231739
94,10.407665967941284,1.433764387375775,0.14852174565666706,0.6538999854360608
95,10.519374370574951,1.4342250435472177,0.14573344216349424,0.6418597949482505
96,10.631490707397461,1.4311354180845852,0.14599505173875493,0.631355497747813
97,10.743158102035522,1.4240588742765152,0.14749024575765185,0.6212116150748817
98,10.853923797607422,1.4134609170287942,0.14977464546419433,0.6112922393358553
99,10.964125633239746,1.40036905059161,0.15257553123141757,0.6006147106549202
100,11.075429677963257,1.3853888381256374,0.15537016178508692,0.5886294651834771
101,11.187234878540039,1.3696331827066566,0.16017567308599182,0.5757672683955597
102,11.299115896224976,1.3522787433025498,0.16516126430510605,0.5620336776577954
103,11.409832239151001,1.3368260289713096,0.1682607772002777,0.549742156398149
104,11.522994756698608,1.3203888498301333,0.16749660744720227,0.5378569791739878
105,11.63585090637207,1.3024356011591183,0.16433036135393864,0.5261839541654528
106,11.745793581008911,1.2835474594445906,0.16156471615009474,0.5147557269016378
107,11.854482650756836,1.2640305413430326,0.16000838280958227,0.50321819641484
108,11.964858055114746,1.2437107860755259,0.15882645742459683,0.4911982387324835
109,12.076280117034912,1.2227721226451638,0.15896965714278885,0.479208670500329
110,12.188484907150269,1.1982837065029515,0.15882036103301972,0.46642254832051755
111,12.296261072158813,1.1770328238172734,0.15750383333307572,0.4560848169480875
112,12.405380249023438,1.1528651791434295,0.15679106551247513,0.4453369677282156
113,12.517176866531372,1.1286705580696235,0.154714189328343,0.4356723523855049
114,12.626480340957642,1.1047421007489608,0.13785377557386772,0.4270157291816563
115,12.737536668777466,1.0813661672330093,0.12338377325401395,0.41966232257570324
116,12.847923517227173,1.0567610828746816,0.11265175585950347,0.4124901874387539
117,12.959935903549194,1.0350958353466464,0.10898236621578605,0.40613726117731075
118,13.069467544555664,1.0138101624642437,0.1098329369686615,0.39937331319358715
119,13.180238962173462,0.99401236312886,0.11162854110490142,0.3928794456206406
120,13.291224241256714,0.979433878668051,0.111693179977648,0.3870255273888676
121,13.40157151222229,0.9714920529417747,0.10854226185260812,0.3800245045971502
122,13.512242078781128,0.9612634626458816,0.1034897090323178,0.3739653152646205
123,13.623727560043335,0.9476709456854301,0.09824447261794352,0.3679322234868078
124,13.735985040664673,0.9315532851646708,0.09583186534296578,0.36179149852415393
125,13.849419355392456,0.921256170677779,0.0947658235758674,0.35442216748140765
126,13.961605548858643,0.9105747972234464,0.09106024240291673,0.3466485653803767
127,14.07208800315857,0.8951188975833646,0.08502534808087481,0.3381407603655437
128,14.183441638946533,0.8739277036871279,0.0791475846681358,0.32919556985350795
129,14.292312383651733,0.8483713624653366,0.07600563992956931,0.31987109375562683
130,14.40327763557434,0.8202383888726165,0.07505560436571011,0.31032402195705766
131,14.51616382598877,0.790933073317811,0.07588796797221016,0.3008364423502307
132,14.628509521484375,0.762621085148494,0.07690585658512643,0.2905916398264138
133,14.7393319606781,0.7464807178603977,0.08156258594020413,0.28198769226962545
134,14.847692728042603,0.7351698726348119,0.07872099689796562,0.2744400560302818
135,14.957862854003906,0.7252640922131933,0.07601097015214466,0.266797868199827
136,15.070484161376953,0.7162037686640442,0.07439624372359242,0.25874428214203
137,15.180676937103271,0.7069858670229102,0.07836643999985787,0.2515834830510668
138,15.292099714279175,0.6919094864789003,0.08494410007229043,0.24422511006408318
139,15.401591539382935,0.6705408580311543,0.0864953385582985,0.23696445818416928
140,15.511885404586792,0.642079304662976,0.08512242610780839,0.22932497983904587
141,15.623597860336304,0.6104183137145398,0.0847616149947586,0.22160569049919845
142,15.735456705093384,0.5783948248573495,0.08690435423613539,0.2141086183796897
143,15.84800934791565,0.5455886432289941,0.08024499961205198,0.20602107778481676
144,15.959596395492554,0.5171581532136433,0.07081338955409396,0.19851682071410132
145,16.072359561920166,0.48732008102876617,0.06217030875350448,0.19083215255448982
146,16.182637214660645,0.45553487840685863,0.05347596116816982,0.18303091689440548
147,16.293366193771362,0.43439506240657333,0.04694005264829241,0.17548358003115894
148,16.406264066696167,0.43405883103659837,0.040864984800272126,0.1683609022932686
149,16.51624345779419,0.43714031925875324,0.03761951522010055,0.16203577602757177
150,16.62785577774048,0.44054349427796813,0.03700160755836673,0.15628029223138348
151,16.737403869628906,0.44043275892718214,0.037975160207690435,0.15120157886546257
152,16.848686456680298,0.4340084968101077,0.04158517638430556,0.146162516681498
153,16.959127187728882,0.42276116570800654,0.0450510959786703,0.14139317256502565
154,17.06927514076233,0.40682872363057115,0.04768396216480735,0.1360644866176714
155,17.179580450057983,0.38811826546457057,0.047432269705293566,0.13035135840181009
156,17.289988040924072,0.3688142218295181,0.044698468296748874,0.1246182222873333
157,17.4018816947937,0.34904276207710344,0.043252388655117484,0.119478570535349
158,17.515164375305176,0.3295308487570931,0.04534856412672968,0.11535576531356531
159,17.62529969215393,0.30990603960785446,0.05137565640455537,0.11210958246714102
160,17.737299919128418,0.29004596788144504,0.057682225800088326,0.10941354157978486
161,17.84899115562439,0.2681488456670639,0.06275312695466391,0.10653599768744847
162,17.959612607955933,0.2479863866142523,0.05933769660487143,0.10316511521175209
163,18.069915533065796,0.22894778322108275,0.0584930544669323,0.09871892668038165
164,18.18210744857788,0.21149220966896376,0.057832613001351764,0.09361599410606511
165,18.295845985412598,0.19619289946176396,0.05159672530008833,0.08837676014308962
166,18.406502962112427,0.18331308974492752,0.04892405050674479,0.08364219225279165
167,18.52169895172119,0.172264044583461,0.04138780663991885,0.0790864394305674
168,18.63330912590027,0.16498536585464582,0.03610577607876731,0.0755363302955658
169,18.747741222381592,0.15848078268954013,0.03188794427927289,0.0716767495501242
170,18.85830855369568,0.15251397236539027,0.028132746068366476,0.06866024462282569
171,18.97064709663391,0.14578857362132125,0.020946202102672923,0.0660290988947235
172,19.081974506378174,0.13833945014896862,0.016851749081714593,0.06407643016606263
173,19.194218397140503,0.13023746781674347,0.01646433592315029,0.06262879189086883
174,19.304370641708374,0.12271626901570194,0.019253654110812885,0.06155968401019532
175,19.415727853775024,0.11528315874744688,0.024875353918211038,0.06014687055083495
176,19.528451442718506,0.10750424833436661,0.02761706707158348,0.05820467309041051
177,19.64090323448181,0.10098633166544173,0.02695812168229051,0.05573107402421877
178,19.751365661621094,0.09455837958736757,0.017681624704988574,0.0532674528070944
179,19.860241413116455,0.0881795561552182,0.016858499645852194,0.05124347937696118
180,19.97119140625,0.0825759301030406,0.02354270954584448,0.04977501533020888
181,20.08061909675598,0.08040861621217511,0.028102140642964454,0.048124512323368854
182,20.192077159881592,0.07922392249616368,0.024428518317797587,0.046377754470656174
183,20.302887678146362,0.07839266436349748,0.018443384751864623,0.044228632847042704
184,20.41373085975647,0.07795396018519406,0.013926424174681547,0.041915554681576386
185,20.52350664138794,0.07747367301411463,0.01231161311232963,0.04024493823110231
186,20.634601593017578,0.0772006011033479,0.010563354702040995,0.03921814804778078
187,20.74569034576416,0.07694900018930796,0.0073730062089835974,0.038100339915716146
188,20.859573125839233,0.07621697505701834,0.006961305412873054,0.03646072670992692
189,20.972201824188232,0.07515039534874218,0.005693637776866993,0.03444634303955156
190,21.082635164260864,0.07371250945039967,0.00699613048865205,0.03336672734887591
191,21.19305682182312,0.07147202652646525,0.003559733375581328,0.03270124188254206
192,21.30473017692566,0.06923797073992528,0.004607417195168113,0.0324508697073705
193,21.417375087738037,0.06686606574118614,0.004045833262022519,0.03213034536098011
194,21.52891755104065,0.0703302450642248,0.002391875138450816,0.03128845192951871
195,21.643061876296997,0.07234570341075401,0.00874318065987811,0.03048994928927746
196,21.754467964172363,0.07180207565441582,0.00770517003111044,0.029300212218109755
197,21.866533041000366,0.07012945909023473,0.005773332958638325,0.028221513493535737
198,21.978375911712646,0.06947929896461542,0.00416225874903788,0.027235091323681536
199,22.091389656066895,4.086285991130437,0.9087443694535743,2.2686565635827103
200,22.203128814697266,4.08433400485988,0.9069596943076312,2.268280355723639
201,22.31307554244995,4.08355507626826,0.9040534249550348,2.2677067040589844
202,22.426251888275146,4.083884224332955,0.9011069069401896,2.2676657066598125
203,22.536532640457153,4.0847111807465915,0.8976955588303674,2.267825024561387
204,22.64656710624695,4.085957968314905,0.8949652631060885,2.268316207983962
205,22.75954246520996,4.086593654992621,0.8926348896696596,2.2688246520934925
206,22.87189030647278,4.087079509143398,0.8917114304381256,2.269259433727947
207,22.982677221298218,4.088328106381909,0.8916203169790696,2.2693893940175025
208,23.09254264831543,4.089014744160893,0.8927797162742305,2.269603236051709
209,23.203068494796753,4.089455833081342,0.8953211682685464,2.2697793358663
210,23.314452171325684,4.089934615288832,0.898780428406282,2.2697090794723143
211,23.424946546554565,4.090300243913748,0.9032484057801643,2.268649580010325
212,23.53612208366394,4.090190353482179,0.9072672355975206,2.266239959763188
213,23.64717197418213,4.090077438800732,0.9107794491992313,2.261835161348576
214,23.75666618347168,4.089681392538929,0.91386360376347,2.2553647868997833
215,23.86564064025879,4.084509594240836,0.9157874834024246,2.2468183032281184
216,23.97864294052124,4.0689814738356205,0.9174389438117004,2.2358596463501406
217,24.08890438079834,4.0445511345558405,0.9184620098099434,2.2239497923620917
218,24.199604988098145,4.011371411851614,0.8966201639323763,2.2099142223070114
219,24.309834241867065,3.968290940412787,0.8727010463271159,2.192880133986452
220,24.42037844657898,3.9172827414560056,0.8512262099090394,2.1729898801959084
221,24.53139877319336,3.8604271401116432,0.8324774704244804,2.150777329608055
222,24.641380548477173,3.7986636991749196,0.81608839064326,2.1269355526850395
223,24.751458644866943,3.7351058079316424,0.8014541452890694,2.101457132085655
224,24.860884189605713,3.6726508524945465,0.7891158666067691,2.074638569840312
225,24.972527265548706,3.611345887319263,0.7785884896503213,2.046547458199395
226,25.0820951461792,3.552000050701127,0.7712383532726445,2.0171037438509862
227,25.194164276123047,3.4974890419676425,0.7666399307345618,1.9869808609003972
228,25.307066202163696,3.4467088189582817,0.7645098580308279,1.9568456026302852
229,25.41965937614441,3.3959668600995943,0.7641047943597177,1.9244927319186858
230,25.5297532081604,3.3536909721444426,0.7632713670482534,1.8957727488585765
231,25.641687870025635,3.3204029940430737,0.7614352666718245,1.8705592311662669
232,25.752650022506714,3.2883551800978825,0.7579042273003143,1.8415301630418157
233,25.862220525741577,3.2660242739102765,0.7544754193929869,1.8157454295987439
234,25.970596075057983,3.2505019856485253,0.7517689240936473,1.7904572305416988
235,26.082603454589844,3.2373084768910307,0.7501883998960637,1.766006031750459
236,26.193166255950928,3.2225866026919454,0.7496100579754911,1.7423294201734865
237,26.304075956344604,3.2032124716834605,0.7495790918926063,1.7195156092076385
238,26.415687084197998,3.179133849857224,0.7499497121280966,1.697484266661462
239,26.52677321434021,3.1514132774564145,0.7503062322718602,1.6761387832266053
240,26.63786792755127,3.1183797871901846,0.7265942361484433,1.6538774136412893
241,26.74889373779297,3.088447805019845,0.6730562531329014,1.6346978155945704
242,26.859039306640625,3.0595282863603472,0.6214772604304858,1.6164983250780787
243,26.969971179962158,3.0308280415706332,0.5729531500338415,1.5989519501780887
244,27.080320358276367,3.001592457138582,0.5285266940864191,1.5819662048142558
245,27.1893367767334,2.9708705475004993,0.48861233636183393,1.565625968350599
246,27.298558235168457,2.939460492689123,0.453410580947558,1.5494424441542194
247,27.407803535461426,2.9113713829706014,0.42580051721510587,1.5347079388316607
248,27.521825075149536,2.8793110296364404,0.3991372375081595,1.5176696424028273
249,27.63470458984375,2.852326548092437,0.3812806796839879,1.502025630738811
250,27.745583295822144,2.8283771715999153,0.3700253004362861,1.4865305713558348
251,27.857531547546387,2.818941605355677,0.36467881456562495,1.4714565138081934
252,27.967403888702393,2.8169483296013254,0.3649556124573612,1.4575812221107527
253,28.07838726043701,2.815930697886471,0.36748838708587733,1.4434885015234755
254,28.189315795898438,2.815338128368979,0.3683883608557113,1.4308587513032878
255,28.3002667427063,2.8155793003541696,0.3660626672002698,1.4186188005812166
256,28.41176414489746,2.8166101616865564,0.3628859577308654,1.4067059395475683
257,28.522778272628784,2.817183653558504,0.3595502285046733,1.3946382449430677
258,28.634077548980713,2.818568367843695,0.3572894160612422,1.3824302954300594
259,28.74494194984436,2.821455008114488,0.35577530321007156,1.369959734992464
260,28.856718063354492,2.8251131061386068,0.3555030645588852,1.3568066175348439
261,28.968801259994507,2.8298148111596664,0.35513403567794777,1.3421259501219067
262,29.079549074172974,2.833242647033212,0.3536609403307882,1.327529968210186
263,29.192057371139526,2.836480949026946,0.35106179370391294,1.3127856609177653
264,29.303178071975708,2.8386185273881916,0.34787986889884065,1.2978856183460294
265,29.413728713989258,2.8398073156858685,0.34506871429793995,1.2827394384922846
266,29.5251944065094,2.840400472438338,0.34309232909058274,1.2674094015662924
267,29.636703968048096,2.840911650824555,0.34288981235605226,1.2517904117822793
268,29.747369050979614,2.8419039576360885,0.3438850836566397,1.236175110952062
269,29.856966733932495,2.8425279341514775,0.3464480751308549,1.2208024727442344
270,29.966087579727173,2.841412236855432,0.34820364997886594,1.2050656360864416
271,30.076907873153687,2.8373306887386014,0.348340196862203,1.1891468212885772
272,30.188065767288208,2.828636380409441,0.3467256086650605,1.1719366107727114
273,30.29803442955017,2.8176353123096662,0.3430262074172817,1.156410201043799
274,30.410616397857666,2.805641437453721,0.3392705668368019,1.1413445970756209
275,30.520623207092285,2.791937657615388,0.33617205209905854,1.127654026360161
276,30.629894733428955,2.7764341704587023,0.3342197240906369,1.1141379240275073
277,30.73936676979065,2.758672815249719,0.330558652349432,1.1003438045985612
278,30.852495670318604,2.738490260569091,0.31586378888958333,1.0860322557546351
279,30.962082147598267,2.7134920351716025,0.30474361375241116,1.071225004350574
280,31.071322917938232,2.6840874806559514,0.29685930850150255,1.0559647087938862
281,31.181758642196655,2.6534989526378165,0.29206105266565174,1.0411546176505113
282,31.292482376098633,2.625449077300605,0.2892777303564891,1.0263462350583112
283,31.402978897094727,2.601589053721328,0.287811168041424,1.0123103959688307
284,31.5141384601593,2.5785643978255495,0.2859987038441146,0.9981406335671178
285,31.625521898269653,2.556399717413896,0.28340033102211637,0.9843628015714077
286,31.734352350234985,2.53561144283455,0.27964583967613943,0.9706164996398905
287,31.845227241516113,2.513595429424784,0.2759794683290629,0.9563891192320721
288,31.95803737640381,2.4882730875523076,0.27337249925281043,0.9418079438254712
289,32.06917595863342,2.4573809330241794,0.27118821944058563,0.9254670014950008
290,32.17964172363281,2.4263224186128824,0.2700963471992254,0.9108350519620839
291,32.29100179672241,2.396049780040555,0.26997647519226037,0.8970402773664301
292,32.40300226211548,2.3721320144253055,0.27022470834792844,0.8854253252216753
293,32.51382660865784,2.3486067702238382,0.2709267211442102,0.871867711220998
294,32.624213457107544,2.3288647511408853,0.2715264745139046,0.8602122275042291
295,32.734562397003174,2.3083938035321014,0.27192345193695244,0.848886142859137
296,32.84684491157532,2.285690492466995,0.2721037414594851,0.8377109526622484
297,32.95842385292053,2.2577428610263035,0.26691170357975524,0.8246771917840112
298,33.067479372024536,2.233343297383259,0.24993916845574057,0.8128756810697232
299,33.17779612541199,2.205223405461812,0.22981048951815974,0.7975278929814223
300,33.28935098648071,2.181661990374981,0.21225979100685843,0.7824031454619373
301,33.40038204193115,2.1632915289216745,0.19568043165961424,0.7670314107589054
302,33.50999975204468,2.150915039156082,0.18012815173093116,0.7519332103521852
303,33.61964654922485,2.1428509670100846,0.16767332285850198,0.7375450027451038
304,33.73029923439026,2.137041843503811,0.1561824534750586,0.7238296574494087
305,33.84003520011902,2.133183452357056,0.14272462316788556,0.7103270325437255
306,33.95014309883118,2.1323857710273835,0.13044603296851776,0.6967860741511871
307,34.060298919677734,2.1307311376911446,0.11880496681125907,0.6832625628590712
308,34.17154335975647,2.127598325695586,0.108189370903863,0.6696124191791393
309,34.28093218803406,2.1179067466921455,0.09928799798437861,0.6559082123397381
310,34.391828536987305,2.1010295571865027,0.09546873523839346,0.6424930065912198
311,34.50248098373413,2.079477678280035,0.09751051243371298,0.6297952063187857
312,34.61273384094238,2.0555681487083075,0.10446074291864499,0.6179255483531981
313,34.722084283828735,2.03267552828237,0.11292853889902987,0.606497875134556
314,34.83423614501953,2.014726353831775,0.12083843410838244,0.5956080512520028
315,34.94298076629639,2.0019129789949446,0.11796421434003367,0.584963588295935
316,35.05265426635742,1.9931619572473795,0.1165389424761215,0.5748438584675277
317,35.16095161437988,1.9868777121900925,0.1165957788015605,0.565404820162092
318,35.27126502990723,1.980966735136971,0.11498866795587248,0.5572227817670352
319,35.38136267662048,1.9739217765942478,0.10902374801546848,0.5492164961312058
320,35.492286682128906,1.9626844229461267,0.10352182327900412,0.5407803120479877
321,35.60415053367615,1.9502245126237425,0.10083541953012126,0.5315333312779379
322,35.71441841125488,1.935857254010344,0.09962641902551239,0.5211962243029993
323,35.82530736923218,1.9190405385497296,0.09849494634256994,0.5097003429885458
324,35.936121463775635,1.8983461052830475,0.0982611919036561,0.4980971354294098
325,36.048091888427734,1.8700411975173574,0.09966471350286706,0.4857284784912639
326,36.15788269042969,1.8387069937990326,0.10080983123322078,0.4743588528239303
327,36.27000832557678,1.8027975828013167,0.10054190171171407,0.4625131902954366
328,36.38085722923279,1.7630933959455726,0.10015061940723421,0.45003825297377886
329,36.49153017997742,1.72079913557065,0.09950167972838704,0.43769125006269105
330,36.60406279563904,1.6772852809184773,0.09966236567977478,0.42514834233282595
331,36.71299648284912,1.6309802642585445,0.09912841061915977,0.4130211123121059
332,36.82331323623657,1.5823389755275654,0.09825849412348044,0.40082643323728995
333,36.935535192489624,1.532321283977252,0.09760263997078965,0.38822632133478496
334,37.04824686050415,1.4770466936909878,0.09678563359838048,0.3750055474002223
335,37.160667419433594,1.4250627101561926,0.09598923200267655,0.36281275077677466
336,37.27268600463867,1.371674085301105,0.09462369005400811,0.3510192500397535
337,37.38303470611572,1.3152761927864989,0.09330318452486953,0.3395669042082254
338,37.494901180267334,1.255740423654138,0.09243065314547678,0.3279567205745737
339,37.60465955734253,1.1943721970768708,0.08992713886281288,0.31624494175414714
340,37.715134382247925,1.130344436293815,0.089041171613161,0.304423341397944
341,37.82664942741394,1.0651704722657471,0.09065923937452153,0.2923906803305741
342,37.93873596191406,0.9937988558737093,0.08914046274447286,0.2789173718762166
343,38.049280405044556,0.9294916938050191,0.0902804866925279,0.26656144653009756
344,38.160170555114746,0.8731956931687572,0.09386301628968768,0.25550551206168076
345,38.27314281463623,0.8107156471479501,0.09715728739638553,0.24329201198611575
346,38.38423442840576,0.7626268770893234,0.09613433392100841,0.2331856360090926
347,38.493703842163086,0.708173581379523,0.0938130050315621,0.22131306918429605
348,38.6047523021698,0.6634118136065691,0.09097763135895234,0.21060378144754308
349,38.715097427368164,0.6252790224626328,0.08709109181178608,0.20107751025048282
350,38.82551407814026,0.5827099453310725,0.08331075633018568,0.19097142850123017
351,38.93860983848572,0.5339937129042401,0.07937623833591267,0.17991853966778193
352,39.048022508621216,0.4974239452133667,0.07847203805018405,0.17224936856078787
353,39.160496950149536,0.45811028375800356,0.07777791556066142,0.163684310818329
354,39.2728533744812,0.42477939071774834,0.07702478976620086,0.15621414741218748
355,39.384010314941406,0.3938061447486576,0.07719737560405891,0.14902102048369614
356,39.495357513427734,0.36340022611707834,0.07675521016609722,0.14218832753451982
357,39.60465884208679,0.33353980288859136,0.06670493976106588,0.1359852102897669
358,39.71498203277588,0.30178399988429166,0.057832938927015604,0.13021049480103183
359,39.823254346847534,0.26923022019300796,0.04922642200918728,0.12420837117949997
360,39.93304920196533,0.23838228699382208,0.04198469610670556,0.11876527874889684
361,40.044880390167236,0.20987260164006574,0.03633897052021735,0.11346645075757061
362,40.154672384262085,0.18454765472673648,0.03195397722754469,0.10924287628678056
363,40.26485586166382,0.16407161183247335,0.028539478317334624,0.10525306686876129
364,40.37651872634888,0.1480187133212322,0.026575838068762663,0.10156798352402169
365,40.48696184158325,0.14714684562216887,0.026665757377234207,0.0985775030084722
366,40.59671401977539,0.14433530153359134,0.027298543140632524,0.09521345756112072
367,40.706669092178345,0.1463875526785875,0.029352087783871297,0.09204415940722707
368,40.81679940223694,0.1478231428390513,0.03191204834597319,0.08876015071237439
369,40.92694282531738,0.14769223566155332,0.033354804705983364,0.08499172100269448
370,41.03685212135315,0.14587226569437187,0.034483250741631825,0.08156005940658329
371,41.14718985557556,0.14226585364116484,0.034302571485376215,0.07774228572911213
372,41.257124185562134,0.13742233118950536,0.03271231327295217,0.07432038625407876
373,41.36855673789978,0.131499413028024,0.029332267146669113,0.07080468322661093
374,41.47984528541565,0.12594458902463013,0.02594613908487964,0.06765242719495997
375,41.5887885093689,0.1199154035689705,0.022026709818906292,0.06542372963599413
376,41.69854474067688,0.11370144487871356,0.018415916534904955,0.06272872102553775
377,41.80943202972412,0.10497850305841401,0.015796963739199553,0.060453607349017544
378,41.91854786872864,0.09618419103715119,0.014856590237637935,0.05851059566794513
379,42.02979755401611,0.08768958184838609,0.01525087332023383,0.05520507650204234
380,42.141716957092285,0.08756178657335081,0.016565955938138054,0.05227330228675019
381,42.2530038356781,0.08702423565030407,0.018466271921901558,0.04950209765784128
382,42.36280798912048,0.08399706954375565,0.01886281810202564,0.047302444582529066
383,42.47584939002991,0.07869588204586989,0.020616609037329755,0.04567974122466541
384,42.586474657058716,0.07817657396090417,0.020463814805845876,0.04400873563597654
385,42.69841694831848,0.07233930044963617,0.0196895752538648,0.04260953567720818
386,42.80958318710327,0.07029402420319988,0.02003255300389333,0.04102382103410565
387,42.9209189414978,0.07039569857648456,0.019870039975248402,0.03921414636580021
388,43.031973361968994,0.07205133384836312,0.01993020576774969,0.03770795635652019
389,43.14310598373413,0.07305753063268856,0.017224111021718856,0.036864681508350955
390,43.25384569168091,0.07633657813126034,0.015631442804084517,0.036539405408493514
391,43.363417863845825,0.07422906917588001,0.018842489757560144,0.03598209705793051
392,43.47246599197388,0.07452778062943843,0.01800293496443154,0.03547539566951076
393,43.58142828941345,0.0648153090239775,0.016801185721806364,0.03425574356387505
394,43.690725326538086,0.06003812552712196,0.014517167864734696,0.0330190537208562
395,43.80186057090759,0.05813104131526839,0.015470049732097984,0.03145663348017381
396,43.91269040107727,0.05194704470424217,0.014001727740531732,0.029570978199152248
397,44.024389028549194,3.178183447539472,0.41495607708942006,2.06925028296362
398,44.13400340080261,3.182193124866513,0.41484285894014417,2.068105760882012
399,44.24461770057678,3.184421166983299,0.41481931575126263,2.067265599013557
400,44.35610103607178,3.1874665811610674,0.4147250163024231,2.0666194801977116
401,44.468878507614136,3.19128678342566,0.41455322380629633,2.0669249451558662
402,44.58276176452637,3.1932169027832846,0.4139247071588692,2.068292746381494
403,44.693845987319946,3.1971082678599414,0.41304235899394054,2.070350975883469
404,44.804776430130005,3.19977745317496,0.4123145407468858,2.0723117893275558
405,44.91670227050781,3.2020318414837323,0.4118215808146757,2.0734223980584963
406,45.029871225357056,3.204332479276274,0.411378480477559,2.0735208340567564
407,45.138954162597656,3.2037795350816785,0.4116085313101974,2.072517203150344
408,45.251097202301025,3.2029646424194986,0.4120812700692662,2.0704291168164386
409,45.36130332946777,3.2009407610000014,0.412448293148133,2.0671532538819624
410,45.47191262245178,3.2005964110378233,0.4133160348007831,2.0619634098901996
411,45.58116340637207,3.203139598185041,0.41440674656688964,2.0556605970028334
412,45.691511392593384,3.2052230613262056,0.415706602212524,2.047332296951683
413,45.80329966545105,3.2109113510159633,0.41676098033432774,2.037851735876207
414,45.915425062179565,3.215311681313917,0.4175939491606274,2.025869713702693
415,46.028748989105225,3.219766234239029,0.4182092280393228,2.01215830789302
416,46.14266896247864,3.2220337537617305,0.4195343551064133,1.9947229943819615
417,46.25511431694031,3.223711547407565,0.42027642742692384,1.9780326147055294
418,46.369059562683105,3.220360784649876,0.4197593263656154,1.9529103660098202
419,46.48077988624573,3.224835020926728,0.4186395662851994,1.9287868842421383
420,46.592389822006226,3.2303874503774264,0.417304670092316,1.90336701682227
421,46.700950384140015,3.2366018631408235,0.41669001375132614,1.8768523068637029
422,46.810362815856934,3.2409239121229554,0.4172040551550961,1.8499476878231393
423,46.919453859329224,3.2411212719412066,0.4185620263880919,1.8223517973993104
424,47.03128004074097,3.2356442987844622,0.41885053860933585,1.794328127922287
425,47.141661405563354,3.2203173801393468,0.4181639657193745,1.765272285448794
426,47.25210237503052,3.190205250637622,0.4173909428338207,1.735196974534547
427,47.36506009101868,3.145815457407619,0.41688996647507504,1.705040363683804
428,47.476712226867676,3.0873781522240096,0.4166366883647693,1.6751981243322818
429,47.5878849029541,3.0094816337685675,0.4172407386652479,1.6422568301157652
430,47.69784069061279,2.9258106356866467,0.417440824016877,1.6111106916727373
431,47.80879759788513,2.8308282186312095,0.4168924587905768,1.5791331549082188
432,47.92005109786987,2.7314882288471476,0.41641040316048994,1.547745594842329
433,48.031038761138916,2.6313702201053117,0.4160161611860362,1.5175344933620036
434,48.142441272735596,2.532360776511553,0.4156137101787864,1.4879755493094495
435,48.25215220451355,2.4367050371030747,0.4149825626477151,1.4588026387414854
436,48.362009048461914,2.347164946477329,0.41393595097539215,1.429701977346733
437,48.47343039512634,2.2681844029179,0.4131605280974657,1.4005002657233818
438,48.58322215080261,2.186986692721218,0.4125180976438979,1.3714301566041283
439,48.69273805618286,2.107530094938341,0.41307760552712247,1.3430434232515442
440,48.803176164627075,2.0444782034887927,0.4154383952442667,1.3153597657245604
441,48.91257905960083,1.9908552831325041,0.4192617376556778,1.2887367322422425
442,49.022075176239014,1.9475748762765153,0.4236648515406678,1.2628263621293114
443,49.132699966430664,1.915520169219226,0.42752108342552164,1.2371949547428445
444,49.24322009086609,1.889666738207203,0.4306867624485389,1.210911007966548
445,49.356258392333984,1.8619494748324978,0.4338702883463852,1.1846106369805744
446,49.46881580352783,1.8282919427230953,0.4360312183977022,1.1587636978362275
447,49.578959226608276,1.7847187730243579,0.4360837075109253,1.1316763621513721
448,49.69021129608154,1.7409299108655338,0.43329186769815536,1.1084819431034605
449,49.80172657966614,1.6948210235551557,0.42706624280655614,1.0875901487695416
450,49.91100454330444,1.6475391331226716,0.4171694371559275,1.0683430074833564
451,50.01986622810364,1.5989088424486113,0.40296790659950604,1.0496884438969367
452,50.13144564628601,1.5694110623198445,0.384920336666749,1.0310750822753354
453,50.241796016693115,1.543159829655819,0.3643245538883931,1.012315751934897
454,50.352991342544556,1.51031584506406,0.3424275930772449,0.9934636860468147
455,50.46319603919983,1.4739692088387664,0.320375185937964,0.9746776014245155
456,50.575859785079956,1.4362442668319377,0.29801296299014146,0.9564600147904596
457,50.68600249290466,1.398420098925013,0.2763942376063999,0.9392519735375093
458,50.799235582351685,1.3558391235097962,0.2535425735654979,0.9210807642575751
459,50.91317296028137,1.3150702244786516,0.23269900627332474,0.9047168900714258
460,51.024399757385254,1.2727781525756146,0.21145861201197022,0.8883829198997284
461,51.13620352745056,1.2560577671218067,0.19029502050318858,0.8726969052490248
462,51.246543645858765,1.2541617116506525,0.1706818647135308,0.8585205515512371
463,51.357760190963745,1.2534017177172245,0.15357183463138382,0.8444913494215527
464,51.47178268432617,1.253159455105344,0.13835974330840645,0.8290745684929118
465,51.5855815410614,1.252602872673386,0.12801148215725938,0.8141410219872229
466,51.69841289520264,1.250390911172875,0.12085848410921668,0.7983918153366547
467,51.80849862098694,1.2468048156672358,0.11772720343637007,0.7844400148903973
468,51.91955041885376,1.241683808128964,0.11741030616380113,0.7706575646157263
469,52.02954840660095,1.2353116555231707,0.11786054805063909,0.7576302683109152
470,52.14118957519531,1.2277070681322015,0.11893962160504408,0.7462058319589024
471,52.25153732299805,1.219383579944141,0.11983386809961227,0.7359086506942092
472,52.36237406730652,1.21005651531605,0.11977702684022316,0.7260928431750531
473,52.47386860847473,1.2005534985769486,0.11880426433530795,0.7160331169875223
474,52.58589434623718,1.1915539748654638,0.11799098448800038,0.7058017297120243
475,52.6963095664978,1.1830145598422972,0.1176288482009315,0.6956125710240334
476,52.809107542037964,1.1737604382308064,0.11746524991253968,0.6846854171641705
477,52.920308351516724,1.1650949345337793,0.1182741842009908,0.6748327339043892
478,53.03028392791748,1.1555164948489967,0.12046363070559572,0.6649734230760216
479,53.14003372192383,1.1456042383088239,0.12352692704954986,0.6550606247270181
480,53.25278997421265,1.1354623743758474,0.1257875914405309,0.6454828518524425
481,53.362908363342285,1.12583790401552,0.12737495731694667,0.6363495543340276
482,53.471901655197144,1.1174840771867882,0.12822601153524338,0.6273475249128497
483,53.58179569244385,1.1108078705367463,0.12868309451154822,0.6184021425271105
484,53.69310736656189,1.105471748221164,0.12741740755823328,0.608832633448396
485,53.80505633354187,1.1006543721599589,0.1240376143458092,0.5984392083425867
486,53.91880965232849,1.0954460777986583,0.1204445390833736,0.586509883822891
487,54.031310081481934,1.0898286215574864,0.1178874148578313,0.5752453859661089
488,54.14406085014343,1.083255215738489,0.11530283828084473,0.5636423152524768
489,54.25564193725586,1.0767453948658607,0.11382953642094096,0.5520829754131763
490,54.3678252696991,1.0707445430479203,0.11329224144609412,0.5407019173610186
491,54.4791693687439,1.0651889945636277,0.11349627328295564,0.5293104578524306
492,54.59012579917908,1.0609050486412843,0.11370946028499834,0.5201237249712087
493,54.70109701156616,1.0561104087674829,0.11275896145856068,0.5095219603066186
494,54.81238055229187,1.051172999089045,0.11170596383561167,0.4998369269730736
495,54.924673080444336,1.0465904393026808,0.11087231735047157,0.4901026937222218
496,55.03539180755615,1.0423083097283088,0.10981849334599068,0.4801748561542618
497,55.14646506309509,1.0378383251224161,0.1087243156474415,0.47036003037656515
498,55.258421182632446,1.0331932392147314,0.10805334194974207,0.4600723468846755
499,55.367735147476196,1.0304248160124825,0.10763452179868568,0.4517092745309362
500,55.47998332977295,1.0277615826722744,0.10708709335805389,0.44269222719193024
501,55.59293341636658,1.0252002220798153,0.106376608259165,0.43454019596566296
502,55.70470905303955,1.0207155135469133,0.10547248284134511,0.4266066712489173
503,55.815359115600586,1.0168806595333602,0.10428818295334318,0.418166421056583
504,55.92742443084717,1.0132558304637358,0.10335779388539076,0.40847579910240256
505,56.036505699157715,1.0109263740781314,0.10263221701783398,0.39953306334839866
506,56.14555764198303,1.010330901309883,0.10263112814250135,0.39065749383851156
507,56.25544047355652,1.0099292650470704,0.10342314770132141,0.3822791227749831
508,56.367491006851196,1.0099940207538465,0.10443727825117192,0.3740537671287367
509,56.47904706001282,1.0100035167444243,0.10630354140123938,0.36595500614817333
510,56.590075731277466,1.008864706644411,0.1078624270450589,0.358288016531962
511,56.70088529586792,1.0078643379336458,0.1093480271187961,0.35044037614122814
512,56.81180429458618,1.0059993200321176,0.10487524756359977,0.34251782450793733
513,56.92156457901001,1.0043987573427853,0.10035089000304803,0.3349821304935716
514,57.03284811973572,1.0023097130300604,0.09665325434412175,0.3278247215820769
515,57.14311718940735,1.0023238393812837,0.09311037266530536,0.3210654874534002
516,57.25391411781311,1.0031867838638486,0.0914053583741396,0.31485383076033674
517,57.36512851715088,1.004534449655074,0.09096840004288288,0.3093926968020971
518,57.477169036865234,1.006648253243919,0.0935762444438951,0.3045272736325908
519,57.586114168167114,1.0087715252652285,0.09665841939582849,0.30009973931082745
520,57.700186252593994,1.0111154368021769,0.09215004906939643,0.2949487182285111
521,57.80982327461243,1.0122540101887956,0.08555783152341011,0.29007869648959267
522,57.91952633857727,1.0126941567841616,0.08016848241961091,0.2844599536389848
523,58.0293025970459,1.0107790907065264,0.07574177693899392,0.2781362810066933
524,58.1397008895874,1.0065826759588332,0.07259293884710552,0.27181519867330173
525,58.24941039085388,1.001284191436679,0.07098490403225131,0.26569503985936016
526,58.360063314437866,0.9980858184167178,0.07151176915997616,0.26040951813316476
527,58.46912384033203,0.9966353285736733,0.07252921329042346,0.25519322701807645
528,58.57930564880371,0.993697694570726,0.06590919843838482,0.25009383680519937
529,58.690072536468506,0.9907176584982446,0.05746429700819549,0.2446605439463721
530,58.803308725357056,0.9893981162780761,0.049817100453116034,0.2387724490877548
531,58.91300177574158,0.987636487980609,0.04410869981722933,0.23233291516081683
532,59.027902603149414,0.983910460631144,0.03994492168246977,0.22533734135497036
533,59.13968753814697,0.9774870740733759,0.038925391736902584,0.21904558309411964
534,59.249393463134766,0.9713931917423789,0.03936317841650144,0.21265030622385442
535,59.359381437301636,0.96501931284736,0.03916133518038674,0.20633389930655482
536,59.469486713409424,0.9595079947532641,0.0394830270203318,0.20027295223858393
537,59.58102369308472,0.9536798817047132,0.040484675793574294,0.194609054428131
538,59.69156742095947,0.950029199677829,0.04021843878868004,0.18915461014007012
539,59.80114722251892,0.9472675413569834,0.039319523402645176,0.1841313593720439
540,59.91441631317139,0.9442733864915136,0.03870045811992836,0.18002170098146947
541,60.025333642959595,0.9400364191585109,0.0377465621162363,0.17616283963997847
542,60.13544964790344,0.9372657908638876,0.03595764006756496,0.17261472214529566
543,60.24735641479492,0.9308968354619253,0.033056956290945315,0.16908152799339798
544,60.359726905822754,0.9209165155976453,0.029377044588242897,0.1650953466585932
545,60.47091746330261,0.9069339092201307,0.027786888637911726,0.16105341588916525
546,60.583189725875854,0.8894487161405624,0.0287879648536819,0.15706896008804966
547,60.69349503517151,0.8707761438715128,0.030981857364434928,0.15372991232776867
548,60.804298877716064,0.8498446070626227,0.034357993344463426,0.1506903382923506
549,60.91393709182739,0.8272436169421808,0.03337217409020578,0.1473333844209194
550,61.02363467216492,0.8040867977300798,0.035038309023829636,0.1440567841726659
551,61.13285517692566,0.780673672470152,0.03525224501402836,0.1412008120799355
552,61.244388580322266,0.7564786564894298,0.033278338630827624,0.13847257173861183
553,61.35505509376526,0.7322389095314534,0.02751707343887103,0.13530351713321245
554,61.465670108795166,0.7091439891903425,0.02222450703870967,0.13166761903576565
555,61.57629919052124,0.6881101562684425,0.018653017389554886,0.12797139929713294
556,61.687188386917114,0.6678210828455522,0.019048788720009605,0.12479028225563611
557,61.796589374542236,0.6454761344704407,0.019697735379710663,0.12137814392115606
558,61.909780740737915,0.6170469778563623,0.018800524029541694,0.11824330989587237
559,62.0224723815918,0.5869862373570427,0.021743720583399455,0.11611824217819404
560,62.13370156288147,0.5545321694700924,0.022150781765242593,0.11394869372512033
561,62.243730306625366,0.5206066076235898,0.022503163439706472,0.11121334057837585
562,62.35338258743286,0.4865044923965038,0.022320395946100385,0.10812810490565679
563,62.464540243148804,0.4524211105190731,0.02199191395143996,0.10510106818159674
564,62.574989318847656,0.417939906825536,0.021998114796914714,0.10214595221799197
565,62.68739724159241,0.38463801855532503,0.021589925842566356,0.0989168880608216
566,62.79827809333801,0.3492228692439512,0.02103301903862979,0.0942595719311386
567,62.9084951877594,0.3177275413086477,0.02057553763530976,0.0894052013002232
568,63.01877236366272,0.28754957433169254,0.02034157477347457,0.08430266494572135
569,63.12827253341675,0.25997147465046727,0.02073632232604851,0.0791415186579089
570,63.23799467086792,0.2380715192636846,0.020836788714991405,0.07496031511317314
571,63.348649978637695,0.215220548195208,0.02095951441132478,0.07091862583019407
572,63.462491273880005,0.19795691389169695,0.021726699900574548,0.06729991958229148
573,63.57521891593933,0.18431842842861293,0.021551109193205735,0.06344054396380519
574,63.68453311920166,0.17380666711867268,0.0179487166177586,0.059677602067819135
575,63.79307174682617,0.16448330716578535,0.019895260545880124,0.05654324647288127
576,63.90351343154907,0.15409876822881022,0.020788839622869554,0.054029542312518525
577,64.01419639587402,0.14291203107122855,0.021191604287953004,0.051803771647357416
578,64.12484884262085,0.13095506473046215,0.021252575503001667,0.04990133489333367
579,64.2350025177002,0.11908146873137641,0.020989838142509352,0.04782827715506663
580,64.34519028663635,0.10823629577217983,0.021376801751846735,0.04531577788663112
581,64.45608401298523,0.09819116821213321,0.01961864096696268,0.0426448401099336
582,64.56555581092834,0.089534805787189,0.013509232709574801,0.04018587277245708
583,64.67865300178528,0.08145161591844022,0.007239524715535157,0.0374657832373303
584,64.79156732559204,0.07506345672253466,0.005270437484021354,0.03538863734670694
585,64.90271353721619,0.06823180458678975,0.01031258265120658,0.03396497495297821
586,65.0124990940094,0.06102596019467485,0.00562111549656383,0.032665021529698066
587,65.12322759628296,0.05259802420567687,0.0049313598646231385,0.03184864755691119
588,65.23548889160156,0.058488737098501796,0.01083273993673867,0.031609563648219915
589,65.34578394889832,0.060574970703886975,0.009307718878410896,0.03154506945847376
590,65.4579803943634,0.0565093052236238,0.007753413501441231,0.030460325846553598
591,65.57042646408081,0.0488492864100527,0.007283453133038945,0.028393946982132514
592,65.6807382106781,0.045536445296511796,0.0067290345673191474,0.025824371371682253
593,65.79081130027771,0.04383296633667217,0.005717452321555833,0.023877127492906464
594,65.90175151824951,0.04288266886917126,0.006748853094228204,0.022736152620374334
595,66.01088047027588,0.04005469929635746,0.007362621287385509,0.021431521670719513
596,66.12282586097717,3.4559765876864517,0.6968323281477685,2.275782451283919
597,66.2338638305664,3.4526005962180824,0.6937778834584515,2.275706363498328
598,66.34501600265503,3.449815993346004,0.6921745099539433,2.2758312809852295
599,66.45572805404663,3.448755828691739,0.6882477794763484,2.276012777982607
600,66.56914329528809,3.448504206077006,0.683133142125814,2.27674115173215
601,66.67928171157837,3.448305756363589,0.6829299418190152,2.2777819175960015
602,66.78991627693176,3.4486517498732323,0.6840446272408538,2.2785175873791825
603,66.90118527412415,3.449544893524994,0.6875052171573713,2.278806603125682
604,67.01258826255798,3.4509000643588674,0.6918047847749514,2.2778445827449674
605,67.12483263015747,3.45227902796588,0.6961874663723412,2.2753559575829567
606,67.2355535030365,3.454275079563429,0.7018949125410434,2.2715077078231207
607,67.34599018096924,3.456409408023884,0.7058512612264349,2.2661617732508015
608,67.45629811286926,3.4596047586757175,0.7064705197180663,2.259486377433963
609,67.56814074516296,3.463389167982619,0.7039917769583054,2.2503234831564756
610,67.67921018600464,3.4665066707212504,0.7051977779561495,2.240638942912215
611,67.791494846344,3.468816894394799,0.7076536374646561,2.229402140343413
612,67.90267014503479,3.467349171031427,0.7086783836309629,2.2170073936708543
613,68.01249170303345,3.457842845384325,0.7074198096493751,2.202874212862949
614,68.12496018409729,3.4397589108915625,0.7006811794333966,2.186811018924037
615,68.23617005348206,3.413030328351729,0.6953414711120488,2.169338825573565
616,68.346684217453,3.378606089057507,0.6970388874754078,2.1518010571172423
617,68.45669960975647,3.3396860433409685,0.6976035785329479,2.1344533062965247
618,68.56713390350342,3.2974914923478114,0.6974481347356772,2.1175999379843806
619,68.67787313461304,3.2485050206741732,0.6980818310470776,2.1004262867082244
620,68.78703570365906,3.2046897049509613,0.7019310335925761,2.0853127466052284
621,68.89849257469177,3.1494840549142915,0.7060801671194125,2.066848435267467
622,69.00949263572693,3.0978527884444307,0.7100711809552483,2.0493034074371668
623,69.1191737651825,3.0466420370128597,0.7160954060172825,2.032351754556456
624,69.22939848899841,2.995933842109822,0.7198565020457314,2.0169282506636663
625,69.34157085418701,2.9469634705605783,0.7211453164225573,2.003305140084276
626,69.45363402366638,2.906069082819715,0.7207727292732308,1.9912693688108307
627,69.56327152252197,2.861593245965265,0.718948892844462,1.9767478557822256
628,69.6741087436676,2.8261823661535024,0.7150615927017457,1.9629077585900319
629,69.78529071807861,2.797379932098569,0.7093454324363199,1.9477067460638255
630,69.89386796951294,2.7762492865694335,0.702953337979773,1.9318456873473135
631,70.00389456748962,2.7598400780823735,0.6986510324677039,1.9162969161660985
632,70.11558938026428,2.747349297128559,0.6967446216548673,1.9011773340953804
633,70.22704553604126,2.7382025876565113,0.6919254304599076,1.8861339672373671
634,70.33802008628845,2.7342935985623056,0.6914641112929317,1.8697246988839642
635,70.4470763206482,2.7336082222318576,0.6930532195591508,1.8558222089054177
636,70.55727243423462,2.733541391133723,0.6661450386124933,1.8397676770229308
637,70.66806674003601,2.7313353215157252,0.6259420975782795,1.8229633347933372
638,70.77800559997559,2.726782250943423,0.5913819504900816,1.8048865336746975
639,70.88791632652283,2.7202474754450505,0.5680414910316739,1.7882424652955768
640,70.99852800369263,2.7119887194482497,0.5518335456393472,1.7719597619743683
641,71.10847234725952,2.7003561246804617,0.5427132367534607,1.7551139903187711
642,71.22103905677795,2.6843369692592347,0.5383148698597963,1.7370198713229021
643,71.33006882667542,2.6647026308564907,0.5353148606270047,1.7178514809690055
644,71.44007873535156,2.6436910846636072,0.5341438175181829,1.6976487965322906
645,71.54932928085327,2.6214031660993755,0.5327878904705746,1.6764621625202734
646,71.65833044052124,2.596486976290615,0.530818909709487,1.6542503392645167
647,71.76705193519592,2.5786253201423546,0.5298685015130203,1.6336624447225732
648,71.878746509552,2.564152180368993,0.5300669713128973,1.6091134197272692
649,71.99110531806946,2.552156676124065,0.5318786566450493,1.586522404328574
650,72.10377740859985,2.5379235503949125,0.534376485708483,1.5628327656285912
651,72.2148027420044,2.5209690978779555,0.5366017721477323,1.5384015161824232
652,72.32624316215515,2.5024070879225278,0.5395368538254647,1.5147666153683703
653,72.43800401687622,2.482316342487481,0.542854665600725,1.4901595108190935
654,72.55020999908447,2.4647168983823144,0.5455807081946148,1.4675760767279222
655,72.66153931617737,2.445926699677131,0.5477615117609724,1.4441617374472657
656,72.77371191978455,2.425459989227421,0.5494852387368168,1.4200410875978182
657,72.88496732711792,2.405690991735412,0.5330828922216589,1.3961527285482545
658,72.99310040473938,2.390301907896243,0.500974848096728,1.37385396971601
659,73.10258269309998,2.3795017477267066,0.4707327121027041,1.3540571056515662
660,73.21222615242004,2.371563467183857,0.44409458420198145,1.3383525724308831
661,73.32235932350159,2.361846997243257,0.41262322826539993,1.3212547935336554
662,73.4336485862732,2.352236099349419,0.38364250375845466,1.3060808979285026
663,73.54352617263794,2.3422736936208484,0.35390813857827386,1.2913755058223177
664,73.65745949745178,2.332517522417939,0.32540765093646845,1.2781478099884165
665,73.76827454566956,2.321780947558761,0.2960418623937348,1.2659326476853492
666,73.88207483291626,2.31180878438387,0.26972847707668973,1.2561849902606013
667,73.99327898025513,2.301662545466555,0.246088891221586,1.2476009861284303
668,74.10437798500061,2.292140189638929,0.22763743995088168,1.239913152255928
669,74.21581053733826,2.281768864916272,0.21586135249203495,1.2324133519530232
670,74.32649254798889,2.269799999655495,0.21142739163960625,1.2244112450748397
671,74.4356951713562,2.2565091396280597,0.21209042631505928,1.2155716509161054
672,74.54635071754456,2.242187941745279,0.2138168291270968,1.205700216402178
673,74.65576958656311,2.2287454543267233,0.2157199859639592,1.1949111372774626
674,74.76672625541687,2.216682625210752,0.21785797400398269,1.1835862866849767
675,74.87589740753174,2.2054042102650513,0.21759788737130725,1.172016999235279
676,74.98806881904602,2.195446578650592,0.21471853838907495,1.1594694953665845
677,75.09752702713013,2.186452592242053,0.21090341253137482,1.1482879561543946
678,75.2070472240448,2.1761780899741647,0.2077731779978319,1.1386026750425042
679,75.31582069396973,2.163939494453051,0.2053224314475304,1.1285981348550678
680,75.42575168609619,2.150808862581259,0.20458755829700695,1.1198016884365665
681,75.53784561157227,2.134174776489957,0.20484094558877483,1.1081547451117642
682,75.64854097366333,2.118032624238799,0.20578689463992272,1.0968587731198054
683,75.76326155662537,2.10456552405019,0.20674151181508146,1.0851682024881955
684,75.8757758140564,2.0914083406820367,0.20716386545686283,1.072766866081255
685,75.98700547218323,2.07815213915934,0.20675077881326168,1.0600528353862204
686,76.0980441570282,2.0643274136820438,0.2057597502873319,1.0476628212452344
687,76.21038770675659,2.050420785471597,0.20452298384491932,1.0352067253694244
688,76.32127237319946,2.038897335206746,0.20337567296901143,1.0244908463581581
689,76.43167042732239,2.0288211931728926,0.2037037302870907,1.0143882160996518
690,76.54383707046509,2.0203285983273886,0.20509732897528438,1.0047657915275807
691,76.6559898853302,2.012972661163285,0.20553552745161727,0.9955131502369646
692,76.76613402366638,2.0062317067852,0.20104318356554404,0.9865378722663747
693,76.87502217292786,2.000495910330412,0.19695572023733604,0.9777821819130671
694,76.98528909683228,1.9954164198676256,0.19616413824629322,0.9690120400508957
695,77.09323692321777,1.9896729514986067,0.19771274937525954,0.960203356470597
696,77.20402002334595,1.9841986037112365,0.1980203725411575,0.9509933856959025
697,77.31527304649353,1.978771112638179,0.19649207853606765,0.9415479842786663
698,77.423983335495,1.9731673303088462,0.19296307522391157,0.9325155394961891
699,77.53422570228577,1.9664758659962012,0.18903237543021875,0.9245066504379895
700,77.64343047142029,1.9574015038299777,0.18860355450786262,0.9177429464849332
701,77.75324416160583,1.9449391375447556,0.19110657044244206,0.911566799331849
702,77.86258220672607,1.9303593885402166,0.19347287959435305,0.9053982375046122
703,77.97205996513367,1.916255133985137,0.19767103496859337,0.8990990475818824
704,78.08269929885864,1.9027316331551352,0.20333167969540109,0.8926887321078603
705,78.19331789016724,1.8898724339439874,0.20899094484292755,0.8860788135216701
706,78.30352425575256,1.8773481017672335,0.21050749359389193,0.8794126865219931
707,78.41522812843323,1.865110231185043,0.20753246942856113,0.8724410795281508
708,78.52734088897705,1.8528463962685384,0.20268081746449282,0.8653363530720865
709,78.63939881324768,1.8406016233620914,0.19952209573183283,0.857967657051038
710,78.74939131736755,1.8302930895975384,0.19796517975182426,0.8519637277310573
711,78.85824203491211,1.8182170705126346,0.19704610222902919,0.8455989897980362
712,78.97026085853577,1.8033244205795798,0.19655848127982795,0.8386318633908403
713,79.08030128479004,1.78852146230569,0.19568219003061701,0.8319749478413474
714,79.18964958190918,1.7730937039515162,0.19543691974390284,0.8254760581369224
715,79.2992331981659,1.7567737692710543,0.19487401700933235,0.8189198377955732
716,79.40964674949646,1.7393254090103107,0.19502733084971957,0.8124828013046567
717,79.52167510986328,1.7226537647545144,0.1961282990317251,0.8060196519219474
718,79.63386535644531,1.7071472433844388,0.19794710593706205,0.799858105181875
719,79.74675011634827,1.692417876307521,0.20028650914618953,0.7932992000553045
720,79.85864353179932,1.676594906229653,0.20255385558348293,0.7850163346903767
721,79.97049355506897,1.6609346641266165,0.20432938700389694,0.7765921996785872
722,80.0810534954071,1.6438440138930785,0.205973164589495,0.7675170894187621
723,80.19113230705261,1.6244901623308472,0.2067372527067176,0.75772785240853
724,80.30318927764893,1.6047904838095752,0.20780215967335627,0.7477635841119062
725,80.41381931304932,1.5875750194396419,0.20755858656944437,0.7377917085617574
726,80.52477741241455,1.5719981684362714,0.2064721591684641,0.7277774089672417
727,80.63827109336853,1.5548116957268225,0.2060647115562091,0.716965602435869
728,80.7498619556427,1.5368063383859707,0.2067321760707805,0.7072641110758334
729,80.86040711402893,1.515703652054527,0.20738812908007906,0.6977935825852963
730,80.97390508651733,1.491543740517426,0.2063657096403874,0.6883429532125167
731,81.08580374717712,1.464575233301689,0.20530293642743563,0.6784136825849043
732,81.19738411903381,1.4370690349575288,0.2051825854552918,0.6678435814446363
733,81.30914330482483,1.4050945036840248,0.20488787429540817,0.6564681018592994
734,81.42053008079529,1.375555119910948,0.20334295372584157,0.6458674101039115
735,81.53238701820374,1.3476008070388625,0.2000276743930012,0.6356790195836104
736,81.64614462852478,1.3193461692558113,0.19514912761254868,0.6262010128423073
737,81.75789999961853,1.2901824830141984,0.1885452616615978,0.6167289781018821
738,81.86927461624146,1.2588710205055704,0.17992879661098446,0.6072676104341829
739,81.97923469543457,1.2611494590014678,0.17092090698873236,0.5984542904209269
740,82.08824586868286,1.2614297510159296,0.16161216356594205,0.5897339124230234
741,82.19970273971558,1.2581969956814782,0.1522303443991374,0.5812609734248342
742,82.31040906906128,1.2544475359720149,0.1425153970335161,0.5731817846679987
743,82.42295742034912,1.2517185074557458,0.13252172227414702,0.5651083274313936
744,82.5316162109375,1.2495381207657243,0.12264076951950025,0.5566449356054217
745,82.64229130744934,1.247833314907023,0.11283572286438578,0.5482918098958462
746,82.75411772727966,1.2462431907965819,0.10430528690795249,0.5406614977278321
747,82.8653872013092,1.2450032618428735,0.09696160037614046,0.5341829930798953
748,82.97691917419434,1.243947005392836,0.09083174160638967,0.5287771375712877
749,83.08809638023376,1.243122426505394,0.0864067529424878,0.5236658184594902
750,83.19942045211792,1.2419665972893763,0.08279308023477985,0.5175777653484945
751,83.31195878982544,1.2406343266911324,0.07917119267041912,0.5111262206999038
752,83.42244029045105,1.2380226754844408,0.0761295478800567,0.5034685109255439
753,83.53232407569885,1.2351645501375608,0.07399422588281444,0.4948045401192566
754,83.64280700683594,1.2312166119530012,0.07280975186898443,0.48542842447413725
755,83.7517602443695,1.22761492286705,0.0729992235898915,0.4757114001554099
756,83.86218786239624,1.2261975034713197,0.07393010557472558,0.4659693163428937
757,83.9732666015625,1.2265429629607372,0.07401464983740146,0.45669499886088083
758,84.0860230922699,1.2282231553283498,0.07303874339441604,0.4477928825022203
759,84.19641637802124,1.2292944595155717,0.07220042142313363,0.43890427639895435
760,84.30550003051758,1.2297555482036393,0.0699126951711362,0.4300127731537719
761,84.41614079475403,1.2286205072798286,0.06797187695076963,0.42088247893568487
762,84.52637839317322,1.226013598743347,0.06460813131447332,0.41142601518990707
763,84.63901162147522,1.2209567248476918,0.06132021353731033,0.4014520656049327
764,84.75087356567383,1.2149967818235798,0.0600186965778467,0.39292697098853874
765,84.86235332489014,1.207790014835675,0.0605248602705799,0.38478666047575893
766,84.97211480140686,1.201922115004027,0.061189710397262016,0.37711453594317423
767,85.08471131324768,1.1971895930532783,0.062009934547442754,0.36953242273825915
768,85.19578194618225,1.1928107142634834,0.060950936829441284,0.3619613637119027
769,85.3058168888092,1.1862170979362612,0.0609292149155568,0.35470336289468174
770,85.41781973838806,1.1779393177684767,0.06381649309416863,0.3477604869427381
771,85.52772736549377,1.1718048340687337,0.06518361473794836,0.34229886037903184
772,85.6383113861084,1.1671123828555077,0.06316121049320232,0.33743331127463105
773,85.74904584884644,1.1623691925965198,0.06087524640116765,0.3325315707983565
774,85.85904145240784,1.1567548227835711,0.060432581397453625,0.32729510931834227
775,85.97031712532043,1.1516038718156756,0.06149868703262157,0.32159481799076217
776,86.08309698104858,1.1482017813396717,0.06406225234679924,0.31545185790281344
777,86.19395899772644,1.1457746021074178,0.06877612717697502,0.3098209587617205
778,86.30403542518616,1.1413753690610553,0.07163148895811869,0.30455656768411354
779,86.41572332382202,1.1361152460554886,0.07364353818026005,0.30013001569870634
780,86.52931952476501,1.1285309571420838,0.07410518936873965,0.2953686329736056
781,86.64145994186401,1.1185227811957352,0.07290169795802141,0.2907867576227196
782,86.75124025344849,1.1072450940788578,0.07110207188363635,0.28519179828744046
783,86.86192083358765,1.097764317758278,0.06851709469615337,0.27868841236288056
784,86.97428607940674,1.0848931374052115,0.06560984908390902,0.27125104661259813
785,87.08372735977173,1.0657240763836193,0.06321528201881595,0.26334627808858374
786,87.19455099105835,1.0417102648745078,0.06124782916440624,0.2553696129413475
787,87.30551242828369,1.0277249396663597,0.060709161360318016,0.247839493540011
788,87.41566395759583,1.0107039855248634,0.060952905034359794,0.24046657289262105
789,87.52816486358643,0.9843615794602443,0.05956323209443121,0.23204839535715271
790,87.64091324806213,0.9525562298231384,0.0587754506743183,0.22411418319779658
791,87.75136041641235,0.9146784340528558,0.06025081115620838,0.2156986556109225
792,87.86142373085022,0.8712913966180061,0.06279001865762697,0.20676286271361854
793,87.97196173667908,0.8246064610246887,0.0664260604850583,0.19762385622127526
794,88.08344769477844,0.7770700850519691,0.06518101560758027,0.18851197120445004
795,88.19333004951477,0.731139427000139,0.06263178531728572,0.1797356478375582
796,88.30367875099182,0.6859122648527919,0.062369539307705175,0.1716129688425727
797,88.41433382034302,0.6409757739803972,0.06397833075890785,0.16391077547376634
798,88.52687358856201,0.5955012426959945,0.06601499829906399,0.15642848634581796
799,88.63958644866943,0.5453503441115142,0.06822917310393706,0.14840296407008036
800,88.74951696395874,0.5003993944112796,0.06386589016542003,0.14116609812367767
801,88.86104583740234,0.4590790446540833,0.06192850127076713,0.13423476940457732
802,88.97055864334106,0.4222984226959047,0.058111031555598894,0.1279700677277803
803,89.08189153671265,0.39092465922860165,0.055298900785884626,0.12236348724606352
804,89.1931824684143,0.36527878845646805,0.0501331331966982,0.11751818198630311
805,89.30484247207642,0.3446165893389108,0.04497549249425787,0.11305401776951918
806,89.41516923904419,0.32592006467494966,0.04033500516973727,0.1083950674431433
807,89.52485585212708,0.30687818747736945,0.035714953539912914,0.10357108087719177
808,89.63653779029846,0.2872181475281001,0.03194546833246411,0.09843088615696989
809,89.74614596366882,0.26644564679187305,0.029691996036450105,0.0933296123981825
810,89.85840368270874,0.24538401763801537,0.028761202034657405,0.08826099853997914
811,89.96834540367126,0.2267201833582445,0.028713577918008715,0.08421816250553962
812,90.0807454586029,0.21183387320173702,0.028892536465379995,0.08069511697771824
813,90.19136714935303,0.19907460311783493,0.02908835042232064,0.07745471108943709
814,90.30304384231567,0.1871682615883316,0.02784797820343635,0.07454872855680827
815,90.41397500038147,0.17455410350222625,0.022862574130075374,0.07183510550306171
816,90.52415323257446,0.16196727632764366,0.022562519994435714,0.06910177487147592
817,90.63496994972229,0.1499419113377586,0.024850167577021486,0.06654285619794433
818,90.74540281295776,0.1383614837299249,0.026544656962543645,0.06390217294560985
819,90.85548758506775,0.12635297783817376,0.02807011534556766,0.060701435482069625
820,90.96805119514465,0.11287446916180599,0.021862219662899075,0.056923681548049124
821,91.08117723464966,0.10085065374480745,0.018237208863452384,0.05383803820457338
822,91.19225263595581,0.09117519081838336,0.017938575600488026,0.05108737242249159
823,91.30302095413208,0.08627418094052325,0.019860603865632254,0.04855964484676008
824,91.41179013252258,0.08376967986948702,0.02364818026465183,0.04636864242733895
825,91.52283382415771,0.08050648166217919,0.022452693039812482,0.04434640962573651
826,91.63526272773743,0.08019368234697816,0.02319615383465215,0.042489456063658344
827,91.74666380882263,0.07920740613272265,0.02179889285675485,0.04116886839481513
828,91.85705232620239,0.07832332245780615,0.02141956198038493,0.04046056546315162
829,91.97021317481995,0.07715372070295404,0.019994925051122835,0.03993582036449852
830,92.08269238471985,0.07620641832336715,0.017560019867528726,0.03910158835329956
831,92.19344329833984,0.07448205145377262,0.016255970791714442,0.03790624319737901
832,92.30380344390869,0.07163961200163238,0.014082799968251552,0.03603149918420748
833,92.4140694141388,0.06720450441171535,0.011809421324392333,0.03422704126533714
834,92.5261332988739,0.06248613420939589,0.009038963952716424,0.03205224859435662
835,92.63660836219788,0.05924802237472329,0.006414556175952859,0.030666897562361402
836,92.74739718437195,0.055915957746514026,0.005152869654983642,0.02974145758862458
837,92.85729789733887,0.0528974462198817,0.005718505046709322,0.029149519938789926
838,92.97039127349854,0.048887746753647265,0.00670814779879648,0.028586740641820776
839,93.07979345321655,0.04529898524213622,0.0071254379066022005,0.0280634818667735
840,93.19264674186707,0.043721636349791364,0.007258990294197115,0.02768072405562338
841,93.30335664749146,0.04432088405588083,0.005928297850226755,0.027238575273791615
842,93.41473770141602,0.04244563451627933,0.004345095201383261,0.026279795071190354
843,93.52540707588196,0.04378939764336622,0.006529624237644637,0.025274828965604942
844,93.63559079170227,0.042315222025187345,0.007885497165338673,0.024386296652195213
845,93.74562311172485,0.041443108675170155,0.007402032104691793,0.024066100802844582
846,93.85611391067505,0.0423528874081463,0.00779949245907706,0.02450000656890625
847,93.96551942825317,0.055178131994067466,0.009480760471430967,0.025208967927449456
848,94.07526588439941,0.06710911557108706,0.00854515391253205,0.025217399949557365
849,94.18612575531006,0.06787099541682727,0.005535002885374843,0.024042518578242973
850,94.29725885391235,0.05587560027256417,0.005707400878955063,0.022254547125418314
851,94.4078757762909,0.03416493561853592,0.0020077275325665637,0.020117809823368183
852,94.51808023452759,0.03447986349685643,0.005619681386696978,0.019357896950850148
853,94.6292200088501,0.03476111476197098,0.00561261257262512,0.019144620596742837
854,94.7422468662262,0.034806546173996256,0.0063107806650552125,0.018543183993702785
855,94.85344576835632,0.034538998253029134,0.0048861452352402844,0.017165536456197002
856,94.96255850791931,0.03417631650717901,0.0039686701696201475,0.01563741676705529
857,95.0725748538971,0.03267354168603147,0.005520201030902154,0.014786492752808852
858,95.18245196342468,0.03064036990165768,0.00721179634637143,0.01508362324326068
859,95.29197430610657,0.028531373948928462,0.006083892354774016,0.014934589906170206
860,95.40367078781128,0.026345989090317844,0.0044786043840102634,0.014174505745775636
861,95.51342058181763,0.02576524611490281,0.004682771909438783,0.013310586757619744
862,95.62633609771729,0.026452650280143705,0.004107055427649946,0.013137222164469654
863,95.73843359947205,0.02722718140685061,0.0014457264162050045,0.013185540358209676
864,95.84990501403809,0.029324173230676973,0.0019947888880231506,0.01406378241814142
865,95.95974564552307,0.02982368216966249,0.0025714246245720804,0.014812905261483498
866,96.070241689682,0.02989433232114031,0.0018829759879473514,0.01581713052610842
867,96.18224000930786,0.02772672101982385,0.002257248664148299,0.01633551104820469
868,96.2935266494751,0.026152888744415126,0.0006662247811764179,0.016346360201981488
869,96.40621209144592,0.028848675621244678,0.0016131668701472551,0.016347892065161927
870,96.51736664772034,0.03163942255618254,0.0033562062538870195,0.01638315428204387
871,96.62830829620361,0.03455999420401306,0.0032771542070330825,0.01635908146071456
872,96.74095320701599,0.03586086037281682,0.004652595223930492,0.016466903070299865
873,96.85320353507996,0.03578289830926881,0.005673941678806959,0.016939375552015502
874,96.96576714515686,0.03385043449141566,0.0048859267648636686,0.016677234755668596
875,97.07423520088196,0.03386128045262147,0.004580760340863839,0.015557617453679104
876,97.18440818786621,0.034699172998488556,0.002316802175785389,0.014444535151579736
877,97.29740118980408,0.03709266386276818,0.003903530779429658,0.014417837401034944
878,97.40620803833008,0.039491894023299445,0.005360664280864921,0.014391375082147691
879,97.51706147193909,0.042698834213862065,0.005178262074450886,0.014351476045120642
880,97.62696957588196,0.04593085969796634,0.003808684152462572,0.01443226073407468
881,97.73765254020691,0.048236894636290446,0.0038997434365470726,0.014980448576060196
882,97.84907174110413,0.049549855740212936,0.0013272861071608683,0.015932198296737005
883,97.95915961265564,0.04825631550715895,0.0038166405828738755,0.016793716607739786
884,98.07022833824158,0.0449674623683621,0.0037380950119111924,0.01702302697800812
885,98.18044996261597,0.04048604717113326,0.0032438209876757967,0.01696179358983036
886,98.29515171051025,0.036657666467292814,0.005705788757862549,0.01668784183131955
887,98.4041645526886,0.034786442616405205,0.005448355206590179,0.016869159129056482
888,98.5150785446167,0.03445837324169993,0.006268643187168232,0.017175515919886433
889,98.62596392631531,0.033019705601102185,0.004689141233047121,0.016835543242582282
890,98.7384135723114,0.03017449703541217,0.0038475457887770796,0.015934031251670724
891,98.85005617141724,0.026520147576839813,0.0030177952714482157,0.01553085162199235
892,98.96135830879211,0.02644688109717242,0.0024390747692141844,0.015391253194294954
893,99.07279825210571,0.02685959384248236,0.00198165606123427,0.015082006729079077
894,99.18297386169434,0.02597895455574507,0.00311456235425786,0.014923573319902727
895,99.2935996055603,0.025557462628194534,0.004314321419396233,0.015165947035669076
896,99.40703582763672,0.025704758623829163,0.006152338844027709,0.015403883851758324
897,99.51837229728699,0.024882267062477603,0.006164839775224263,0.015313437794252005
898,99.62936019897461,0.0227422388029495,0.004963934262294897,0.01499273483451138
899,99.74003791809082,0.023149613932192958,0.0006107870827266788,0.014427430218073247
900,99.85092186927795,0.02388078650475177,0.003165200421943696,0.013962467305617773
901,99.96227884292603,0.026309150519871337,0.0019783720643647773,0.013649853414065896
902,100.07265162467957,0.027871027525041694,0.0006851212795646287,0.013118215045797285
903,100.18419933319092,0.02863891731028157,0.0028706904508070783,0.012601048474110145
904,100.29580569267273,0.02713851386878152,0.005010762721380757,0.01234386561379562
905,100.40992426872253,0.025723229061492745,0.004914287447005527,0.012288416683859167
906,100.51974725723267,0.026424883569072917,0.0058093930044827834,0.012406396390037731
907,100.62952828407288,0.025450745420937924,0.006689770732883477,0.01294125089589856
908,100.74232268333435,0.026537728720732505,0.007120964628370847,0.012965450193884839
909,100.85333561897278,0.02726751645881453,0.004249616537545938,0.01259244887781574
910,100.9659776687622,0.026888745086805433,0.004973991967494348,0.012672267500955686
911,101.07908248901367,0.024238895205763476,0.002450575521716574,0.012955448029118223
912,101.1915762424469,0.02136546188826414,0.001428434498315868,0.013018228416655387
913,101.30297350883484,0.020974887552354514,0.004066364272235969,0.012817722123189374
914,101.41257452964783,0.02549842851118009,0.003781973677451494,0.012814831071993833
915,101.52346897125244,0.0317465206422272,0.005420882139829494,0.01293835264181879
916,101.63383626937866,0.035253228058886546,0.0040280035111320694,0.012793458582276405
917,101.74360203742981,0.035847409234918456,0.0022469647020918293,0.012654831962173763
918,101.85470581054688,0.03323110296759508,0.001469611333493152,0.012358248990861785
919,101.96653127670288,0.028822571804823293,0.003100524468432027,0.012100548891164365
920,102.0779025554657,0.03048820473332173,0.0010751350541875712,0.011681438118947014
921,102.18835377693176,0.029345736587325484,0.0010669887778269,0.011248803828890451
922,102.29816722869873,0.027279378153017356,0.001477522281084046,0.010583226721862496
923,102.40837097167969,0.026943136036828463,0.0018552585671198253,0.00970498337638823
924,102.51898288726807,0.027020432513088673,0.002004883731414691,0.009098467302615636
925,102.62914299964905,0.0255058169433662,0.0024815662122314643,0.009061097182190534
926,102.74074840545654,0.02385675963582581,0.0024555127524466627,0.00910376963711667
927,102.85191345214844,0.02233791515801777,0.002138686428924239,0.00926830535966767
928,102.96365785598755,0.02087959802755374,0.00182045542276951,0.009495326922334364
929,103.07451224327087,0.02018876937207741,0.0009393020400283057,0.00925513720490808
930,103.18228816986084,0.021835166436962063,0.0015942347151527744,0.009307143436463394
931,103.2955231666565,0.021584809588616104,0.0024064251590037644,0.009466776808538448
932,103.40625095367432,0.02060224111036841,0.00330783217859344,0.009875069300169768
933,103.51795434951782,0.02079730039010899,0.004080883824956806,0.010362576996896133
934,103.62950348854065,0.021659889681917278,0.0033922322165682805,0.01046842787457389
935,103.74090266227722,0.02435749231678161,0.0031164259800047734,0.01041458782534141
936,103.85091638565063,0.027276185415550762,0.002077293382151532,0.01080098696076251
937,103.96092677116394,0.02902110654115266,0.002143423663309453,0.011082950187070048
938,104.07305645942688,0.031903455844602614,0.003489465611693322,0.011087526250759238
939,104.18470668792725,0.03459357212620923,0.0031683119418008943,0.010713355064168265
940,104.29404711723328,0.035896793833222106,0.0036325314267513695,0.01051179647775237
941,104.40401339530945,0.036296175646536664,0.0038878890152474243,0.010439825394969515
942,104.5153419971466,0.036019342400690456,0.00368908957971775,0.010702674170196732
943,104.62553715705872,0.035599186837833814,0.0024713104365813687,0.010844124132630872
944,104.73813581466675,0.03533500633121825,0.002480801580581311,0.010887692185554692
945,104.84925389289856,0.034743501858608535,0.003295587848884577,0.01082622329519066
946,104.95750379562378,0.033294913931555384,0.004552861709518131,0.010893253467050681
947,105.06875944137573,0.030724248607500056,0.004720232666470664,0.010966744894018034
948,105.18462586402893,0.02929002127764351,0.004692243140137842,0.010695769926246101
949,105.2948350906372,0.028348671247125985,0.004116583360232761,0.010363152711614039
950,105.40717053413391,0.02777653129408322,0.002410282797671688,0.010370928671719569
951,105.51776599884033,0.026902442203718686,0.0033554604813754944,0.0108568229218827
952,105.62787532806396,0.024668226663737074,0.004284811325502342,0.011476151969865404
953,105.73666763305664,0.022554778862557977,0.0026629254846122488,0.011679629202301582
954,105.84706568717957,0.023833294786532233,0.0019863416936817383,0.012155648368235149
955,105.95939755439758,0.027948878399019047,0.0007335438244810308,0.012607733061703317
956,106.06995558738708,0.026857924293607085,0.002013432740457933,0.012828080764807053
957,106.1807062625885,0.025437724323430302,0.0028247471632678145,0.012600850958010695
958,106.29300308227539,0.026533673875381487,0.0012888990888811585,0.012216537751749804
959,106.40581727027893,0.025654779403379343,0.0014871314821889958,0.011519516624982816
960,106.51682376861572,0.02440946819124061,0.0021310073300940162,0.011308263062781179
961,106.6288492679596,0.02374843787477077,0.0016585374891578256,0.010574772713556906
962,106.74113249778748,0.025385008519862706,0.002123385460959416,0.009591310653802471
963,106.85232472419739,0.025212222875457713,0.0022848363661959,0.009614980036119014
964,106.96320223808289,0.023189433620832547,0.0031525692444671926,0.010250529838764904
965,107.07181906700134,0.021147810396805543,0.001781924901044033,0.010134823698306927
966,107.18172097206116,0.020935364128305448,0.0021372062561488803,0.010005919930942932
967,107.29344439506531,0.02217998447695424,0.0021361673041886964,0.009722499567993537
968,107.40200400352478,0.021103267696580205,0.002084937414532361,0.009431462933944649
969,107.51225805282593,0.018390936679125544,0.002730590151316629,0.009634851414745217
970,107.62229108810425,0.01758969864695476,0.0022892024697665735,0.009982098447093784
971,107.73393535614014,0.017306368833200785,0.0014329625656100355,0.010429543986675952
972,107.8433928489685,0.021436081287989336,0.0022198915962007354,0.011109863566541318
973,107.95514059066772,0.028318654950965087,0.0027671438073618034,0.01169436362827017
974,108.06386637687683,0.031837278479035384,0.003371605263588389,0.011669562984373478
975,108.17390084266663,0.034260496776420214,0.003865311779771,0.011701056131105647
976,108.2830970287323,0.035049902155266134,0.003300379791562803,0.011497204568849576
977,108.39499497413635,0.033271167645510594,0.002228471848803778,0.011278271844665599
978,108.50528740882874,0.03237299694745229,0.0022772487555325115,0.011258999124875348
979,108.61483335494995,0.03377996711656892,0.0017896704508770286,0.011554642947395253
980,108.72421884536743,0.03137428088944258,0.001766891711990646,0.011698313733198504
981,108.8343243598938,0.029165233307106537,0.0023654434853441052,0.012278582165430315
982,108.94324827194214,0.029073984258187916,0.004259343782274652,0.01297005642456725
983,109.05464315414429,0.03003821443407082,0.005015654966360476,0.013146705561820456
984,109.1678318977356,0.03439673205344959,0.004371332046019931,0.013089013540683876
985,109.2794713973999,0.038326228061793075,0.0018049848571117352,0.013089133008940535
986,109.39287877082825,0.0376252690321277,0.0029541553183732366,0.013143007916034379
987,109.50525450706482,0.03326500322539377,0.002499342443042796,0.012703577366366358
988,109.61568355560303,0.027181320013747987,0.002321909237001401,0.011600067687824178
989,109.72682595252991,0.021208041368931188,0.0013812389860651752,0.010138804057231401
990,109.83717250823975,0.01648579314403528,0.003736667180882292,0.009261821730853222
991,109.95095634460449,0.01668028260113542,0.0026556725429016264,0.008422705612988062
992,110.06267428398132,0.02108112182123346,0.0020450780040494657,0.008242999372409646
993,110.17544937133789,0.02269412256542007,0.002379672063367645,0.008730405165366377
994,110.28577756881714,0.025053481908475072,0.0035318282299299404,0.009628086835825098
995,110.39767503738403,0.026234267170465047,0.0033418938608434272,0.010499568831031897
996,110.50921583175659,0.025115056556562616,0.001357514047146529,0.0108100745394334
997,110.61997580528259,0.024652503870373838,0.002004021191346726,0.010905041485787574
998,110.73103713989258,0.02155917149138868,0.0031378021862309515,0.010251260889229272
999,110.84136056900024,0.018371180302431553,0.003744478299957071,0.009506476728094718
1000,110.95254468917847,0.019566052943639438,0.002850826942840384,0.00895206474764577
1001,111.06710410118103,0.020346911927516347,0.002334539224707857,0.008895567444250439
1002,111.17697787284851,0.021330585316865148,0.0015307851108488021,0.00927351001627133
1003,111.28843283653259,0.02289206701884423,0.0043459217299647215,0.010137546592797943
1004,111.39927744865417,0.02249484742826598,0.0055347855656254245,0.010738262900281174
1005,111.51042032241821,0.020678295762600076,0.00628904616552128,0.011207783347242324
1006,111.62069463729858,0.01902035041280314,0.005726004685267834,0.011198216018275454
1007,111.73100471496582,0.01731071269374462,0.005715743366404219,0.011114938274017222
1008,111.84298253059387,0.01942498117617821,0.004821302410041229,0.01111452322042478
1009,111.95561242103577,0.022019104982289355,0.0030743897191808822,0.011403735701433423
1010,112.06816005706787,0.02262440248015488,0.0014247723493743673,0.011539039934928098
1011,112.17867875099182,0.023065054848902814,0.002190191183778916,0.011830030915681779
1012,112.28974604606628,0.024121238276667522,0.0031944156197364917,0.012002067128671778
1013,112.40091681480408,0.022827280737235178,0.0030412420855150508,0.012130431093279558
1014,112.51009559631348,0.02289913634866339,0.0027262607941225922,0.012028539327640475
1015,112.61819839477539,0.025033203794553857,0.0023428308767077873,0.012122791476247344
1016,112.72558808326721,0.027365048356602837,0.002815530391435116,0.012252376696060916
1017,112.8343358039856,0.030223637791534252,0.0026843890238519015,0.01210138310120664
1018,112.94309210777283,0.030243873557323893,0.0029379334247892834,0.011739841279974704
1019,113.05344891548157,0.029232218074809396,0.0027497141509998965,0.011234397947274427
1020,113.1634304523468,0.026654049884662658,0.0016413961574144663,0.010595344091788724
1021,113.27256488800049,0.025020874693356943,0.0018482275051881162,0.010554428702251952
1022,113.38417029380798,0.022148079068255413,0.0042740529644600895,0.010956063671063675
1023,113.49567580223083,0.02085732581035274,0.0035078327660186632,0.0114809445605217
1024,113.6069324016571,0.02057262186132132,0.0025677733054070614,0.012052483292788713
1025,113.7190580368042,0.0209623470291439,0.0020483616833061277,0.011858121532909098
1026,113.82962656021118,0.019916977860973552,0.0013585374738290283,0.011316487212395764
1027,113.93927359580994,0.018511483117345084,0.002815821404921351,0.01034787307282312
1028,114.04875659942627,0.019123513791646483,0.0018493538628683505,0.009420559593391456
1029,114.15923595428467,0.01890543779099043,0.0023511386350479778,0.008792918105398593
1030,114.27057337760925,0.018848133583584604,0.0028236492731604965,0.009415083420001469
1031,114.37985253334045,0.018405087416165665,0.004776407679883554,0.01093915023711126
1032,114.48822259902954,0.01809675121537901,0.005488390964231353,0.011856446365035425
1033,114.59907293319702,0.020750670878128537,0.0051824973671843666,0.011935542142252118
1034,114.7115912437439,0.0230894318137089,0.003298804494259728,0.011905052939586809
1035,114.82113146781921,0.024831788845464484,0.005942580115830265,0.012491760221155605
1036,114.9336838722229,0.024860239284852204,0.004449132683973787,0.012768495021762381
1037,115.04361510276794,0.025734458063434183,0.003091293307388004,0.012623112673337468
1038,115.15383458137512,0.026611908974110653,0.001666567149637378,0.012290788852612292
1039,115.26355338096619,0.025234248579021994,0.00372393938795073,0.011759074926745782
1040,115.37535285949707,0.023702230637079255,0.0036519551064454377,0.01144212341892248
1041,115.48659372329712,0.021425396804897995,0.0027612417978767987,0.011125490848120312
1042,115.59741020202637,0.020594291271572775,0.0015724918667160946,0.011318671925650493
1043,115.70734786987305,0.021289192590433804,0.002810288460737191,0.011538151283670726
1044,115.81708645820618,0.0243575663641537,0.0040546880260386355,0.011510157750952155
1045,115.92936730384827,0.029502024005638738,0.0035102447098916034,0.011271169624239033
1046,116.04144859313965,0.03242588601442132,0.0020396967167023105,0.010829721039987058
1047,116.15290808677673,0.03279923466494111,0.001259353984842778,0.010667750740037304
1048,116.2655291557312,0.03000709854516325,0.0015528215612748658,0.01034631908478528
1049,116.37597680091858,0.02750977558709379,0.0014210911085614198,0.009636338442313666
1050,116.48588514328003,0.026307408112458783,0.001037750915974411,0.008807662680488689
1051,116.59844422340393,0.02605991730782292,0.0010095692933376477,0.008323184989370427
1052,116.70741271972656,0.023688038759968638,0.0018916068669428184,0.007699102293264381
1053,116.82068657875061,0.023428710146148998,0.0025102936248554077,0.007716883989472774
1054,116.93265676498413,0.02413247841945178,0.0024374528059524694,0.008324502423491125
1055,117.04265522956848,0.0248649391488225,0.0031487236862418593,0.009092872750141909
1056,117.15358448028564,0.02495798025923739,0.0037547697153598445,0.009800502848116201
1057,117.26370048522949,0.02515115503999656,0.0037401396023054342,0.01016860441494448
1058,117.37493324279785,0.026776998951819727,0.003791519891596191,0.009814690490177413
1059,117.48544120788574,0.027958801792458285,0.003526221726518566,0.00899948953038555
1060,117.59659790992737,0.027934538999725287,0.0034679016616329535,0.008673783483521613
1061,117.70713233947754,0.025514388111361513,0.0018365828946817068,0.009029519246452027
1062,117.81905341148376,0.021977218416804705,0.0035256768637928998,0.009490467039623801
1063,117.93231153488159,0.02127522482133679,0.0032519964078988957,0.009773175696900126
1064,118.0409197807312,0.02248036460635702,0.00357502759231877,0.00976253994659184
1065,118.15300011634827,0.024537828386025834,0.001958871887886426,0.00941812894830491
1066,118.2645115852356,0.020370898470400814,0.0019335162820509884,0.009774613548604552
1067,118.37490034103394,0.019571741137289107,0.0011435885781087348,0.010357652344876254
1068,118.48641610145569,0.026284462452350388,0.0023635976485899524,0.01164763936167795
1069,118.59844183921814,0.0332712757013284,0.0027789878778146375,0.012895189008983118
1070,118.70693349838257,0.03689989368567246,0.0026214251230889203,0.013683545763887495
1071,118.81816053390503,0.03681222862433553,0.0019164689146361899,0.014090617087746601
1072,118.93164849281311,0.03629283055095775,0.0012243933222617338,0.01428678855667401
1073,119.04244613647461,0.042533964784271155,0.0021230716738624075,0.01435965136593722
1074,119.1549506187439,0.04687702991343367,0.0020453553399732653,0.0145036773899503
1075,119.26564931869507,0.04612279357792749,0.0020255039231789713,0.013916234667950826
1076,119.37734317779541,0.03957596548822141,0.003196467838078068,0.013334390105226442
1077,119.48917055130005,0.027943782375831012,0.0032843466782894095,0.012661097324684418
1078,119.59966015815735,0.017149708147232674,0.0020965639790464217,0.011712956904594151
1079,119.71139335632324,0.019629385819945833,0.003238897450023638,0.010665171677183779
1080,119.82323789596558,0.021393206148181187,0.0031103391998343975,0.010619810991480877
1081,119.93595933914185,0.022441613031144333,0.0037096035946364396,0.011023327551741903
1082,120.0479474067688,0.024554998461314592,0.0024830765921782004,0.011022114619871345
1083,120.15936851501465,0.027952462353870534,0.002003238492225621,0.010989363938401685
1084,120.27113437652588,0.03020595262384519,0.003284180683930851,0.011410708657244714
1085,120.38305878639221,0.030703097203586743,0.00408110775507712,0.01188115643515254
1086,120.4971559047699,0.02805203103343627,0.001460791058547676,0.011985571856957707
1087,120.60702419281006,0.025056804407157383,0.0011915003618974077,0.012061504515387494
1088,120.7177517414093,0.024347497453272287,0.002354271677839874,0.012548878631414299
1089,120.82783222198486,0.025216196807597648,0.0022865705516564995,0.012747462779526954
1090,120.9378752708435,0.025376670512043318,0.002357481421998754,0.012915320920098316
1091,121.04544878005981,0.02487598685806962,0.0020838227374041936,0.012850172890928976
1092,121.15549206733704,0.02370032221457894,0.001724176368190011,0.012401401475706574
1093,121.2644910812378,0.024173322605022047,0.0031499592081476483,0.01185078635778223
1094,121.37537169456482,0.024940761206438473,0.004302111578752365,0.011194031660862216
1095,121.48619031906128,0.02589630196362585,0.0028141783721166197,0.01049559177191166
1096,121.59856653213501,0.027038010938793423,0.002007975196096892,0.010464623433966298
1097,121.70755910873413,0.02688667235552483,0.0032139371379491717,0.011192352129361061
1098,121.81752943992615,0.025587697820132132,0.003332435528242509,0.012422592011130329
1099,121.92902302742004,0.029542120550561803,0.0028279406276383533,0.013093835426436
1100,122.0379900932312,0.03189853511890771,0.0019624496266056448,0.012875083931363447
1101,122.14758205413818,0.03126093552575703,0.002796130114772441,0.012038662529433856
1102,122.25893759727478,0.028425666978747988,0.001972512100032352,0.010461832448208362
1103,122.37144374847412,0.02476268454224456,0.001074319891781433,0.009308848045611298
1104,122.48295950889587,0.021642082799991497,0.0010634144370777478,0.009062549363671627
1105,122.59558653831482,0.019123684931408657,0.0008659531419176984,0.009094783571796293
1106,122.70712018013,0.017387653735915803,0.001669615424139181,0.009628421298187487
1107,122.81901431083679,0.019702478075217245,0.0035646421053595547,0.010222185801905832
1108,122.92981171607971,0.020620468858846736,0.00394915522326109,0.010799302272934923
1109,123.03999090194702,0.023945965115141764,0.0036432436393600415,0.011443994046297023
1110,123.15082001686096,0.02697133841313619,0.0033057378122530725,0.01179724777947054
1111,123.26206350326538,0.027163935866877417,0.0028154461101911913,0.011703138861638263
1112,123.37216925621033,0.02371729181822836,0.002901023057352934,0.011574769917255454
1113,123.48417854309082,0.024497334534193196,0.003233910531939192,0.011432514580699611
1114,123.59444856643677,0.026162010502685448,0.0023088027003263976,0.011375318687457898
1115,123.70708894729614,0.025287158989421403,0.0013141716253662005,0.011382997696731463
1116,123.81807112693787,0.02372480381366962,0.0023129237717409113,0.01169928451928907
1117,123.929518699646,0.023517687468988246,0.0037856487599201905,0.01235442018095307
1118,124.04306483268738,0.021990513305502092,0.004423159060530274,0.012796754788574043
1119,124.1547498703003,0.024259391805715094,0.005217551456819103,0.013108357156229496
1120,124.26368546485901,0.026612212811803475,0.0052287745120691625,0.013159714314210761
1121,124.37196111679077,0.025443586235615986,0.0037279517537192764,0.01291831826937771
1122,124.48519396781921,0.024707781255971697,0.003923431123606764,0.012739342412951589
1123,124.59529519081116,0.024960122823781225,0.003599963937224436,0.012209843456926939
1124,124.70705246925354,0.02356038337052309,0.0028186163120659385,0.011639566626418692
1125,124.8184814453125,0.023050840740018678,0.0017030388262211822,0.011430749675358216
1126,124.92995166778564,0.026468386485397965,0.002103059836928018,0.01195434966676906
1127,125.04085445404053,0.028062518285707258,0.00326982136941992,0.012793310697600016
1128,125.15158677101135,0.029722686542997943,0.0037330415576292,0.013208635302802946
1129,125.26168489456177,0.030384663483437758,0.002945262351312163,0.012641948367128194
1130,125.3712375164032,0.031027580554726333,0.001954130773370273,0.012088938324090344
1131,125.48200392723083,0.02920235585306075,0.001886856179184954,0.011817813252212112
1132,125.59013414382935,0.028243528877488915,0.002282997114185603,0.011705188471203913
1133,125.70161151885986,0.030282328682916484,0.0028510729112108065,0.01236869508156088
1134,125.81211948394775,0.03240579876836121,0.0032563184352923115,0.013022069827146932
1135,125.92475461959839,0.03275217114951279,0.0026537555028652623,0.013319986873239247
1136,126.03567504882812,0.0296421782320356,0.002751904685691094,0.012889391248828335
1137,126.14595913887024,0.023174385225566852,0.003367532162130123,0.011542841490014067
1138,126.2566831111908,0.017884510129596628,0.0029495883864990085,0.009976511030175257
1139,126.36797738075256,0.014399708311176264,0.0021959255470288858,0.00827833451913058
1140,126.48015594482422,0.01213775058530901,0.0017249884950136355,0.006970185262946183
1141,126.5925977230072,0.010831100199053404,0.0014734172584438025,0.006397839606431211
1142,126.70325708389282,0.011637847581156085,0.0012019273234512794,0.006874695878551469
1143,126.81483602523804,0.017113139847812122,0.0008075705809047226,0.007493031891549841
1144,126.92704677581787,0.0227573446753135,0.0012723281693132623,0.008261880775112493
1145,127.03758478164673,0.028003582371277036,0.0018500149409805325,0.009523050677265821
1146,127.14920949935913,0.032058140952545146,0.0016584485863287259,0.010832713166743732
1147,127.26040124893188,0.030368352570077882,0.0005372809892755491,0.011331864667119669
1148,127.37034773826599,0.02835949677803182,0.001057653460344383,0.011096685298022461
1149,127.47980117797852,0.026855002051802263,0.0010870754757834778,0.010558605980424848
1150,127.59095573425293,0.02495510750604186,0.002726790240418575,0.010121192255462257
1151,127.70033597946167,0.027702864158753886,0.001782497774972031,0.010000343200201156
1152,127.80998396873474,0.030364030755050925,0.0019227055263056488,0.010200313613026434
1153,127.92194414138794,0.033888040385203475,0.0015551192231745658,0.01047681221595441
1154,128.0323987007141,0.036326223020902514,0.002052627040108725,0.01082928425419433
1155,128.14272809028625,0.0380595850500493,0.002933587606416624,0.01129372120322578
1156,128.2523386478424,0.03816605002812692,0.0037589934294375927,0.01160573404859345
1157,128.36173033714294,0.03745750280210902,0.003071748176285363,0.011889901291647005
1158,128.47140192985535,0.03649751723352931,0.0031753188950887743,0.011751920528663008
1159,128.58472180366516,0.03456498757111793,0.0029673981527669722,0.01126876991846315
1160,128.6976511478424,0.031985508052740495,0.0035901826843283626,0.011559446562603413
1161,128.80811285972595,0.027407935440407736,0.002913430379132749,0.012352318352367555
1162,128.91854119300842,0.02170903524723054,0.0004148415449837626,0.012751013672632672
1163,129.03089427947998,0.02287177765819019,0.0027407252863548342,0.012659047037609979
1164,129.14109754562378,0.024291856220458607,0.002335947348781179,0.01212464710158086
1165,129.25107407569885,0.026715507799293114,0.0026429932587820715,0.011855887978014994
1166,129.36030864715576,0.027565929985643865,0.0022251265140634047,0.011592205163640339
1167,129.4692578315735,0.025235244945636136,0.002545374401415007,0.011326155897186373
1168,129.58165979385376,0.023006689119531246,0.0031423014104672528,0.011365294076048233
1169,129.69254803657532,0.02291740283153395,0.007163521220543107,0.013162467768101566
1170,129.803644657135,0.0327729462057752,0.016917442751624392,0.024019720113411247
1171,129.9147253036499,0.0529840669343844,0.03415824858164544,0.041270081237844945
1172,130.02665281295776,0.07181454022169192,0.054515673965491625,0.060134823151339306
1173,130.13588166236877,0.08794798126938781,0.0750197146920108,0.08033980837024225
1174,130.24653816223145,0.10838285245459764,0.09573659907248673,0.10231455713116522
1175,130.35809087753296,0.13539422203518095,0.12326962080858789,0.12742957819325004
1176,130.46780014038086,0.15923132977542295,0.14685455057801672,0.1511881236608276
1177,130.5797882080078,0.18240388390004295,0.1704407660017967,0.17492742187745064
1178,130.6924865245819,0.205065573515369,0.19427723361024166,0.19881757388597177
1179,130.8033721446991,0.22735378922406466,0.21837135870869037,0.22284256045817688
1180,130.91699194908142,0.24937393043780876,0.24221161336237673,0.2467693898950892
1181,131.0310263633728,0.2756413350857598,0.27001992645934125,0.2731637799554499
1182,131.1414725780487,0.3010733747543379,0.2954339690873715,0.2979189418042397
1183,131.2525177001953,0.3364170886748526,0.32297393194815677,0.32764614023052185
1184,131.36394596099854,0.4371333676498535,0.40063219812088774,0.41077005432313646
1185,131.4749493598938,0.513594431588169,0.44059141567732557,0.4813214556414598
1186,131.58792853355408,0.47657817246372985,0.44143148173557056,0.4548994437135419
1187,131.7001416683197,0.5182755870633428,0.45891894355561036,0.491920112969513
1188,131.8097321987152,0.519230567255486,0.4655284483402431,0.4945385525497552
1189,131.92239999771118,0.5197550766061904,0.4676134580160555,0.49561983826007555
1190,132.033127784729,0.5196217406011158,0.4673720496362685,0.49581165420250217
1191,132.14511156082153,0.5196659593734723,0.4674905142577827,0.4958245192833678
1192,132.25811648368835,0.5193499245990051,0.46736948412085244,0.4958062540624978
1193,132.3675196170807,0.5197768755954597,0.4674360891107889,0.4958397953490056
1194,132.47850894927979,0.5195267397784531,0.467468706898435,0.49587843323773784
1195,132.59004139900208,0.5194920260640014,0.46741056475730275,0.49586148347351106
1196,132.70160055160522,0.5195432891371132,0.46744280249947573,0.4958802166639259
1197,132.81397318840027,0.51957508432074,0.46739588766484014,0.4958780423487338
1198,132.92609643936157,0.5195704501812951,0.4674152395059736,0.4958849922703672
1199,133.03518152236938,0.5194476651994657,0.4673600862420653,0.49586484880012205
1200,133.14471101760864,0.519502829180701,0.4674783221688449,0.4958965092445519
1201,133.25451350212097,0.5195860166463446,0.46743043600574175,0.49590431517672273
1202,133.36450934410095,0.5196342351694601,0.4675291421392848,0.49589473859741684
1203,133.47544646263123,0.5195563313717612,0.46746696312321584,0.4959062190487799
1204,133.5878598690033,0.5196232364266428,0.46746666155087335,0.4959272942621786
1205,133.6983926296234,0.5195750663434043,0.4674653595995839,0.4958990205028966
1206,133.80768489837646,0.5198503522949461,0.46750814959120895,0.4959055545239228
1207,133.91964530944824,0.5195797725572899,0.46744920571133436,0.4959187994842237
1208,134.03085088729858,0.51961242193334,0.4675198413845073,0.4959223128606017
1209,134.139878988266,0.5196203663692429,0.4674336102228377,0.4958994925211924
1210,134.24860835075378,0.5196912499323629,0.46747832684623813,0.4959382047065358
1211,134.35865020751953,0.5196847361848866,0.4674645781056889,0.4959335423611267
1212,134.46880173683167,0.5200194835791769,0.4675037440791902,0.495923560834718
1213,134.57919073104858,0.519478924905606,0.46748829648775847,0.4959338244501906
1214,134.68987846374512,0.5196966318802614,0.46754263095935134,0.4959371167830425
1215,134.79842114448547,0.519992873924891,0.46758290435122024,0.4959451416203655
1216,134.9080958366394,0.5196965524893418,0.46744239022175404,0.49592794868916795
1217,135.01603627204895,0.5195436187065021,0.4675009925464019,0.49591054692373304
1218,135.1277413368225,0.5196867446828092,0.4675287124914143,0.4959361288532623
1219,135.2368037700653,0.5197448506441928,0.4675029140495364,0.4959520192979926
1220,135.3489706516266,0.5197003540703079,0.467511077011516,0.4959597718515953
1221,135.45955348014832,0.519760272010333,0.46752675564881024,0.49597442935333413
1222,135.56905031204224,0.5195768034282939,0.4675132762838062,0.49595817589830105
1223,135.67932629585266,0.5200691103965367,0.4674395272092929,0.49598258550405483
1224,135.7890338897705,0.5195025820795924,0.46749512793542125,0.49595519986688164
1225,135.90051651000977,0.519615729964397,0.4674622875423145,0.4959600906415779
1226,136.01206493377686,0.5197061200445073,0.4674800901332363,0.4959379481023839
1227,136.1235134601593,0.5195871424476632,0.4675161745688665,0.495956206932456
1228,136.23408246040344,0.5196738837478537,0.4675211542623213,0.49596166430947974
1229,136.3441014289856,0.519813119610872,0.46756355859154614,0.49598329956698384
1230,136.45296168327332,0.5198233430649095,0.46753821233159737,0.4959474990982761
1231,136.56284594535828,0.5197878304605771,0.4676840738936935,0.4959911432232429
1232,136.67252802848816,0.5198017632326535,0.4674861898272016,0.49595328768640035
1233,136.7809615135193,0.519761622563292,0.46749008789567936,0.49596652502171645
1234,136.89135432243347,0.5200942525954759,0.467597605603019,0.4959954870234273
1235,137.00225114822388,0.5197143273063952,0.4674842147822745,0.49598079034253467
1236,137.1149775981903,0.5197434689433496,0.4674464846893008,0.49597752052836563
1237,137.22801518440247,0.5197434689433496,0.4674464846893008,0.49597752052836563
1238,137.33977031707764,0.5197434689433496,0.4674464846893008,0.49597752052836563
1239,137.4512858390808,0.5197434689433496,0.4674464846893008,0.49597752052836563
1240,137.56267499923706,0.5197434689433496,0.4674464846893008,0.49597752052836563
1241,137.67333006858826,0.5197434689433496,0.4674464846893008,0.49597752052836563
1242,137.78579235076904,0.5197434689433496,0.4674464846893008,0.49597752052836563
1243,137.8971312046051,0.5197434689433496,0.4674464846893008,0.49597752052836563
1244,138.00754475593567,0.5197434689433496,0.4674464846893008,0.49597752052836563
1245,138.11850237846375,0.5197434689433496,0.4674464846893008,0.49597752052836563
1246,138.22867512702942,0.5197434689433496,0.4674464846893008,0.49597752052836563
1247,138.3401494026184,0.5197434689433496,0.4674464846893008,0.49597752052836563
1248,138.45202374458313,0.5197434689433496,0.4674464846893008,0.49597752052836563
1249,138.56347680091858,0.5197434689433496,0.4674464846893008,0.49597752052836563
1250,138.67452144622803,0.5197434689433496,0.4674464846893008,0.49597752052836563
1251,138.78606629371643,0.5197434689433496,0.4674464846893008,0.49597752052836563
1252,138.89779257774353,0.5197434689433496,0.4674464846893008,0.49597752052836563
1253,139.00965571403503,0.5197434689433496,0.4674464846893008,0.49597752052836563
1254,139.1211953163147,0.5197434689433496,0.4674464846893008,0.49597752052836563
1255,139.23255825042725,0.5197434689433496,0.4674464846893008,0.49597752052836563
1256,139.34480261802673,0.5197434689433496,0.4674464846893008,0.49597752052836563
1257,139.45795226097107,0.5197434689433496,0.4674464846893008,0.49597752052836563
1258,139.57102942466736,0.5197434689433496,0.4674464846893008,0.49597752052836563
1259,139.68363523483276,0.5197434689433496,0.4674464846893008,0.49597752052836563
1260,139.79615116119385,0.5197434689433496,0.4674464846893008,0.49597752052836563
1261,139.90958213806152,0.5197434689433496,0.4674464846893008,0.49597752052836563
1262,140.02227592468262,0.5197434689433496,0.4674464846893008,0.49597752052836563
1263,140.13511562347412,0.5197434689433496,0.4674464846893008,0.49597752052836563
1264,140.24865984916687,0.5197434689433496,0.4674464846893008,0.49597752052836563
1265,140.36140871047974,0.5197434689433496,0.4674464846893008,0.49597752052836563
1266,140.47434186935425,0.5197434689433496,0.4674464846893008,0.49597752052836563
1267,140.58720421791077,0.5197434689433496,0.4674464846893008,0.49597752052836563
1268,140.70003414154053,0.5197434689433496,0.4674464846893008,0.49597752052836563
1269,140.81373071670532,0.5197434689433496,0.4674464846893008,0.49597752052836563
1270,140.92715549468994,0.5197434689433496,0.4674464846893008,0.49597752052836563
1271,141.03913712501526,0.5197434689433496,0.4674464846893008,0.49597752052836563
1272,141.15266728401184,0.5197434689433496,0.4674464846893008,0.49597752052836563
1273,141.26517748832703,0.5197434689433496,0.4674464846893008,0.49597752052836563
1274,141.3777139186859,0.5197434689433496,0.4674464846893008,0.49597752052836563
1275,141.49112606048584,0.5197434689433496,0.4674464846893008,0.49597752052836563


==> plot_data/HardwareExperimentFigures_1CUs.csv <==
,t,dmax,dmin,mean
0,0.0,3.043131289939761,0.9663334721137017,1.9579362388579167
1,0.12582683563232422,3.0455112197919005,0.9670990746677498,1.958552118644
2,0.25426197052001953,3.047498387872793,0.9654486819122122,1.9590718351910386
3,0.38709187507629395,3.050618276088016,0.9617437873914527,1.9599678626768404
4,0.519683837890625,3.0534711262001055,0.9587533999194906,1.9610002691931616
5,0.6454877853393555,3.0552057646066495,0.9541092680810622,1.9621163890601223
6,0.7759888172149658,3.056515668669641,0.9495215135336129,1.9627659126674302
7,0.9021270275115967,3.0565874699253586,0.9487413729677399,1.9629243482947478
8,1.030029535293579,3.0554795959644157,0.9479313255969077,1.9618540584748323
9,1.1512970924377441,3.0543158407410016,0.9453638933548631,1.9595860273895087
10,1.2774405479431152,3.0531984130056635,0.9435321634440585,1.9553421931282877
11,1.4050450325012207,3.0523204007540903,0.9453045735038305,1.949446609236905
12,1.531017780303955,3.047873361503342,0.951268578419862,1.9416099715933286
13,1.662052869796753,3.0337711461432564,0.9585622758488068,1.9299319833062025
14,1.791015386581421,3.0088573931218674,0.9625637889082723,1.9157679640544165
15,1.919649362564087,2.975195608498609,0.9612484275949781,1.898945136682074
16,2.049743413925171,2.9321724986998596,0.9582791585353665,1.8804444982635276
17,2.1766817569732666,2.8807951470802786,0.9560989407995177,1.8601027700206119
18,2.310032606124878,2.8245985623601566,0.9557094293647173,1.838198664292416
19,2.4414398670196533,2.76873013850932,0.9584704573305478,1.8152522349627436
20,2.564608097076416,2.716304229070694,0.9625889589870039,1.7912734565968125
21,2.693065643310547,2.6818906800374522,0.9656728896796436,1.773939137221768
22,2.827604293823242,2.6204511962643315,0.9667249122683668,1.7397152519465062
23,2.9547693729400635,2.5732891129293187,0.9666281251437295,1.7120355019399085
24,3.0847721099853516,2.5209117013952445,0.9686893029108701,1.6829462894406335
25,3.2129907608032227,2.469729945101951,0.9711155617752404,1.6554376469301995
26,3.334873676300049,2.418749432603052,0.9723523842973624,1.625773397901538
27,3.4679014682769775,2.380661715855657,0.9732598199396261,1.5967046617702123
28,3.5982956886291504,2.3546217322861276,0.974104487000045,1.5672831291024591
29,3.7249326705932617,2.3377910665134816,0.9742401386429974,1.5360972173098628
30,3.8513975143432617,2.3295669172809856,0.9741414216612313,1.505712752661565
31,3.9755337238311768,2.3262379790578334,0.9137576865963439,1.4717471196473078
32,4.105052947998047,2.3253785475654114,0.8520395650639967,1.438536854643451
33,4.237255573272705,2.3262371807397613,0.800449778895625,1.407806510659173
34,4.358593940734863,2.3265568440286546,0.7620344426157254,1.3813267010952925
35,4.485457420349121,2.327801617026879,0.7302706325668045,1.3538347502344008
36,4.614875555038452,2.328504409808547,0.7073700418533619,1.3264966334603026
37,4.743185043334961,2.3271340803816063,0.6926868114821597,1.300610332316246
38,4.868905544281006,2.322161269700553,0.6856044445869026,1.274565261176783
39,4.9943671226501465,2.314748488633868,0.6842272171675452,1.2499759508265458
40,5.120684385299683,2.306718291872903,0.6841417138983317,1.2293618282930459
41,5.244661092758179,2.298107174584052,0.6829363868615467,1.2092762314345702
42,5.372409820556641,2.291985758480997,0.6811429447893347,1.1921466310445314
43,5.50619912147522,2.286378018933404,0.6790445182326752,1.1732827389739187
44,5.64022970199585,2.280819539865482,0.6777307170888459,1.1563626474109867
45,5.76643967628479,2.2754641048193154,0.6767633051738744,1.1400274714049918
46,5.900052309036255,2.2711378228222165,0.6775597283952606,1.1233076195196374
47,6.03190016746521,2.2667262976150417,0.6797510635988387,1.1059253650007808
48,6.160051584243774,2.2607059764217126,0.6814933447011484,1.0878096664208758
49,6.287886619567871,2.2533534225571374,0.6807270845586112,1.0697353205154503
50,6.418294429779053,2.244437316537827,0.6791073424708551,1.0528246742759486
51,6.548011064529419,2.2339184162918144,0.6793162515845665,1.0368538775453873
52,6.675227403640747,2.221145526392435,0.6785639302539958,1.0210823029523692
53,6.8065009117126465,2.20639434591721,0.670786316078173,1.005548179097673
54,6.93568229675293,2.1907710578627375,0.6436419040359198,0.990417413915801
55,7.058220863342285,2.1740325730453662,0.6187923844406975,0.9731171924936547
56,7.180910348892212,2.160051101000753,0.5981190067724417,0.956572676505382
57,7.309083938598633,2.1462637246883567,0.559106429337924,0.9393333116504776
58,7.438158988952637,2.1373452420295687,0.5288537603924589,0.9230005520259125
59,7.567146062850952,2.130560089685192,0.5076739939646221,0.907191588166532
60,7.697818756103516,2.123764993100915,0.4951797077296096,0.8908657482120739
61,7.830673933029175,2.1196660565082874,0.4890009202323806,0.8744424187771485
62,7.964486122131348,2.116605266939203,0.4874073910771529,0.8570308803007769
63,8.0958993434906,2.11583137977044,0.459805801120258,0.841977637056399
64,8.229026794433594,2.115791108215823,0.43634224773243435,0.8278651052947801
65,8.351080417633057,2.116486333393147,0.4175863164861903,0.8156074433651312
66,8.477675914764404,2.1164838813885885,0.4007447679288235,0.8023085315895477
67,8.618062496185303,2.1136497412424444,0.36870181932447726,0.7875374832139717
68,8.74619746208191,2.1093895053003213,0.33543741743808486,0.7734252233025247
69,8.87448501586914,2.105082800221439,0.3079522004935608,0.7592896755807397
70,9.003234148025513,2.1027734980389665,0.28697462493108317,0.7459739633042907
71,9.13037395477295,2.1021773479240773,0.27459031371785475,0.7329170983396955
72,9.26227331161499,2.1004624709420296,0.26386961269447495,0.7209217880612031
73,9.388713359832764,2.0978211698351297,0.2492810885256304,0.7106818871957865
74,9.517345905303955,2.091734453521624,0.22739651855173096,0.7016475398659785
75,9.644177436828613,2.083216010299583,0.2096315704010337,0.6936012059294852
76,9.769121170043945,2.073596590282506,0.1997516597191704,0.6863212644168668
77,9.899315357208252,2.0633432598839883,0.19479839538248872,0.6781186806305719
78,10.028289079666138,2.055121212693269,0.19520639012784735,0.6692131922857715
79,10.154715061187744,2.0482662642086704,0.196927553708424,0.6599527921513223
80,10.283032894134521,2.0437465528133303,0.19699741659841813,0.6513405619767841
81,10.40279221534729,2.041597567152103,0.19616595403227022,0.6440873013914463
82,10.530024766921997,2.0405233940226597,0.1949053644214683,0.6367382634273226
83,10.663001775741577,2.0385203704729093,0.1948633058756904,0.6297769149024306
84,10.79649543762207,2.0303838405445016,0.1965766000157241,0.6220773684017762
85,10.932101726531982,2.0128994849051964,0.20017060020900265,0.6130368548692179
86,11.058854103088379,1.9869461860760267,0.2035717272884752,0.6026534671046643
87,11.18427848815918,1.9583654028372386,0.2059472359847964,0.5922053473867028
88,11.310922622680664,1.9249285577645423,0.20661785322000029,0.5802820457229041
89,11.442783832550049,1.8913745202254453,0.205428854311921,0.5682943111025649
90,11.567542791366577,1.8553843258896963,0.20231188741287756,0.5566628391820636
91,11.697981834411621,1.8178853161455324,0.2007700827399403,0.5461213202410936
92,11.823548316955566,1.7779619276819552,0.18953498217861162,0.5364192198905254
93,11.945475816726685,1.7367118558133965,0.1800688804269488,0.5274516624776494
94,12.077045202255249,1.683675325890224,0.1750474896877725,0.5175767456328564
95,12.20395827293396,1.6232995048231216,0.17468496076698067,0.506896599339166
96,12.329777956008911,1.5635612271332622,0.1759165193256423,0.4962949022236609
97,12.459783792495728,1.4979707775017435,0.17697838424348145,0.48446723537703407
98,12.589308261871338,1.4316500441747588,0.17673902808471884,0.4724842495108115
99,12.718486309051514,1.3665779243734353,0.17595462801872436,0.4611764917060891
100,12.848988056182861,1.304468524552263,0.17514694156348745,0.45085031756313787
101,12.978994846343994,1.240246750949594,0.17454799714361874,0.4407801263812069
102,13.106466293334961,1.1747102465867103,0.17409695639586584,0.4305872739354115
103,13.232621669769287,1.1192116010279172,0.158134824034731,0.4211407241878752
104,13.364850044250488,1.063278008950844,0.13619768064513277,0.40979033076657767
105,13.488873720169067,1.0236265428952116,0.12212372364970284,0.3998522901823666
106,13.61909556388855,0.9892963307191233,0.11052653525839491,0.3891000919728404
107,13.752093076705933,0.9626440888405005,0.1008394235356143,0.37818674060277435
108,13.88611912727356,0.9372121937272011,0.09028409056275817,0.36631491406959293
109,14.01070761680603,0.9122694803646577,0.08273497023259417,0.35589289898430043
110,14.140608787536621,0.8791584743506714,0.07612069330463188,0.34451349692489774
111,14.273706674575806,0.8356845201336017,0.07168781702940455,0.3318219788531894
112,14.405346870422363,0.7891768920036795,0.07111146878277583,0.3198281727067631
113,14.532613039016724,0.739371732450506,0.07050016878634398,0.30733273316680143
114,14.66149091720581,0.6915634523694133,0.06965265173039041,0.295975942541285
115,14.790691137313843,0.6582188365245825,0.06565409250523267,0.28392440841987365
116,14.921762943267822,0.6413696446629654,0.06107151582507148,0.2724089409401375
117,15.049383401870728,0.6257434959383577,0.060801946306139554,0.2615045333855404
118,15.177212715148926,0.613117002980925,0.07331695146235567,0.2514211507751522
119,15.307318449020386,0.6025328079089943,0.09235459408212988,0.24167971503147337
120,15.43410611152649,0.5910130510854954,0.08052284485619168,0.2318512078729043
121,15.559229612350464,0.5772327607087184,0.0717058281424177,0.22248478328672405
122,15.689515113830566,0.5576746854160113,0.0677737749839267,0.21232145589839907
123,15.819330215454102,0.5325660275811543,0.07111396801856543,0.20185687152240867
124,15.942159414291382,0.5050811493273691,0.07167199986032498,0.1922702605987614
125,16.07216167449951,0.47107054776113344,0.06135932373541203,0.18202542202342953
126,16.19683575630188,0.4345578448564719,0.05452365429413913,0.1723632193868562
127,16.32771348953247,0.3979603395683114,0.0496837339762379,0.16318071414882218
128,16.461148262023926,0.36126664744041453,0.04853999902709981,0.15431991159624703
129,16.58538508415222,0.3257822300939978,0.04730617973993401,0.1455760685610819
130,16.715029001235962,0.2920215062114697,0.043728286098739605,0.1371789834403318
131,16.849347591400146,0.2599312747562733,0.03095101513891403,0.12897556128226165
132,16.98579740524292,0.22768524135538742,0.02588796724800818,0.12063991962569189
133,17.11466360092163,0.20297187037507827,0.029517461797072313,0.1139271833647847
134,17.247159242630005,0.19092548702872644,0.03669145315613148,0.10832508659640425
135,17.376235246658325,0.1795803019848181,0.04513482514466351,0.10374916120900002
136,17.502347469329834,0.1689814693771238,0.048712785041181844,0.09952278375460949
137,17.628604650497437,0.16106066298118893,0.05162739322816759,0.09444517765471239
138,17.752842664718628,0.15246152234420646,0.04851493844988031,0.08966661835610215
139,17.87949013710022,0.1422339970961283,0.0439607388690406,0.08507757665901682
140,18.009003162384033,0.131714098815872,0.0414261594522603,0.08172689257403533
141,18.1387197971344,0.12080926758850496,0.04129325202331644,0.07939403493095587
142,18.27009892463684,0.10969216026621786,0.04243016595870147,0.07731395645370183
143,18.403075695037842,0.09888001809951147,0.04438507959036812,0.07446654405197012
144,18.53149724006653,0.09502173825279975,0.04599248682388403,0.07098046616309832
145,18.65985870361328,0.09287932451726778,0.04585579665953953,0.06732662151539298
146,18.782961130142212,0.0951579393021933,0.042308698807717614,0.06426361434820821
147,18.9146831035614,0.09617930586563012,0.03978274132559366,0.061702066147317686
148,19.040039777755737,0.09565100502267244,0.03874066090942513,0.0600036029517619
149,19.167566061019897,0.0926910383560903,0.03830475996566158,0.058169635287562874
150,19.294538497924805,0.08738043471656197,0.03426494784750979,0.05619465664436584
151,19.422738790512085,0.07970763782657975,0.031014773609590682,0.053834683185436646
152,19.550041913986206,0.0744908898329231,0.029009220123004234,0.05078657867077746
153,19.68247079849243,0.0733579428870293,0.026067484075085464,0.047730269079531595
154,19.810949087142944,0.07278985049528533,0.02124179929856682,0.04520028645199228
155,19.940038681030273,0.07107634394461573,0.017213072885505328,0.04321924252433186
156,20.07576823234558,0.06904807262184691,0.01625115012316713,0.04142384913112873
157,20.208532571792603,0.06591745779984201,0.018041723186643214,0.03905687833492178
158,20.33905553817749,0.0631562198793005,0.019546300687303324,0.03651468846728617
159,20.469635248184204,0.06025851005780968,0.016153520649481626,0.03373021566544476
160,20.598427534103394,0.0572079750948402,0.010527606549796308,0.031005963064762342
161,20.730340480804443,0.05336367870990143,0.003056067167386723,0.028711991946361943
162,20.85838222503662,0.04873695914404094,0.004759748529868625,0.027127662312676194
163,20.98267364501953,0.04448602627857207,0.009044451377233847,0.02615302318629773
164,21.112319231033325,0.03986168558866174,0.006529734178462752,0.025259534748878994
165,21.237610816955566,0.03621515201278633,0.008127993526856878,0.025516037358073302
166,21.368797779083252,0.03620002263481108,0.007903839243727643,0.026306470244231977
167,21.497400283813477,0.04447984925997379,0.014170746336561865,0.027291162289615128
168,21.632270336151123,0.04385458614816876,0.01748825142009703,0.02714511463421531
169,21.758761167526245,0.03614758116109239,0.01399736829698251,0.025811832360291685
170,21.889414310455322,0.037987657201149466,0.010816366286335076,0.024135173764384628
171,22.020059823989868,4.102050790558309,0.9024468601025747,2.2704146838704595
172,22.15000009536743,4.102334934465931,0.902294695937549,2.2706446873559303
173,22.281482219696045,4.10455776935513,0.9017153135819281,2.2713995686503003
174,22.405057191848755,4.1075164534291035,0.9011911945083911,2.272406097008473
175,22.530750036239624,4.107219706445611,0.900660053332003,2.2728706029341863
176,22.658746480941772,4.103285709317632,0.8990286842886586,2.272778985580507
177,22.784674882888794,4.100429904901045,0.897073104927555,2.2724900310030947
178,22.915457487106323,4.098617309448764,0.8953510918675303,2.2717537136559662
179,23.037163734436035,4.094574801737746,0.89513283622091,2.2698610904170295
180,23.161523580551147,4.082515641422823,0.8960981571513332,2.2663329117152635
181,23.29218363761902,4.057123429439256,0.8980130770965226,2.260230147839281
182,23.41611099243164,4.018627103182842,0.8998021321567163,2.251250619476976
183,23.544248580932617,3.967432127999014,0.9008512559849428,2.2390838304619174
184,23.670910596847534,3.911186318734483,0.9011032589117377,2.2256098506704793
185,23.794474124908447,3.8408130977220494,0.9014849564131867,2.208917782625078
186,23.917199850082397,3.7698074576995575,0.9017303968439577,2.1911359851567784
187,24.048100471496582,3.7316956244693213,0.9014679706719102,2.169171122978625
188,24.180246591567993,3.7328911350972613,0.9012615653622791,2.1448355030090998
189,24.31187629699707,3.726165552710374,0.9010597160607043,2.1184937700345152
190,24.43576169013977,3.7076541061955925,0.9006248350151556,2.0904460129014835
191,24.56971836090088,3.6761549540176963,0.9004743013724443,2.0609774485028733
192,24.700852870941162,3.6354736642857883,0.9011476367476513,2.0305794356325855
193,24.833348512649536,3.5867991270076494,0.9024929255797974,1.9992027651768438
194,24.963154792785645,3.5305309572830073,0.9034793234698637,1.9666491329066411
195,25.09295654296875,3.4690065966300394,0.9036488156789309,1.9356677894927419
196,25.228008031845093,3.3994719570621816,0.9034864370769853,1.9027106458588836
197,25.355079650878906,3.329219040252664,0.9026825959554527,1.872801581677217
198,25.478542804718018,3.261028225639994,0.9011811997144983,1.8462618224749945
199,25.610522508621216,3.188143642314274,0.8982089114007976,1.819093726164396
200,25.738759756088257,3.1374982968213923,0.8942266798385073,1.7943867080895233
201,25.869447231292725,3.1120074040332564,0.8888045696179634,1.7721636243794348
202,25.99842405319214,3.087745259503351,0.8822537780099435,1.7515169744145664
203,26.129854679107666,3.065905539339548,0.8753940671797157,1.7319649293069206
204,26.2525053024292,3.0492134412817244,0.8694441482488398,1.7159628323041836
205,26.37585473060608,3.0293170183113163,0.8618329196830493,1.6961530283511022
206,26.50572419166565,3.0123762185716436,0.8543929693752991,1.6779418681827043
207,26.64293622970581,2.996823651468357,0.8463004710035897,1.6586102289907676
208,26.76920199394226,2.983953372899877,0.838877432763034,1.6396572674652563
209,26.904452323913574,2.9728452427450227,0.8052763765300667,1.616224595186564
210,27.027562379837036,2.965429062515586,0.7639710906519377,1.5944319197094217
211,27.150270223617554,2.9603503361062065,0.7243650166530271,1.5713052846065942
212,27.27796697616577,2.9535308908183513,0.684259737790258,1.5451517260896546
213,27.405673027038574,2.937829265912256,0.647758875895953,1.517307354489605
214,27.53182363510132,2.9104947578120126,0.6184320537919232,1.4901395575878775
215,27.655230045318604,2.86573732997545,0.5927459002508545,1.459915273111485
216,27.78101372718811,2.816408591632733,0.5769081093471754,1.4343797313656537
217,27.912551879882812,2.7431582322970827,0.5639539744275932,1.4018133176752832
218,28.038240909576416,2.668005119086408,0.5580247471055638,1.3744885116986423
219,28.170030117034912,2.5888100077042164,0.555413925755487,1.3463852455456977
220,28.297096490859985,2.5067003829121246,0.5286282197865012,1.3182007059619716
221,28.429819107055664,2.422867277204452,0.4725076363066564,1.2897396825762746
222,28.557109594345093,2.3903850055222495,0.4244736312691425,1.261846113685937
223,28.688291311264038,2.3721715682444056,0.3856460303539397,1.2349762820660444
224,28.81949496269226,2.3518057183276966,0.357340702990833,1.2092708374885075
225,28.946216821670532,2.3298084153576624,0.3408382982121017,1.183971013400984
226,29.07238793373108,2.311082123527062,0.334223059676076,1.1605004992686967
227,29.202712297439575,2.2981159768540484,0.3321002678490551,1.1364893550571074
228,29.3307843208313,2.2839312419416347,0.33031623739492905,1.113298348321845
229,29.45814347267151,2.266118584850351,0.3257153438084003,1.092411553571932
230,29.576157331466675,2.2457053062531926,0.3175613664812955,1.0705987026658248
231,29.70708203315735,2.2253509618111367,0.30981082417253,1.0498117603427755
232,29.836357355117798,2.20160446920838,0.3054023372142352,1.029777576499162
233,29.9654803276062,2.178164160616614,0.3043573723567398,1.0106678729844323
234,30.097698211669922,2.1589905620943823,0.30592393907531257,0.992245484960553
235,30.227645874023438,2.142498643677649,0.30881461332147137,0.9740668627943314
236,30.35522150993347,2.1273370348278,0.31215981621176964,0.9562916029563564
237,30.4806227684021,2.1135156535685993,0.31614774203592766,0.9400779963710925
238,30.610360383987427,2.0996404554571444,0.32149673552640445,0.9217903113626936
239,30.734755277633667,2.0819650319006273,0.32804243088267726,0.9026923021905736
240,30.86341094970703,2.0558881306450894,0.335039544426116,0.8836002783342087
241,30.987987756729126,2.0280766796982426,0.3414246106073082,0.8637070811129732
242,31.1171555519104,1.9984977784519578,0.33980924753318004,0.8429837321087577
243,31.2500262260437,1.9700499990757092,0.33195601125823804,0.8221584866953204
244,31.382840633392334,1.9450974481637222,0.3279016142204068,0.8015697034151289
245,31.5074462890625,1.9219886633084295,0.324175430946783,0.7826052169722109
246,31.63686728477478,1.8982188756097127,0.31669394408635704,0.7636363151383794
247,31.763468265533447,1.8705216041576462,0.30840629319122936,0.7449469960032777
248,31.89596199989319,1.8413379292364602,0.3030429592373214,0.7267867768665113
249,32.02172827720642,1.81307193125567,0.30205212790187885,0.7107842442791916
250,32.15026378631592,1.7730804393373374,0.27856711949550406,0.6938466209016027
251,32.28367376327515,1.7107680105204672,0.26200108007126144,0.6751132980172683
252,32.41480255126953,1.6408378487024167,0.25315442474436217,0.6582915339743649
253,32.551435470581055,1.551746739058099,0.2494511955279361,0.6391689958549779
254,32.67775011062622,1.4711785609185566,0.2487217005746153,0.6216000738062208
255,32.80738568305969,1.4640033015510425,0.2468128249909336,0.6044853496680616
256,32.933748960494995,1.4576262119184615,0.24406014331061654,0.5882919088216029
257,33.067678451538086,1.4516347283204039,0.23856147479111195,0.5726636587047911
258,33.19409132003784,1.4458858408027442,0.23491126996415063,0.5573074946392802
259,33.32380270957947,1.438869013804735,0.23337755435627122,0.5405868387382318
260,33.448461294174194,1.4319030109486723,0.2354247026852687,0.5246037583070573
261,33.571617603302,1.4253915030999367,0.2239412002031674,0.5100485018924927
262,33.70369553565979,1.4176209058265943,0.20051473851897927,0.49500516985135146
263,33.83453011512756,1.4095321337427633,0.17863946722442509,0.4805024575477874
264,33.961753368377686,1.4031111278181283,0.1641204620748625,0.4691190418589031
265,34.09513258934021,1.3960243894375544,0.15158097334946666,0.4563816024049453
266,34.22155213356018,1.3895811527636908,0.14456970436408387,0.44486139411107
267,34.35691022872925,1.3838900824109392,0.13976364519114412,0.43140173003871873
268,34.486793994903564,1.3784325306224383,0.134884079801805,0.41828888779470286
269,34.61486291885376,1.3672505962184875,0.12778079126646072,0.40535232579222713
270,34.73810577392578,1.3437278962345127,0.12460829812210747,0.39128912983105446
271,34.87006330490112,1.3071110492147693,0.12306160546283551,0.37583440653517475
272,34.99255561828613,1.263427944569449,0.12140213225332237,0.36083961376569207
273,35.12064552307129,1.209720841876116,0.11972822892372656,0.34418397335193973
274,35.25003504753113,1.152377783395601,0.11738827701054065,0.3275540077505983
275,35.38182616233826,1.0933664455265362,0.1130660784588137,0.3115634078239658
276,35.510586977005005,1.0342077712970263,0.11212951009585916,0.29619742265447546
277,35.639541149139404,0.9745410660092733,0.10412535503060781,0.2810482237176586
278,35.758366107940674,0.9182226213867972,0.09198238130633184,0.26705083031995264
279,35.88792276382446,0.8572768072070037,0.08427553581727665,0.25273190112987
280,36.01443266868591,0.7967531616766628,0.08348283363518459,0.2397153635350027
281,36.14990472793579,0.7367572397257204,0.09020109805698216,0.22708890844548635
282,36.27761173248291,0.6778475281000494,0.10256644589701504,0.215393195923481
283,36.41002869606018,0.6196735420222922,0.113942376744997,0.20446527866450842
284,36.544848680496216,0.5610952509847008,0.12022763409710174,0.19331954065363616
285,36.674503326416016,0.49819157188840046,0.11845576818985999,0.18187702843828568
286,36.80415344238281,0.4405257462121655,0.11254647590617797,0.17135618843787565
287,36.92894983291626,0.389977102175372,0.10732585980389729,0.162212127790259
288,37.06372570991516,0.3369730155452131,0.10245732503733315,0.1516537934629211
289,37.19589591026306,0.29518585220285004,0.09737501083285072,0.14262465646750644
290,37.32554793357849,0.2605790094733497,0.09286335249523077,0.134767491845219
291,37.449828147888184,0.23297994518541237,0.08924798187183577,0.1283353058404929
292,37.57955265045166,0.20728890950830323,0.08121467213440713,0.12157538505168446
293,37.706496715545654,0.18629092750128062,0.07493178346632855,0.11419387499269676
294,37.837576150894165,0.17217865010941508,0.06628985210871866,0.10734536529026381
295,37.962356090545654,0.16546822227005792,0.062016959966817754,0.1025639475478012
296,38.09428071975708,0.16325285431413442,0.05530297787646744,0.0976629237962457
297,38.22001647949219,0.16406501175020188,0.048477367124996826,0.0941753946903416
298,38.34600520133972,0.1646563155634092,0.04077419597989711,0.09143899163735203
299,38.4777410030365,0.1643736700046413,0.03483582105565017,0.08874222622769896
300,38.60978651046753,0.16149275451496944,0.031008936122873334,0.08477660802161227
301,38.73629093170166,0.15715161637131123,0.030185267856716123,0.08090565232712184
302,38.86648726463318,0.15171459185466687,0.0307887117637699,0.07738906776880589
303,38.99010968208313,0.14497561060694072,0.03204046478231453,0.07433231802400789
304,39.126291275024414,0.13524648639450937,0.03360818241474442,0.0705599591971846
305,39.252318382263184,0.12570968814712535,0.034942946752632875,0.06689480441497005
306,39.37511491775513,0.11494292970022814,0.03370406440658522,0.06261030716486835
307,39.50292253494263,0.10507355122780809,0.027046276720050614,0.058750718003593994
308,39.632529735565186,0.09456616214140717,0.019999030630014982,0.05534917046432735
309,39.758347034454346,0.08453401926663273,0.018418959324542662,0.05331045480984853
310,39.88542127609253,0.0810516238232012,0.018972848258868746,0.05182424216152791
311,40.015979051589966,0.08194325422121183,0.019130333546150558,0.049718727263586046
312,40.14552450180054,0.07607936822886621,0.018382988813384057,0.048079194652517254
313,40.27793574333191,0.07316097238291702,0.015258624486785406,0.045579068243479556
314,40.41145992279053,0.07066429947940668,0.011904769416189658,0.04352723099394493
315,40.53826022148132,0.06617946784083617,0.008043972278794923,0.040787196125770975
316,40.668062925338745,0.06203191301808263,0.007051617338826617,0.03944163781947349
317,40.7955379486084,0.05763335080450767,0.007397904057616286,0.03769367430211295
318,40.92174553871155,0.053773302098477894,0.009653000869147936,0.03473646923879438
319,41.051265001297,0.05317950556669415,0.013287278259478414,0.032578388398847594
320,41.17911911010742,0.05229294742906264,0.014836116949641657,0.030736833844217996
321,41.309837102890015,0.05243706898874208,0.014119321207957843,0.030322977642566838
322,41.44632267951965,0.05467542366421851,0.015706541140029645,0.030918119188199374
323,41.575040340423584,0.05616736185442464,0.01289075019306856,0.03059589606894918
324,41.70590353012085,0.05641011629937297,0.010580392301122279,0.028797691454290897
325,41.83448100090027,0.05560729539892656,0.007660584340792853,0.02733395163516258
326,41.96391010284424,0.054062593592576105,0.005533812386105669,0.026605505070177535
327,42.09918475151062,0.05144308297006068,0.00566617218127964,0.0273522927032672
328,42.22686195373535,0.051048474771828715,0.0074219043827095325,0.02949449836976813
329,42.35688495635986,0.06258361557699699,0.009870118623429345,0.031064160713516187
330,42.48913502693176,0.06312340432165625,0.009155626375395805,0.030929789115941665
331,42.61730337142944,0.05603185213209391,0.010039577782979321,0.02919713391632637
332,42.74791717529297,0.041440025500065064,0.00922428273384964,0.024478283058526867
333,42.873185873031616,0.03784371171091961,0.0060886386462748075,0.021231422101370755
334,43.00300931930542,0.03757010843354866,0.002867108379841433,0.019192266741465888
335,43.1367084980011,0.037263822026954704,0.0018211611405172556,0.017942018327900856
336,43.26337957382202,0.036424430842429384,0.0043670892436325146,0.017843121551829308
337,43.39199376106262,0.03494054916505854,0.0059479800455368576,0.018379746837651145
338,43.52130889892578,0.03420479595822404,0.0068582116437637935,0.01882548472151996
339,43.65206170082092,0.03280830635992461,0.007888475890607663,0.01819739611677608
340,43.768542766571045,0.032222926026532976,0.006184750660870745,0.01761762000712165
341,43.90117788314819,0.034297688401397006,0.0037593436693662517,0.01751231797948322
342,44.03210783004761,3.2048455882058833,0.4088831166447734,2.0782239205560296
343,44.16076040267944,3.200289055585617,0.4079649165332877,2.0770845665693662
344,44.29025983810425,3.1949418917415744,0.4068689699837147,2.0760756033904975
345,44.41591691970825,3.190852772313011,0.40602504489232444,2.07536376262721
346,44.542195320129395,3.188986754283898,0.40549675961998344,2.0750737066571245
347,44.670931816101074,3.190144118877142,0.40626861055665564,2.0752986492807626
348,44.80235004425049,3.1905832148562734,0.40652701290434584,2.0756463590381022
349,44.9336793422699,3.1908099281923623,0.4059312778390249,2.075171146684041
350,45.05759382247925,3.1899172490078547,0.40587779002002367,2.0730321236006324
351,45.181111097335815,3.1860066375973335,0.40550329453802253,2.0705748708112215
352,45.30929470062256,3.184795226797983,0.4048236193065047,2.0681268924178955
353,45.44236159324646,3.185681958493155,0.4046683680463112,2.064228499075206
354,45.57017922401428,3.188013767933993,0.4046359955178282,2.0571478828403977
355,45.70300078392029,3.1839968690313847,0.40444545429725526,2.0462258125360657
356,45.83583855628967,3.186023699885323,0.4052537224395229,2.0304229005595653
357,45.957818269729614,3.1944529646409197,0.40661955490979435,2.0128216499320937
358,46.08341193199158,3.204551490222021,0.4073551446395267,1.9897663236977334
359,46.210777759552,3.214450633912925,0.4079965745198263,1.9648238191704075
360,46.338141679763794,3.226466138484644,0.40907977285083297,1.934940296824573
361,46.464486837387085,3.234059485208343,0.4099021210977369,1.9020004836017035
362,46.587215423583984,3.23505967635525,0.41024887426356543,1.869046624967795
363,46.71013593673706,3.2340714390766836,0.4103788675751492,1.8338553253553764
364,46.82620191574097,3.2346866952000775,0.41009075759631924,1.7965451777055064
365,46.95457649230957,3.224504470441995,0.4094976718633392,1.7555873051853867
366,47.08633732795715,3.1887299016654924,0.408936155578001,1.707772683846458
367,47.214160442352295,3.1271263299271976,0.40826605639336316,1.6598978368638926
368,47.345478773117065,3.034136326153197,0.40789332655810007,1.6111708667232354
369,47.478251695632935,2.9154931685297822,0.40777016093377827,1.562695400431767
370,47.60871124267578,2.7713666344685493,0.4076935050012163,1.51511541422117
371,47.73375654220581,2.6174669514315783,0.40752595233399574,1.4688842253224643
372,47.86466455459595,2.469177429826659,0.40827131975634473,1.426068503922985
373,47.986255407333374,2.3354454413710983,0.4091303859429784,1.3863493981664985
374,48.10929727554321,2.1980320214238946,0.41099544288528017,1.3494040428496867
375,48.2355751991272,2.045448572501887,0.41372954593988054,1.3112675258693405
376,48.370147943496704,1.9684483501200798,0.4159359642500433,1.275200823390517
377,48.49981069564819,1.9572944274571085,0.4172984176178353,1.2414110115816224
378,48.62880802154541,1.9536848000393179,0.4182068628186678,1.2092377327622958
379,48.757956981658936,1.9546164643357689,0.41894604560779447,1.1790412427241628
380,48.88588833808899,1.9544237984369819,0.41913232599179084,1.1516539455605492
381,49.01316428184509,1.947655752610815,0.4196159464239909,1.1270913275908343
382,49.13330268859863,1.9343736704968963,0.4212517883398998,1.1059772552270906
383,49.26316976547241,1.9166284311792356,0.4226244817424918,1.084991039615661
384,49.39123010635376,1.8965913057839503,0.4208963645235275,1.0637080618212624
385,49.521130323410034,1.8778993442641339,0.4149595797634495,1.0420831107248738
386,49.64842629432678,1.8593869553836697,0.4050471580582162,1.0205709968856667
387,49.770987033843994,1.8414064393797807,0.3933499736433457,1.001028433997932
388,49.90100646018982,1.8197298235338528,0.3765148333141843,0.9802633964762056
389,50.03015732765198,1.7950424899296975,0.3560633977168648,0.9597868092761284
390,50.15892195701599,1.7697737379158605,0.33253343830316295,0.939253778710155
391,50.28804349899292,1.7468458214884623,0.3072393728500419,0.9191651791816879
392,50.410364389419556,1.728835255148005,0.2829567103196888,0.9013648726970394
393,50.54159116744995,1.7133441706648378,0.2580440678059433,0.8828573918458598
394,50.66484355926514,1.7018915069282126,0.2350890395200641,0.8652591971733634
395,50.790935754776,1.6929728801620276,0.21476320192002457,0.8501178395677752
396,50.9158194065094,1.6825434905085959,0.1945351867247949,0.8352793611186191
397,51.04446864128113,1.6700803421500552,0.17841934555053224,0.8220897348214291
398,51.175445795059204,1.6506535327801881,0.16189044070691858,0.8069069324841693
399,51.299741983413696,1.6329708013428017,0.15100096279375713,0.794817791022399
400,51.419575214385986,1.6126339379746832,0.14132283673961282,0.7815099254148004
401,51.54835867881775,1.5937136122946631,0.13465423959892836,0.7689793110245078
402,51.677544832229614,1.5769807588892282,0.1312018337638415,0.7577479635255718
403,51.80624723434448,1.563260822412101,0.13094163004945902,0.747830795140877
404,51.93776226043701,1.54844481959096,0.13133714264128968,0.7376330733089199
405,52.06595301628113,1.5349885243486376,0.1309148719601484,0.7279517330855352
406,52.19270133972168,1.5222955143804453,0.13006747358652979,0.7181103813756747
407,52.318389892578125,1.512047940537257,0.1290533656330271,0.708938756847545
408,52.44755721092224,1.5019762124661975,0.12895000628194522,0.6988420413732938
409,52.572816610336304,1.493895683052068,0.1292681607793117,0.6896246334028957
410,52.698330879211426,1.4867982750799207,0.1301012283153499,0.6803586759307563
411,52.825369119644165,1.4813369558468332,0.13187629418973018,0.6719952579394948
412,52.95397663116455,1.477885543894844,0.13358440672689958,0.6641908600859973
413,53.08444285392761,1.4756447209654635,0.134555482014272,0.6569056530509996
414,53.210750579833984,1.4746318314056515,0.13539534179785864,0.6495006373911222
415,53.33799767494202,1.4725277403731214,0.13526719004066612,0.6406015215164669
416,53.466878175735474,1.4663378169494021,0.13446114944282944,0.6306577810976817
417,53.59780716896057,1.4546023575476261,0.13315079857220166,0.6202434622757476
418,53.72498536109924,1.4368184402291484,0.13112491279067548,0.6091177175386846
419,53.856876373291016,1.4139261242779273,0.12830425916353982,0.5979424883516055
420,53.980003118515015,1.390402955176983,0.12570002127841326,0.587859177278109
421,54.104400634765625,1.363522461919259,0.12428522618408662,0.5769835832565559
422,54.23141169548035,1.3371506486101012,0.12338604241216829,0.5669921952086626
423,54.3598997592926,1.3071462408246393,0.12378855697943905,0.5563831538273372
424,54.493191957473755,1.2735655759868874,0.12499936190208896,0.5451733316896555
425,54.62154507637024,1.2442752225705735,0.1262878494804554,0.5358257539310135
426,54.7507643699646,1.2132595816855987,0.127254624974622,0.5265536681299476
427,54.882124185562134,1.18424248101629,0.12765062467469213,0.517944495295672
428,55.01454997062683,1.1583409876041315,0.1264412657762027,0.5078897139418335
429,55.13833141326904,1.136150623049754,0.12408582637887036,0.49747471467313664
430,55.265413761138916,1.1182630380732104,0.12158463279071606,0.48629705853680794
431,55.39782238006592,1.1049230145652797,0.11994369930668383,0.47444075884759973
432,55.52776622772217,1.095400735658628,0.11991618723887662,0.46216691419481126
433,55.65645909309387,1.0865187240542467,0.12119837894117391,0.4506956003288546
434,55.78105878829956,1.0770888481392449,0.12248648449129296,0.441506456226201
435,55.90771293640137,1.0649270529927475,0.12456203608421146,0.4324814892954381
436,56.03572130203247,1.051726490276982,0.1191394154258526,0.42314229206848075
437,56.16115427017212,1.0397973027002276,0.1211740121277554,0.41450050613673434
438,56.284674406051636,1.0276133363542608,0.12261322045246337,0.404781091426258
439,56.4158034324646,1.0159898109988197,0.12104710787638484,0.3946885959298684
440,56.54974865913391,1.0044394843245772,0.12046546256562238,0.38462960305715543
441,56.677313804626465,0.9919061162870993,0.11272783700602967,0.3747380119334915
442,56.80159544944763,0.9794725946396423,0.1037874210744034,0.3656188115882917
443,56.929505348205566,0.9652641101907734,0.09979816080444323,0.3560526103876804
444,57.058605670928955,0.9525298763952657,0.09680118779306335,0.3476690753181157
445,57.17832660675049,0.9399180924974609,0.09354688802288334,0.33860595625751166
446,57.31125473976135,0.9292134739694909,0.08873005635223898,0.3293674855822513
447,57.44784641265869,0.9187141506607996,0.08239713129170449,0.3192512188421477
448,57.57883596420288,0.9085063660735878,0.07813029009717021,0.3096860066729825
449,57.707724809646606,0.8973998598673285,0.07334026890978254,0.3008464695844523
450,57.83353519439697,0.8865652913350178,0.06985484269323738,0.2934717558130566
451,57.965112924575806,0.8745662806131247,0.06435421351029973,0.2859491606134972
452,58.10206723213196,0.8650441753693914,0.05753585293893203,0.27891167615465695
453,58.229897260665894,0.8574819075585313,0.051718924627835096,0.2724298966360849
454,58.35826921463013,0.8503424588151308,0.04887966167565421,0.2666874378653946
455,58.487502336502075,0.8429559594475144,0.04979859869405394,0.26127617439690776
456,58.61689281463623,0.834590220117342,0.052081851635638735,0.2566358972353894
457,58.74652314186096,0.8267865294000115,0.05367566498093432,0.25282867395483843
458,58.86490797996521,0.818413290746055,0.05353186375775922,0.24951294876913954
459,58.98530459403992,0.8097225153183419,0.05300638166339463,0.24693047547174538
460,59.11661505699158,0.8001901157827042,0.0534462152334322,0.24380275596108855
461,59.24217700958252,0.7912844192012974,0.05552704760568685,0.24033675010505343
462,59.368908166885376,0.7831111147797598,0.06029616779708671,0.23611513861064967
463,59.50161409378052,0.7776293432838777,0.05499588668960972,0.2315360255949146
464,59.636218786239624,0.7727386896075835,0.04940023257387863,0.22672452072172994
465,59.76956295967102,0.7695924404847955,0.04459319181632212,0.2228634224199469
466,59.89603114128113,0.7641773961856688,0.04203165991179547,0.21873776926748809
467,60.03123712539673,0.7537106650761224,0.0408485614755165,0.214973430628538
468,60.16480040550232,0.7353973618866895,0.04145858816192911,0.21101991419733185
469,60.2948842048645,0.7119863635251845,0.04297280696930365,0.20676617389225738
470,60.41807842254639,0.6850172224307429,0.04342802942654336,0.2026611484074778
471,60.545807123184204,0.6491840785059027,0.042371212155664265,0.19741194810825097
472,60.66995596885681,0.6136751208037949,0.04052603293725281,0.19243413572945428
473,60.79447555541992,0.5779376928539459,0.03914885057128483,0.18751402222638847
474,60.92155075073242,0.538624047048769,0.037990221185284195,0.18287055729912077
475,61.04724335670471,0.5259619040649097,0.036170024945422284,0.17800022903148577
476,61.17660212516785,0.5149208901006529,0.03444617179718287,0.17201607778822994
477,61.29653835296631,0.5068532990696646,0.03320884737022925,0.1659447064930914
478,61.42235326766968,0.4979476862493399,0.03264019161770683,0.15977669833421293
479,61.55290484428406,0.48439737801819827,0.026743898481153987,0.15313958283947918
480,61.68903565406799,0.47308898505479774,0.024792044892417698,0.14604444097173047
481,61.822850704193115,0.46292143155410503,0.030766490867364632,0.14007050029786017
482,61.94780135154724,0.4520884929593506,0.03448879923875944,0.13429889740651538
483,62.084728479385376,0.4378018957837049,0.03138347747005476,0.12774993059311507
484,62.21054291725159,0.42390019194126016,0.028468249376990346,0.1231396181184053
485,62.339685916900635,0.40555606077710443,0.021724288438986467,0.11830456129681138
486,62.46117877960205,0.3864882280728701,0.0207694730418717,0.11393586962743471
487,62.58395576477051,0.363970675436181,0.02293299021313533,0.10861263623323344
488,62.7052059173584,0.3439548418195234,0.021294993213833057,0.1037400542572923
489,62.83018636703491,0.3196968637539711,0.023282598307166093,0.09867636966665391
490,62.959080934524536,0.29538329769822974,0.029896054264564344,0.0944121084084242
491,63.08995866775513,0.27066686759571085,0.030902743535485763,0.09052309007777473
492,63.2201201915741,0.24503391413483885,0.032878998854100706,0.08598660955025837
493,63.34856939315796,0.21934602852576338,0.030737229414440077,0.08061887840161275
494,63.473997354507446,0.1958521398857766,0.029528412517505036,0.07571458171305809
495,63.597888231277466,0.17666197774284206,0.028695694250644468,0.07200254917016291
496,63.72976207733154,0.1585194719689074,0.02737043024616149,0.06801499049528055
497,63.85835337638855,0.14223934478397707,0.025221462115258556,0.06311929068236995
498,63.99152207374573,0.12681726201560473,0.02351533219623255,0.0578149035051396
499,64.11713218688965,0.11127691175460307,0.02124614798985992,0.05319634885821592
500,64.23990154266357,0.09894754786506774,0.016627878716339008,0.05042537690581071
501,64.3755145072937,0.09131067974956311,0.012354000884763426,0.04885088403238259
502,64.50165176391602,0.08599613897990299,0.010127587160521031,0.04804286626406176
503,64.63048696517944,0.08169425838896115,0.009119345859054974,0.047567936125376034
504,64.75994277000427,0.07842150674740218,0.009695221221657608,0.04655423033402012
505,64.89148211479187,0.07595903531824602,0.01107948487675903,0.044569554939752655
506,65.0134642124176,0.07209655407294585,0.01272726480037407,0.04122149738436356
507,65.13671088218689,0.06622702901947414,0.01288177299534856,0.03743959137670583
508,65.26370358467102,0.06514061762446754,0.008837780933503908,0.03446322405898737
509,65.38824510574341,0.06311103690159417,0.01387535011095089,0.033583049158011774
510,65.51203465461731,0.05999332446254567,0.013849636873688941,0.032891997474980735
511,65.63742876052856,0.05732397828866117,0.012784166300846084,0.03269204321142945
512,65.76076030731201,0.05769339029593247,0.011107086694480682,0.032559506392624255
513,65.88822793960571,0.05920879251023335,0.009863325608163949,0.03235607446338482
514,66.0176420211792,0.059264541224628375,0.009377864604448184,0.03167544237818558
515,66.14054799079895,3.4789309762877627,0.6808897203360393,2.2738831049394532
516,66.27204418182373,3.4776565927959293,0.6862114626209089,2.2754663798197265
517,66.41050314903259,3.474151299559764,0.694370258934975,2.277106790575514
518,66.53260517120361,3.4714467188753053,0.6939511439935979,2.278236316419211
519,66.6645302772522,3.4689221278366467,0.6856763990715342,2.278683143454728
520,66.79556965827942,3.4677395489386833,0.679126157564956,2.277682781926325
521,66.92753791809082,3.4668695045923474,0.6797499052354367,2.276022130560916
522,67.0631673336029,3.465652637442684,0.6808678829739873,2.273023076800584
523,67.18515110015869,3.4636061669556364,0.681417057625803,2.26966020978551
524,67.31431436538696,3.461302055223376,0.6847538212043993,2.2658650660752127
525,67.44113206863403,3.459412329652542,0.6878015279595795,2.2620021786188813
526,67.56923961639404,3.4589839020113615,0.6900875844146517,2.256056511316822
527,67.70433712005615,3.4555939218548675,0.6870742045692319,2.244853809510074
528,67.827885389328,3.4449539483130875,0.6835926047070162,2.231522150074336
529,67.95315456390381,3.4225079696092,0.6801337271834397,2.21287682573736
530,68.08160948753357,3.3902666777265953,0.6764720487859817,2.193132341680779
531,68.21334147453308,3.340632507492928,0.682042385851764,2.1677244865705987
532,68.34080600738525,3.291220542519474,0.6898873927800915,2.1429464825937647
533,68.47009301185608,3.23420711754464,0.6962738954291572,2.113164557854099
534,68.60287857055664,3.1760281935472525,0.6987115436253303,2.081902052385696
535,68.72948789596558,3.118525573084195,0.6947431359902502,2.049440088976916
536,68.85564637184143,3.063730804764009,0.6863681983899781,2.0166103567985316
537,68.97941279411316,3.016136306822643,0.681804030494061,1.9876032086243054
538,69.10654377937317,2.9667950048465825,0.6817734614578812,1.957786544549691
539,69.23020148277283,2.9311658308800013,0.6839542602001162,1.9315809383627127
540,69.35026001930237,2.894482149388872,0.6869065474347796,1.9056150104538894
541,69.47738289833069,2.8534702369314604,0.6888141635951363,1.8767078895095253
542,69.60326075553894,2.8159617734555016,0.6856134639521313,1.8510546872749252
543,69.73531651496887,2.784002573710905,0.6853224592297227,1.8232216638280718
544,69.86561608314514,2.773894259444387,0.6938495972679578,1.8013682942511509
545,69.99183940887451,2.76607070445555,0.6991608726816075,1.7816413032539145
546,70.11593103408813,2.7549608565081436,0.698532693052622,1.7630483902999252
547,70.24337029457092,2.7395683838455134,0.6540876874430523,1.7464933800773164
548,70.37081837654114,2.7151655369864423,0.6133256886141135,1.7289944107683313
549,70.49947762489319,2.6876237878996054,0.5825432896574962,1.7120426398086843
550,70.63197183609009,2.658746283669097,0.563343538358715,1.6962824359804998
551,70.76514458656311,2.645033639746988,0.5543668145479865,1.681150753814233
552,70.89605188369751,2.6490666812789048,0.5513330046907152,1.6674335424512656
553,71.02707529067993,2.6512759848852374,0.5503832597638827,1.6544521608496838
554,71.15489435195923,2.6509882584715467,0.5477687588142461,1.641208132099628
555,71.2871835231781,2.6477508934239307,0.5438252147362848,1.6265628680091546
556,71.41428017616272,2.64181769072385,0.5414712405043487,1.610020065354674
557,71.55337238311768,2.6286186709372354,0.5407754050924758,1.590325967180285
558,71.68313479423523,2.606024249579689,0.5403389182322225,1.567828669884268
559,71.81258225440979,2.5756651393760928,0.5405808588355185,1.5462073515756831
560,71.94117999076843,2.532785070688636,0.5412334458359532,1.5242311498645007
561,72.07005286216736,2.4799944804278224,0.5415345415492965,1.5039723589199006
562,72.19932746887207,2.4185261715241744,0.5410124545269225,1.4844311612287586
563,72.32154893875122,2.400090670996166,0.5408968471620843,1.4656782667022217
564,72.44552564620972,2.4023845984945744,0.5420932973520903,1.4437800632545983
565,72.56926822662354,2.398651363757876,0.5416238075346571,1.4219309589463438
566,72.69334101676941,2.3901587961031927,0.5409176367581268,1.3988129584460864
567,72.82516884803772,2.3761464801236216,0.5209582409677288,1.3728152417642117
568,72.94989347457886,2.3647577416180763,0.48168620501457443,1.3505253256719987
569,73.07653474807739,2.353814641348399,0.44009929465969,1.3264469071711043
570,73.20075368881226,2.345513246129881,0.40333508735473306,1.304104261014853
571,73.33326315879822,2.335522937298523,0.3637486201885197,1.2789397437850787
572,73.46571135520935,2.320786488331084,0.32109733610210095,1.2540806901953114
573,73.59861326217651,2.3036427889533133,0.2855873337404313,1.2329638884680532
574,73.7322404384613,2.2838824341870594,0.25624461752022204,1.2147729779177645
575,73.86025047302246,2.2642182707199408,0.23687489998184622,1.1994013815050846
576,73.98291158676147,2.2487501931962006,0.2265897307102575,1.1867003032626464
577,74.10910105705261,2.2371143766566695,0.22170875440652038,1.1738915711198576
578,74.23872256278992,2.228615419232377,0.22180326502034903,1.1621108399534896
579,74.3648567199707,2.2210217350939994,0.22252773488853125,1.1526389087733881
580,74.49177742004395,2.2052701176643508,0.2234106850896897,1.1407286467448698
581,74.62099027633667,2.184231833284081,0.22673070455418326,1.1292759791139098
582,74.75338363647461,2.160170972245153,0.22805812867583275,1.1186576972454616
583,74.87018775939941,2.138211902854358,0.2271582420515934,1.109834978251443
584,75.00111603736877,2.118097199062519,0.22556683588331558,1.1001882579849203
585,75.12520432472229,2.102290236822186,0.22216728158899252,1.0906414427914743
586,75.24774670600891,2.088954045723966,0.2174482812239576,1.0822821974561074
587,75.37890720367432,2.073962938841828,0.21411656582896035,1.0732185805777772
588,75.50133776664734,2.0584346667667437,0.2112962254779178,1.0642878310332236
589,75.63810706138611,2.0379382904316916,0.20898598376213856,1.0532292386615318
590,75.76267004013062,2.011748444487546,0.20965787370866193,1.0425828137296174
591,75.89612007141113,1.9834688388902473,0.20056802032564214,1.0317591518815332
592,76.01376271247864,1.9603085448499566,0.18800296356800522,1.0222606005875772
593,76.14392733573914,1.9411831540891227,0.17884486251591183,1.0121414462412126
594,76.27504634857178,1.9289613876860527,0.17150235037845293,1.0009470165142746
595,76.40225911140442,1.9218163492111915,0.16700067760493717,0.991119086533985
596,76.52350497245789,1.9184070637508162,0.16484439598868925,0.9815928883154961
597,76.6535816192627,1.9167772600899773,0.164954576551089,0.9716377803752876
598,76.7777624130249,1.9140631954482534,0.16404894700462655,0.9635552722121234
599,76.90438294410706,1.9095823068040956,0.16189119563493265,0.9553745035545582
600,77.02937889099121,1.9049160453430618,0.15981809562543664,0.9483323791530356
601,77.15994381904602,1.8994705749453993,0.1576108048835806,0.9407736425295046
602,77.28883457183838,1.8960299544141153,0.15680525216569607,0.9330469548750566
603,77.41615533828735,1.890575580219201,0.1580943531982798,0.924975381981406
604,77.53541970252991,1.884733437851403,0.15942198298349503,0.9174329237800678
605,77.67182421684265,1.8787051618879693,0.16169034467681392,0.9095414058236133
606,77.8014976978302,1.8715035975535042,0.1622092224996475,0.9015324073184482
607,77.92951989173889,1.8585187483624683,0.1621160521141279,0.8925202587594239
608,78.05729866027832,1.84228553616195,0.16285935660443454,0.88286573956626
609,78.18655848503113,1.8260107092187008,0.16318622367589516,0.8724799982103008
610,78.31506872177124,1.8116088996499284,0.16271103415650637,0.8612352602147677
611,78.44444394111633,1.7996023425171959,0.16343803658282574,0.8500828663546232
612,78.5741753578186,1.7870779561528825,0.16198080937019718,0.8392121908684222
613,78.70404076576233,1.7702602743592257,0.1608344809080408,0.8280433827728766
614,78.83496141433716,1.743830660381984,0.16064632433487153,0.815267139468212
615,78.96631693840027,1.7058019664331625,0.16116922161605976,0.8008394220507125
616,79.08925652503967,1.6686252712945928,0.1624728749869396,0.7874675585846687
617,79.20918416976929,1.6526620759085642,0.16498539366269224,0.7764501306351347
618,79.34005045890808,1.6699413848088045,0.16938600657408945,0.7676447730512044
619,79.47068572044373,1.7114280595776339,0.17197277260000637,0.7606904073623524
620,79.60063672065735,1.744014426019227,0.17385057871289564,0.7528235852234333
621,79.72742986679077,1.7458891572963087,0.17639915827189337,0.7436996154259519
622,79.85666084289551,1.7214193569895366,0.17872066262067787,0.7344721307607043
623,79.98504257202148,1.695199564153738,0.17898222452854853,0.7266523840035861
624,80.11577916145325,1.6876174298585307,0.17859302343069855,0.7215838178787879
625,80.24818158149719,1.698791750668662,0.17514867238762982,0.7181695952950833
626,80.37759971618652,1.7165483928653806,0.158023566665541,0.7143859700393379
627,80.50235724449158,1.7284966424305148,0.14398777612565483,0.7097618069100974
628,80.62803339958191,1.7316653052059963,0.1298419443140956,0.7033417711677601
629,80.76198840141296,1.725950330287996,0.11838136748649855,0.6955166516710548
630,80.88995051383972,1.7123480174941421,0.11104944021573143,0.6871329563058404
631,81.01724362373352,1.7002917107849285,0.10713671553934007,0.6791899386391614
632,81.14454340934753,1.6936453716302673,0.10573278525597933,0.6717205305804101
633,81.27544903755188,1.6899471997684392,0.10655156311525239,0.6637566191598285
634,81.41253995895386,1.6862381395468575,0.10565597841487782,0.653801280367003
635,81.53591632843018,1.6811045678081062,0.10254912319074125,0.6439742967411366
636,81.66709232330322,1.671542878674147,0.0969591071657221,0.6336986387154262
637,81.7950234413147,1.6601271790472405,0.0905811578843143,0.6229425403549577
638,81.9245617389679,1.6485143220301641,0.08981543262552052,0.6140228308904173
639,82.05601644515991,1.6361733142374728,0.09371116591003907,0.6052126447944275
640,82.17707085609436,1.6236657057819177,0.09690292273791705,0.5965920774719888
641,82.3031485080719,1.609484639284002,0.09886647054874341,0.5876202803652509
642,82.42729806900024,1.590948067921291,0.10095156337886828,0.5782866137325787
643,82.56332468986511,1.5657970144649613,0.1006180511424661,0.5675987147126044
644,82.69356799125671,1.540998400199158,0.09858058950402612,0.5586138259798326
645,82.81953859329224,1.5130060811807888,0.09852812941270887,0.5489355164400367
646,82.94944596290588,1.4876483213599832,0.09337897479369138,0.5391969575220119
647,83.0798978805542,1.4660822444361277,0.08427071171948276,0.5293417687442549
648,83.2056257724762,1.445247977744704,0.07643436414231196,0.5194089889946781
649,83.34085536003113,1.422258030300166,0.07006915152867589,0.5089649017315621
650,83.47136569023132,1.3954530091956268,0.06709722371391724,0.4977047943788951
651,83.59668588638306,1.3651100811130161,0.06558532648611877,0.4862029831033858
652,83.7279679775238,1.362323030935502,0.062083214491443627,0.4742831726484754
653,83.8591959476471,1.357934371263901,0.0578016394695338,0.4620318194960078
654,83.99032044410706,1.3542890447875702,0.054802034940140125,0.4504225014621932
655,84.12205672264099,1.352940143472445,0.05235004961749032,0.4389494462296336
656,84.25062823295593,1.3518722239745093,0.04997898006566895,0.42713559338704193
657,84.37789273262024,1.3504944514040795,0.04837292800095376,0.4155734154895885
658,84.50964331626892,1.347951751291185,0.046833412290442245,0.4049430148885932
659,84.63932585716248,1.3452079381048376,0.046209666666406676,0.39540963960614783
660,84.76447105407715,1.3421653009084453,0.04569953190490703,0.38681527191447374
661,84.89415884017944,1.339058700499421,0.04812639783159021,0.37911146593317924
662,85.01802921295166,1.3364106359288745,0.05248378377521529,0.3721417694728074
663,85.14452481269836,1.3335707081688137,0.054057685186611346,0.36432111573101544
664,85.27164888381958,1.3304231924719243,0.05484316716160611,0.35722559784459806
665,85.40134716033936,1.3267511515874841,0.05660176389893023,0.3496347575835519
666,85.52836322784424,1.3231536621989264,0.053992408910788756,0.3416798534181698
667,85.656498670578,1.3190974184097766,0.05137909559064372,0.33283666595310024
668,85.78889727592468,1.314394674298022,0.0484297400104548,0.32332843735444006
669,85.91961646080017,1.3083391622872627,0.045329210123368616,0.3135952419034363
670,86.04819107055664,1.3038086683439658,0.04211670778010744,0.30412154660077817
671,86.1743586063385,1.2930001181313966,0.03904725049041808,0.29447073500331433
672,86.30524492263794,1.2846837293863296,0.035314104391207,0.28493095570689886
673,86.43250513076782,1.277511730465334,0.03255585092830486,0.27640280825683283
674,86.56536078453064,1.2686678909051612,0.03258906370813488,0.26598403662883313
675,86.69665575027466,1.2614005589355148,0.03261742609333369,0.25567900748047256
676,86.82836246490479,1.2542425390668737,0.0335035146980319,0.2455027587821937
677,86.96397590637207,1.2470297187923418,0.03456300313366374,0.23605718111841922
678,87.09323930740356,1.2404954033130633,0.03671493870888644,0.22877414675382474
679,87.22135019302368,1.2338668826016879,0.03889156280657222,0.22247385061583508
680,87.34108877182007,1.2277218895694284,0.04157308136324355,0.21735355047349364
681,87.47585678100586,1.220410593556664,0.046763287605899484,0.21181587413616182
682,87.60653495788574,1.2136522465014579,0.05019074421563601,0.20704265402502844
683,87.7398509979248,1.2065639112684436,0.051207129463918685,0.20260425639077784
684,87.87088823318481,1.2000367630409736,0.05024134946449148,0.19817463541171768
685,88.001779794693,1.195742001419631,0.049611440097122074,0.19387456460714853
686,88.12969470024109,1.1925462405579623,0.05027084858116362,0.19001994841039171
687,88.25761389732361,1.1900369236584147,0.05082289507333066,0.1861448565124198
688,88.38586759567261,1.1878071948516407,0.054451795104859535,0.18247100375218084
689,88.51860404014587,1.1871139488217775,0.05414981334157906,0.1788729285422365
690,88.64131903648376,1.1864604419394567,0.051755014187873795,0.1759012999553047
691,88.76768898963928,1.1855659864311583,0.04917935246444883,0.1725753690513508
692,88.8986508846283,1.1852913993882987,0.046418690723056516,0.16910631086871025
693,89.0235424041748,1.1841880242300309,0.04496217182750417,0.16527246220277148
694,89.14356851577759,1.185185460464223,0.041035736852851216,0.16072104789325853
695,89.26727628707886,1.1889689127327616,0.03570636419701024,0.15576586156904673
696,89.39783978462219,1.1953457885402416,0.032863009520460236,0.1514437995581952
697,89.52457642555237,1.2020859534408732,0.031963417284585564,0.14851161364983803
698,89.65022540092468,1.2076080758238985,0.031144770496206044,0.1465932514007095
699,89.78446912765503,1.2101048097815803,0.02727172293158067,0.14447019363411853
700,89.91398167610168,1.2095066285639555,0.023281524492917212,0.14206596099814198
701,90.04192543029785,1.2078806379483509,0.023217258279991573,0.1398852069510414
702,90.16681146621704,1.2043661333159612,0.02391197312991844,0.13734213775739906
703,90.29870700836182,1.2020598741447566,0.025435705424725657,0.13446383834879727
704,90.42532086372375,1.2008938995677596,0.024236141326063214,0.13201086318002228
705,90.55032181739807,1.2010324986438499,0.01836683341968784,0.13015647962468174
706,90.68387651443481,1.2027713619208409,0.018673684011546503,0.1288591258903082
707,90.81704378128052,1.2061049724951762,0.024086845217742035,0.1283000157891368
708,90.9432623386383,1.2085093327476308,0.030424968844633356,0.12839488970944796
709,91.0698344707489,1.2099519591940373,0.03058988697911398,0.12827150706701362
710,91.19556188583374,1.2108271959002515,0.029885170098144606,0.12779035875047667
711,91.3229148387909,1.209613908338297,0.03027051118588669,0.12681335981792363
712,91.45296168327332,1.203396226431327,0.027122459952865687,0.12607155200903852
713,91.58548784255981,1.1873822810980097,0.020530854313520176,0.12583372604528525
714,91.7137291431427,1.1656366940840992,0.018092119524201155,0.12552097843413473
715,91.84626770019531,1.1321177517352774,0.01744417773614583,0.12420718305462428
716,91.97165155410767,1.0984238899555752,0.017076077403521576,0.12195410046101347
717,92.10515332221985,1.0548396244747449,0.016512245784319465,0.11840908936356762
718,92.237868309021,1.0098105306657432,0.015331676390843534,0.11492190574922442
719,92.36382222175598,0.9627406977489664,0.01530799659391606,0.11219471619623732
720,92.4900529384613,0.9057801404094462,0.016081463254108506,0.10906551266667304
721,92.6101701259613,0.8491665114536381,0.016612443809213614,0.1055145230277937
722,92.73630356788635,0.7846393281774917,0.01352537476651443,0.10130453932763014
723,92.86671710014343,0.7179143079788368,0.012257467751261663,0.09709168138049085
724,92.99437236785889,0.6514484237902782,0.010847111056024471,0.09271257154622287
725,93.12594294548035,0.6063176687855392,0.008622695557475621,0.08969795853685016
726,93.2548770904541,0.5244442286971569,0.008602792870625105,0.08485775578017513
727,93.3781099319458,0.4701792245379885,0.010794243152042466,0.08227775830825235
728,93.51030564308167,0.4652934682947953,0.011503772147677222,0.08038167514493226
729,93.63555073738098,0.47957613026310986,0.01260204127516514,0.0790004228273488
730,93.75957322120667,0.49363807113868186,0.013485004803892562,0.07770604760196653
731,93.891606092453,0.5076316238913748,0.009956190926534308,0.07542866870835345
732,94.02122139930725,0.5147107020799885,0.008840457808344446,0.07228881510666026
733,94.15600848197937,0.5092482660926873,0.010784011538872195,0.06851142432837395
734,94.29164028167725,0.4957712950805921,0.013839191542780842,0.06468657960040468
735,94.42495489120483,0.4753308983348822,0.01660403785731614,0.06054282775678741
736,94.5570752620697,0.4523989848753077,0.017087225303151904,0.05629619773263621
737,94.6838014125824,0.43112067251509373,0.013018779386991882,0.052031572718829744
738,94.81804180145264,0.40179304778973546,0.004504918404264547,0.047081269607972515
739,94.94136786460876,0.37317620536920687,0.008722806676111666,0.04391962976748735
740,95.07409238815308,0.33932281432760986,0.009510754650925912,0.041272987235574946
741,95.20478820800781,0.30775853767391714,0.006883778208849307,0.03857128596777126
742,95.3378598690033,0.2764467834648904,0.004104824232467217,0.03567830801534557
743,95.46637749671936,0.2480522045610862,0.00236380970710467,0.03290666526318853
744,95.58823156356812,0.2217535052944707,0.006100514322395561,0.03063396361510265
745,95.71715211868286,0.19521396288730192,0.00495754057186323,0.028862513370962226
746,95.85088872909546,0.17112812276566003,0.005196280430555124,0.02788044250456111
747,95.97609806060791,0.14988717238654325,0.0033082129709470012,0.026799000419939906
748,96.1051390171051,0.1323796191085217,0.008480290251477554,0.025729492387585713
749,96.2269926071167,0.11901881337975014,0.009945046179546205,0.025511399416547217
750,96.34742474555969,0.10625249304086995,0.00949837052557226,0.025469490220521578
751,96.4705958366394,0.0930131107140355,0.008807750049384177,0.024781926482906995
752,96.60027503967285,0.07824856626278179,0.00900593746833433,0.02397447610080418
753,96.72393655776978,0.06506799995981613,0.01040712492462886,0.023052917005737215
754,96.85611248016357,0.05277343155325578,0.012155951728156342,0.021622850324136356
755,96.98033046722412,0.04310667392498632,0.012711708634598822,0.020174055703238047
756,97.10731363296509,0.03594175555527402,0.01225668717076822,0.019047634829511155
757,97.2244565486908,0.03056705180661125,0.010441316767826544,0.018228446762276203
758,97.34898519515991,0.025112796478708326,0.008707218838380456,0.01736754541345308
759,97.47588276863098,0.029499648864463344,0.009426529767831827,0.016723395477940824
760,97.5987138748169,0.03529820091402396,0.009751524254906229,0.016587960570957058
761,97.72636890411377,0.039069085025745305,0.009148109495508443,0.016665437706938752
762,97.84909296035767,0.038465215514453276,0.009094226115743068,0.016787091106429182
763,97.9730896949768,0.0338053516228804,0.009098309028972976,0.01652480096401978
764,98.10436344146729,0.025953118544372412,0.0073729618604527125,0.015475544991201202
765,98.23440957069397,0.023050801202709914,0.0028794539025605017,0.013989398806385132
766,98.36008524894714,0.023471450537591525,0.0012164499516263952,0.012934477248556302
767,98.48573040962219,0.022777470187474374,0.0018862654873147131,0.012415694694996461
768,98.61803555488586,0.027379880827829748,0.0016608665227329268,0.012683272038776233
769,98.74688911437988,0.03358883828097568,0.0021679649431464794,0.013481324075799089
770,98.88142013549805,0.04120159501113179,0.0013292563803636319,0.014417354688432804
771,99.00747919082642,0.049833778178890405,0.003576094322742355,0.0155952020039875
772,99.13605499267578,0.0563558577549348,0.004869565173973675,0.01672252965333055
773,99.25885057449341,0.05804382575456645,0.005986873907529659,0.017051695303294374
774,99.3860776424408,0.053142503069220866,0.005286026938536099,0.016504278580915844
775,99.51079988479614,0.04409471351254086,0.003411414693831456,0.015636731411102583
776,99.64129996299744,0.03831973996511895,0.0036987024836494424,0.01458432242081528
777,99.76940202713013,0.035807474217508455,0.0056618972846429316,0.013336804964489746
778,99.90127396583557,0.03221587819167824,0.005351631615553844,0.012129241798380803
779,100.02564764022827,0.026826248897518504,0.0037577792866196587,0.011503430416451868
780,100.14963793754578,0.021044043377965047,0.001866202871572432,0.01135005338915981
781,100.2706184387207,0.020706935525530448,0.002551235009389577,0.01115485087046683
782,100.40109705924988,0.02098709234687427,0.003435184608894714,0.011348746772764843
783,100.53437805175781,0.02445955738611957,0.004393767976283886,0.012080316562473825
784,100.6622486114502,0.02760550739443502,0.004061669419034431,0.013055993513177083
785,100.78702139854431,0.03332976451572146,0.003809832080024572,0.013652485819395556
786,100.91662573814392,0.029814302131731807,0.002913018307210421,0.013324739601397196
787,101.03783845901489,0.02391997860642942,0.001994148841833546,0.012715720710944844
788,101.16731882095337,0.02822707518156314,0.0016118182868764634,0.01182027218311334
789,101.29435276985168,0.03145948161935536,0.0023718181835344332,0.011319265433120835
790,101.42576146125793,0.03233621173856621,0.0013066354994078033,0.011726056869544688
791,101.56270122528076,0.0361700149423882,0.003014506504668428,0.011957405196321741
792,101.68757700920105,0.034543698985513585,0.004542173322327373,0.012347208464830494
793,101.81431603431702,0.029430984743907432,0.004202493901879632,0.012516003152861855
794,101.94641995429993,0.023680826515660655,0.00384905104456154,0.011829332451643571
795,102.07900381088257,0.021574349141958746,0.0027613005315517644,0.011191706439068704
796,102.21066808700562,0.021766029656507015,0.00307450265920414,0.011074791545552156
797,102.338782787323,0.023379422669341107,0.0031902873862749612,0.011378336731532537
798,102.46642708778381,0.021455724505277905,0.003913881088907102,0.011603486011619903
799,102.58953523635864,0.019486389099574848,0.004431154068127567,0.012158654966017195
800,102.72234082221985,0.01845673795511656,0.004574581751383814,0.01257452308974101
801,102.8437967300415,0.0193225019060331,0.0038580033832687557,0.012310005322148451
802,102.96737909317017,0.02155995252583648,0.002425399926643129,0.011276009854288288
803,103.0984468460083,0.023630829192506312,0.002850459196542293,0.01003407221085577
804,103.22709202766418,0.023209060137339727,0.0023257290089602014,0.009045250875050285
805,103.3592472076416,0.02101451494107666,0.0029997783271112047,0.008468672667742014
806,103.49021220207214,0.017665611766889966,0.0023971920208083184,0.008359992085795711
807,103.62471175193787,0.018686160781182716,0.003008712041309405,0.008811500376987177
808,103.749436378479,0.020048436398722568,0.0014096588072482063,0.009041925602648002
809,103.86987638473511,0.022585736636805628,0.0021220344419311927,0.009317972476456016
810,103.99685454368591,0.023226671427350163,0.0023595643991436628,0.009710119745527709
811,104.11675262451172,0.023107327982062362,0.001265100711061125,0.009562685589424953
812,104.23429679870605,0.023840156699167787,0.001755345678253828,0.009723453767282585
813,104.35892391204834,0.02334803338170625,0.003511468630254828,0.010358819085198149
814,104.48049521446228,0.02259153806028956,0.0014479943856107373,0.010280835560634681
815,104.6073350906372,0.02317453231180812,0.0016496803366661556,0.010164026700706309
816,104.73493075370789,0.02039174748457678,0.0023358433548167036,0.009951761143520654
817,104.86080312728882,0.018010007209594198,0.004617406139732362,0.010329587756566963
818,104.9891927242279,0.01824324979892872,0.0011473150229181486,0.010716566091541521
819,105.12428021430969,0.022872898772995198,0.003451475851639318,0.011069073425569564
820,105.25439643859863,0.024094391521957016,0.002059881209894948,0.011353348165907882
821,105.3862738609314,0.024725756424933253,0.0036630072059065794,0.01177403724565709
822,105.51674962043762,0.028388296771746698,0.0016552050724306037,0.01218563908170335
823,105.6444993019104,0.030559043688635837,0.0015489942573975006,0.012664387743151581
824,105.77670741081238,0.03071260576876778,0.001427087731094149,0.012944338657720858
825,105.90934371948242,0.028146018344394105,0.001375093463108939,0.01347635047158709
826,106.0391194820404,0.028824772768264,0.0019403942504065868,0.013793718907666841
827,106.1646318435669,0.02716297380140643,0.0020163532499952548,0.01337746299031667
828,106.29626417160034,0.025623971626467887,0.0002754814807699342,0.012748232065231015
829,106.42973732948303,0.02420519321327481,0.003395844714428577,0.012289244165103779
830,106.55766820907593,0.02429845978578086,0.004498406296339445,0.011652491118530117
831,106.6901524066925,0.024870716032659772,0.0034377622356777005,0.010893085244385415
832,106.82221698760986,0.02438222891510644,0.002178113880888704,0.010485125857718977
833,106.94994306564331,0.022686375468417244,0.002245973242681522,0.011289062599698505
834,107.08277344703674,0.022203815630567527,0.0019201144236728966,0.012574307044237678
835,107.20743680000305,0.025857451809987504,0.0009456796546180512,0.01333394996401855
836,107.33062028884888,0.029282552374685716,0.0028388365537191903,0.013720852929524206
837,107.457754611969,0.03107655961490697,0.005190973714947873,0.013221592320213107
838,107.58579111099243,0.028761229868439493,0.004232473274711069,0.012125331111592367
839,107.71404123306274,0.0229291942182702,0.0024518051498360624,0.010449767637338226
840,107.8425772190094,0.022100966987700654,0.0015357982839179845,0.009640213767602879
841,107.96623373031616,0.027107951870298498,0.0009665120299619837,0.010594684990120364
842,108.08498811721802,0.030576298818315438,0.00238527042334166,0.01204795145699655
843,108.20677065849304,0.03194835406424023,0.004213851960974987,0.01311892259793234
844,108.33700895309448,0.0302639733148599,0.0028559509211059427,0.013517351485500248
845,108.4671380519867,0.026771626772780662,0.002272389381908932,0.01337164824514115
846,108.60271286964417,0.029109258257874825,0.003405216355028673,0.013318255317626515
847,108.73868060112,0.033068878116405916,0.003397363492984477,0.013623221261944804
848,108.86809802055359,0.03549861940570161,0.0044386879410532295,0.013867581638623543
849,109.00099802017212,0.035955346250852394,0.006071160392546302,0.013945286602844581
850,109.13983345031738,0.035773362072072726,0.00493754240115888,0.013862774922121473
851,109.26938199996948,0.034166575371460006,0.004510377738262445,0.013056420011583341
852,109.40323996543884,0.031301615105527,0.004101276149958756,0.012321563536310889
853,109.52916193008423,0.028482139414918076,0.004435349600165987,0.011612871695553934
854,109.65803074836731,0.025319230840668866,0.004373437600486348,0.011096880196005639
855,109.78795552253723,0.02341609448744374,0.0035255479806301743,0.010726953152731117
856,109.92016339302063,0.021913180456277742,0.003658008353788704,0.010743572973906736
857,110.0489854812622,0.021161720149823097,0.003295327629618805,0.010763643165655645
858,110.17637491226196,0.026110695373406097,0.001351653651679492,0.011042111527159715
859,110.30498385429382,0.025702957491744664,0.003421136629844824,0.011630162086748226
860,110.43389892578125,0.023146739486465766,0.004382804763428506,0.011177673812765734
861,110.56322622299194,0.022101953940286398,0.004483686742418874,0.010044704280613652
862,110.69865989685059,0.023453271853419562,0.0033989273157554152,0.009967317413121077
863,110.82189273834229,0.023585948408529993,0.005588848594123814,0.010612778055549102
864,110.95549440383911,0.024703396069805098,0.0026664740155491564,0.01173442497595853
865,111.08148527145386,0.024585812504888754,0.0025703518406349564,0.012436202292769385
866,111.20861983299255,0.030930628081446317,0.004794573786871801,0.013294602474721876
867,111.3418357372284,0.033538829390718006,0.002338243194501931,0.013496623157010817
868,111.47537112236023,0.032308146270084485,0.00460668857759004,0.01329964694408051
869,111.61017417907715,0.02828322887630768,0.003790177012534627,0.012809596926616592
870,111.73726224899292,0.02391065576249851,0.0028303601369003535,0.012500969649944587
871,111.86619734764099,0.024192960629724466,0.003976340300993385,0.012192618427021929
872,111.99662780761719,0.024419870471566237,0.0036467729833402347,0.01180776566820196
873,112.12222385406494,0.02538513088086037,0.00171876921864668,0.01172911741048866
874,112.25156760215759,0.028390355998748434,0.0016713661783290417,0.011850837704847595
875,112.38851594924927,0.03154153805569515,0.0015770429675310716,0.012243421312898982
876,112.51451802253723,0.030970689348825856,0.0025705370363171207,0.012680762865602676
877,112.64506912231445,0.027821095980371306,0.004139385531520942,0.012912271366960177
878,112.77480816841125,0.028652246825302895,0.003685927835314033,0.01273989525280192
879,112.8980815410614,0.02909008732845321,0.002371071676113295,0.012419777678184005
880,113.02104163169861,0.026918716553137274,0.002773464756741051,0.011965479204927073
881,113.15444779396057,0.022145021363938866,0.0021356481972023113,0.010941771143684447
882,113.28569221496582,0.01734365882750745,0.001539308541456617,0.010129264882218925
883,113.41884803771973,0.01596067194829026,0.0022362667419553676,0.0092519710824222
884,113.54711604118347,0.015851725380483277,0.0044695407886031725,0.009192827820863465
885,113.6774332523346,0.01810347380765458,0.004743232444114344,0.009917026164170895
886,113.80548143386841,0.019220809097107966,0.0037378294495830147,0.010999855636106805
887,113.93610572814941,0.02526805666965576,0.002554461261014476,0.011551490570024319
888,114.06172227859497,0.03024080480118777,0.0015330648587777223,0.011372285721741314
889,114.19376850128174,0.03463795483223095,0.0015875764754660498,0.011363306271726607
890,114.31630754470825,0.03702638439286606,0.002217595654494043,0.011374865127370556
891,114.44363021850586,0.037407772239189556,0.002765918276957568,0.011679724054908986
892,114.57207345962524,0.03448102160230491,0.00391800601916479,0.011732986734407813
893,114.70330715179443,0.027046582660899755,0.004144456669726027,0.010696572660559497
894,114.83517742156982,0.022745675864059692,0.002299970995154194,0.009635972003166186
895,114.96210479736328,0.024178984802261872,0.0019509568818287608,0.009553646584952061
896,115.09083390235901,0.026172094245306133,0.0014090872301132018,0.01007064672184356
897,115.21686315536499,0.027463772707470906,0.001028074730779033,0.010412885717513053
898,115.3465085029602,0.028212491350947718,0.002228835410546653,0.010496770746278198
899,115.47035813331604,0.0282068151188412,0.0025761947801919063,0.010492634121912967
900,115.6036946773529,0.02645602628849204,0.0019479194248447195,0.009954794117787658
901,115.72860074043274,0.025747759315544662,0.0015007509485425907,0.009301484593419139
902,115.85736203193665,0.02645935866132258,0.0013977661221907303,0.00951937085138551
903,115.97923994064331,0.02874184657824771,0.002511225570468176,0.01023683660665661
904,116.1081440448761,0.030161319317343182,0.005260928946978837,0.010919966770601128
905,116.23071694374084,0.029766134920375834,0.00395863079604779,0.011242392864763407
906,116.3583447933197,0.027105733381485947,0.0030102532408849054,0.01153161447728011
907,116.4890365600586,0.025617140049436802,0.0035485373692186605,0.011987338182032653
908,116.62159061431885,0.024927961178486238,0.0059683135152043985,0.012559566643023167
909,116.75348663330078,0.023904786807920447,0.0037861890668935117,0.012761406456883981
910,116.88155102729797,0.022413835572438406,0.003796150532957944,0.012249624448331178
911,117.0069351196289,0.025629090196893384,0.0032727033683236898,0.011510732707919023
912,117.13826560974121,0.02804080591993571,0.003450141355437327,0.010800114672536455
913,117.26792621612549,0.029420781360137274,0.0038097325410073168,0.010826721117588554
914,117.39519453048706,0.02998549550311247,0.0024888101104912114,0.01127264955472017
915,117.52140974998474,0.02970993133458895,0.002287326049337671,0.011770806779108581
916,117.64700698852539,0.03136023305221745,0.003149907895306145,0.012040594615242227
917,117.76934051513672,0.03136023305221745,0.003149907895306145,0.012040594615242227
918,117.88724899291992,0.03136023305221745,0.003149907895306145,0.012040594615242227
919,118.01495242118835,0.03136023305221745,0.003149907895306145,0.012040594615242227
920,118.14238595962524,0.03136023305221745,0.003149907895306145,0.012040594615242227
921,118.2619457244873,0.03136023305221745,0.003149907895306145,0.012040594615242227
922,118.39490675926208,0.03136023305221745,0.003149907895306145,0.012040594615242227
923,118.52140140533447,0.03136023305221745,0.003149907895306145,0.012040594615242227
924,118.64816617965698,0.03136023305221745,0.003149907895306145,0.012040594615242227
925,118.78239178657532,0.03136023305221745,0.003149907895306145,0.012040594615242227
926,118.90330123901367,0.03136023305221745,0.003149907895306145,0.012040594615242227
927,119.02542281150818,0.03136023305221745,0.003149907895306145,0.012040594615242227
928,119.1461718082428,0.03136023305221745,0.003149907895306145,0.012040594615242227
929,119.27433753013611,0.03136023305221745,0.003149907895306145,0.012040594615242227
930,119.4009702205658,0.03136023305221745,0.003149907895306145,0.012040594615242227
931,119.52404189109802,0.03136023305221745,0.003149907895306145,0.012040594615242227
932,119.65020990371704,0.03136023305221745,0.003149907895306145,0.012040594615242227
933,119.77823853492737,0.03136023305221745,0.003149907895306145,0.012040594615242227
934,119.90140533447266,0.03136023305221745,0.003149907895306145,0.012040594615242227
935,120.02670335769653,0.03136023305221745,0.003149907895306145,0.012040594615242227
936,120.15642070770264,0.03136023305221745,0.003149907895306145,0.012040594615242227
937,120.27986145019531,0.03136023305221745,0.003149907895306145,0.012040594615242227
938,120.40573644638062,0.03136023305221745,0.003149907895306145,0.012040594615242227
939,120.529789686203,0.03136023305221745,0.003149907895306145,0.012040594615242227
940,120.65473103523254,0.03136023305221745,0.003149907895306145,0.012040594615242227
941,120.77787780761719,0.03136023305221745,0.003149907895306145,0.012040594615242227
942,120.90263199806213,0.03136023305221745,0.003149907895306145,0.012040594615242227
943,121.02679562568665,0.03136023305221745,0.003149907895306145,0.012040594615242227
944,121.15092372894287,0.03136023305221745,0.003149907895306145,0.012040594615242227
945,121.27501773834229,0.03136023305221745,0.003149907895306145,0.012040594615242227
946,121.39915990829468,0.03136023305221745,0.003149907895306145,0.012040594615242227
947,121.52458190917969,0.03136023305221745,0.003149907895306145,0.012040594615242227
948,121.64945816993713,0.03136023305221745,0.003149907895306145,0.012040594615242227
949,121.77419352531433,0.03136023305221745,0.003149907895306145,0.012040594615242227
950,121.89850401878357,0.03136023305221745,0.003149907895306145,0.012040594615242227
951,122.02133774757385,0.03136023305221745,0.003149907895306145,0.012040594615242227
952,122.14683985710144,0.03136023305221745,0.003149907895306145,0.012040594615242227
953,122.26847767829895,0.03136023305221745,0.003149907895306145,0.012040594615242227
954,122.39535975456238,0.03136023305221745,0.003149907895306145,0.012040594615242227
955,122.52177739143372,0.03136023305221745,0.003149907895306145,0.012040594615242227
956,122.6450445652008,0.03136023305221745,0.003149907895306145,0.012040594615242227
957,122.7690851688385,0.03136023305221745,0.003149907895306145,0.012040594615242227
958,122.8913323879242,0.03136023305221745,0.003149907895306145,0.012040594615242227
959,123.01848077774048,0.03136023305221745,0.003149907895306145,0.012040594615242227
960,123.14464974403381,0.03136023305221745,0.003149907895306145,0.012040594615242227
961,123.26803970336914,0.03136023305221745,0.003149907895306145,0.012040594615242227
962,123.39368796348572,0.03136023305221745,0.003149907895306145,0.012040594615242227
963,123.51858592033386,0.03136023305221745,0.003149907895306145,0.012040594615242227
964,123.64312434196472,0.03136023305221745,0.003149907895306145,0.012040594615242227
965,123.7669780254364,0.03136023305221745,0.003149907895306145,0.012040594615242227
966,123.89220309257507,0.03136023305221745,0.003149907895306145,0.012040594615242227
967,124.01739263534546,0.03136023305221745,0.003149907895306145,0.012040594615242227
968,124.14338111877441,0.03136023305221745,0.003149907895306145,0.012040594615242227
969,124.2670214176178,0.03136023305221745,0.003149907895306145,0.012040594615242227
970,124.39143514633179,0.03136023305221745,0.003149907895306145,0.012040594615242227
971,124.51432657241821,0.03136023305221745,0.003149907895306145,0.012040594615242227
972,124.6406602859497,0.03136023305221745,0.003149907895306145,0.012040594615242227
973,124.76703310012817,0.03136023305221745,0.003149907895306145,0.012040594615242227
974,124.89319586753845,0.03136023305221745,0.003149907895306145,0.012040594615242227
975,125.01591944694519,0.03136023305221745,0.003149907895306145,0.012040594615242227
976,125.14159488677979,0.03136023305221745,0.003149907895306145,0.012040594615242227
977,125.2647111415863,0.03136023305221745,0.003149907895306145,0.012040594615242227
978,125.39132976531982,0.03136023305221745,0.003149907895306145,0.012040594615242227
979,125.51522922515869,0.03136023305221745,0.003149907895306145,0.012040594615242227
980,125.6391487121582,0.03136023305221745,0.003149907895306145,0.012040594615242227
981,125.76236605644226,0.03136023305221745,0.003149907895306145,0.012040594615242227
982,125.88611507415771,0.03136023305221745,0.003149907895306145,0.012040594615242227
983,126.01157236099243,0.03136023305221745,0.003149907895306145,0.012040594615242227
984,126.1331114768982,0.03136023305221745,0.003149907895306145,0.012040594615242227
985,126.25647950172424,0.03136023305221745,0.003149907895306145,0.012040594615242227
986,126.3794617652893,0.03136023305221745,0.003149907895306145,0.012040594615242227
987,126.5068109035492,0.03136023305221745,0.003149907895306145,0.012040594615242227
988,126.63147330284119,0.03136023305221745,0.003149907895306145,0.012040594615242227
989,126.75539088249207,0.03136023305221745,0.003149907895306145,0.012040594615242227
990,126.88096022605896,0.03136023305221745,0.003149907895306145,0.012040594615242227
991,127.00398087501526,0.03136023305221745,0.003149907895306145,0.012040594615242227
992,127.12815856933594,0.03136023305221745,0.003149907895306145,0.012040594615242227
993,127.25285005569458,0.03136023305221745,0.003149907895306145,0.012040594615242227
994,127.37795209884644,0.03136023305221745,0.003149907895306145,0.012040594615242227
995,127.50179505348206,0.03136023305221745,0.003149907895306145,0.012040594615242227
996,127.62693452835083,0.03136023305221745,0.003149907895306145,0.012040594615242227
997,127.75027894973755,0.03136023305221745,0.003149907895306145,0.012040594615242227
998,127.87465262413025,0.03136023305221745,0.003149907895306145,0.012040594615242227
999,128.00107383728027,0.03136023305221745,0.003149907895306145,0.012040594615242227
1000,128.12766885757446,0.03136023305221745,0.003149907895306145,0.012040594615242227
1001,128.25370407104492,0.03136023305221745,0.003149907895306145,0.012040594615242227
1002,128.37607669830322,0.03136023305221745,0.003149907895306145,0.012040594615242227
1003,128.4992220401764,0.03136023305221745,0.003149907895306145,0.012040594615242227
1004,128.62213253974915,0.03136023305221745,0.003149907895306145,0.012040594615242227
1005,128.74651765823364,0.03136023305221745,0.003149907895306145,0.012040594615242227
1006,128.86895179748535,0.03136023305221745,0.003149907895306145,0.012040594615242227
1007,128.9925241470337,0.03136023305221745,0.003149907895306145,0.012040594615242227
1008,129.1162371635437,0.03136023305221745,0.003149907895306145,0.012040594615242227
1009,129.2401044368744,0.03136023305221745,0.003149907895306145,0.012040594615242227
1010,129.3633725643158,0.03136023305221745,0.003149907895306145,0.012040594615242227
1011,129.48718070983887,0.03136023305221745,0.003149907895306145,0.012040594615242227
1012,129.61261010169983,0.03136023305221745,0.003149907895306145,0.012040594615242227
1013,129.73578095436096,0.03136023305221745,0.003149907895306145,0.012040594615242227
1014,129.85988426208496,0.03136023305221745,0.003149907895306145,0.012040594615242227
1015,129.98477387428284,0.03136023305221745,0.003149907895306145,0.012040594615242227
1016,130.11045455932617,0.03136023305221745,0.003149907895306145,0.012040594615242227
1017,130.23596501350403,0.03136023305221745,0.003149907895306145,0.012040594615242227
1018,130.35942339897156,0.03136023305221745,0.003149907895306145,0.012040594615242227
1019,130.48353028297424,0.03136023305221745,0.003149907895306145,0.012040594615242227
1020,130.61134433746338,0.03136023305221745,0.003149907895306145,0.012040594615242227
1021,130.7349681854248,0.03136023305221745,0.003149907895306145,0.012040594615242227
1022,130.86370873451233,0.03136023305221745,0.003149907895306145,0.012040594615242227
1023,130.98917078971863,0.03136023305221745,0.003149907895306145,0.012040594615242227
1024,131.11354613304138,0.03136023305221745,0.003149907895306145,0.012040594615242227
1025,131.24000573158264,0.03136023305221745,0.003149907895306145,0.012040594615242227
1026,131.36350274085999,0.03136023305221745,0.003149907895306145,0.012040594615242227
1027,131.48703837394714,0.03136023305221745,0.003149907895306145,0.012040594615242227
1028,131.61147618293762,0.03136023305221745,0.003149907895306145,0.012040594615242227
1029,131.73674893379211,0.03136023305221745,0.003149907895306145,0.012040594615242227
1030,131.86213874816895,0.03136023305221745,0.003149907895306145,0.012040594615242227
1031,131.98658442497253,0.03136023305221745,0.003149907895306145,0.012040594615242227
1032,132.11225032806396,0.03136023305221745,0.003149907895306145,0.012040594615242227
1033,132.2362539768219,0.03136023305221745,0.003149907895306145,0.012040594615242227
1034,132.36153292655945,0.03136023305221745,0.003149907895306145,0.012040594615242227
1035,132.48613452911377,0.03136023305221745,0.003149907895306145,0.012040594615242227
1036,132.60956382751465,0.03136023305221745,0.003149907895306145,0.012040594615242227
1037,132.73373746871948,0.03136023305221745,0.003149907895306145,0.012040594615242227
1038,132.85702180862427,0.03136023305221745,0.003149907895306145,0.012040594615242227
1039,132.9825201034546,0.03136023305221745,0.003149907895306145,0.012040594615242227
1040,133.10587215423584,0.03136023305221745,0.003149907895306145,0.012040594615242227
1041,133.2302794456482,0.03136023305221745,0.003149907895306145,0.012040594615242227
1042,133.35515522956848,0.03136023305221745,0.003149907895306145,0.012040594615242227
1043,133.4786651134491,0.03136023305221745,0.003149907895306145,0.012040594615242227
1044,133.60309743881226,0.03136023305221745,0.003149907895306145,0.012040594615242227
1045,133.72616481781006,0.03136023305221745,0.003149907895306145,0.012040594615242227
1046,133.8509337902069,0.03136023305221745,0.003149907895306145,0.012040594615242227
1047,133.9741563796997,0.03136023305221745,0.003149907895306145,0.012040594615242227
1048,134.09731268882751,0.03136023305221745,0.003149907895306145,0.012040594615242227
1049,134.22117686271667,0.03136023305221745,0.003149907895306145,0.012040594615242227
1050,134.34805822372437,0.03136023305221745,0.003149907895306145,0.012040594615242227
1051,134.47393250465393,0.03136023305221745,0.003149907895306145,0.012040594615242227
1052,134.5979609489441,0.03136023305221745,0.003149907895306145,0.012040594615242227
1053,134.72278833389282,0.03136023305221745,0.003149907895306145,0.012040594615242227
1054,134.84757375717163,0.03136023305221745,0.003149907895306145,0.012040594615242227
1055,134.97162294387817,0.03136023305221745,0.003149907895306145,0.012040594615242227
1056,135.0981104373932,0.03136023305221745,0.003149907895306145,0.012040594615242227
1057,135.22314834594727,0.03136023305221745,0.003149907895306145,0.012040594615242227
1058,135.34715223312378,0.03136023305221745,0.003149907895306145,0.012040594615242227
1059,135.47224259376526,0.03136023305221745,0.003149907895306145,0.012040594615242227
1060,135.59801125526428,0.03136023305221745,0.003149907895306145,0.012040594615242227
1061,135.72330784797668,0.03136023305221745,0.003149907895306145,0.012040594615242227
1062,135.84728741645813,0.03136023305221745,0.003149907895306145,0.012040594615242227
1063,135.97405076026917,0.03136023305221745,0.003149907895306145,0.012040594615242227
1064,136.09852361679077,0.03136023305221745,0.003149907895306145,0.012040594615242227
1065,136.22297358512878,0.03136023305221745,0.003149907895306145,0.012040594615242227
1066,136.34825444221497,0.03136023305221745,0.003149907895306145,0.012040594615242227
1067,136.4733955860138,0.03136023305221745,0.003149907895306145,0.012040594615242227
1068,136.59883403778076,0.03136023305221745,0.003149907895306145,0.012040594615242227
1069,136.72780776023865,0.03136023305221745,0.003149907895306145,0.012040594615242227
1070,136.85414600372314,0.03136023305221745,0.003149907895306145,0.012040594615242227
1071,136.9789810180664,0.03136023305221745,0.003149907895306145,0.012040594615242227
1072,137.10149431228638,0.03136023305221745,0.003149907895306145,0.012040594615242227
1073,137.22809553146362,0.03136023305221745,0.003149907895306145,0.012040594615242227
1074,137.35270166397095,0.03136023305221745,0.003149907895306145,0.012040594615242227
1075,137.47829246520996,0.03136023305221745,0.003149907895306145,0.012040594615242227
1076,137.6053078174591,0.03136023305221745,0.003149907895306145,0.012040594615242227
1077,137.73018312454224,0.03136023305221745,0.003149907895306145,0.012040594615242227
1078,137.85513544082642,0.03136023305221745,0.003149907895306145,0.012040594615242227
1079,137.98176765441895,0.03136023305221745,0.003149907895306145,0.012040594615242227
1080,138.1055669784546,0.03136023305221745,0.003149907895306145,0.012040594615242227
1081,138.2313666343689,0.03136023305221745,0.003149907895306145,0.012040594615242227
1082,138.35406231880188,0.03136023305221745,0.003149907895306145,0.012040594615242227
1083,138.47775268554688,0.03136023305221745,0.003149907895306145,0.012040594615242227
1084,138.60010409355164,0.03136023305221745,0.003149907895306145,0.012040594615242227
1085,138.72359609603882,0.03136023305221745,0.003149907895306145,0.012040594615242227
1086,138.84836387634277,0.03136023305221745,0.003149907895306145,0.012040594615242227
1087,138.97368049621582,0.03136023305221745,0.003149907895306145,0.012040594615242227
1088,139.10105299949646,0.03136023305221745,0.003149907895306145,0.012040594615242227
1089,139.22577357292175,0.03136023305221745,0.003149907895306145,0.012040594615242227
1090,139.3500199317932,0.03136023305221745,0.003149907895306145,0.012040594615242227
1091,139.4740481376648,0.03136023305221745,0.003149907895306145,0.012040594615242227
1092,139.59978008270264,0.03136023305221745,0.003149907895306145,0.012040594615242227
1093,139.72382473945618,0.03136023305221745,0.003149907895306145,0.012040594615242227
1094,139.84959435462952,0.03136023305221745,0.003149907895306145,0.012040594615242227
1095,139.97317337989807,0.03136023305221745,0.003149907895306145,0.012040594615242227
1096,140.0966923236847,0.03136023305221745,0.003149907895306145,0.012040594615242227
1097,140.2233920097351,0.03136023305221745,0.003149907895306145,0.012040594615242227
1098,140.3491826057434,0.03136023305221745,0.003149907895306145,0.012040594615242227
1099,140.4744906425476,0.03136023305221745,0.003149907895306145,0.012040594615242227
1100,140.5992820262909,0.03136023305221745,0.003149907895306145,0.012040594615242227
1101,140.7231206893921,0.03136023305221745,0.003149907895306145,0.012040594615242227
1102,140.8502926826477,0.03136023305221745,0.003149907895306145,0.012040594615242227
1103,140.97695589065552,0.03136023305221745,0.003149907895306145,0.012040594615242227
1104,141.10010480880737,0.03136023305221745,0.003149907895306145,0.012040594615242227
1105,141.22349882125854,0.03136023305221745,0.003149907895306145,0.012040594615242227
1106,141.34929275512695,0.03136023305221745,0.003149907895306145,0.012040594615242227
1107,141.47655177116394,0.03136023305221745,0.003149907895306145,0.012040594615242227
1108,141.60171127319336,0.03136023305221745,0.003149907895306145,0.012040594615242227
1109,141.72993206977844,0.03136023305221745,0.003149907895306145,0.012040594615242227
1110,141.855694770813,0.03136023305221745,0.003149907895306145,0.012040594615242227
1111,141.97928643226624,0.03136023305221745,0.003149907895306145,0.012040594615242227
1112,142.10455513000488,0.03136023305221745,0.003149907895306145,0.012040594615242227
1113,142.2292685508728,0.03136023305221745,0.003149907895306145,0.012040594615242227
1114,142.3546586036682,0.03136023305221745,0.003149907895306145,0.012040594615242227
1115,142.4794566631317,0.03136023305221745,0.003149907895306145,0.012040594615242227
1116,142.60786175727844,0.03136023305221745,0.003149907895306145,0.012040594615242227
1117,142.73219084739685,0.03136023305221745,0.003149907895306145,0.012040594615242227
1118,142.8562614917755,0.03136023305221745,0.003149907895306145,0.012040594615242227
1119,142.981369972229,0.03136023305221745,0.003149907895306145,0.012040594615242227
1120,143.10671758651733,0.03136023305221745,0.003149907895306145,0.012040594615242227
1121,143.23628854751587,0.03136023305221745,0.003149907895306145,0.012040594615242227
1122,143.35959482192993,0.03136023305221745,0.003149907895306145,0.012040594615242227
1123,143.48708963394165,0.03136023305221745,0.003149907895306145,0.012040594615242227
1124,143.61437439918518,0.03136023305221745,0.003149907895306145,0.012040594615242227
1125,143.73985075950623,0.03136023305221745,0.003149907895306145,0.012040594615242227
1126,143.86853575706482,0.03136023305221745,0.003149907895306145,0.012040594615242227
1127,143.99430084228516,0.03136023305221745,0.003149907895306145,0.012040594615242227
1128,144.11860179901123,0.03136023305221745,0.003149907895306145,0.012040594615242227
1129,144.2452003955841,0.03136023305221745,0.003149907895306145,0.012040594615242227
1130,144.36975979804993,0.03136023305221745,0.003149907895306145,0.012040594615242227
1131,144.4949882030487,0.03136023305221745,0.003149907895306145,0.012040594615242227
1132,144.62080693244934,0.03136023305221745,0.003149907895306145,0.012040594615242227
1133,144.74939584732056,0.03136023305221745,0.003149907895306145,0.012040594615242227
1134,144.8751664161682,0.03136023305221745,0.003149907895306145,0.012040594615242227
1135,144.99831748008728,0.03136023305221745,0.003149907895306145,0.012040594615242227
1136,145.1232786178589,0.03136023305221745,0.003149907895306145,0.012040594615242227
1137,145.24816012382507,0.03136023305221745,0.003149907895306145,0.012040594615242227
1138,145.37142133712769,0.03136023305221745,0.003149907895306145,0.012040594615242227
1139,145.49801468849182,0.03136023305221745,0.003149907895306145,0.012040594615242227
1140,145.62168335914612,0.03136023305221745,0.003149907895306145,0.012040594615242227
1141,145.74866437911987,0.03136023305221745,0.003149907895306145,0.012040594615242227
1142,145.87307024002075,0.03136023305221745,0.003149907895306145,0.012040594615242227
1143,145.99823927879333,0.03136023305221745,0.003149907895306145,0.012040594615242227
1144,146.12325024604797,0.03136023305221745,0.003149907895306145,0.012040594615242227
1145,146.2453281879425,0.03136023305221745,0.003149907895306145,0.012040594615242227
1146,146.36996722221375,0.03136023305221745,0.003149907895306145,0.012040594615242227
1147,146.49382972717285,0.03136023305221745,0.003149907895306145,0.012040594615242227
1148,146.61860489845276,0.03136023305221745,0.003149907895306145,0.012040594615242227
1149,146.7421519756317,0.03136023305221745,0.003149907895306145,0.012040594615242227
1150,146.8668987751007,0.03136023305221745,0.003149907895306145,0.012040594615242227
1151,146.99143886566162,0.03136023305221745,0.003149907895306145,0.012040594615242227
1152,147.11794662475586,0.03136023305221745,0.003149907895306145,0.012040594615242227
1153,147.2428970336914,0.03136023305221745,0.003149907895306145,0.012040594615242227
1154,147.3673038482666,0.03136023305221745,0.003149907895306145,0.012040594615242227
1155,147.49266839027405,0.03136023305221745,0.003149907895306145,0.012040594615242227
1156,147.61889028549194,0.03136023305221745,0.003149907895306145,0.012040594615242227
1157,147.7461085319519,0.03136023305221745,0.003149907895306145,0.012040594615242227
1158,147.87492179870605,0.03136023305221745,0.003149907895306145,0.012040594615242227
1159,147.99892234802246,0.03136023305221745,0.003149907895306145,0.012040594615242227
1160,148.12619137763977,0.03136023305221745,0.003149907895306145,0.012040594615242227
1161,148.24823260307312,0.03136023305221745,0.003149907895306145,0.012040594615242227
1162,148.3732681274414,0.03136023305221745,0.003149907895306145,0.012040594615242227
1163,148.49817609786987,0.03136023305221745,0.003149907895306145,0.012040594615242227
1164,148.62319684028625,0.03136023305221745,0.003149907895306145,0.012040594615242227
1165,148.7495458126068,0.03136023305221745,0.003149907895306145,0.012040594615242227
1166,148.87220120429993,0.03136023305221745,0.003149907895306145,0.012040594615242227
1167,148.9957320690155,0.03136023305221745,0.003149907895306145,0.012040594615242227
1168,149.11912274360657,0.03136023305221745,0.003149907895306145,0.012040594615242227
1169,149.2432837486267,0.03136023305221745,0.003149907895306145,0.012040594615242227
1170,149.37160921096802,0.03136023305221745,0.003149907895306145,0.012040594615242227
1171,149.49323868751526,0.03136023305221745,0.003149907895306145,0.012040594615242227
1172,149.6188941001892,0.03136023305221745,0.003149907895306145,0.012040594615242227
1173,149.7452802658081,0.03136023305221745,0.003149907895306145,0.012040594615242227
1174,149.87314009666443,0.03136023305221745,0.003149907895306145,0.012040594615242227
1175,149.99550485610962,0.03136023305221745,0.003149907895306145,0.012040594615242227
1176,150.12204885482788,0.03136023305221745,0.003149907895306145,0.012040594615242227
1177,150.24777793884277,0.03136023305221745,0.003149907895306145,0.012040594615242227
1178,150.37331080436707,0.03136023305221745,0.003149907895306145,0.012040594615242227
1179,150.50237131118774,0.03136023305221745,0.003149907895306145,0.012040594615242227
1180,150.62630772590637,0.03136023305221745,0.003149907895306145,0.012040594615242227
1181,150.75501418113708,0.03136023305221745,0.003149907895306145,0.012040594615242227
1182,150.88273406028748,0.03136023305221745,0.003149907895306145,0.012040594615242227
1183,151.00973892211914,0.03136023305221745,0.003149907895306145,0.012040594615242227
1184,151.135755777359,0.03136023305221745,0.003149907895306145,0.012040594615242227
1185,151.2630136013031,0.03136023305221745,0.003149907895306145,0.012040594615242227
1186,151.3868923187256,0.03136023305221745,0.003149907895306145,0.012040594615242227
1187,151.5111517906189,0.03136023305221745,0.003149907895306145,0.012040594615242227
1188,151.63528609275818,0.03136023305221745,0.003149907895306145,0.012040594615242227
1189,151.75975012779236,0.03136023305221745,0.003149907895306145,0.012040594615242227
1190,151.88610363006592,0.03136023305221745,0.003149907895306145,0.012040594615242227
1191,152.01260709762573,0.03136023305221745,0.003149907895306145,0.012040594615242227
1192,152.1379325389862,0.03136023305221745,0.003149907895306145,0.012040594615242227
1193,152.26184344291687,0.03136023305221745,0.003149907895306145,0.012040594615242227
1194,152.38708305358887,0.03136023305221745,0.003149907895306145,0.012040594615242227
1195,152.51171565055847,0.03136023305221745,0.003149907895306145,0.012040594615242227
1196,152.63718724250793,0.03136023305221745,0.003149907895306145,0.012040594615242227
1197,152.76233434677124,0.03136023305221745,0.003149907895306145,0.012040594615242227
1198,152.89014673233032,0.03136023305221745,0.003149907895306145,0.012040594615242227
1199,153.01665353775024,0.03136023305221745,0.003149907895306145,0.012040594615242227
1200,153.1448950767517,0.03136023305221745,0.003149907895306145,0.012040594615242227
1201,153.2686791419983,0.03136023305221745,0.003149907895306145,0.012040594615242227
1202,153.3914270401001,0.03136023305221745,0.003149907895306145,0.012040594615242227
1203,153.5158908367157,0.03136023305221745,0.003149907895306145,0.012040594615242227
1204,153.63952231407166,0.03136023305221745,0.003149907895306145,0.012040594615242227
1205,153.76536917686462,0.03136023305221745,0.003149907895306145,0.012040594615242227
1206,153.8932945728302,0.03136023305221745,0.003149907895306145,0.012040594615242227
1207,154.01614236831665,0.03136023305221745,0.003149907895306145,0.012040594615242227
1208,154.13934016227722,0.03136023305221745,0.003149907895306145,0.012040594615242227
1209,154.26922154426575,0.03136023305221745,0.003149907895306145,0.012040594615242227
1210,154.3932991027832,0.03136023305221745,0.003149907895306145,0.012040594615242227
1211,154.52003479003906,0.03136023305221745,0.003149907895306145,0.012040594615242227
1212,154.64710354804993,0.03136023305221745,0.003149907895306145,0.012040594615242227
1213,154.7738552093506,0.03136023305221745,0.003149907895306145,0.012040594615242227
1214,154.9011299610138,0.03136023305221745,0.003149907895306145,0.012040594615242227
1215,155.0239987373352,0.03136023305221745,0.003149907895306145,0.012040594615242227
1216,155.1502068042755,0.03136023305221745,0.003149907895306145,0.012040594615242227
1217,155.27536368370056,0.03136023305221745,0.003149907895306145,0.012040594615242227
1218,155.39910221099854,0.03136023305221745,0.003149907895306145,0.012040594615242227
1219,155.52408647537231,0.03136023305221745,0.003149907895306145,0.012040594615242227
1220,155.6483805179596,0.03136023305221745,0.003149907895306145,0.012040594615242227
1221,155.77414727210999,0.03136023305221745,0.003149907895306145,0.012040594615242227
1222,155.9020550251007,0.03136023305221745,0.003149907895306145,0.012040594615242227
1223,156.02767515182495,0.03136023305221745,0.003149907895306145,0.012040594615242227
1224,156.15078783035278,0.03136023305221745,0.003149907895306145,0.012040594615242227
1225,156.2742419242859,0.03136023305221745,0.003149907895306145,0.012040594615242227
1226,156.39769458770752,0.03136023305221745,0.003149907895306145,0.012040594615242227
1227,156.52319812774658,0.03136023305221745,0.003149907895306145,0.012040594615242227
1228,156.64651918411255,0.03136023305221745,0.003149907895306145,0.012040594615242227
1229,156.7725248336792,0.03136023305221745,0.003149907895306145,0.012040594615242227
1230,156.89637660980225,0.03136023305221745,0.003149907895306145,0.012040594615242227
1231,157.0218698978424,0.03136023305221745,0.003149907895306145,0.012040594615242227
1232,157.14385557174683,0.03136023305221745,0.003149907895306145,0.012040594615242227
1233,157.26748299598694,0.03136023305221745,0.003149907895306145,0.012040594615242227
1234,157.39191031455994,0.03136023305221745,0.003149907895306145,0.012040594615242227
1235,157.5182831287384,0.03136023305221745,0.003149907895306145,0.012040594615242227
1236,157.6455636024475,0.03136023305221745,0.003149907895306145,0.012040594615242227
1237,157.77367448806763,0.03136023305221745,0.003149907895306145,0.012040594615242227
1238,157.89896655082703,0.03136023305221745,0.003149907895306145,0.012040594615242227
1239,158.0227129459381,0.03136023305221745,0.003149907895306145,0.012040594615242227
1240,158.1468002796173,0.03136023305221745,0.003149907895306145,0.012040594615242227
1241,158.27149844169617,0.03136023305221745,0.003149907895306145,0.012040594615242227
1242,158.395503282547,0.03136023305221745,0.003149907895306145,0.012040594615242227
1243,158.52029132843018,0.03136023305221745,0.003149907895306145,0.012040594615242227
1244,158.64728713035583,0.03136023305221745,0.003149907895306145,0.012040594615242227
1245,158.77126789093018,0.03136023305221745,0.003149907895306145,0.012040594615242227
1246,158.89888286590576,0.03136023305221745,0.003149907895306145,0.012040594615242227
1247,159.02235674858093,0.03136023305221745,0.003149907895306145,0.012040594615242227
1248,159.14509987831116,0.03136023305221745,0.003149907895306145,0.012040594615242227
1249,159.26924109458923,0.03136023305221745,0.003149907895306145,0.012040594615242227
1250,159.3933460712433,0.03136023305221745,0.003149907895306145,0.012040594615242227
1251,159.51784563064575,0.03136023305221745,0.003149907895306145,0.012040594615242227
1252,159.6448884010315,0.03136023305221745,0.003149907895306145,0.012040594615242227
1253,159.76765418052673,0.03136023305221745,0.003149907895306145,0.012040594615242227
1254,159.89137077331543,0.03136023305221745,0.003149907895306145,0.012040594615242227
1255,160.01599621772766,0.03136023305221745,0.003149907895306145,0.012040594615242227
1256,160.14131832122803,0.03136023305221745,0.003149907895306145,0.012040594615242227
1257,160.26753568649292,0.03136023305221745,0.003149907895306145,0.012040594615242227
1258,160.39482998847961,0.03136023305221745,0.003149907895306145,0.012040594615242227
1259,160.52025842666626,0.03136023305221745,0.003149907895306145,0.012040594615242227
1260,160.64477062225342,0.03136023305221745,0.003149907895306145,0.012040594615242227
1261,160.77030110359192,0.03136023305221745,0.003149907895306145,0.012040594615242227
1262,160.8956151008606,0.03136023305221745,0.003149907895306145,0.012040594615242227
1263,161.01899123191833,0.03136023305221745,0.003149907895306145,0.012040594615242227
1264,161.14300274848938,0.03136023305221745,0.003149907895306145,0.012040594615242227
1265,161.26655101776123,0.03136023305221745,0.003149907895306145,0.012040594615242227
1266,161.3904049396515,0.03136023305221745,0.003149907895306145,0.012040594615242227
1267,161.51496410369873,0.03136023305221745,0.003149907895306145,0.012040594615242227
1268,161.63996481895447,0.03136023305221745,0.003149907895306145,0.012040594615242227
1269,161.76388907432556,0.03136023305221745,0.003149907895306145,0.012040594615242227
1270,161.88938093185425,0.03136023305221745,0.003149907895306145,0.012040594615242227
1271,162.01479744911194,0.03136023305221745,0.003149907895306145,0.012040594615242227
1272,162.13927817344666,0.03136023305221745,0.003149907895306145,0.012040594615242227
1273,162.26321053504944,0.03136023305221745,0.003149907895306145,0.012040594615242227
1274,162.3872673511505,0.03136023305221745,0.003149907895306145,0.012040594615242227
1275,162.51231503486633,0.03136023305221745,0.003149907895306145,0.012040594615242227
1276,162.63760662078857,0.03136023305221745,0.003149907895306145,0.012040594615242227
1277,162.76106905937195,0.03136023305221745,0.003149907895306145,0.012040594615242227
1278,162.88509607315063,0.03136023305221745,0.003149907895306145,0.012040594615242227
1279,163.00998997688293,0.03136023305221745,0.003149907895306145,0.012040594615242227
1280,163.13426542282104,0.03136023305221745,0.003149907895306145,0.012040594615242227
1281,163.2583920955658,0.03136023305221745,0.003149907895306145,0.012040594615242227
1282,163.38280272483826,0.03136023305221745,0.003149907895306145,0.012040594615242227
1283,163.50931072235107,0.03136023305221745,0.003149907895306145,0.012040594615242227
1284,163.63217854499817,0.03136023305221745,0.003149907895306145,0.012040594615242227
1285,163.75983262062073,0.03136023305221745,0.003149907895306145,0.012040594615242227
1286,163.88514184951782,0.03136023305221745,0.003149907895306145,0.012040594615242227
1287,164.01142191886902,0.03136023305221745,0.003149907895306145,0.012040594615242227
1288,164.1382122039795,0.03136023305221745,0.003149907895306145,0.012040594615242227
1289,164.260901927948,0.03136023305221745,0.003149907895306145,0.012040594615242227
1290,164.38622856140137,0.03136023305221745,0.003149907895306145,0.012040594615242227
1291,164.51099967956543,0.03136023305221745,0.003149907895306145,0.012040594615242227
1292,164.63364338874817,0.03136023305221745,0.003149907895306145,0.012040594615242227
1293,164.75873517990112,0.03136023305221745,0.003149907895306145,0.012040594615242227
1294,164.88404846191406,0.03136023305221745,0.003149907895306145,0.012040594615242227
1295,165.00712084770203,0.03136023305221745,0.003149907895306145,0.012040594615242227
1296,165.1310374736786,0.03136023305221745,0.003149907895306145,0.012040594615242227
1297,165.25354051589966,0.03136023305221745,0.003149907895306145,0.012040594615242227
1298,165.38190245628357,0.03136023305221745,0.003149907895306145,0.012040594615242227
1299,165.5068531036377,0.03136023305221745,0.003149907895306145,0.012040594615242227
1300,165.63105630874634,0.03136023305221745,0.003149907895306145,0.012040594615242227
1301,165.75537204742432,0.03136023305221745,0.003149907895306145,0.012040594615242227
1302,165.8810133934021,0.03136023305221745,0.003149907895306145,0.012040594615242227
1303,166.0071520805359,0.03136023305221745,0.003149907895306145,0.012040594615242227
1304,166.13060855865479,0.03136023305221745,0.003149907895306145,0.012040594615242227
1305,166.2561526298523,0.03136023305221745,0.003149907895306145,0.012040594615242227
1306,166.3795449733734,0.03136023305221745,0.003149907895306145,0.012040594615242227
1307,166.50303316116333,0.03136023305221745,0.003149907895306145,0.012040594615242227
1308,166.62934923171997,0.03136023305221745,0.003149907895306145,0.012040594615242227
1309,166.7539210319519,0.03136023305221745,0.003149907895306145,0.012040594615242227
1310,166.8792450428009,0.03136023305221745,0.003149907895306145,0.012040594615242227
1311,167.00304675102234,0.03136023305221745,0.003149907895306145,0.012040594615242227
1312,167.1271517276764,0.03136023305221745,0.003149907895306145,0.012040594615242227
1313,167.25195336341858,0.03136023305221745,0.003149907895306145,0.012040594615242227
1314,167.37702465057373,0.03136023305221745,0.003149907895306145,0.012040594615242227
1315,167.50268268585205,0.03136023305221745,0.003149907895306145,0.012040594615242227
1316,167.6307373046875,0.03136023305221745,0.003149907895306145,0.012040594615242227
1317,167.75886154174805,0.03136023305221745,0.003149907895306145,0.012040594615242227
1318,167.88342475891113,0.03136023305221745,0.003149907895306145,0.012040594615242227
1319,168.00816869735718,0.03136023305221745,0.003149907895306145,0.012040594615242227
1320,168.13458704948425,0.03136023305221745,0.003149907895306145,0.012040594615242227
1321,168.25837969779968,0.03136023305221745,0.003149907895306145,0.012040594615242227


==> plot_data/HardwareExperimentFigures_1_CUs.csv <==
,t,dmax,dmin,mean
0,0.0,3.0897148658778586,0.5896808936421064,1.8154505468281226
1,0.10955405235290527,3.086225044450935,0.5883030583169058,1.8186933568952672
2,0.2243027687072754,3.081179721570532,0.5845792281482183,1.8229335174462715
3,0.3349881172180176,3.0760064601773816,0.5792336307066129,1.8270198657727268
4,0.446591854095459,3.0710097980702344,0.5721477128700769,1.831032987970212
5,0.556527853012085,3.06819337689564,0.565446744043391,1.8351192571906862
6,0.6663196086883545,3.0685258940296114,0.5599433377103946,1.8400040209876716
7,0.7794797420501709,3.0703718552910697,0.5550506002893782,1.8462105236040183
8,0.8914837837219238,3.0753783680787192,0.5506921853551331,1.852428109372792
9,1.0012638568878174,3.0816409233556703,0.5504099514430533,1.858777086442447
10,1.112471342086792,3.0867009020202265,0.5535147826860419,1.8646591621393094
11,1.222618818283081,3.090104516529341,0.5582428005021746,1.8692964684651974
12,1.3330259323120117,3.091591575921911,0.5667388580828838,1.8725290468274283
13,1.4436924457550049,3.0922981555078395,0.5803216509459719,1.8741829936446686
14,1.5533833503723145,3.0922186355372596,0.597473072495292,1.8745706329587337
15,1.6631555557250977,3.0926040731328404,0.6159708079445902,1.873809560560089
16,1.7790114879608154,3.094666680046897,0.6349506169142595,1.871601534889583
17,1.8880460262298584,3.0981829002460093,0.6534882184396933,1.8680145955272627
18,1.9993586540222168,3.1036383193838533,0.6691563247424563,1.8620289355673623
19,2.1130337715148926,3.1094814347377384,0.6823592513658308,1.854139048394395
20,2.223782777786255,3.1161782657005266,0.691423503561242,1.8448846706311164
21,2.3327457904815674,3.1228726254794705,0.6978863579362813,1.8341657100485786
22,2.443605899810791,3.128416651967979,0.7022802251765624,1.8221466381819935
23,2.5551013946533203,3.132895837594755,0.7033628533854839,1.8092312039989689
24,2.667893648147583,3.1342461874777747,0.7023621637388476,1.7960859748886802
25,2.7794628143310547,3.1337856615381106,0.7011452684790124,1.7830208711176898
26,2.891617774963379,3.1329330282411614,0.6954320651989472,1.7698196422863082
27,3.0023140907287598,3.1326888981001937,0.6810414661029682,1.758083562514601
28,3.113373041152954,3.1336216067130995,0.6572814549578142,1.7465731763549086
29,3.2243189811706543,3.1354193580754917,0.6253173965280606,1.7347046326946405
30,3.33611798286438,3.137892420928188,0.58705056488415,1.722745913200093
31,3.4463841915130615,3.1411230388047735,0.5468318202188823,1.710884716780711
32,3.5569019317626953,3.143955236960142,0.5073902199741108,1.6987656766262664
33,3.6703710556030273,3.147213632065973,0.4712563617793596,1.6856976735965108
34,3.7797882556915283,3.1496881983355314,0.45015526215636287,1.6755395631646977
35,3.8895249366760254,3.151836100235469,0.4384366215610943,1.6653430004215892
36,4.0002007484436035,3.153503965315018,0.44058437722839133,1.657189654190566
37,4.112517833709717,3.153702413550721,0.45901255509822897,1.6494571899990682
38,4.223702907562256,3.1487590627698827,0.4877760857310442,1.6430903463644284
39,4.332789897918701,3.137349041721299,0.522886639670478,1.6370200474917072
40,4.444478273391724,3.118144602564865,0.5615116271458718,1.6314686670195615
41,4.5573341846466064,3.0930495867713654,0.6024054212462453,1.6265714776822693
42,4.666656494140625,3.0634799614460886,0.6275748370984322,1.6219497048540485
43,4.778826713562012,3.031069231342293,0.625535785197852,1.6168305911459246
44,4.89123797416687,2.994960765682136,0.6243874643402895,1.6111371881177696
45,5.0003132820129395,2.9617757422890554,0.6226317897224081,1.6061824445614357
46,5.1112518310546875,2.928113066534878,0.6205562463734478,1.601077950643965
47,5.221373081207275,2.8946530867696434,0.618017930721153,1.595383774664
48,5.3349738121032715,2.86137024456472,0.6161012564128437,1.5890241228464907
49,5.446328639984131,2.8297437211192653,0.6140890031561911,1.5817427809070133
50,5.559732437133789,2.7982406074287605,0.6132746948257425,1.5739158414491818
51,5.670209884643555,2.772958125087313,0.6139525399102773,1.567088424456133
52,5.78038477897644,2.7507683586419254,0.6155510310775366,1.560652545648248
53,5.8893842697143555,2.7307169182774436,0.6172788754988227,1.5555519441929957
54,6.0006256103515625,2.713760643989812,0.617052177111184,1.5501159736023937
55,6.1116461753845215,2.6993787526751545,0.6158262758252256,1.5453989532140051
56,6.223153114318848,2.6881131690070172,0.6135795349276502,1.5406387010404998
57,6.33435583114624,2.6805816889081133,0.6095031421413895,1.5361995689310632
58,6.44406795501709,2.6758987852029184,0.6082992862825501,1.533336075426924
59,6.555994510650635,2.673971650249945,0.610902028762909,1.5316533963151366
60,6.664838552474976,2.6734685586233775,0.615665348586314,1.53021279706076
61,6.775376796722412,2.6728947047106866,0.62238741155705,1.5295212833695828
62,6.887103796005249,2.670168274700497,0.6275972665676616,1.529837493596054
63,6.997305154800415,2.665313769822224,0.6294979494088193,1.530948348742645
64,7.108828067779541,2.6609783924615877,0.6274289329188769,1.5321437259776816
65,7.220748424530029,2.657934560737883,0.6214963129385463,1.5336833702467327
66,7.3319411277771,2.657137092526039,0.6127630637501067,1.5355053490528578
67,7.441906929016113,2.657813045158664,0.6023223315304318,1.5379327103756184
68,7.5525712966918945,2.6597284538833903,0.5918523519251293,1.5402691988116821
69,7.664554119110107,2.6617309002602583,0.5824347251249563,1.541946004677744
70,7.776018381118774,2.6630964488121616,0.5747667920759486,1.54338909995171
71,7.885289430618286,2.6634002342275522,0.5699854306934854,1.5456973379401222
72,7.997467041015625,2.66321082956039,0.5690119291840171,1.5492355195200895
73,8.109926700592041,2.6622954852429372,0.5693252818331642,1.5536954109861734
74,8.221064567565918,2.661604243370244,0.5706543359273949,1.5585221310221251
75,8.33277940750122,2.661535476424167,0.568964818766994,1.562413306463244
76,8.443235397338867,2.662624004430603,0.5646156194479847,1.565889315185233
77,8.552066802978516,2.664416119184143,0.5591055904458763,1.5692194645145507
78,8.662551879882812,2.6659794554154574,0.5537209526228131,1.5727888330480693
79,8.774082660675049,2.6681156762977536,0.5487487869973371,1.5767694623691517
80,8.88476824760437,2.6704373241301766,0.5463305127612625,1.580391968239258
81,8.99482274055481,2.673044859242084,0.5460242777574027,1.583999438897947
82,9.105857372283936,2.6744046185450516,0.5472957411427058,1.5878199177502093
83,9.217752456665039,2.675981939068583,0.5486911195468289,1.5917028689949198
84,9.328056573867798,2.6772160981436506,0.5487963606698875,1.5956524774477325
85,9.44005274772644,2.679111280206722,0.5466895960434289,1.5998069704906892
86,9.550099849700928,2.681807583544994,0.5424818270504808,1.6030588219637543
87,9.662230014801025,2.684731194705867,0.5372156699683789,1.605744769507191
88,9.772540807723999,2.687952004711783,0.5316291222857941,1.6079219485948792
89,9.882586479187012,2.690389068335481,0.5265936035942398,1.6095384086541533
90,9.992592334747314,2.6925722505259233,0.5222829715613734,1.6108006874125462
91,10.102703094482422,2.693060270353787,0.5185596796842427,1.6121956857508617
92,10.213667154312134,2.693060014728154,0.514408308143194,1.6135381792228334
93,10.322588920593262,2.69262305728585,0.510309924159775,1.6143535850838657
94,10.431931972503662,2.6935188061426945,0.5063774212609933,1.6152281056616506
95,10.542254209518433,2.6947354806567825,0.5026204144009573,1.615905208267179
96,10.652355432510376,2.696531777961382,0.4993226934119898,1.6166527435937357
97,10.763145446777344,2.697528320569875,0.49575681626376406,1.6176124679737764
98,10.875094652175903,2.6983932070804344,0.49202726194961127,1.6189714803017212
99,10.984850883483887,2.698881322046041,0.48822634043931684,1.6201912681270731
100,11.096388101577759,2.6988209060329647,0.48373087703662526,1.621060508096416
101,11.205078840255737,2.6985695148623203,0.4793480993553036,1.6221138883972404
102,11.314443111419678,2.6991244661003937,0.475451825740487,1.623764210713189
103,11.42495846748352,2.70079318892014,0.4729322090498127,1.6256245231280064
104,11.535685300827026,2.702483285785907,0.47185210430130387,1.6284716045326064
105,11.644813060760498,2.703575665358544,0.47189610368876467,1.6320518549576346
106,11.756280183792114,2.7044336760125844,0.47248632682876857,1.6359465038828227
107,11.86932921409607,2.704615836189519,0.47281733433265827,1.6393956221412023
108,11.98214316368103,2.704458965826763,0.4727890497739547,1.6426296792997563
109,12.091275215148926,2.703736602956429,0.47242265437498926,1.6450102139070193
110,12.203283071517944,2.702698223249256,0.4717251569734699,1.6465002199223966
111,12.313199758529663,2.6995455798536026,0.4701280392558862,1.6474266804567437
112,12.427299499511719,2.692800070400359,0.4688561568700004,1.6489168592264065
113,12.539257049560547,2.6837627744211177,0.4677957984903561,1.6511986530199125
114,12.648678064346313,2.6728933660209218,0.4674839705693223,1.6539595193711696
115,12.758909225463867,2.660391177774375,0.4684493085914397,1.656392320284124
116,12.869167566299438,2.646387575133273,0.4698986676651333,1.658282796026741
117,12.979752779006958,2.631325339807592,0.470987176591612,1.659540719230875
118,13.091270208358765,2.61656115213253,0.47085014397757374,1.6610938309963816
119,13.203715801239014,2.600999872261834,0.47030957636208104,1.6634139259003484
120,13.313880205154419,2.585474793314867,0.4687444340342685,1.6656915357055797
121,13.423487901687622,2.5727232902299604,0.46655159817020164,1.666749507554551
122,13.534607410430908,2.5705867754828593,0.4650415479635538,1.6668019457933525
123,13.644225120544434,2.5708589999161955,0.4648349573650892,1.666403162794381
124,13.755544900894165,2.57329408447999,0.4660044125569136,1.6668202336317037
125,13.865751504898071,2.576246637030859,0.4679601927946878,1.6687142812604783
126,13.976478815078735,2.5787233144060786,0.4700562051503003,1.6720685012073475
127,14.086520671844482,2.580322057055197,0.47156843011175886,1.6757622955315052
128,14.200196504592896,2.5816822398549957,0.47257755437165694,1.6792007193042513
129,14.312149047851562,2.5835751739727946,0.4729248555512793,1.6821111633514194
130,14.425568580627441,2.585385577098239,0.47342446902971563,1.6844684975641595
131,14.53643250465393,2.585496957147618,0.4729683097660086,1.6867408589106838
132,14.647484064102173,2.58273842575681,0.472269178994257,1.6896026886846967
133,14.75689435005188,2.5781312181931826,0.47144206773634634,1.6932593458897878
134,14.870361328125,2.5720218191617796,0.46976898991268384,1.697401080848396
135,14.980884552001953,2.5670579597774195,0.4669750117819393,1.7010340059690097
136,15.09293818473816,2.5620176462298154,0.46440157575906515,1.7041863185915145
137,15.20425033569336,2.5574534839686027,0.46244863587940693,1.707539109624879
138,15.316232919692993,2.5529480399075597,0.4613688538520113,1.71183414064635
139,15.427371978759766,2.5480468655598716,0.46121936223110405,1.7160733524160308
140,15.537751913070679,2.5426414876233028,0.4610270237644976,1.7199630649244595
141,15.648765802383423,2.5383877300214217,0.4611688213670442,1.7233365547151986
142,15.759808778762817,2.5361470445607117,0.46109264373243825,1.726515304147841
143,15.869914770126343,2.5360422736887025,0.4600270701695822,1.7294356148942338
144,15.979671716690063,2.537113266897722,0.45776568287662256,1.731291331210567
145,16.09240221977234,2.5383957592835826,0.4541703189544462,1.7322732080517258
146,16.20407724380493,2.539806636378716,0.45029440956608613,1.7328618448336526
147,16.31660532951355,2.544222805162215,0.44639063512034655,1.733652218175134
148,16.428043127059937,2.551971332881833,0.443443028624629,1.7350044815845542
149,16.54022717475891,2.561721183514814,0.44221503990234057,1.7365308034408184
150,16.651750087738037,2.5685952016956644,0.44300585932074216,1.737283292207508
151,16.761609315872192,2.572278175468007,0.44566832718397514,1.736758569660101
152,16.870774269104004,2.5728687172000235,0.4500033252080443,1.735197868030763
153,16.982444524765015,2.5709518218917244,0.45543415203550275,1.7331885194936236
154,17.095758199691772,2.568277830691917,0.46128521382659143,1.7315289952656092
155,17.207439661026,2.567630360978697,0.4667786486155051,1.73092207545966
156,17.317671537399292,2.572240765108499,0.4720445722556702,1.731463477298301
157,17.428500652313232,2.57993455552215,0.47709940963605146,1.7329246469571429
158,17.53888773918152,2.5895197316193395,0.48270964126411525,1.735015965252762
159,17.650486946105957,2.5939950240393133,0.4902823975054226,1.7371025518548486
160,17.76042151451111,2.590607680611306,0.497628557162166,1.7386908509262833
161,17.87082266807556,2.5840348618409834,0.5036664475912962,1.7401446303684338
162,17.981927156448364,2.5765647492707964,0.5084657700372757,1.7419897372651707
163,18.091283321380615,2.572561180691744,0.512777249757582,1.744583681339484
164,18.202086925506592,2.569353220343636,0.517785393787802,1.7473578711236764
165,18.313676357269287,2.5665204177735195,0.5247725238082006,1.7506571574374812
166,18.423569917678833,2.566032948793503,0.5342599139634115,1.754289130851381
167,18.53434157371521,2.5671940829616986,0.545442498630126,1.7578563470093176
168,18.64355993270874,2.5674966880554813,0.5575690506591421,1.7608461346500106
169,18.75259518623352,2.5657088822990723,0.570712722820018,1.7640560914940462
170,18.8634192943573,2.562664956320186,0.5834915068296349,1.767498357479877
171,18.97310996055603,2.55719991022045,0.5959055580836262,1.7705458366907614
172,19.08280873298645,2.5510753002560818,0.6079685121672317,1.7734409028303697
173,19.1944317817688,2.5460914575865563,0.6201396182677851,1.7760323498776613
174,19.30510449409485,2.543303351777603,0.6328336297734255,1.7783241457325243
175,19.419148206710815,2.543431136718191,0.6451330727242708,1.780659577995408
176,19.528521060943604,2.5462298103413143,0.6576083284005375,1.783317179446355
177,19.638110637664795,2.5517817461786945,0.6693453964555738,1.786400453895681
178,19.74808669090271,2.5575837693503023,0.679828712622925,1.7897934611654207
179,19.858675956726074,2.5613981776921504,0.6895234996065758,1.7934291507294025
180,19.969835996627808,2.561355623696411,0.69992050269275,1.7970736196608157
181,20.08190894126892,2.5567605848469115,0.7134366652036102,1.8011955745078403
182,20.192711353302002,2.552212049197949,0.7282414961851549,1.8053378948626602
183,20.30209469795227,2.5479957802577085,0.745108462090486,1.8093804648827219
184,20.41174292564392,2.545203929703344,0.7580284812666837,1.8132697159143936
185,20.521751165390015,2.545861558858036,0.7587950965980343,1.8171963359387058
186,20.631494283676147,2.5489782411690673,0.7587503176633918,1.8212301034541407
187,20.742583751678467,2.5507178567239315,0.7578471342106136,1.825258336341955
188,20.854811906814575,2.549533808540015,0.7571177841896427,1.829541091451469
189,20.965225219726562,2.545058935761538,0.7567731926743592,1.8338030516009416
190,21.075753450393677,2.539180877604676,0.7564527970068897,1.8378907002902958
191,21.186196088790894,2.533931649380555,0.7565185151412605,1.8417604038683109
192,21.295790672302246,2.530961916903998,0.7572176252931736,1.8453923937029288
193,21.40621829032898,2.529211050517497,0.7580749838090377,1.84904414698906
194,21.518693447113037,2.5290998121851858,0.758342902167717,1.8525854405810438
195,21.62732481956482,2.5305224715786387,0.7583300012629822,1.85617909885128
196,21.738430976867676,2.5326491214047233,0.7585220095805429,1.8597145096708991
197,21.84922194480896,2.5345485787739226,0.7583827513268915,1.863065219370522
198,21.96128559112549,2.5364845513674807,0.7579723481215378,1.8667134224088797
199,22.07444167137146,2.5382673887063234,0.7579941185121654,1.869984267479461
200,22.18561053276062,2.5395813883688456,0.7582219373858237,1.872942128935269
201,22.295633554458618,2.541110310873076,0.7582558984316984,1.8754072062660199
202,22.4076726436615,2.5430872989686484,0.7579639177473984,1.8772722121858032
203,22.51981258392334,2.5463933646422663,0.7569515696161299,1.87856190186675
204,22.63140606880188,2.550811420238324,0.756729945705303,1.8796576236916818
205,22.740824699401855,2.5557247280361075,0.7571641788434231,1.8808081992541539
206,22.852421760559082,2.559902202888349,0.7583152153639438,1.8820142485254816
207,22.962523698806763,2.562316561568114,0.760079641743469,1.8834570342594283
208,23.073488235473633,2.5624377266301597,0.7624759707929669,1.8847723674930161
209,23.186389923095703,2.5594121351770953,0.7653197648245837,1.8856474356223214
210,23.297724723815918,2.5548781372550615,0.7679450603310984,1.8859771655006696
211,23.408801794052124,2.550213111955567,0.7697334171926403,1.8859730069992617
212,23.51828360557556,2.54811221104416,0.7710779581474229,1.885756397122222
213,23.626230001449585,2.548432831286724,0.7723191740779923,1.8855409441021278
214,23.737761735916138,2.550242120902707,0.7737574591756716,1.8855190898254264
215,23.84831404685974,2.5524338722987427,0.7753196095355116,1.8859870821969151
216,23.957960605621338,2.555354499938581,0.7767241157214712,1.8872118682684995
217,24.069321870803833,2.5577524218864913,0.7780074994242916,1.888939473702403
218,24.177762746810913,2.5582042946483203,0.7796890272318113,1.8905790701255627
219,24.288472414016724,2.55614420470027,0.7812448173775249,1.8917955300992813
220,24.399837493896484,2.55272528513503,0.7814624292841301,1.8921400457968973
221,24.511364698410034,2.5500667994897235,0.7810222660507483,1.8918308294891286
222,24.620558738708496,2.5492099238095665,0.7806409226455217,1.8913800381071724
223,24.73117995262146,2.550232110316555,0.7806071567553068,1.8911157916542702
224,24.84125328063965,2.5542477723056662,0.7801970031581725,1.8910781685039355
225,24.95037579536438,2.559506001889994,0.7797553235427034,1.8911869163821673
226,25.059670209884644,2.563830809883833,0.7796081921196611,1.8916695689370326
227,25.168373584747314,2.5673232443345837,0.7796849997393214,1.8921219536766285
228,25.277716636657715,2.5680729959396453,0.7799159051651483,1.8922047032738027
229,25.38637638092041,2.5666431977710045,0.7800932296392782,1.891854331608839
230,25.497589826583862,2.5632031736090086,0.7797141624922157,1.890910087207323
231,25.607792615890503,2.558524399577956,0.7796803371024665,1.8899694137381549
232,25.71747136116028,2.5551076124781136,0.7803211120551373,1.8895176728263252
233,25.82806897163391,2.552958645286278,0.7812919362650077,1.8890877264554002
234,25.93712019920349,2.551117993794959,0.7813708150051769,1.888911251459491
235,26.050597190856934,2.5498216737681014,0.7816107677887497,1.8892973182189703
236,26.160741806030273,2.5495657079508636,0.7822944815611049,1.88964842917202
237,26.26862406730652,2.5505072431076834,0.7829504979541215,1.8900992438870916
238,26.38129687309265,2.552495870206201,0.7831762881507971,1.8906471339668662
239,26.49234700202942,2.555002689757844,0.7836228167077326,1.8913386240879104
240,26.603289127349854,2.558021466283553,0.7836988601231508,1.8916807143195034
241,26.713594675064087,2.5605839792926344,0.7833669346425604,1.8916029567133235
242,26.822715520858765,2.5613788371640083,0.7831944949126634,1.8912501365209546
243,26.932835578918457,2.5606249753726473,0.7826497779944868,1.8906361970687005
244,27.04427456855774,2.558865272082724,0.7822541972415432,1.889682601788832
245,27.15451955795288,2.5569664098365696,0.7814895812998933,1.8887015076817542
246,27.267284631729126,2.5550616435677136,0.7813951884747808,1.8883432899410457
247,27.37750792503357,2.553668284906876,0.7818437890590669,1.8884776206957845
248,27.4885413646698,2.5524801281755183,0.7826834520181702,1.889161052238049
249,27.598840475082397,2.552210525347713,0.7839852235300317,1.8899980505466638
250,27.7091326713562,2.5526015881716546,0.7848986662829954,1.890451183560065
251,27.818798303604126,2.553441004896297,0.7848092434778147,1.8904767011187846
252,27.929914951324463,2.555237225220442,0.7842420258766026,1.8902262470031086
253,28.041874885559082,2.5576573270393927,0.7838149569146852,1.89011818796999
254,28.150803565979004,2.559188605582778,0.7843404789566408,1.890334132219969
255,28.25918412208557,2.560061304757344,0.7853428849177173,1.8906464404986418
256,28.36860728263855,2.5617281229894133,0.7858442542880897,1.8911253353603217
257,28.47731924057007,2.5625534790354845,0.7877384792105244,1.891522691476486
258,28.589476108551025,2.564717163786041,0.7900806346028056,1.8917709624153531
259,28.701218128204346,2.567054772665706,0.790492763247779,1.8915332249373498
260,28.81364393234253,2.5686159375398554,0.7896754730777426,1.891179959465236
261,28.92643117904663,2.5687894078055993,0.7891348743575993,1.8910239252091006
262,29.03557825088501,2.567747352961264,0.7887776065791002,1.8910867997560832
263,29.146222591400146,2.5660768997433525,0.7885521996821577,1.8913136849650598
264,29.25533676147461,2.5643752296952864,0.788420668069686,1.8916952289511153
265,29.369375228881836,2.5637803130126957,0.7888677238258098,1.8921400797672219
266,29.48004174232483,2.5652006900306277,0.7897657721459285,1.8927777516916657
267,29.590763568878174,2.567848531539511,0.789611672292058,1.8932636905101496
268,29.702637910842896,2.569882763293631,0.7890057739593223,1.8936328160394416
269,29.813427448272705,2.571117257541146,0.7887358504190928,1.8941657402098264
270,29.922831535339355,2.572157097421007,0.7888271334464196,1.8948377028202148
271,30.035248517990112,2.5709638333010605,0.7884184445394362,1.8953275718264655
272,30.144440174102783,2.5690678039717723,0.7879560517199321,1.895810943664831
273,30.25667095184326,3.5664369660185864,0.7971562181134023,1.8917229959400852
274,30.367558479309082,3.563221748965075,0.8022494206718356,1.8921554416878235
275,30.476383447647095,3.5578272150098775,0.8060729364726754,1.8928591474812673
276,30.586173057556152,3.552234149272274,0.8079375691265005,1.893045882794285
277,30.69536328315735,3.5489585712652834,0.809630522568737,1.8934594667394329
278,30.806489944458008,3.5483058247241632,0.8142670725069778,1.8940422876350937
279,30.91670060157776,3.551097141149954,0.8198194283192239,1.8945150936160025
280,31.030855655670166,3.5551963149136854,0.8250390900717544,1.8948422143961086
281,31.14085340499878,3.5578126528775944,0.8269559803485131,1.8942282562203117
282,31.249840021133423,3.5585553629212634,0.8255873579584583,1.892469170438881
283,31.359870195388794,3.559452742193495,0.8239769243869803,1.889964245487969
284,31.468990564346313,3.5598377992943386,0.8232501005198178,1.8860062131172102
285,31.57767677307129,3.5598406123522026,0.8251466047843948,1.8807112665306374
286,31.68813967704773,3.5601788799413057,0.8277470954429179,1.8736487452326773
287,31.800840854644775,3.5612210268080022,0.8285773001354706,1.8636774505875615
288,31.91159176826477,3.562599018448836,0.8248163609609769,1.852243240206387
289,32.01999497413635,3.563716558889925,0.817940561820013,1.8385816905636958
290,32.128612756729126,3.563631773106605,0.8100909875412841,1.8240629540823623
291,32.23980164527893,3.5621628824325122,0.8027995215522133,1.8049482779969754
292,32.34929537773132,3.5606582938469358,0.799850227759444,1.7877687468927705
293,32.45889377593994,3.560156257228356,0.8005634835597093,1.7678356746936839
294,32.56916809082031,3.560467645933571,0.802245127359759,1.746719866932131
295,32.679473876953125,3.5618918882376116,0.8048022889256587,1.722703141727457
296,32.789998054504395,3.5648803548600925,0.8067915931387031,1.699730202048967
297,32.90131211280823,3.5701723288236944,0.8070302534850718,1.6759894452991513
298,33.0125629901886,3.5742266959415803,0.8050394732820817,1.6514191769503266
299,33.12246084213257,3.570366605440526,0.8016541908009218,1.6262306693010344
300,33.23373603820801,3.553000477753158,0.7611979379970129,1.6004551404912122
301,33.34300780296326,3.5208816444611655,0.7311767532613637,1.5746216581306203
302,33.45203471183777,3.476698579199805,0.7110877272287314,1.5492333872895454
303,33.562461137771606,3.4226353658669506,0.7006300962649635,1.524416763538405
304,33.671562910079956,3.3626114142988497,0.6977204352611723,1.5005072348724862
305,33.78344917297363,3.3020791477401836,0.6993846357092091,1.4776153104782512
306,33.895365715026855,3.241265258961847,0.7016735169877822,1.4555847854598596
307,34.00651669502258,3.180170660436424,0.6865948316938809,1.4344671673774139
308,34.11901140213013,3.115446684302854,0.6341961398383523,1.4136315226032352
309,34.22910022735596,3.043508514333203,0.5856933694737447,1.392399762961091
310,34.34120178222656,2.958822357727625,0.5378213971855805,1.368983092118173
311,34.45359539985657,2.8814532848945635,0.4989352063955349,1.3474516343113352
312,34.56428074836731,2.8114289790676894,0.4673634074931078,1.3270444149172325
313,34.673463106155396,2.7522341166572453,0.4430985375754141,1.3083477709636346
314,34.78245282173157,2.7024663373002524,0.42505249785063504,1.2910365783848867
315,34.89273476600647,2.660497454564883,0.41364205514977004,1.274601997926181
316,35.00463247299194,2.625462319514107,0.40766421457035074,1.2586336477014357
317,35.114089488983154,2.59762507385829,0.4045241852765566,1.2431991645527538
318,35.22438049316406,2.5775918337515593,0.4033992434026301,1.2283242742653668
319,35.33642506599426,2.565290133516863,0.4009901916786186,1.2139413538622672
320,35.447009801864624,2.558270567284069,0.39786389314913356,1.200450053591883
321,35.55686378479004,2.5534412612098936,0.39569534773758147,1.187833080654364
322,35.66789221763611,2.547741309334656,0.39384522068100325,1.175850244767683
323,35.780259132385254,2.540736972463487,0.39239721822147494,1.163764669338756
324,35.89195275306702,2.5347631484612556,0.3920352401406205,1.153273483000544
325,36.00426983833313,2.5269965767009217,0.3918935520341028,1.1429158922321707
326,36.113486766815186,2.516787660770236,0.392138435578987,1.132676284703312
327,36.224128007888794,2.504447099970237,0.3915982088646927,1.1226082834456994
328,36.3360641002655,2.490765514034113,0.390870351967866,1.1129084597655785
329,36.446624517440796,2.4751484479242394,0.39040901861187693,1.1033452933636623
330,36.55675935745239,2.4601484480331264,0.3904878041207981,1.0937884372625928
331,36.66870951652527,2.4469833747040317,0.3893738269373565,1.0841452568440721
332,36.780163288116455,2.434967615200087,0.38967133664029396,1.0739208872408526
333,36.89251160621643,2.425503573416254,0.39003375345023944,1.0642006161846256
334,37.00434422492981,2.419565962279174,0.3904846452343006,1.0543369520487529
335,37.113847970962524,2.4152447115592355,0.39130569360066547,1.0444408403181409
336,37.22522807121277,2.4107094901196104,0.39186448809914287,1.034515028006902
337,37.336669921875,2.4045240941088006,0.3920105455551605,1.0242731412057802
338,37.44684386253357,2.3971769947940893,0.39254185815870407,1.0133638014748934
339,37.55598759651184,2.387245785600899,0.3934153913893484,1.0018491788245347
340,37.66649103164673,2.374032700979566,0.39374153389999306,0.9895805026104171
341,37.77690243721008,2.3586268025481,0.3945966302614835,0.9769526910016709
342,37.88946986198425,2.3432102656474725,0.3951728636546021,0.9637139345580663
343,38.00100374221802,2.328583881929892,0.36333498483888566,0.9504376093493828
344,38.11121082305908,2.3181794691271933,0.3327059549439045,0.938208358110681
345,38.22244715690613,2.307538167842327,0.3039328283387135,0.9261183198312354
346,38.334216833114624,2.2948906962257265,0.2787872502408884,0.9143848686037703
347,38.44594621658325,2.279175913677206,0.2581395411424998,0.9023105503450961
348,38.55723834037781,2.259356767386501,0.24071712484221866,0.8898236966917838
349,38.668089389801025,2.2356310336568272,0.22638289368098488,0.877113559710846
350,38.779451847076416,2.2087278682479696,0.21518042863940906,0.8632371382710209
351,38.891743659973145,2.185158525774279,0.20831328830668322,0.8507863960644495
352,39.00265407562256,2.160236045608355,0.204747486439778,0.8390090054357511
353,39.11250424385071,2.1331689711946122,0.20322121802706633,0.8277106243877131
354,39.22407865524292,2.106523318103886,0.20240625384783062,0.8164283766861763
355,39.33479356765747,2.08035971446802,0.2001209926827975,0.804985893342693
356,39.44455552101135,2.0531420962835405,0.19672440595924093,0.7927874157969741
357,39.554460287094116,2.0258683873515717,0.1927888358652779,0.7797357576706927
358,39.665215730667114,1.9993561196828002,0.17865704277191885,0.7661914437377304
359,39.777334690093994,1.9750483700439498,0.1609927728528404,0.7526207545291008
360,39.888105630874634,1.9525852633484961,0.14619922032840163,0.7395112627229825
361,39.99862313270569,1.928383159030063,0.13441114523811246,0.7263670040751412
362,40.108726024627686,1.9026224818859208,0.12490223460666362,0.7128363439611407
363,40.222678661346436,1.8750140147220076,0.11675726404366144,0.6980137744039466
364,40.3313672542572,1.8509589069477306,0.11237935969517625,0.6842859916763652
365,40.44238042831421,1.8295541116195642,0.11126002500892108,0.6707719424302381
366,40.551960468292236,1.8120336663012087,0.11186214895265749,0.6576695030216337
367,40.663886308670044,1.797159452452944,0.11244814680929648,0.64524291141067
368,40.77424907684326,1.7824452774410202,0.11231687012699314,0.6333519507160381
369,40.88539981842041,1.7624433925508618,0.11095274373876511,0.6211050700256844
370,40.9968044757843,1.735686376810892,0.10818164729258545,0.6080512650606705
371,41.10779857635498,1.7043066691799456,0.10536884989959958,0.5943256085078025
372,41.218204736709595,1.6706887146733649,0.10429550466866543,0.5805077161044091
373,41.32880878448486,1.6366780064154158,0.10480277874512056,0.5669026745474731
374,41.438875913619995,1.606095416533623,0.1049981368219462,0.553656512787058
375,41.550352811813354,1.5791473733482286,0.10586467568624741,0.5399796053920635
376,41.66258931159973,1.5594911365560615,0.10619599270203699,0.5281083015377803
377,41.77346324920654,1.541636311051888,0.10638302544883772,0.5166232525491956
378,41.884758949279785,1.5216432718090585,0.10654703530984001,0.5055281749532592
379,41.99691152572632,1.4970655844012675,0.10759921268681175,0.4946271384077287
380,42.10966181755066,1.464469180555224,0.10813669886472274,0.4826743726518205
381,42.22180914878845,1.4314378711900968,0.1077118159002384,0.47171209812812653
382,42.3338737487793,1.3982033387108417,0.1070662272227302,0.4611281911277954
383,42.44531178474426,1.3738308383987774,0.10660628595430476,0.4509582404620098
384,42.55551886558533,1.3549758723229952,0.10670511237457264,0.44108222281630083
385,42.66541862487793,1.3370410640514188,0.10730889714823515,0.43074263106290883
386,42.775068044662476,1.317582689338375,0.1077677558529105,0.4195715615400839
387,42.88507342338562,1.2944478374803903,0.10819995997927971,0.4078781263191113
388,42.99594521522522,1.2666311739568537,0.10862936291476666,0.39637589887085417
389,43.10638117790222,1.233888131576798,0.10835411947997389,0.3853471362907564
390,43.22018027305603,1.19480936297651,0.10821632211848357,0.37420138806710124
391,43.330084562301636,1.1573658403823162,0.10774261020417795,0.36435632224834436
392,43.43995690345764,1.1229959946521555,0.10709626736780119,0.35529094005787965
393,43.551854372024536,1.0820386114123357,0.1070631928417487,0.3445921744746909
394,43.66142201423645,1.043980509381829,0.10791861019495004,0.3350051135431774
395,43.77135705947876,1.0061226271343762,0.10778588049498787,0.325605458496508
396,43.87978768348694,0.9807111496917205,0.1089580574620871,0.31612926669414315
397,43.98985314369202,0.9526536425745902,0.11065558069005266,0.3064675126079446
398,44.100151777267456,0.9163918138779329,0.1103797030893346,0.2969061618377775
399,44.211339473724365,0.8758221693150495,0.10416193490224118,0.2878246400749404
400,44.32175850868225,0.8341693452361075,0.09850087008893872,0.27865161968240726
401,44.431787967681885,0.7931305900621705,0.09304481695373205,0.2694136214889893
402,44.54237985610962,0.7547971710628972,0.0878412523547264,0.25969955859538274
403,44.65562152862549,0.7190601447882664,0.08433104814808719,0.2499670209258132
404,44.766642332077026,0.6896332792169547,0.08247655154384707,0.24130696283375372
405,44.87606883049011,0.6569097840308098,0.08106391428165632,0.231081374873581
406,44.987102031707764,0.62786875189085,0.08049603403846561,0.22167065659252774
407,45.09845972061157,0.6007916491102946,0.0795651680754729,0.21221628223613073
408,45.20841336250305,0.576503231280109,0.07784642774818772,0.202497008929695
409,45.31883430480957,0.5544487344405745,0.0719271896696974,0.1928856459003121
410,45.43156862258911,0.5348482627359117,0.06620007029121192,0.18299490830277876
411,45.54295039176941,0.520315628891887,0.062052887394970474,0.17468085416959322
412,45.65553832054138,0.5065448288545317,0.05889313981359669,0.16740866367519983
413,45.76452875137329,0.4885066118474633,0.05519999524823118,0.15903674501567427
414,45.87435054779053,0.46974058867211105,0.05119267662377502,0.15130414604572023
415,45.98456692695618,0.44326255193503494,0.04771745759750232,0.14210178780194582
416,46.09447383880615,0.4191607982421815,0.04499642929285788,0.13543156164405232
417,46.203821420669556,0.38983250755750115,0.04244550600296202,0.12754419783318427
418,46.31469368934631,0.3613693450077775,0.040846281368576466,0.12151576439847706
419,46.427250146865845,0.33602718635226203,0.04052034533554109,0.11619211453675982
420,46.5391263961792,0.3113488451593813,0.04002436656702757,0.11136881924956171
421,46.65045976638794,0.28662183172803674,0.03879475840055978,0.10580964988442572
422,46.7611722946167,0.2638655596122505,0.038468051931949,0.10075473214364557
423,46.87212038040161,0.2429158996385109,0.03797258893732601,0.0956611752707401
424,46.98411750793457,0.22442184326740175,0.03722652608666956,0.09099095352162623
425,47.09423327445984,0.20710717077794152,0.03644087819663867,0.08639136579671296
426,47.20537447929382,0.1934399108089868,0.03583029078511799,0.08385523513013704
427,47.315937519073486,0.1811322823931429,0.035022917736577286,0.08162576233600968
428,47.42566800117493,0.16905962399735,0.033142172546974956,0.07915145489158437
429,47.534870862960815,0.1564408962771947,0.03113244758056059,0.07623387500999593
430,47.64666700363159,0.1428829217176401,0.03078492637560477,0.07327530325076147
431,47.75908017158508,0.13680811028322967,0.03143568064938784,0.06992060122516972
432,47.86946773529053,0.13019593706101937,0.03193826372059754,0.06727376263426113
433,47.98019862174988,0.12250874074794715,0.03247858944784134,0.06515479002984406
434,48.089715242385864,0.12278675401436802,0.03285999011623398,0.06369046503433483
435,48.20130395889282,0.11990724589291278,0.0321176114842355,0.061933765306103714
436,48.31325316429138,0.11569042038143601,0.02982216468719372,0.06014781070610195
437,48.4227180480957,0.11374984863303929,0.028473201054670334,0.058518454848693606
438,48.532296657562256,0.11989971209034667,0.025746237773806607,0.056011914734681215
439,48.64437985420227,0.1272660556039642,0.022685979593644753,0.054265739385035705
440,48.755454301834106,0.133237892972068,0.020177023578077637,0.05197347475539048
441,48.86580204963684,0.13922321459655984,0.01746816684921419,0.05000965507644603
442,48.97727870941162,0.14321224416975611,0.016784878740118435,0.04818000325187782
443,49.08590221405029,0.14592062289504154,0.015354178376156307,0.04691007244435151
444,49.19571828842163,0.14814538946735265,0.015077900978070814,0.04638637041697681
445,49.30521893501282,0.15104237181717903,0.015797917889617846,0.04549672282165194
446,49.414048194885254,0.15300977623460008,0.01592594356448223,0.044574026445939254
447,49.523924589157104,0.1548105319030442,0.015562927589756602,0.04386505417990241
448,49.634150981903076,0.15574063168891092,0.015967607840366334,0.04361588925765461
449,49.746025800704956,0.1549396390156708,0.017159365805484984,0.04335498546450202
450,49.85631227493286,0.15026491122304012,0.017214803484754352,0.04331459343269127
451,49.96687936782837,0.1460681762250535,0.014466874250620692,0.04293216450617293
452,50.077099323272705,0.1416349081676254,0.01233284347519295,0.04260860080011084
453,50.189518213272095,0.1362096554266059,0.01056720000420758,0.04170338477317527
454,50.302451610565186,0.1284577896448067,0.010087067661462612,0.04109495030616276
455,50.41174077987671,0.1213259453464661,0.00822192516753971,0.039411266631152256
456,50.522995471954346,0.11093025430911724,0.01215149265926362,0.038377933964224495
457,50.63296031951904,0.09596199926502007,0.012914208746526351,0.03709501709537487
458,50.744569540023804,0.07816049727434529,0.013254464010256015,0.03558724151061983
459,50.856515884399414,0.07109527922781392,0.013096313330228206,0.03366198895221402
460,50.96819615364075,0.06909194258849552,0.012250751747304974,0.03182901684203865
461,51.079955101013184,0.06353646857819156,0.006963332231805944,0.02965909083662103
462,51.19128441810608,0.062324458832873214,0.010867278686169681,0.028719065406066526
463,51.303789377212524,0.06158957790183613,0.011078721494028023,0.02851847433526805
464,51.41431546211243,0.060771025348126485,0.007017514356715571,0.02784630314235131
465,51.525333404541016,0.05946074633046302,0.008681620054107978,0.027660013495795638
466,51.636626958847046,0.057012708428296505,0.007891579774069988,0.02778655613111526
467,51.74610733985901,0.05437383771115102,0.008128465089336843,0.027255902224673955
468,51.85505437850952,0.0494373516951355,0.00994409764028755,0.026373056136687962
469,51.96788454055786,0.04906090466813726,0.01190863624337204,0.02659773229394841
470,52.07894158363342,0.046897853832368434,0.01373971772396774,0.025670019237660057
471,52.18910527229309,0.04500744222267842,0.011606073547759763,0.024527591478204623
472,52.3022255897522,0.04084648359197498,0.00871536500504485,0.023650462284255817
473,52.4126296043396,0.042890178484770725,0.0096602921984213,0.023129364047918724
474,52.52275729179382,0.04340935403884774,0.009667624462907531,0.021534733658020937
475,52.633384704589844,0.042391399544429435,0.005273347116771319,0.02128621526510473
476,52.743863344192505,0.03944577253226005,0.006488405754115293,0.021278700896648652
477,52.855130672454834,0.03574672309338503,0.00462578243615674,0.021809606844960357
478,52.96891951560974,0.036079762676630475,0.0038252978413833346,0.02242144051060515
479,53.0787353515625,0.035772968621961984,0.00394613778874875,0.02255968055119635
480,53.18939018249512,0.03974031461319019,0.004638107811549299,0.021403150296864445
481,53.29930257797241,0.03679698701285064,0.005689161508202988,0.020318023082602943
482,53.41028952598572,0.031916344002240464,0.006212724276282915,0.0199914654654371
483,53.520569801330566,0.03735369951415168,0.006231026002500255,0.019147573791873936
484,53.63103437423706,0.03669506225597849,0.006469811668528546,0.01816924789867181
485,53.741689682006836,0.030547730595047312,0.006934907630164244,0.018440693302505334
486,53.85224890708923,0.03414935343490863,0.005294212510623648,0.019070228680180608
487,53.963536977767944,0.04573663879618034,0.003975956614694691,0.01960909797248977
488,54.075055837631226,0.05368875754281591,0.0027487425201469786,0.020352852138367978
489,54.18445920944214,0.05338613843072054,0.0020961309304862916,0.019904395414814285
490,54.29351186752319,0.04613718365060444,0.0015279274608492306,0.018812341121521695
491,54.40185904502869,0.04000870414407476,0.0008537632651146696,0.01653952049316797
492,54.51202607154846,0.03602571914649012,0.0005673298340381058,0.014057115084748831
493,54.62170052528381,0.03523885568435607,0.0012466839776287782,0.012145846403868581
494,54.732378244400024,0.041907585321042835,0.002162998626164595,0.013470509643960106
495,54.84203910827637,0.04629739615249435,0.002965184395215591,0.014547455612455622
496,54.95280337333679,0.04608551356319381,0.0029079054676749575,0.015365541542044397
497,55.06364345550537,0.041359069253452826,0.00218178038731963,0.015531828778155683
498,55.17302346229553,0.032832914132258605,0.0021603519869711216,0.015349124503217227
499,55.2824969291687,0.04079171002594207,0.00239110412320409,0.01616102705417432
500,55.39243006706238,0.049936667699273046,0.0012911817030701513,0.01737762014011794
501,55.5025110244751,0.05183167547627333,0.0016313701775105634,0.01801303774817288
502,55.61219143867493,0.04794319556947567,0.0009923023295351232,0.01848693064868274
503,55.72297477722168,0.05019915245092645,0.001647604814565334,0.018024856432804586
504,55.83345818519592,0.04632684402221355,0.0021978739603098715,0.016485599610531018
505,55.943782567977905,0.039618084641038685,0.0017553175847350117,0.015435739085162608
506,56.05473446846008,0.03305172511577012,0.003933451871748676,0.014466929465969728
507,56.16491961479187,0.030748538223942107,0.004699924993879703,0.013362774807119143
508,56.27566075325012,0.027075741279007873,0.005174705105373294,0.01342384996784518
509,56.38653373718262,0.024841694670008307,0.004865750931735941,0.012755727474445736
510,56.4975061416626,0.024904810147817244,0.0036371336369111977,0.012111157004839376
511,56.608882665634155,0.025692061102150228,0.0018682982586746364,0.011955156603873486
512,56.7186233997345,0.028007956055754585,0.005312245766500472,0.01243617336151855
513,56.828808546066284,0.030160508223518148,0.0045532697578885796,0.012425961087348138
514,56.938289403915405,0.02726935784111504,0.0026467921929089998,0.012306607207539955
515,57.05079698562622,0.03093262589026536,0.0027243119653754147,0.013946344845560787
516,57.162179708480835,0.03309886071674143,0.0030462995890660014,0.014178051827509234
517,57.27410268783569,0.03379814481831645,0.0016333787365253398,0.014381275514656896
518,57.383198976516724,0.030741998927637904,0.0021443620193410534,0.013459881158105456
519,57.49217677116394,0.02530418595849407,0.002851480200730893,0.013181379531054815
520,57.603137254714966,0.029192301748183283,0.002507471925941112,0.013789969463248543
521,57.715718507766724,0.030573894765699015,0.003218962382760572,0.014524655283527897
522,57.82701516151428,0.025341892816938525,0.003918677046114741,0.014045542403809473
523,57.93652415275574,0.022369874755385523,0.004852455928183419,0.01285289025759402
524,58.04470252990723,0.018477677987846112,0.001999869314626507,0.011690304837654826
525,58.155632972717285,0.02113328544464575,0.005175452265000938,0.0122240295803624
526,58.26581025123596,0.023018931473828167,0.003937449611345362,0.01295309161402972
527,58.37640690803528,0.025417367567783872,0.0033623464086277926,0.014255807583989944
528,58.48632264137268,0.028521943430829078,0.003580936307548566,0.015083071694952866
529,58.59687542915344,0.03161495996703475,0.004266481827676674,0.015797990023273777
530,58.70861458778381,0.03382335627065277,0.00321937507851881,0.015002613237250986
531,58.820839643478394,0.03591246694538037,0.004257905894954611,0.014102959372971072
532,58.933244943618774,0.03549701341560143,0.0030525109510276,0.012891272867772837
533,59.04337191581726,0.03446226679953896,0.003476362600033341,0.012495136557277
534,59.15174698829651,0.03103484371919269,0.0035591733652697694,0.012699923505167052
535,59.260748624801636,0.03175925130782695,0.004592107770996667,0.0134480626309817
536,59.370301961898804,0.03349453858246032,0.004709047123053137,0.015010979111018782
537,59.48213338851929,0.03205391994828232,0.0030285954205834438,0.01581778615599258
538,59.59184908866882,0.02994478937861016,0.0019222426340428159,0.014669075383452392
539,59.70267057418823,0.032908465125855796,0.002643121962539869,0.013267306951981282
540,59.81318473815918,0.03482463506471553,0.0018710234618645,0.011760824588212215
541,59.92419219017029,0.03692771429626373,0.00326369174754156,0.011822851761306302
542,60.03729176521301,0.035133730158924244,0.002958115290324016,0.013304789115893981
543,60.14964771270752,0.03659468480221873,0.0023399832395752805,0.0132875187144674
544,60.26123309135437,0.03049429728989066,0.0015490985776788087,0.012504041514479165
545,60.37453269958496,3.202210973699402,0.40024443021824224,2.084265044717677
546,60.486470222473145,3.203379020955979,0.4008095794435537,2.083880493398696
547,60.599204540252686,3.208992731021161,0.40258088071482895,2.083781559588054
548,60.70939660072327,3.2117851569576583,0.4056551478086561,2.0839587447223247
549,60.82115316390991,3.212753780094146,0.4093408223246495,2.0850585993928834
550,60.931782484054565,3.2115497526879193,0.4118400665620292,2.0858242188315455
551,61.04269766807556,3.2078078472475924,0.4127589430315357,2.0858706287390105
552,61.1522650718689,3.2056915445559864,0.41278609218476736,2.0858009851899597
553,61.26076793670654,3.202943271920307,0.4124206147500682,2.0852465391397477
554,61.37195897102356,3.198741984629639,0.4106062039518878,2.083463716878069
555,61.48195123672485,3.201878596242163,0.40814695302996373,2.081925818165999
556,61.592856645584106,3.200938953949321,0.4060707254396833,2.07921560142999
557,61.70487189292908,3.208036231539736,0.4048462181754844,2.0754111876297907
558,61.81590819358826,3.2049316059547066,0.40433491303348723,2.068896405768265
559,61.926629304885864,3.1985639996908355,0.40364781273664896,2.0597778369380526
560,62.03864669799805,3.1964923177457623,0.402516995621668,2.048392372910323
561,62.149850845336914,3.196393301803272,0.40064006112966244,2.0335331888989914
562,62.26152944564819,3.203294119313593,0.39845378464341646,2.017954183440035
563,62.37123513221741,3.204781078197521,0.3961184153079859,2.0022698590245684
564,62.48244667053223,3.2049797263574127,0.39348978193174755,1.980602426232222
565,62.5936975479126,3.2022371306241224,0.39213095044721036,1.9575653504101334
566,62.70254445075989,3.1991833084487107,0.39168085894799226,1.9318948549878712
567,62.814369678497314,3.1927317113339604,0.3912218226454345,1.9044345572514785
568,62.92557883262634,3.1761307890523103,0.39062276137053625,1.8754127289263445
569,63.036691188812256,3.146100435789662,0.3893703145117424,1.8450731897602999
570,63.14820837974548,3.102085260609671,0.3869571492835788,1.8130427230611899
571,63.26022148132324,3.0370467777303203,0.3856831555406732,1.776275313347781
572,63.370991945266724,2.96597835455233,0.38561422078414426,1.7413875015665368
573,63.480369567871094,2.886936167411549,0.3866047094323704,1.7060429720072614
574,63.59134101867676,2.802019465555402,0.38891082202251126,1.6710737981065575
575,63.70321774482727,2.712638887594236,0.3916282807432883,1.6364424387014054
576,63.81483793258667,2.619041131085421,0.39371886073230006,1.6021674555362964
577,63.928261518478394,2.5222543761402076,0.39462487945136093,1.5683935981113608
578,64.03890252113342,2.4248480249655655,0.3945090026612917,1.535410546947014
579,64.1490843296051,2.3282538789937166,0.39487043426733615,1.5028336110717788
580,64.26037955284119,2.228418528642554,0.3961453588387121,1.4691190487122971
581,64.37168860435486,2.1456911973122117,0.3979518261247708,1.43885635504131
582,64.48541855812073,2.0714634210564213,0.4009941065944006,1.4088570311922985
583,64.59679412841797,2.007373742479781,0.40428793394883406,1.3789793256018568
584,64.70706820487976,1.9536674686435265,0.40550076919976846,1.3497152838976663
585,64.81863188743591,1.9096606491265398,0.40456588287188694,1.3214061580139118
586,64.92841696739197,1.8763424212021582,0.4042817266862426,1.294057087010035
587,65.04043388366699,1.8523066361254386,0.4060695075804499,1.265672314672053
588,65.15220189094543,1.840417707168064,0.40857439412242014,1.2412476214344268
589,65.26378679275513,1.8370130880682949,0.41168023452932845,1.218170383915335
590,65.37517023086548,1.8381342936576985,0.4154101591150623,1.1961261934357952
591,65.48653888702393,1.8367362159552134,0.4191360149445305,1.174449347269003
592,65.5960898399353,1.829710695934182,0.4215615255878968,1.152873274045564
593,65.70871090888977,1.8158446444964436,0.4225181761610365,1.1312434594896614
594,65.81904578208923,1.7953421567400245,0.4225837729025788,1.109605326148121
595,65.93026566505432,1.770704543665376,0.42164669949459477,1.0885048565227047
596,66.04237246513367,1.738779601997321,0.41841702790973045,1.066076051486469
597,66.1530704498291,1.7020198237457742,0.41382080850382474,1.0463307878835384
598,66.26326727867126,1.6588208299096554,0.4068561730594032,1.0271154426433742
599,66.37429356575012,1.6111357359834697,0.39654494181561867,1.0082569410128635
600,66.48295164108276,1.5585063515066016,0.3832003799825356,0.989244217458436
601,66.59197235107422,1.502002859351463,0.36761961839412405,0.9697491715416325
602,66.7011547088623,1.4445247387697784,0.34969278327277553,0.9505474160540375
603,66.81335425376892,1.3876762412840469,0.3299175384036306,0.9318306998818752
604,66.92453336715698,1.330746077630568,0.30874498977080445,0.913524327587966
605,67.03368258476257,1.2970534075130509,0.2867541960614885,0.8960470029893609
606,67.14565014839172,1.2885066647445922,0.263743105100887,0.8799943301038212
607,67.25699067115784,1.2792445431008694,0.23998936455041273,0.8653325364337436
608,67.36754012107849,1.2694714296115055,0.21618235707831135,0.8517925260517534
609,67.47569036483765,1.2585157730280605,0.19241419764071066,0.8388760629437693
610,67.58702516555786,1.2471002396403064,0.1705340794713591,0.8267361006985505
611,67.69636368751526,1.235502872495335,0.15113070951051608,0.8153308174991095
612,67.80574798583984,1.225666541157493,0.13453692554006128,0.804140763924564
613,67.91991114616394,1.2167652129882194,0.12143352045294487,0.7922789841460194
614,68.0284686088562,1.2107922972135858,0.11340713695884454,0.7825647633866257
615,68.1388611793518,1.20507526641745,0.10666895037093047,0.7720934212929409
616,68.24892067909241,1.1999320691952264,0.10138726032328835,0.7621202967765306
617,68.35730504989624,1.1957423711796178,0.09764843948767378,0.7529230442929533
618,68.46696400642395,1.1928268941867965,0.09394710850746062,0.7438903389149616
619,68.57777309417725,1.1907667305294019,0.09073543679910943,0.7346210574199616
620,68.6902027130127,1.1879860224930443,0.0867639553191637,0.724504982343517
621,68.80002760887146,1.1838346993718292,0.08188393532030488,0.7161419898833177
622,68.9116280078888,1.1782588738002724,0.07716139432564864,0.707750722768473
623,69.02320432662964,1.1717674489328966,0.07439392610698628,0.6995892999886963
624,69.13452506065369,1.163786645891826,0.07291165424629982,0.6916085458893848
625,69.2443277835846,1.154304269471563,0.07180886226228231,0.683625006052899
626,69.35819005966187,1.143752436196226,0.07178658117257389,0.6768982712340067
627,69.46889114379883,1.1335536261755383,0.07268472623163405,0.6711123152395723
628,69.58071255683899,1.1236640170717818,0.07295894340526658,0.6643136157432508
629,69.69245553016663,1.1144676492722854,0.0724893057873416,0.6563074900255799
630,69.80390810966492,1.1071627447701646,0.07307729567526788,0.6491435280481537
631,69.91531300544739,1.1000595439239507,0.07373305286879339,0.641681571487855
632,70.02495527267456,1.0921990743021674,0.07368020556241674,0.6330371120023507
633,70.13453459739685,1.0849421654321503,0.0741335471462198,0.623885173568655
634,70.24443888664246,1.07849235003771,0.07528115163372592,0.6149684544364729
635,70.35372424125671,1.0725749070544643,0.07535454138015255,0.6064837632536813
636,70.46346616744995,1.0680031745287508,0.07491898182373893,0.5980642326411463
637,70.57405185699463,1.0637727967335848,0.0749491390363326,0.5890946597636073
638,70.68484163284302,1.059582139849367,0.07511420662364618,0.5797180831982953
639,70.79747748374939,1.0545319037686172,0.07398595822015944,0.5701095341451476
640,70.91204142570496,1.047025712186895,0.07210375369531954,0.5599657877306567
641,71.02300453186035,1.039029603066953,0.07165599129772011,0.5514958336353609
642,71.13291239738464,1.0295752211333034,0.07229663555325377,0.5435992202142417
643,71.24298000335693,1.019639325080255,0.07365154004435158,0.5362599930288643
644,71.35428929328918,1.0100073834538854,0.07611778290159686,0.5293519244838847
645,71.46404790878296,1.0005798801196466,0.07916363987556432,0.5225275284618334
646,71.57707571983337,0.9921954615296131,0.0828914206592955,0.5162889126324726
647,71.68950939178467,0.9835127423253871,0.08645731142890055,0.510408642305263
648,71.80058646202087,0.9731816999830534,0.0887568733642063,0.504549085016153
649,71.9111475944519,0.9624576042741549,0.08971347576301048,0.49867444526757104
650,72.02217650413513,0.9513644006609693,0.0907552525757066,0.4923875157124743
651,72.13259220123291,0.9412538287283813,0.09131683929871809,0.4854019629700524
652,72.24395799636841,0.9325351783017521,0.09219380164610705,0.4781820729355478
653,72.35665583610535,0.9257848897393732,0.09444855412972646,0.47120556529261853
654,72.46725988388062,0.9201431952758696,0.09681248643248133,0.46455733862074794
655,72.5764045715332,0.9151480665269467,0.09818065435896056,0.45792755043149436
656,72.68730306625366,0.9100089681362167,0.09887245452781708,0.4508494769688298
657,72.79794120788574,0.9051108277987959,0.09904929812479187,0.44346687732623813
658,72.90752720832825,0.9031139254463699,0.09901399998445388,0.43582604016108223
659,73.01733875274658,0.9035458177229369,0.09893087966068208,0.42824304889245024
660,73.12731981277466,0.9041940994514828,0.09851958178129476,0.4209600911972663
661,73.23964643478394,0.9037618406465557,0.09751881513089436,0.4136357896686347
662,73.35072231292725,0.9029608353416015,0.09625125244568004,0.40772638798876426
663,73.46345043182373,0.9019659469888184,0.09455654507284825,0.4023041718395293
664,73.57653212547302,0.9003882598525222,0.09308486745878654,0.3972040041614322
665,73.68885707855225,0.8982009556358409,0.09177085494568224,0.39229370371817995
666,73.79998803138733,0.8955424419641219,0.09085464734399337,0.3858817527206501
667,73.91022729873657,0.893730534699497,0.09025161212210545,0.37949475282198564
668,74.0210976600647,0.8917179981712543,0.08917656011661071,0.37309005276676305
669,74.13287234306335,0.8901186317430521,0.08822252021216172,0.366662256204524
670,74.24347424507141,0.8889476847999779,0.0918191358590989,0.3604722619997052
671,74.35215497016907,0.8877498486586783,0.0979301043314231,0.3544082592410941
672,74.46138548851013,0.8866527840176457,0.10318071220389805,0.34837509203598405
673,74.57196855545044,0.8853898127542019,0.1030126858680262,0.3419570538893287
674,74.68511128425598,0.8838278527345254,0.09492087565106676,0.3347192525721937
675,74.79629945755005,0.8816809966805762,0.08830592902598297,0.32714947464342736
676,74.9077730178833,0.879917279362505,0.0844635680349835,0.3192587504760224
677,75.01735186576843,0.8788232428511893,0.08249603655267243,0.31101635682313933
678,75.12789678573608,0.8783742792163987,0.08253627676484357,0.30221383979529315
679,75.23772430419922,0.8788228549883207,0.08360068180233841,0.2930886553335009
680,75.34850788116455,0.8793307565614548,0.07994624332853098,0.2837233227400323
681,75.45862936973572,0.8774601740943109,0.07432840810349578,0.2741968344945518
682,75.5690405368805,0.8736657678707506,0.06999447268159527,0.26515046318189966
683,75.67898035049438,0.8668250501387954,0.0680062523802627,0.25610098282150473
684,75.78995633125305,0.8574868495168309,0.06310159610635423,0.24593421308557234
685,75.90072202682495,0.8479029940027385,0.0582462868065855,0.23649660854866453
686,76.0117781162262,0.8380377239322702,0.0535544547583939,0.2273419845454954
687,76.1257381439209,0.8284401097067609,0.04976587322644657,0.21860936433495132
688,76.23576664924622,0.8192736204042324,0.046393667556208794,0.21040377105595293
689,76.34575009346008,0.8090763623601172,0.04388171941009052,0.2030108694891362
690,76.45648622512817,0.7960965694591434,0.04186551975928467,0.19580792339780148
691,76.56836223602295,0.7792957766083097,0.04086327099672182,0.18871235085029225
692,76.68006730079651,0.7561299167580768,0.04073048579274887,0.18136928707080283
693,76.79124617576599,0.7307209308585237,0.04085826390095253,0.17473750010087505
694,76.90214347839355,0.7024482104435201,0.040949405081525524,0.16773357897438868
695,77.01215481758118,0.6716180370646385,0.04056333225006764,0.16101230895800556
696,77.1241455078125,0.6394412886650014,0.039861480767719316,0.1551085183891401
697,77.23586940765381,0.6060103827240971,0.03986849515061697,0.14952679579528738
698,77.3511552810669,0.5678769194662457,0.04045400203710163,0.14400753421620838
699,77.4637622833252,0.5326421280253146,0.04071776498220653,0.13900552910003736
700,77.57300734519958,0.49746924818936955,0.0407855489308518,0.13366812940883066
701,77.68273425102234,0.4642075144439497,0.04077311067914792,0.12821116897955237
702,77.79385876655579,0.4332862947568282,0.0397939393562302,0.1225199369883441
703,77.90738582611084,0.4075397219573755,0.037866975352051656,0.11669903495131803
704,78.0184874534607,0.38522369436540244,0.0355398415163286,0.11092247528983804
705,78.12711763381958,0.3647716997723261,0.03536174491939435,0.10567372996597194
706,78.23667979240417,0.3440139941592139,0.03564522984271477,0.10092501040303503
707,78.34718680381775,0.3216808788158712,0.028427814467694563,0.09615918099227735
708,78.45847463607788,0.2994057661141196,0.025885685233008115,0.09125801788092197
709,78.56886982917786,0.27942350379759323,0.0265893642972874,0.08666576583538663
710,78.67887330055237,0.2616964617871895,0.02802175547643674,0.08230117098634611
711,78.78998112678528,0.24494315776716094,0.028098089365721227,0.07735251497149412
712,78.902095079422,0.23030868319979383,0.026771501070936364,0.07315407087422805
713,79.01388669013977,0.216689173641266,0.02685221436992474,0.06963736585017849
714,79.1250319480896,0.20316381485904406,0.02940878842058876,0.06683701618928903
715,79.23457264900208,0.1900505641924208,0.024413803110795357,0.06451249435271092
716,79.34582924842834,0.1764311208914247,0.0218440800547138,0.06194700470416371
717,79.45783996582031,0.16460566374995664,0.02027928475691027,0.059656147135294636
718,79.5681676864624,0.1530956839157508,0.0187322114345605,0.05714579767518997
719,79.6779773235321,0.1420984689869275,0.017359139227205105,0.054686574667307884
720,79.78946495056152,0.1307437255121631,0.015390445349026614,0.05208659173157614
721,79.90056324005127,0.11877345161394082,0.01365917658407598,0.049542460003627886
722,80.01240968704224,0.10801398714367907,0.012938958737508222,0.04746176084060441
723,80.12356543540955,0.09826633870196975,0.01366060509251292,0.045954181390774895
724,80.23358988761902,0.08922012671501985,0.014609053907397605,0.044291368693683913
725,80.34478831291199,0.08062074615234324,0.015167761191954487,0.042686041035559716
726,80.45623302459717,0.07334329114382236,0.015582876788481165,0.04086615862384796
727,80.56659770011902,0.06595924510885663,0.01631469474058855,0.038624470110623685
728,80.67656707763672,0.06393878082933557,0.013558321209794659,0.03690669589047739
729,80.78799510002136,0.06409561568615739,0.01225835539681383,0.03533260535427119
730,80.9004578590393,0.06422105064499206,0.013759472198406134,0.034140854861511416
731,81.0119276046753,0.06397676163972507,0.016325052479163892,0.033744497509781035
732,81.1211564540863,0.0635278770953446,0.018986712634258926,0.03390558795058544
733,81.22993588447571,0.0629390162607511,0.020671097055695982,0.03372217648642199
734,81.34451603889465,0.061446560887976315,0.019383793797577053,0.03281151410318794
735,81.4542784690857,0.05998730580635669,0.015995200382826733,0.03154173373886005
736,81.56313228607178,0.05831793249484058,0.014662220377678531,0.03061789345158199
737,81.67478704452515,0.05633374784385217,0.013088580480556682,0.03006673313323704
738,81.78553652763367,0.052887086674896014,0.01040142594944113,0.0303637270306466
739,81.89629125595093,0.05213921069811977,0.010101466957691473,0.030146529433405903
740,82.00901007652283,0.04965838685300103,0.0067965656150984,0.02860203215763778
741,82.12047100067139,0.04588976261293352,0.011172394285007976,0.027069336119779824
742,82.23034477233887,0.04114289579852775,0.014087691350529938,0.025766890596760406
743,82.33989977836609,0.04350313133551104,0.010658525247920941,0.02491264148498419
744,82.45203018188477,0.04630021255553928,0.01179656295035631,0.02431378845593182
745,82.56377649307251,0.04463791975247579,0.010402674266624957,0.023286590935389186
746,82.67334270477295,0.04066490864727297,0.008844551537491651,0.02183646986153144
747,82.78325510025024,0.04160542487477614,0.007753501425239312,0.020420658392861245
748,82.89476299285889,0.04777889824785663,0.006384663531264421,0.019299086813529858
749,83.00474119186401,0.052223788084352955,0.004779293911278818,0.018965151812157584
750,83.11475467681885,0.05346961900420232,0.004075009092477513,0.018450641310179358
751,83.22455358505249,0.05065680641806091,0.004115061230555059,0.01757689501522331
752,83.33536839485168,0.04550518688158187,0.0043598577094860575,0.016999788819921337
753,83.44571042060852,0.03740671919130897,0.0029793268051454347,0.016504473388891
754,83.55755496025085,0.03093321025210695,0.005037147633251127,0.016182985460503646
755,83.66781711578369,0.02967758801559267,0.007649771363010006,0.016185136467712663
756,83.7806613445282,0.03137711065777287,0.008112359628057057,0.01660982866562344
757,83.89145112037659,0.030191264009208737,0.003668366159080411,0.016424282947225168
758,84.00287532806396,0.03047334789131928,0.004625138138675342,0.016028810246937364
759,84.11275362968445,0.030823728611103655,0.0045068924503249615,0.01607451262570378
760,84.22283935546875,0.025093536403933192,0.0074951588418254375,0.016148470527139698
761,84.3345353603363,0.024639012524892298,0.007668828129813229,0.015929027632243627
762,84.44765710830688,0.026615754676330455,0.004483392770704985,0.015553467298617606
763,84.55762004852295,0.02774081869070026,0.003758085167812709,0.01549384884404211
764,84.6700005531311,0.030326937475101574,0.008320573319882884,0.016186300781935017
765,84.77922534942627,0.031322977447421414,0.008168253589708345,0.01680335983847253
766,84.88812184333801,0.025976712025551962,0.009187337915681507,0.016536016942947346
767,84.99742603302002,0.027174561805590358,0.005514048584949363,0.015846791861296908
768,85.11060523986816,0.026598421722490575,0.006862564740161806,0.01593140965950217
769,85.22222757339478,0.02488725803019755,0.0077420697019387474,0.01556903201513337
770,85.33384799957275,0.025312954947030033,0.004194351641921086,0.014340428486677232
771,85.44516491889954,0.02643781827224452,0.006415394650425636,0.0139574631320468
772,85.55364394187927,0.027355547945446267,0.004868019156136548,0.01457792994391828
773,85.66493678092957,0.03085344376983364,0.003150857222711696,0.01565492777655432
774,85.77601957321167,0.0355773321746371,0.003521515502302215,0.01652096677786291
775,85.88687133789062,0.04123725837222109,0.004011038389449239,0.016457143231922565
776,85.9979178905487,0.03901844168621457,0.0041348941856554355,0.015610428014402393
777,86.10753226280212,0.03231851933799426,0.0035932508796178196,0.015180818989766538
778,86.21822905540466,0.027623208635252496,0.00578959333383893,0.015739863672339763
779,86.32811307907104,0.04185544422123077,0.00782489572783281,0.01617539391687507
780,86.43747282028198,0.052212607548020776,0.009105961452884212,0.016592879549395652
781,86.54795050621033,0.056247606671608726,0.009969225972017114,0.01724930021028731
782,86.65860414505005,0.05348137364166469,0.008777280917032889,0.017401636580157614
783,86.76962542533875,0.04875950948608563,0.005319666844611296,0.016785633561329647
784,86.88146090507507,0.04322967261366869,0.0029500176457026173,0.015425127762018993
785,86.99145412445068,0.04199044961670575,0.001967226862882198,0.014613821443286986
786,87.10166358947754,0.04425700432086083,0.0029987698856363348,0.01472503488832905
787,87.21295475959778,0.04745998041751403,0.004728877228016794,0.014746948772972682
788,87.32282614707947,0.05153815880997001,0.004650092344520217,0.015453439549062385
789,87.43476963043213,0.04867020055913516,0.004777523839271662,0.016039470296929145
790,87.54411745071411,0.03894209167304241,0.0034646302912791386,0.0163116446467576
791,87.65425777435303,0.030253977690048978,0.00252377785078024,0.016212869606871332
792,87.76406455039978,0.0334793331948704,0.0018847829872223,0.015337286176461835
793,87.87366580963135,0.03686505659629973,0.0010392798068622623,0.013898541714713398
794,87.98480129241943,0.03901396100531667,0.0014376077371661886,0.012857688481526219
795,88.09343576431274,0.03894956438291451,0.003480831066623637,0.012416161906270434
796,88.20307660102844,0.03633922962182544,0.0055104681420455465,0.012297384844957349
797,88.31207036972046,0.031343777914356795,0.004871743059718196,0.011839735289163707
798,88.42325782775879,0.024872060506454442,0.0036296235670313717,0.01199951060303536
799,88.53562259674072,0.019709837333817693,0.002758819489923513,0.012257277421884025
800,88.64609003067017,0.018192835900297414,0.002775226707852903,0.012088823860595243
801,88.75782990455627,0.01804066390424223,0.002522663250921888,0.011591080001051728
802,88.86727619171143,0.020249981692930023,0.003220381524708486,0.011863054288075821
803,88.97672438621521,0.022239857217499503,0.0033038200109843786,0.012606004211803459
804,89.0881700515747,0.02743463558237244,0.003639493909651681,0.013493218682952545
805,89.19805216789246,0.033970362300433495,0.003577353102046515,0.014604548369228625
806,89.30689120292664,0.03548004948310576,0.003440143033885156,0.015103470543380997
807,89.4176299571991,0.03054143923742194,0.002282814611718988,0.014703762839958005
808,89.52867317199707,0.028611624831348825,0.0025230171198083917,0.013443341136254398
809,89.63741159439087,0.0252980408490841,0.002889247642163603,0.012995780790813701
810,89.74828600883484,0.0229669885392543,0.0032307774649035525,0.013365638183964693
811,89.85796093940735,0.021844648389216438,0.0036625278208660154,0.01377310010443585
812,89.96772861480713,0.025551755840879674,0.004165187028592076,0.013870572616458382
813,90.07948708534241,0.03145123915267305,0.004612624777381739,0.013584208219368316
814,90.19256496429443,0.03869160643947328,0.005020007864944332,0.013492741733830704
815,90.30456185340881,0.041829031260938385,0.004446792160014054,0.013827206317065192
816,90.41312432289124,0.04073798420605874,0.0021444463671602804,0.014669470535508482
817,90.52341508865356,0.03289925915941227,0.0009412965248392214,0.015328514740820965
818,90.63465428352356,3.460553923800069,0.719875269976885,2.2812821657281637
819,90.74424839019775,3.462943525216829,0.7210312011130374,2.282560625960695
820,90.85423922538757,3.4650003019260787,0.7193774995112551,2.283247242937179
821,90.96557784080505,3.4669807535249872,0.7192681559826802,2.283576811213366
822,91.07618165016174,3.4690867445928104,0.7222103772481103,2.2836986935329397
823,91.18830418586731,3.471012799035374,0.7271969482762566,2.284070491289767
824,91.2974624633789,3.4729092589723107,0.730211016650032,2.2847317181615425
825,91.40877985954285,3.474736510287583,0.7328418450980739,2.2848397454759204
826,91.51890182495117,3.4755072718690805,0.7321278001837607,2.2841714619928357
827,91.62832379341125,3.4752892779668474,0.7284683240641144,2.2829488592949145
828,91.73981213569641,3.4750177529952064,0.7259993420184829,2.280871526200638
829,91.84912633895874,3.4741949073745113,0.7237705146413241,2.2776540193873407
830,91.958092212677,3.4734744343637884,0.7262403059637567,2.273890193610712
831,92.07079100608826,3.472664470753663,0.7268022329951543,2.268683321408961
832,92.18389058113098,3.471496285706172,0.7262834291596261,2.2620929604220157
833,92.29496741294861,3.47088077530834,0.7284440229049268,2.254309726902898
834,92.4052460193634,3.4686823814060688,0.7310511434249599,2.2458425298419127
835,92.51528263092041,3.4616580972654045,0.7312825922989151,2.236324685361529
836,92.62796783447266,3.4481611555570044,0.7294140213053076,2.224925519460871
837,92.74290728569031,3.4245837385199396,0.72527599226606,2.209869091169347
838,92.85529661178589,3.395347416530462,0.7140362984422718,2.194232153053284
839,92.96534156799316,3.3596962973042257,0.6539028778521306,2.1779632365565753
840,93.0788357257843,3.3197618438685814,0.598221390416534,2.1610504626810654
841,93.19198083877563,3.272718377664308,0.5441565472161979,2.141641191446872
842,93.30311131477356,3.227133335947942,0.5028413409332314,2.122826427201522
843,93.41522860527039,3.1796779824082027,0.468376939965887,2.1021837831424417
844,93.5263979434967,3.1608706767417645,0.4416310984972965,2.0805343493041675
845,93.6370005607605,3.161347804653341,0.4225751982300897,2.058020691518359
846,93.74873089790344,3.161385903972102,0.4107882206734058,2.034512006772664
847,93.85966467857361,3.1607888988461688,0.40424770338114874,2.011465608675211
848,93.97009873390198,3.1609674010898297,0.4005431706674297,1.9874591970928508
849,94.07977342605591,3.161644006084715,0.39896336978791114,1.9653292014820125
850,94.19145560264587,3.1599744131104788,0.3974256131845237,1.9426627446206797
851,94.30244755744934,3.1528304260029087,0.3945961521347733,1.9191611395286918
852,94.41362595558167,3.1388665715995203,0.39080339076525067,1.8955535739749982
853,94.52368998527527,3.117416890635191,0.3886315165328106,1.8719649562621639
854,94.63533020019531,3.0888158947888895,0.38680892824576135,1.8484137033099928
855,94.74465155601501,3.053630464408526,0.385782601390379,1.8253329239959224
856,94.85604119300842,3.013274362037094,0.3871182746481901,1.8027433106369148
857,94.9680335521698,2.968070570211824,0.3878795492268168,1.7805265416765867
858,95.08059859275818,2.9131312846683586,0.38729586750785366,1.7560694899186369
859,95.19178867340088,2.859347123508517,0.38709053275145777,1.7336001779155814
860,95.30585026741028,2.8040119753543,0.38835632610212034,1.7118946421710848
861,95.4181170463562,2.762779376647031,0.38777970909850923,1.6904445265923989
862,95.53102111816406,2.7542915754142507,0.3863984919523666,1.6664684302028765
863,95.63997197151184,2.7455265335803447,0.38635106558961013,1.6438999906938028
864,95.74897527694702,2.7337232087132124,0.3867461366984618,1.6224706996277896
865,95.86111307144165,2.71386683131362,0.3860701128676483,1.5956583663579793
866,95.97064781188965,2.689502472363187,0.3846768204000478,1.570219249664227
867,96.08262610435486,2.660254612844666,0.3845584294543824,1.544662684969676
868,96.19386410713196,2.627870640402765,0.3852823705341517,1.5199757246572185
869,96.30690836906433,2.5944308344261784,0.38494817743192705,1.4962818866859844
870,96.41661763191223,2.560839530662027,0.3847979170059322,1.4740705672579641
871,96.5281617641449,2.5312453623951967,0.3856583104533249,1.4546760104963712
872,96.64045763015747,2.4944201472537904,0.38678544047953745,1.4298720012209087
873,96.74907875061035,2.4654736143690505,0.38771090543948344,1.411514573921306
874,96.85872197151184,2.434601193376167,0.38836181287508464,1.3925172250968982
875,96.97092843055725,2.4029787894424466,0.38796955174495606,1.3731476110898484
876,97.08199620246887,2.3761145479924797,0.38795905798998104,1.356509616881528
877,97.19270205497742,2.3523235842460792,0.38949154561672333,1.3410790887261594
878,97.30265259742737,2.332843420624329,0.37286586812528966,1.3265959489165884
879,97.4127345085144,2.3173681445111196,0.34083461550516786,1.312827799365829
880,97.5228853225708,2.3060060761065837,0.31017575805704944,1.3004191054649352
881,97.63326001167297,2.299351138846086,0.28226300606806337,1.289451701676441
882,97.74336624145508,2.297801571352169,0.2582844952297509,1.2791759650184997
883,97.85291290283203,2.3021185468919656,0.2387720422274862,1.269428825305749
884,97.96303009986877,2.3074274184914105,0.2233470986844587,1.2599888423512111
885,98.07592010498047,2.308784650962763,0.21183664436257782,1.2508075929951115
886,98.19034147262573,2.303692200879527,0.20481858945566214,1.2412597998593213
887,98.30010890960693,2.2927602224662023,0.20249355074016798,1.2306422234449683
888,98.40859699249268,2.2805430833796434,0.20332420116559627,1.2204921297489832
889,98.51813626289368,2.265449109268497,0.20542236231874988,1.2090394686669703
890,98.6281669139862,2.2494122157003633,0.2057235479282991,1.196942074398703
891,98.73783111572266,2.2338206793119033,0.20452637830883363,1.1845688733483613
892,98.85081148147583,2.2175137088513224,0.20130270143273823,1.169434297137237
893,98.95976734161377,2.2041250546492055,0.19805394527174922,1.154613806144439
894,99.07011365890503,2.1871201946297782,0.19440002248416444,1.1373058175623934
895,99.18039202690125,2.1707573030896072,0.19233330255408806,1.1205457515190185
896,99.29171299934387,2.1537983906736464,0.19173424820944154,1.1043450428156611
897,99.40159153938293,2.1365497320078863,0.19458773766325105,1.0885833055907517
898,99.5134630203247,2.119504821968833,0.1987770498965481,1.0730596879101242
899,99.62483477592468,2.1035213463797073,0.2025864272460922,1.057921326201058
900,99.73396515846252,2.089924800200181,0.20455250804545944,1.04350126680587
901,99.84512162208557,2.078728404983731,0.20384417907855523,1.0299380273053136
902,99.95532584190369,2.069708418914879,0.20272228637880094,1.017172770832149
903,100.06602668762207,2.063180493367024,0.20081812665892243,1.00529935751626
904,100.17583179473877,2.057716364255169,0.19989004222648155,0.994004907009554
905,100.28631258010864,2.0519060885778813,0.19906711043169298,0.9831236214953778
906,100.39667987823486,2.0448887878380453,0.19855551719101736,0.9729412260451493
907,100.50797414779663,2.035514977649651,0.1988062198664646,0.9635343158917242
908,100.61947679519653,2.0247859214916515,0.20017439838413095,0.95501474512526
909,100.73110461235046,2.0151087951025013,0.2028367822396502,0.946538389349989
910,100.84003353118896,2.0097612433176373,0.20477183638660762,0.9392022089148193
911,100.94881677627563,2.006646071331004,0.20716599344243689,0.9330633992898214
912,101.05968999862671,2.0032595879726003,0.21118418998763455,0.9264369266155906
913,101.1701397895813,1.9990874588755365,0.2149231313760044,0.9185923203547022
914,101.279137134552,1.9937807766887723,0.21504903914147214,0.9122757673896605
915,101.38890361785889,1.9874909124273896,0.21123441423814837,0.9076849084377564
916,101.49872589111328,1.98072240949325,0.2033192548869653,0.9012011484089553
917,101.61070513725281,1.9743000171367695,0.1967499899262743,0.9094255768236936
918,101.72050786018372,1.9703347072927948,0.19359326506581437,0.9172412984355178
919,101.82994055747986,1.968847828697755,0.1814589490105991,0.9022609645022729
920,101.94011354446411,1.9677905802585713,0.1653696653962995,0.8850267702860986
921,102.05201530456543,1.9660650144763585,0.14984868775019664,0.8714004276364149
922,102.1640133857727,1.9640801575660576,0.13861630864712043,0.8599559501921059
923,102.27591013908386,1.9626257319620057,0.12976532470314575,0.850364538764576
924,102.38559556007385,1.9615768873584871,0.12289340642615997,0.8408687127571777
925,102.49679136276245,1.9607439411150258,0.12005252731561755,0.8317339048039956
926,102.6082832813263,1.9602389011823105,0.11979366888292955,0.8245880733364539
927,102.72143530845642,1.9931595994885951,0.12071947289344515,0.8370315914825167
928,102.83095598220825,1.99316343016981,0.12160117602910217,0.8288859864124527
929,102.94180798530579,1.9931542852898725,0.12323416211691332,0.8215997181354779
930,103.05194687843323,1.9931924717735454,0.12384240657265133,0.8146907295350356
931,103.16488409042358,1.9931799254455282,0.12452789879221975,0.8081022264925946
932,103.27457547187805,1.9931789545198455,0.12416023544652864,0.8019362915175569
933,103.38518738746643,1.9931710233247062,0.12296821373533448,0.796468416842427
934,103.49775743484497,1.9912640876627228,0.12264422989212118,0.791436393720468
935,103.60942339897156,1.9912344179107377,0.12228335991629559,0.7870796601820989
936,103.72111940383911,1.9912377068665912,0.121647171391548,0.7828828689678584
937,103.83002138137817,1.991245586573809,0.12085886618490847,0.7790263474089951
938,103.9388656616211,1.9912167755633987,0.12081157071623178,0.77582764543459
939,104.04982137680054,1.9912377081024475,0.12167203867749245,0.7731026616943522
940,104.16226935386658,1.9912455450125663,0.12159738660581848,0.7711264016518103
941,104.2724781036377,1.9912495145872127,0.12073531204386496,0.7686559251866689
942,104.38212561607361,1.991251676864646,0.12070884622794298,0.7656239276279285
943,104.49194192886353,1.9738433815368255,0.12081171213668983,0.7615518805614718
944,104.60187339782715,1.974880961694825,0.12117003959512722,0.7591015905603791
945,104.71118426322937,1.9748808199154986,0.12079894959443095,0.7569927597637965
946,104.82150769233704,1.9748770196458232,0.11182878250022152,0.755798863625044
947,104.931893825531,1.9748994996428504,0.10506193967607028,0.7550732149083172
948,105.04292058944702,1.9748752315414666,0.09980255053424365,0.75482862184123
949,105.15380001068115,1.9748730523941074,0.09389010046841215,0.7547754079632414
950,105.26518678665161,1.974887718525414,0.08925396548969323,0.7548421008508768
951,105.37560653686523,1.9724553167783732,0.08833368642868719,0.7549415421688319
952,105.48561358451843,1.9724270856144595,0.09142084585475097,0.7555392244270697
953,105.5946295261383,1.9724544884451614,0.09657834300614362,0.7563053951501619
954,105.70529246330261,1.9724201043675127,0.10105198066479627,0.7568189318251793
955,105.81690716743469,1.9724032434830343,0.10405151308030167,0.7572641386325637
956,105.92904019355774,1.9723953262709302,0.10497106389866856,0.7576398685294647
957,106.0387372970581,1.9724442306431336,0.10489658125787725,0.7579877906001125
958,106.14847922325134,1.973737883767931,0.10453941844478487,0.7585940227593988
959,106.260014295578,1.980255911567773,0.10455513871463523,0.7594347127616832
960,106.36967039108276,1.9838994368563247,0.1048903255706778,0.7602480880673272
961,106.48257946968079,1.9840834665826073,0.1054112171265742,0.7617573018886891
962,106.59188342094421,1.9823357808009534,0.10562726337361492,0.7593852027318904
963,106.69962859153748,1.9807882365192262,0.10563558469877884,0.7598164484859511
964,106.81056356430054,1.9799695263842427,0.10532234000775784,0.7671975008213916
965,106.921875,1.9799772942391118,0.10647682073055573,0.7625824843376856
966,107.03218936920166,1.9787671405336187,0.10569611831361957,0.7634450827880992
967,107.14277768135071,1.978718946650031,0.10342959212256797,0.76614016356117
968,107.25458121299744,1.980320320738091,0.10033900620296479,0.7705949859830871
969,107.36509394645691,1.9805342568649296,0.09904911836299324,0.7701757613076474
970,107.47563123703003,1.979203893198216,0.09968453454485644,0.7715954135986727
971,107.58636021614075,1.9787383866054031,0.10177990926349315,0.7714267417262854
972,107.69963073730469,1.9787390863377539,0.1001571513424489,0.7710269537721536
973,107.8098726272583,1.9787183237635888,0.09449951318468922,0.7705990772028146
974,107.92158961296082,1.978711496982568,0.08942476265763957,0.7705645868499196
975,108.03287696838379,1.9787339803387929,0.08594863163199361,0.7706507118469493
976,108.14408493041992,1.978762102332175,0.087508635027372,0.7707768099327889
977,108.2540955543518,1.9787628174736143,0.09342686928983228,0.7713955523225382
978,108.36592125892639,1.9787676922219641,0.10212907945503576,0.7719293830272274
979,108.47593545913696,1.9787175358612028,0.11011953438992078,0.7723350654629344
980,108.58568954467773,1.9787308058805817,0.11782733375076168,0.7728732627605974
981,108.69715213775635,1.9787084885950128,0.12106834962039742,0.7732534476134384
982,108.80691337585449,1.9787373397468926,0.12134734173501323,0.7733915126431521
983,108.91689252853394,1.9787502806526016,0.12071638411533514,0.7731439499508588
984,109.02712345123291,1.9787173759035261,0.12059186054874141,0.7729239609652789
985,109.13617157936096,1.9787323553722407,0.12017410582499193,0.7728427238756613
986,109.24595999717712,1.9787079283325717,0.11860139099038254,0.7726522363362489
987,109.35653281211853,1.9787558986397147,0.11411660275590658,0.7718873551490602
988,109.46825003623962,1.9787454212886122,0.11005990734062333,0.7712481126159065
989,109.58039999008179,1.9787341019261715,0.10604281825691858,0.7709013285644135
990,109.68856739997864,1.9787400522310434,0.10287581169722253,0.7707064513065287
991,109.7997579574585,1.9787150434710568,0.10234577330604258,0.7707107148634682
992,109.91304779052734,1.9787714227145141,0.10342179222552929,0.7708832572441977
993,110.02516674995422,1.9787688214614985,0.10633682272569021,0.7711092980526726
994,110.13541603088379,1.9789403366720504,0.11079380358512267,0.7712648153817662
995,110.24568915367126,1.978948459478792,0.11610230829981509,0.7716359712697923
996,110.35513973236084,1.978949065921505,0.11977725393576705,0.772155804386327
997,110.46611404418945,1.9789209924389952,0.12273704695352211,0.7726995603832203
998,110.57570433616638,1.9789350587369288,0.12290128786998161,0.773270658471529
999,110.68529462814331,1.9789431537423179,0.12277584263189417,0.7740520549841506
1000,110.79660272598267,1.9789222037865182,0.1225885556512344,0.7747002879873234
1001,110.90546107292175,1.9789596102823062,0.12291398717921456,0.7752791134140358
1002,111.01593899726868,1.978948744132096,0.12258475345920318,0.7756733065120236
1003,111.12695169448853,1.9789993416149596,0.12192345424707542,0.7757249757234715
1004,111.23897194862366,1.9790378436020073,0.12118895902438528,0.7756130928251076
1005,111.35086917877197,1.9721720152226714,0.12125645559689611,0.7751548010004108
1006,111.46360206604004,1.9722259383893563,0.12143931352491373,0.7750995991088263
1007,111.57385969161987,1.968860668717387,0.12063918059956684,0.7747651125149755
1008,111.68422150611877,1.968417385486682,0.12044135707903507,0.7749972491961595
1009,111.79557681083679,1.9684414261784922,0.12126443021400565,0.7752499973174748
1010,111.90727186203003,1.963075617017903,0.12083343773039486,0.7751018996966078
1011,112.0202887058258,1.9630717629761034,0.11897173278059033,0.7748745816730706
1012,112.13299608230591,1.9630653797311415,0.11908559441930705,0.774496880141752
1013,112.24399447441101,1.9631504906784232,0.12006797475138119,0.774021761968759
1014,112.35417604446411,1.9630750210799157,0.11958671798609018,0.773316908336096
1015,112.46491718292236,1.9631193987809912,0.11926012794408626,0.7725595953756386
1016,112.57642912864685,1.9630374305577465,0.11993003911074343,0.7723301710740302
1017,112.68885135650635,1.9630718373938483,0.1198264100755663,0.7721295360772739
1018,112.7994384765625,1.9657410644606024,0.12028102370730884,0.7723117870209599
1019,112.91188979148865,1.9795563537832086,0.12179202815067688,0.7731652482950147
1020,113.0239372253418,1.979567940033056,0.12244597497781319,0.7730101712425704
1021,113.13427138328552,1.9795789471502785,0.12236141808968128,0.7727342750702637
1022,113.24587941169739,1.979535972213807,0.12226313709702809,0.7725171522540257
1023,113.35809111595154,1.9795271783582649,0.1223756470227465,0.7724319146127615
1024,113.47011613845825,1.9848449237644599,0.12205703837208294,0.7731182754359073
1025,113.58167433738708,1.9848503697422886,0.12004845983221427,0.7738332479826319
1026,113.69180560112,1.9847848862011193,0.12033647810520179,0.7746972982020439
1027,113.80162405967712,1.9847993534232662,0.12101150153150027,0.7756741418915856
1028,113.91326308250427,1.98482216231404,0.1210625622028563,0.7762013993814371
1029,114.02313089370728,1.981486545766627,0.12156533869536279,0.7760210460000764
1030,114.13336515426636,1.9814722493648513,0.12175744297742527,0.7754722315670763
1031,114.24503827095032,1.9814793098113768,0.12193018399346071,0.7747013879075468
1032,114.35594964027405,1.9814479973907908,0.12213863039347214,0.7740864766000437
1033,114.46586322784424,1.9814251034517092,0.12262071771423715,0.7738460410264336
1034,114.57750749588013,1.9814641570575264,0.12297779487054661,0.7740153804556476
1035,114.69029974937439,1.9814525647969425,0.12320847056640606,0.7740973728511363
1036,114.80312132835388,1.981430660117047,0.12350198806612045,0.7737918427165418
1037,114.91380667686462,1.981431098811344,0.12332234406931963,0.7730952073320662
1038,115.02413153648376,1.9814287396367114,0.1234629421828584,0.7716709748268032
1039,115.13553977012634,1.9814454468453362,0.12082236590362523,0.7690782679086154
1040,115.24616289138794,2.001880835686961,0.11827666104853186,0.7666167319498156
1041,115.3582375049591,2.0018193868852956,0.11789052702488452,0.7657830598865121
1042,115.46917724609375,2.001888288405098,0.11803253628740593,0.7678126786294587
1043,115.58254528045654,1.999851546945688,0.11778504657553364,0.7698813857656597
1044,115.69373369216919,1.9998999642814241,0.11760374233971024,0.7726833472184682
1045,115.8046190738678,1.9999215627288809,0.10997511276881022,0.7723354364825203
1046,115.91624402999878,1.9999247907844784,0.09513746265756876,0.7730946022785021
1047,116.02623057365417,1.9720150920520998,0.08083299116005563,0.7778280647011402
1048,116.13639688491821,1.9744138047274382,0.06659255900567185,0.7631677261069797
1049,116.24687790870667,1.9743816698209757,0.05567400351718316,0.7559807287130896
1050,116.35733342170715,1.98207232532824,0.05181589235490953,0.7649903179890919
1051,116.46716713905334,1.9743897507723114,0.057634787527466674,0.7866926899355466
1052,116.57807278633118,1.9883924063246565,0.07109076820069636,0.7985636934226323
1053,116.688236951828,1.9743878801825043,0.08928643260886533,0.8103135320562925
1054,116.80053377151489,2.0021654486643086,0.11170997563691766,0.8291133196989867
1055,116.91394329071045,1.9976349213526345,0.13302799368033857,0.8428429480348433
1056,117.02531003952026,1.997611321986049,0.14803183282945379,0.8519796148774983
1057,117.13629722595215,1.9969321559530484,0.1591083308002636,0.8580792588692193
1058,117.24718904495239,1.9973302456243551,0.17446904934685367,0.8689048290866184
1059,117.35866022109985,1.99913118996745,0.1941151585353802,0.881577437898319
1060,117.47009801864624,1.9979096364914513,0.2141109501686039,0.892758020757752
1061,117.58220267295837,1.997922363473836,0.23324248878031698,0.9072949877543433
1062,117.69202089309692,1.998115200186174,0.2535187080474464,0.9082783168232651
1063,117.80416059494019,1.9980250039467007,0.2749460413713595,0.9113589762409056
1064,117.91586875915527,1.9980183661453803,0.2958953992899584,0.9192414430259824
1065,118.02666592597961,2.0023521685136125,0.31648889819766074,0.9361527487844581
1066,118.13887619972229,2.002433744970572,0.3389423483367015,0.9450455763338863
1067,118.25061392784119,2.0002495058880965,0.37772189134376905,0.953963729243072
1068,118.36183404922485,2.000229069275133,0.5098687106767491,0.982427955562348
1069,118.47300934791565,2.0010771851206033,0.4954648573904412,0.9769333416593617
1070,118.58375763893127,2.001071341033799,0.5044656246099025,0.9805907165188176
1071,118.69568347930908,2.001051193246841,0.5126162631637973,0.9852270028898857
1072,118.80585718154907,2.001033483279654,0.5126117231022477,0.9861631329057694
1073,118.91805768013,2.0010635197086226,0.5126107668754117,0.9833064540247489
1074,119.0275764465332,2.0010152027845782,0.5126115746994185,0.9831777985383829
1075,119.139319896698,2.0010341799520583,0.5126237458399692,0.9817291289792072
1076,119.24904227256775,2.0010341799520583,0.5126237458399692,0.9817291289792072
1077,119.36080956459045,2.0010341799520583,0.5126237458399692,0.9817291289792072
1078,119.47320580482483,2.0010341799520583,0.5126237458399692,0.9817291289792072
1079,119.582688331604,2.0010341799520583,0.5126237458399692,0.9817291289792072
1080,119.69332122802734,2.0010341799520583,0.5126237458399692,0.9817291289792072
1081,119.8042950630188,2.0010341799520583,0.5126237458399692,0.9817291289792072
1082,119.91717004776001,2.0010341799520583,0.5126237458399692,0.9817291289792072
1083,120.02879452705383,2.0010341799520583,0.5126237458399692,0.9817291289792072
1084,120.14059257507324,2.0010341799520583,0.5126237458399692,0.9817291289792072
1085,120.25124669075012,2.0010341799520583,0.5126237458399692,0.9817291289792072
1086,120.36171627044678,2.0010341799520583,0.5126237458399692,0.9817291289792072
1087,120.47099375724792,2.0010341799520583,0.5126237458399692,0.9817291289792072
1088,120.58236336708069,2.0010341799520583,0.5126237458399692,0.9817291289792072
1089,120.69229125976562,2.0010341799520583,0.5126237458399692,0.9817291289792072
1090,120.80301809310913,2.0010341799520583,0.5126237458399692,0.9817291289792072
1091,120.913827419281,2.0010341799520583,0.5126237458399692,0.9817291289792072
1092,121.02519202232361,2.0010341799520583,0.5126237458399692,0.9817291289792072
1093,121.13579320907593,2.0010341799520583,0.5126237458399692,0.9817291289792072
1094,121.24624586105347,2.0010341799520583,0.5126237458399692,0.9817291289792072
1095,121.35626101493835,2.0010341799520583,0.5126237458399692,0.9817291289792072
1096,121.46689510345459,2.0010341799520583,0.5126237458399692,0.9817291289792072
1097,121.58028197288513,2.0010341799520583,0.5126237458399692,0.9817291289792072
1098,121.6913366317749,2.0010341799520583,0.5126237458399692,0.9817291289792072
1099,121.80106163024902,2.0010341799520583,0.5126237458399692,0.9817291289792072
1100,121.91205739974976,2.0010341799520583,0.5126237458399692,0.9817291289792072
1101,122.02221703529358,2.0010341799520583,0.5126237458399692,0.9817291289792072
1102,122.13218593597412,2.0010341799520583,0.5126237458399692,0.9817291289792072
1103,122.24209094047546,2.0010341799520583,0.5126237458399692,0.9817291289792072
1104,122.35239362716675,2.0010341799520583,0.5126237458399692,0.9817291289792072
1105,122.46211171150208,2.0010341799520583,0.5126237458399692,0.9817291289792072
1106,122.5730242729187,2.0010341799520583,0.5126237458399692,0.9817291289792072
1107,122.68702483177185,2.0010341799520583,0.5126237458399692,0.9817291289792072
1108,122.80079674720764,2.0010341799520583,0.5126237458399692,0.9817291289792072
1109,122.91118574142456,2.0010341799520583,0.5126237458399692,0.9817291289792072
1110,123.02211332321167,2.0010341799520583,0.5126237458399692,0.9817291289792072
1111,123.13390970230103,2.0010341799520583,0.5126237458399692,0.9817291289792072
1112,123.24516153335571,2.0010341799520583,0.5126237458399692,0.9817291289792072
1113,123.3561384677887,2.0010341799520583,0.5126237458399692,0.9817291289792072
1114,123.46616816520691,2.0010341799520583,0.5126237458399692,0.9817291289792072
1115,123.57750511169434,2.0010341799520583,0.5126237458399692,0.9817291289792072
1116,123.68731307983398,2.0010341799520583,0.5126237458399692,0.9817291289792072
1117,123.7980785369873,2.0010341799520583,0.5126237458399692,0.9817291289792072
1118,123.90744662284851,2.0010341799520583,0.5126237458399692,0.9817291289792072
1119,124.01729273796082,2.0010341799520583,0.5126237458399692,0.9817291289792072
1120,124.12913918495178,2.0010341799520583,0.5126237458399692,0.9817291289792072
1121,124.24017548561096,2.0010341799520583,0.5126237458399692,0.9817291289792072
1122,124.35143065452576,2.0010341799520583,0.5126237458399692,0.9817291289792072
1123,124.46204686164856,2.0010341799520583,0.5126237458399692,0.9817291289792072
1124,124.57395625114441,2.0010341799520583,0.5126237458399692,0.9817291289792072
1125,124.68817949295044,2.0010341799520583,0.5126237458399692,0.9817291289792072
1126,124.80044937133789,2.0010341799520583,0.5126237458399692,0.9817291289792072
1127,124.91076517105103,2.0010341799520583,0.5126237458399692,0.9817291289792072
1128,125.02121138572693,2.0010341799520583,0.5126237458399692,0.9817291289792072
1129,125.13023066520691,2.0010341799520583,0.5126237458399692,0.9817291289792072
1130,125.24135947227478,2.0010341799520583,0.5126237458399692,0.9817291289792072
1131,125.35128736495972,2.0010341799520583,0.5126237458399692,0.9817291289792072
1132,125.46290993690491,2.0010341799520583,0.5126237458399692,0.9817291289792072
1133,125.5731749534607,2.0010341799520583,0.5126237458399692,0.9817291289792072
1134,125.68203663825989,2.0010341799520583,0.5126237458399692,0.9817291289792072
1135,125.79117965698242,2.0010341799520583,0.5126237458399692,0.9817291289792072
1136,125.90107917785645,2.0010341799520583,0.5126237458399692,0.9817291289792072
1137,126.0106909275055,2.0010341799520583,0.5126237458399692,0.9817291289792072
1138,126.1207230091095,2.0010341799520583,0.5126237458399692,0.9817291289792072
1139,126.23104071617126,2.0010341799520583,0.5126237458399692,0.9817291289792072
1140,126.34201693534851,2.0010341799520583,0.5126237458399692,0.9817291289792072
1141,126.45133900642395,2.0010341799520583,0.5126237458399692,0.9817291289792072
1142,126.56096363067627,2.0010341799520583,0.5126237458399692,0.9817291289792072
1143,126.67225313186646,2.0010341799520583,0.5126237458399692,0.9817291289792072
1144,126.78451704978943,2.0010341799520583,0.5126237458399692,0.9817291289792072
1145,126.89636659622192,2.0010341799520583,0.5126237458399692,0.9817291289792072
1146,127.00575518608093,2.0010341799520583,0.5126237458399692,0.9817291289792072
1147,127.11725783348083,2.0010341799520583,0.5126237458399692,0.9817291289792072
1148,127.22957181930542,2.0010341799520583,0.5126237458399692,0.9817291289792072
1149,127.34045386314392,2.0010341799520583,0.5126237458399692,0.9817291289792072
1150,127.4507884979248,2.0010341799520583,0.5126237458399692,0.9817291289792072
1151,127.5607852935791,2.0010341799520583,0.5126237458399692,0.9817291289792072
1152,127.67130732536316,2.0010341799520583,0.5126237458399692,0.9817291289792072
1153,127.78319025039673,2.0010341799520583,0.5126237458399692,0.9817291289792072
1154,127.89324378967285,2.0010341799520583,0.5126237458399692,0.9817291289792072
1155,128.00266790390015,2.0010341799520583,0.5126237458399692,0.9817291289792072
1156,128.11553311347961,2.0010341799520583,0.5126237458399692,0.9817291289792072
1157,128.22497606277466,2.0010341799520583,0.5126237458399692,0.9817291289792072
1158,128.3339548110962,2.0010341799520583,0.5126237458399692,0.9817291289792072
1159,128.44873976707458,2.0010341799520583,0.5126237458399692,0.9817291289792072
1160,128.56188297271729,2.0010341799520583,0.5126237458399692,0.9817291289792072
1161,128.6723747253418,2.0010341799520583,0.5126237458399692,0.9817291289792072
1162,128.783385515213,2.0010341799520583,0.5126237458399692,0.9817291289792072
1163,128.89750814437866,2.0010341799520583,0.5126237458399692,0.9817291289792072
1164,129.00812935829163,2.0010341799520583,0.5126237458399692,0.9817291289792072
1165,129.11928510665894,2.0010341799520583,0.5126237458399692,0.9817291289792072
1166,129.2298619747162,2.0010341799520583,0.5126237458399692,0.9817291289792072
1167,129.33911848068237,2.0010341799520583,0.5126237458399692,0.9817291289792072
1168,129.44885349273682,2.0010341799520583,0.5126237458399692,0.9817291289792072
1169,129.558833360672,2.0010341799520583,0.5126237458399692,0.9817291289792072
1170,129.66934204101562,2.0010341799520583,0.5126237458399692,0.9817291289792072
1171,129.7790322303772,2.0010341799520583,0.5126237458399692,0.9817291289792072
1172,129.88867211341858,2.0010341799520583,0.5126237458399692,0.9817291289792072
1173,129.99900650978088,2.0010341799520583,0.5126237458399692,0.9817291289792072
1174,130.11007714271545,2.0010341799520583,0.5126237458399692,0.9817291289792072
1175,130.21947121620178,2.0010341799520583,0.5126237458399692,0.9817291289792072
1176,130.32780289649963,2.0010341799520583,0.5126237458399692,0.9817291289792072
1177,130.4373333454132,2.0010341799520583,0.5126237458399692,0.9817291289792072
1178,130.54755568504333,2.0010341799520583,0.5126237458399692,0.9817291289792072
1179,130.65911293029785,2.0010341799520583,0.5126237458399692,0.9817291289792072
1180,130.77014923095703,2.0010341799520583,0.5126237458399692,0.9817291289792072
1181,130.8816750049591,2.0010341799520583,0.5126237458399692,0.9817291289792072
1182,130.9914994239807,2.0010341799520583,0.5126237458399692,0.9817291289792072
1183,131.10127353668213,2.0010341799520583,0.5126237458399692,0.9817291289792072
1184,131.21128749847412,2.0010341799520583,0.5126237458399692,0.9817291289792072
1185,131.32078623771667,2.0010341799520583,0.5126237458399692,0.9817291289792072
1186,131.43134450912476,2.0010341799520583,0.5126237458399692,0.9817291289792072
1187,131.54214429855347,2.0010341799520583,0.5126237458399692,0.9817291289792072
1188,131.65215301513672,2.0010341799520583,0.5126237458399692,0.9817291289792072
1189,131.76237106323242,2.0010341799520583,0.5126237458399692,0.9817291289792072
1190,131.8737461566925,2.0010341799520583,0.5126237458399692,0.9817291289792072
1191,131.98366451263428,2.0010341799520583,0.5126237458399692,0.9817291289792072
1192,132.0945336818695,2.0010341799520583,0.5126237458399692,0.9817291289792072
1193,132.20534539222717,2.0010341799520583,0.5126237458399692,0.9817291289792072
1194,132.3171787261963,2.0010341799520583,0.5126237458399692,0.9817291289792072
1195,132.42726349830627,2.0010341799520583,0.5126237458399692,0.9817291289792072
1196,132.53720688819885,2.0010341799520583,0.5126237458399692,0.9817291289792072
1197,132.64720726013184,2.0010341799520583,0.5126237458399692,0.9817291289792072
1198,132.75638341903687,2.0010341799520583,0.5126237458399692,0.9817291289792072
1199,132.86837768554688,2.0010341799520583,0.5126237458399692,0.9817291289792072
1200,132.97989988327026,2.0010341799520583,0.5126237458399692,0.9817291289792072
1201,133.09124398231506,2.0010341799520583,0.5126237458399692,0.9817291289792072
1202,133.2021782398224,2.0010341799520583,0.5126237458399692,0.9817291289792072
1203,133.31244325637817,2.0010341799520583,0.5126237458399692,0.9817291289792072
1204,133.42228245735168,2.0010341799520583,0.5126237458399692,0.9817291289792072
1205,133.53352642059326,2.0010341799520583,0.5126237458399692,0.9817291289792072
1206,133.64452052116394,2.0010341799520583,0.5126237458399692,0.9817291289792072
1207,133.7559733390808,2.0010341799520583,0.5126237458399692,0.9817291289792072
1208,133.86744689941406,2.0010341799520583,0.5126237458399692,0.9817291289792072
1209,133.9781847000122,2.0010341799520583,0.5126237458399692,0.9817291289792072
1210,134.08855366706848,2.0010341799520583,0.5126237458399692,0.9817291289792072
1211,134.19940948486328,2.0010341799520583,0.5126237458399692,0.9817291289792072
1212,134.3113100528717,2.0010341799520583,0.5126237458399692,0.9817291289792072
1213,134.42210602760315,2.0010341799520583,0.5126237458399692,0.9817291289792072
1214,134.53279852867126,2.0010341799520583,0.5126237458399692,0.9817291289792072
1215,134.64298295974731,2.0010341799520583,0.5126237458399692,0.9817291289792072
1216,134.7540581226349,2.0010341799520583,0.5126237458399692,0.9817291289792072
1217,134.86509490013123,2.0010341799520583,0.5126237458399692,0.9817291289792072
1218,134.9766128063202,2.0010341799520583,0.5126237458399692,0.9817291289792072
1219,135.08753895759583,2.0010341799520583,0.5126237458399692,0.9817291289792072
1220,135.19726634025574,2.0010341799520583,0.5126237458399692,0.9817291289792072
1221,135.30702757835388,2.0010341799520583,0.5126237458399692,0.9817291289792072
1222,135.4193000793457,2.0010341799520583,0.5126237458399692,0.9817291289792072
1223,135.53299951553345,2.0010341799520583,0.5126237458399692,0.9817291289792072
1224,135.64529490470886,2.0010341799520583,0.5126237458399692,0.9817291289792072
1225,135.75636267662048,2.0010341799520583,0.5126237458399692,0.9817291289792072
1226,135.86786794662476,2.0010341799520583,0.5126237458399692,0.9817291289792072
1227,135.97828578948975,2.0010341799520583,0.5126237458399692,0.9817291289792072
1228,136.0894010066986,2.0010341799520583,0.5126237458399692,0.9817291289792072
1229,136.20212817192078,2.0010341799520583,0.5126237458399692,0.9817291289792072
1230,136.3142969608307,2.0010341799520583,0.5126237458399692,0.9817291289792072
1231,136.4270350933075,2.0010341799520583,0.5126237458399692,0.9817291289792072
1232,136.54031133651733,2.0010341799520583,0.5126237458399692,0.9817291289792072
1233,136.6542432308197,2.0010341799520583,0.5126237458399692,0.9817291289792072
1234,136.76750135421753,2.0010341799520583,0.5126237458399692,0.9817291289792072
1235,136.88008499145508,2.0010341799520583,0.5126237458399692,0.9817291289792072
1236,136.99499130249023,2.0010341799520583,0.5126237458399692,0.9817291289792072
1237,137.1088149547577,2.0010341799520583,0.5126237458399692,0.9817291289792072
1238,137.22226667404175,2.0010341799520583,0.5126237458399692,0.9817291289792072
1239,137.3356487751007,2.0010341799520583,0.5126237458399692,0.9817291289792072
1240,137.4501874446869,2.0010341799520583,0.5126237458399692,0.9817291289792072
1241,137.56190752983093,2.0010341799520583,0.5126237458399692,0.9817291289792072
1242,137.67286610603333,2.0010341799520583,0.5126237458399692,0.9817291289792072
1243,137.78342652320862,2.0010341799520583,0.5126237458399692,0.9817291289792072
1244,137.89457726478577,2.0010341799520583,0.5126237458399692,0.9817291289792072
1245,138.00498604774475,2.0010341799520583,0.5126237458399692,0.9817291289792072
1246,138.1196448802948,2.0010341799520583,0.5126237458399692,0.9817291289792072
1247,138.23231077194214,2.0010341799520583,0.5126237458399692,0.9817291289792072
1248,138.34349703788757,2.0010341799520583,0.5126237458399692,0.9817291289792072
1249,138.45412468910217,2.0010341799520583,0.5126237458399692,0.9817291289792072
1250,138.56508588790894,2.0010341799520583,0.5126237458399692,0.9817291289792072
1251,138.67544794082642,2.0010341799520583,0.5126237458399692,0.9817291289792072
1252,138.7845025062561,2.0010341799520583,0.5126237458399692,0.9817291289792072
1253,138.89632534980774,2.0010341799520583,0.5126237458399692,0.9817291289792072
1254,139.0101101398468,2.0010341799520583,0.5126237458399692,0.9817291289792072
1255,139.12479186058044,2.0010341799520583,0.5126237458399692,0.9817291289792072
1256,139.23812747001648,2.0010341799520583,0.5126237458399692,0.9817291289792072
1257,139.34834265708923,2.0010341799520583,0.5126237458399692,0.9817291289792072
1258,139.46013140678406,2.0010341799520583,0.5126237458399692,0.9817291289792072
1259,139.57226943969727,2.0010341799520583,0.5126237458399692,0.9817291289792072
1260,139.68216633796692,2.0010341799520583,0.5126237458399692,0.9817291289792072
1261,139.79293704032898,2.0010341799520583,0.5126237458399692,0.9817291289792072
1262,139.90377950668335,2.0010341799520583,0.5126237458399692,0.9817291289792072
1263,140.01352858543396,2.0010341799520583,0.5126237458399692,0.9817291289792072
1264,140.12331581115723,2.0010341799520583,0.5126237458399692,0.9817291289792072
1265,140.23308062553406,2.0010341799520583,0.5126237458399692,0.9817291289792072
1266,140.34197235107422,2.0010341799520583,0.5126237458399692,0.9817291289792072
1267,140.45248651504517,2.0010341799520583,0.5126237458399692,0.9817291289792072
1268,140.56444883346558,2.0010341799520583,0.5126237458399692,0.9817291289792072
1269,140.67762517929077,2.0010341799520583,0.5126237458399692,0.9817291289792072
1270,140.7898826599121,2.0010341799520583,0.5126237458399692,0.9817291289792072
1271,140.90190744400024,2.0010341799520583,0.5126237458399692,0.9817291289792072
1272,141.01204466819763,2.0010341799520583,0.5126237458399692,0.9817291289792072
1273,141.12249898910522,2.0010341799520583,0.5126237458399692,0.9817291289792072
1274,141.23640942573547,2.0010341799520583,0.5126237458399692,0.9817291289792072
1275,141.34975171089172,2.0010341799520583,0.5126237458399692,0.9817291289792072
1276,141.46410274505615,2.0010341799520583,0.5126237458399692,0.9817291289792072
1277,141.57487416267395,2.0010341799520583,0.5126237458399692,0.9817291289792072
1278,141.6845645904541,2.0010341799520583,0.5126237458399692,0.9817291289792072
1279,141.79518151283264,2.0010341799520583,0.5126237458399692,0.9817291289792072
1280,141.90612745285034,2.0010341799520583,0.5126237458399692,0.9817291289792072
1281,142.01642608642578,2.0010341799520583,0.5126237458399692,0.9817291289792072
1282,142.12694644927979,2.0010341799520583,0.5126237458399692,0.9817291289792072
1283,142.23730301856995,2.0010341799520583,0.5126237458399692,0.9817291289792072
1284,142.34799575805664,2.0010341799520583,0.5126237458399692,0.9817291289792072
1285,142.45965433120728,2.0010341799520583,0.5126237458399692,0.9817291289792072
1286,142.5701241493225,2.0010341799520583,0.5126237458399692,0.9817291289792072
1287,142.6805419921875,2.0010341799520583,0.5126237458399692,0.9817291289792072
1288,142.79203248023987,2.0010341799520583,0.5126237458399692,0.9817291289792072
1289,142.90339732170105,2.0010341799520583,0.5126237458399692,0.9817291289792072
1290,143.01299571990967,2.0010341799520583,0.5126237458399692,0.9817291289792072
1291,143.1236972808838,2.0010341799520583,0.5126237458399692,0.9817291289792072
1292,143.2339906692505,2.0010341799520583,0.5126237458399692,0.9817291289792072
1293,143.3442244529724,2.0010341799520583,0.5126237458399692,0.9817291289792072
1294,143.45522141456604,2.0010341799520583,0.5126237458399692,0.9817291289792072
1295,143.56631731987,2.0010341799520583,0.5126237458399692,0.9817291289792072
1296,143.67750716209412,2.0010341799520583,0.5126237458399692,0.9817291289792072
1297,143.78845524787903,2.0010341799520583,0.5126237458399692,0.9817291289792072
1298,143.8985948562622,2.0010341799520583,0.5126237458399692,0.9817291289792072
1299,144.0089955329895,2.0010341799520583,0.5126237458399692,0.9817291289792072
1300,144.11939358711243,2.0010341799520583,0.5126237458399692,0.9817291289792072
1301,144.22901940345764,2.0010341799520583,0.5126237458399692,0.9817291289792072
1302,144.34012651443481,2.0010341799520583,0.5126237458399692,0.9817291289792072
1303,144.45024728775024,2.0010341799520583,0.5126237458399692,0.9817291289792072
1304,144.5619297027588,2.0010341799520583,0.5126237458399692,0.9817291289792072
1305,144.67348766326904,2.0010341799520583,0.5126237458399692,0.9817291289792072
1306,144.78438901901245,2.0010341799520583,0.5126237458399692,0.9817291289792072
1307,144.894029378891,2.0010341799520583,0.5126237458399692,0.9817291289792072
1308,145.0037293434143,2.0010341799520583,0.5126237458399692,0.9817291289792072
1309,145.11303067207336,2.0010341799520583,0.5126237458399692,0.9817291289792072
1310,145.22351098060608,2.0010341799520583,0.5126237458399692,0.9817291289792072
1311,145.33300685882568,2.0010341799520583,0.5126237458399692,0.9817291289792072


==> plot_data/HardwareExperimentFigures_2CU.csv <==
,t,dmax,dmin,mean
0,0.0,3.0574631359277595,0.9750768062927297,1.9632787211936127
1,0.11029672622680664,3.0545489137840507,0.9777872384651654,1.9662540950462666
2,0.22178220748901367,3.0517258302850716,0.9794346120863785,1.9688678482192297
3,0.3329355716705322,3.0495503113910005,0.979478218170027,1.971235948381358
4,0.4424171447753906,3.0480194611530194,0.9785970114988746,1.9731943984911204
5,0.5541300773620605,3.047274765785199,0.9768133440459558,1.9749036407703449
6,0.6653673648834229,3.0471098998511295,0.9753592774182998,1.9763109803297954
7,0.7760305404663086,3.048116114782793,0.9740299033758829,1.9777543738400976
8,0.8854293823242188,3.049071726084199,0.9730573981405144,1.9786606870848014
9,0.996265172958374,3.0498486364080697,0.9722624712518291,1.9787061966026114
10,1.1084628105163574,3.0446348529615883,0.973902631723445,1.9769528279811328
11,1.2205185890197754,3.0307046798923944,0.9762982959384807,1.9729410236870775
12,1.330909013748169,3.0061738719646853,0.9774534219269582,1.9656654531793387
13,1.4437718391418457,2.972990003220544,0.9743499309187058,1.9552530764614444
14,1.5558669567108154,2.9326851682035353,0.9684089110240921,1.940922781882273
15,1.6676576137542725,2.8844743147885397,0.9615559560520347,1.9222352932854747
16,1.7788398265838623,2.841032734702894,0.9567739429283338,1.9022788808035116
17,1.8883090019226074,2.7893814070314913,0.9531261461279334,1.8756925411347025
18,2.000322103500366,2.738995634265181,0.9521627626379406,1.8467379057567723
19,2.1107888221740723,2.686983492926632,0.955310751014311,1.81406388870955
20,2.2226765155792236,2.6321536207110157,0.959786111396218,1.777476667804892
21,2.332902431488037,2.5774532771260126,0.9448500144836245,1.7372250157606572
22,2.4450490474700928,2.522049034551333,0.8851679111816209,1.6937009798670508
23,2.5560548305511475,2.4675355442194227,0.8311782073660956,1.6476646233318037
24,2.667940139770508,2.4089070976218254,0.7789569892417736,1.5961576632417942
25,2.779961585998535,2.3540841156215144,0.7389749315796195,1.5488732867212436
26,2.889233112335205,2.2987743592979557,0.7070229851426431,1.5023790577227496
27,2.999140977859497,2.243439321255294,0.6767354352405351,1.456928219778285
28,3.1107003688812256,2.192572043134666,0.6405461701111245,1.412470829171541
29,3.223100423812866,2.148721777869326,0.6112384020762925,1.3684668352526694
30,3.333515167236328,2.112300663447021,0.5906765649248437,1.3255994709632535
31,3.4465761184692383,2.081268081621378,0.5770883918668074,1.2839978716172737
32,3.557497978210449,2.048652046895039,0.5681140933062032,1.24148007762142
33,3.668626546859741,2.018139727897948,0.5617223964645542,1.2045379708455024
34,3.779219388961792,1.9867748656042938,0.5514479287063893,1.1697412567322842
35,3.8916711807250977,1.9565125006736988,0.53456193149683,1.1369331983899236
36,4.003516435623169,1.9271065753059764,0.5129342433811909,1.1059391225249422
37,4.115228176116943,1.8992187743300237,0.48955735051651306,1.0764805123393058
38,4.226939916610718,1.873809521777313,0.4660961515685267,1.0484909952073578
39,4.336065769195557,1.8492433977406182,0.44308516078238575,1.0218534387164038
40,4.447558641433716,1.824831137351016,0.41802393427203843,0.9950870410709955
41,4.558041572570801,1.80289845964153,0.39525754647535855,0.9720769954629762
42,4.668242454528809,1.7784111278737338,0.3724435360503989,0.9505681160191876
43,4.7790257930755615,1.7472593791349793,0.3495335420148738,0.9301286343767208
44,4.889575958251953,1.7125570035832807,0.3254370793739864,0.9099845686984714
45,5.000641107559204,1.6868084754151582,0.3024000693352818,0.8897520016214991
46,5.114185571670532,1.6716527557764922,0.27755976858883197,0.8691729967460583
47,5.226138114929199,1.6529956029395323,0.2549269512762448,0.8484314610542705
48,5.337435722351074,1.6322659960617092,0.23621370778363993,0.827979928382359
49,5.450954437255859,1.6098425325701176,0.20800930863721018,0.8067202896607868
50,5.563415288925171,1.5915228208402326,0.17908846635703496,0.7885510277916121
51,5.6752471923828125,1.5769553907317089,0.15621371134795958,0.7710791855551076
52,5.784605979919434,1.5643739465397384,0.13740178287278484,0.7534096889832522
53,5.896382808685303,1.551720507981719,0.12311141835657537,0.7349699675618374
54,6.006429195404053,1.537000495481818,0.1128401650565823,0.715950980707157
55,6.117959976196289,1.5184273257978458,0.10341376625860044,0.6953027529162135
56,6.228648900985718,1.4989407848560095,0.09769386104078225,0.6768209478726077
57,6.340395212173462,1.4793801804617095,0.09527942338401968,0.6588526870410898
58,6.45260214805603,1.4602938336010265,0.09581005950538518,0.6413773907970896
59,6.563307523727417,1.4420699553698597,0.09594052748247897,0.6243553343862365
60,6.675829648971558,1.4249580020162496,0.09542652621793973,0.6073552583082474
61,6.784863471984863,1.4083636221555833,0.09330800969832849,0.590894218567723
62,6.895342588424683,1.393043201032023,0.09072410124585734,0.5742543614827835
63,7.00579833984375,1.379093389562983,0.08810655370550437,0.5590758011307294
64,7.117931604385376,1.3601488991000226,0.0876748156541386,0.5394427533240915
65,7.229765892028809,1.3426896463998619,0.08884071335116583,0.5226406615082404
66,7.341778516769409,1.3260889900259833,0.09230756677200812,0.5057874298027395
67,7.453226804733276,1.310914713235811,0.09675184790813048,0.4890192102129658
68,7.564506769180298,1.2968572733070207,0.0995824290262431,0.47307636597116476
69,7.675534963607788,1.2841124479962327,0.10134959435773143,0.45783654252721984
70,7.7851574420928955,1.2717855335149235,0.10296156554431375,0.4436258756365661
71,7.895859241485596,1.259072193458218,0.10688887246538235,0.4301265978445805
72,8.008214235305786,1.2430803729533433,0.10210602387627957,0.4157137609547066
73,8.120361566543579,1.227044131584444,0.08960551634983603,0.403441371317333
74,8.232510805130005,1.2110135163230968,0.08175802695865747,0.392461193636225
75,8.344772100448608,1.1967898911828965,0.0771594415933174,0.38271488144542465
76,8.457260370254517,1.183783674776759,0.07418259137516987,0.3732614365280029
77,8.570630073547363,1.1732999957164214,0.07028285376558692,0.36533697049040875
78,8.682044506072998,1.1640367688858808,0.06434614254798011,0.35795333772664517
79,8.792901992797852,1.1555514793529258,0.056014385410310286,0.3507197606150942
80,8.903766632080078,1.1465989757289752,0.048180884961902586,0.34399244695425657
81,9.015788078308105,1.1378863752006978,0.04256416562862139,0.33764610918903715
82,9.125415563583374,1.129502474226913,0.041019607546484795,0.33240604507892735
83,9.236083030700684,1.1213580453211385,0.04096134950765039,0.32825927660333953
84,9.345825672149658,1.115367671670314,0.03954997209636911,0.3248835425049449
85,9.455844163894653,1.1095183381527354,0.037119198405221356,0.3214864914723442
86,9.567399501800537,1.1030742202658625,0.03459599314377757,0.31755249036520056
87,9.677778005599976,1.0997042459375828,0.03591478820722056,0.3144919677643927
88,9.787908792495728,1.0937247305641205,0.042905085983142854,0.31089281941462
89,9.899219274520874,1.0850349338549046,0.0481745257870977,0.3062341455889992
90,10.010486841201782,1.076590743491324,0.04653440833186103,0.30110877695330895
91,10.121290683746338,1.0662543484770477,0.042103942134589026,0.29588357861150116
92,10.230651378631592,1.0548973092853704,0.03741178513965899,0.2910475336686212
93,10.343443155288696,1.0454566818410576,0.03523721831921582,0.2866584601259621
94,10.455029487609863,1.0348609559324125,0.037136480778821306,0.28249824877464424
95,10.566723108291626,1.0242338863996099,0.04098608135102593,0.2783162207619364
96,10.6773042678833,1.0160799957009539,0.04471064596756393,0.2736987316669383
97,10.787550449371338,1.0085832112067266,0.04741552756812042,0.2690913152064428
98,10.898700952529907,1.0021102386778482,0.03979186576393462,0.26465759822363555
99,11.009466648101807,0.993759749002846,0.027108601569181334,0.2603714274497965
100,11.119816303253174,0.9838998401899378,0.019130566543510658,0.25592743485490566
101,11.23026442527771,0.9736153300128457,0.013865850857877117,0.251095277545881
102,11.340911388397217,0.9632296521009333,0.012882666418484725,0.24593396055887998
103,11.451250553131104,0.9511619574497825,0.01605876868823617,0.2405515921612259
104,11.561034440994263,0.9346103834879104,0.02024574693213746,0.2353459209563969
105,11.6714448928833,0.9140254266608029,0.023897703101831577,0.23050594250722786
106,11.780987977981567,0.9059012082890332,0.026428624691284475,0.22574810337363338
107,11.89568305015564,0.8974259171795564,0.02782929464515545,0.2202557146479373
108,12.007437705993652,0.8872696252969473,0.0287309185013518,0.21396263432813845
109,12.116193532943726,0.8768119941372186,0.02859475487453156,0.20803832064667946
110,12.22873854637146,0.8618038307856006,0.027088963462244448,0.19986590214373773
111,12.340981483459473,0.8479054267403737,0.024122026922145157,0.19225947918672476
112,12.452642679214478,0.832205423034468,0.01974963960325226,0.18445597000042818
113,12.563868284225464,0.8150800643258267,0.015225182771425582,0.17675123661675524
114,12.676748752593994,0.7970396171070948,0.010334321402401451,0.16956399714787243
115,12.78792428970337,0.7764927254132065,0.010299512458365832,0.16306771285685157
116,12.900634050369263,0.7568665190065939,0.013632364427530597,0.1574814748506414
117,13.011223554611206,0.7393540607710876,0.009206594783877023,0.15142526724969615
118,13.123692035675049,0.7278005804515577,0.010115089211229866,0.1453611559522458
119,13.233768701553345,0.7153470892924896,0.01282956447566271,0.1392104825894035
120,13.34588885307312,0.7020335529405954,0.011973853692177718,0.13312845796817402
121,13.457952499389648,0.6880833767174147,0.010782983795465684,0.1273589540760971
122,13.568527936935425,0.6723598307754363,0.007920456966303653,0.12157589680494796
123,13.680270671844482,0.657608840204616,0.005083516885867828,0.11640157113567809
124,13.793527841567993,0.6413355403010278,0.00479466139951775,0.11145578599419331
125,13.906139850616455,0.6232125606251068,0.008147443469609815,0.10664645031003447
126,14.018402099609375,0.6016915578307067,0.0120794544030627,0.10156473870038962
127,14.127944469451904,0.5806358439913419,0.013753628627740882,0.09627486163382457
128,14.239995956420898,0.5588584715021913,0.012996079727800662,0.09023123488009757
129,14.352383375167847,0.5364855719303323,0.011145503319427407,0.08417458136453473
130,14.465073823928833,0.5134402801307021,0.009364142123745995,0.07855665595834407
131,14.576979398727417,0.48756340055796565,0.005939432001141309,0.07260296428613633
132,14.688089847564697,0.46302398331071265,0.006186991260662003,0.06765355881298779
133,14.800544500350952,0.4373718961609091,0.002946838490876666,0.06327739271021347
134,14.913752317428589,0.41128279301809323,0.0033483672229782384,0.05976897651101043
135,15.02279806137085,0.38449449583746953,0.005610030943080854,0.056310211218989034
136,15.13374400138855,0.35838912873079315,0.0037022891914747667,0.05288488579394952
137,15.243011474609375,0.33349437686497285,0.003472206055228611,0.0501800646269563
138,15.354422807693481,0.31000015285435706,0.0065586360669001266,0.0480807665376466
139,15.4634850025177,0.28806773703077254,0.007425830070534338,0.045749080636725524
140,15.575746059417725,0.2679445077678303,0.0067962330408492385,0.04325523384772162
141,15.686233758926392,0.24917146017855213,0.006347003289411729,0.04049564476513787
142,15.794565200805664,0.23118722620360477,0.004855296636859143,0.03753816614703491
143,15.90641713142395,0.21337110299547138,0.007398487122897679,0.03470311100361891
144,16.016853094100952,0.1949056433705705,0.007557382776857922,0.032200572796195134
145,16.129870414733887,0.17402914857374382,0.007123550538653431,0.030060859449196814
146,16.23975110054016,0.15397778363330644,0.006881828353130888,0.027944888800408765
147,16.352012395858765,0.13377506634906391,0.004868911139730921,0.02536737228596539
148,16.462175607681274,0.11433729146737222,0.002310554661489208,0.02288110935598483
149,16.572989225387573,0.09652798102965657,0.001976999448705243,0.02103363658838487
150,16.682708263397217,0.08025364463663162,0.007040708055039604,0.020133092101264807
151,16.792347192764282,0.06603891613689021,0.007508092110828762,0.01948297680918754
152,16.904308557510376,0.053776871692041935,0.006537607329681798,0.018432232376102503
153,17.015782356262207,0.04375880717983994,0.005744205903696209,0.017033082833279936
154,17.12725019454956,0.034896118214928995,0.00483934614294119,0.01585462996148589
155,17.236948013305664,0.028919180983355403,0.004404558365645923,0.015696896692003276
156,17.34738850593567,0.026827024684054096,0.0042738585190331075,0.016120745698674815
157,17.45841360092163,0.03202881865916407,0.005080827998349142,0.016586014015685845
158,17.569536209106445,0.036634579493546385,0.006466866110368316,0.01712197906169173
159,17.680739402770996,0.039120744329000416,0.006228743549445995,0.017614326595882794
160,17.791847467422485,0.039753815067307643,0.00667540549620119,0.01845348681442166
161,17.90127968788147,0.04095046255193809,0.007190040490818721,0.019117631681668287
162,18.011534452438354,0.041801777020742316,0.007387527549806882,0.019391351978658444
163,18.123899698257446,0.044378266031038664,0.006679610147636202,0.01941620448567742
164,18.235855102539062,0.04553771970107547,0.0059866939264561735,0.019435044972017923
165,18.347370862960815,0.047818814977761935,0.005706395529539244,0.0192051351816765
166,18.45685839653015,0.04905608650485062,0.005644406169215078,0.018525825493717597
167,18.56712007522583,0.04913895908652216,0.00505099472300081,0.017627374050276548
168,18.67753505706787,0.04721542108395583,0.0043938966074077695,0.016846866603967753
169,18.790555000305176,0.04371133869539876,0.00365553775624136,0.016722229872865736
170,18.904319286346436,0.04008245824244911,0.0029100232443200493,0.017171709370749043
171,19.015201330184937,0.04831918095072419,0.0018172504230871357,0.017851473326480752
172,19.127671480178833,0.052952361855706044,0.0016408054094971562,0.018416112461451754
173,19.23795485496521,0.05228343011709084,0.0039319470853542374,0.018845956862276438
174,19.351688385009766,0.04649106648094904,0.00498287989180426,0.019174288503079548
175,19.46271014213562,0.037445909402606115,0.00567414754605377,0.018733600556215105
176,19.573790311813354,0.030044572313288664,0.006398203694621792,0.017503463864372626
177,19.684059143066406,0.028915522190540208,0.0065661065158149345,0.01553997682703252
178,19.795053720474243,0.026623301073929743,0.004531366903272034,0.013785363223050708
179,19.904685974121094,0.022279579591878724,0.0036879182919705078,0.012745064551427033
180,20.016124963760376,0.028110152189447925,0.0040792840287606534,0.012448053539356255
181,20.128329515457153,0.02742675929336424,0.004500834750439406,0.012579090349310203
182,20.241705417633057,0.022794250117963974,0.004156584952474754,0.012989581424172468
183,20.35507822036743,0.027541651516041803,0.003607657115770804,0.013256970642468925
184,20.46671772003174,0.03225556186627475,0.003029901916003619,0.013785975967019007
185,20.579047679901123,0.03282519812052605,0.0022055960069867213,0.013977136027504805
186,20.69148898124695,0.03322421024329047,0.0018143938689451993,0.013709837515364209
187,20.801120042800903,0.0353111438749532,0.001928178046408742,0.013016175004347064
188,20.911044597625732,0.03647965178959897,0.0016038703752152162,0.012770848761238802
189,21.021692514419556,0.03448374117300458,0.00197055636555101,0.012684717228352464
190,21.13309121131897,0.03375638778369025,0.0028338713198904322,0.012916473294519438
191,21.24192976951599,0.03240417924118422,0.003468110872434472,0.013355556627721667
192,21.351675510406494,0.029270882179387683,0.003875952620728494,0.013845183810471137
193,21.463038206100464,0.03559552664671845,0.002435697253758169,0.014045394689998512
194,21.57624912261963,0.039347933442316775,0.0015411042233639469,0.014100062749994782
195,21.688897132873535,0.043322820570979394,0.001880036282637415,0.014148366687434721
196,21.79840111732483,0.04388948126447153,0.002104460498820957,0.014108475106303553
197,21.90886616706848,0.044174095842182716,0.0022776174837654604,0.013797131749138278
198,22.019047021865845,0.04463406202024924,0.0025511419074677067,0.013393711510882502
199,22.126781463623047,0.04480809814674685,0.003606669631878483,0.013341115014092299
200,22.235373497009277,0.044921081366337774,0.002227751306147416,0.013681667309303454
201,22.346312761306763,0.04457678012651491,0.00142809785479641,0.014304177801855647
202,22.45729947090149,0.0435772881607664,0.0013970611542807223,0.014699834193292667
203,22.56727170944214,0.04211891840717843,0.0015197157401081259,0.014528700570466962
204,22.677969455718994,0.039618231592348764,0.0014804891548570913,0.013798553583379804
205,22.789978742599487,0.03775464658518617,0.0015287131557027412,0.013328559923724625
206,22.898874759674072,0.03447939865501832,0.002118272379426041,0.012915515790020735
207,23.008978128433228,0.02953141015191741,0.002787703177962041,0.012373516161441429
208,23.11950945854187,0.02351205356051166,0.002886413817267481,0.011812213398050211
209,23.23041796684265,0.019971487352798113,0.00235597701067232,0.011398501048870401
210,23.342517137527466,0.020139928132014755,0.0018124644732401528,0.011085435624322425
211,23.455172061920166,0.01942249837454084,0.001300993980993792,0.010661898158122378
212,23.56620454788208,0.02129339194982481,0.0008094489443389984,0.010116795296626516
213,23.67635440826416,0.025781602830934912,0.0021035658954925126,0.009747720210186198
214,23.786497116088867,0.027913496239504194,0.0025488607243587575,0.009512549718079336
215,23.89812922477722,0.02972469870455963,0.002439351911465897,0.009805256150361322
216,24.00794506072998,0.02831637343760403,0.0028494367358635614,0.009874734578481006
217,24.1183602809906,0.0252478418951977,0.0030425554343091908,0.009809720037621482
218,24.22844886779785,0.021552540671988977,0.0028305154310135925,0.00952281515895853
219,24.33876085281372,0.01871607436794111,0.0027252538874707258,0.009210042159888238
220,24.44958758354187,0.01771317255933761,0.002496235905305572,0.008927414154636357
221,24.55922794342041,0.019552817510992696,0.002397262138055889,0.009707216345150035
222,24.668862104415894,0.022063574347451695,0.002228806467257126,0.010493748444356417
223,24.77727699279785,0.022388918117925982,0.0024220659560296584,0.010845353803020123
224,24.88767695426941,0.025231732094184285,0.0022739848178567443,0.01089055868776395
225,24.999004364013672,0.026190731000255606,0.0018401313469830715,0.010542662378859872
226,25.109043836593628,0.0260165191678777,0.0017532123170363957,0.010677957255185007
227,25.218263387680054,0.025964915924358452,0.0028826681385162273,0.011199014504405871
228,25.329035997390747,0.026442733326368144,0.001700171636885951,0.011700499444993335
229,25.437968254089355,0.025630015723732483,0.0017385244495315092,0.011478364609264897
230,25.55057978630066,0.02419812301897625,0.0003935651826629582,0.01053193751235349
231,25.660142183303833,0.02458702143907392,0.0014986096160275447,0.009767669190412307
232,25.77123522758484,0.023716529460427113,0.0006065233732081102,0.009467173840867229
233,25.881744623184204,0.02157526032439109,0.0028324619709346297,0.009515326454749003
234,25.994590044021606,0.024801676411832577,0.002865023111596829,0.009907753164064302
235,26.104145288467407,0.030631722043608058,0.002016576572694121,0.010643269180633923
236,26.212985277175903,0.03537322754055362,0.0016690263588733452,0.011413358804046946
237,26.321723461151123,0.037513795679970346,0.001765736409298514,0.012111767385173798
238,26.434091329574585,0.036170382467746905,0.0023728994643205607,0.012845051433319123
239,26.54451847076416,0.03291145050156173,0.0026561533674170526,0.013001766703100073
240,26.653626680374146,0.03570758716332178,0.0027791484433527147,0.012255138960304748
241,26.76617741584778,0.03332002902834895,0.002502254543789155,0.011043425119081397
242,26.87794280052185,0.027954029144224325,0.0022996402848618415,0.01040710522802286
243,26.989721059799194,0.025450935114841425,0.001651926143833857,0.010757378924534634
244,27.100571870803833,0.03532801778482234,0.0011491855716974876,0.012158666361401869
245,27.211174488067627,0.04485030680677645,0.0012973285882298378,0.013794954098568204
246,27.321513414382935,0.051882754312894734,0.0008460866633428052,0.015054264026632626
247,27.432917594909668,0.05374994186344266,0.001256774333893644,0.015390845283344631
248,27.54470443725586,0.051878585643036344,0.001449412492239045,0.014855321737888345
249,27.654881477355957,0.04540914685501717,0.0011280603127641156,0.013861021538728608
250,27.768327951431274,0.040396228087918304,0.0017753203351002858,0.013202493453215797
251,27.87767195701599,0.035540118797957335,0.0016768441233997507,0.01366313671396253
252,27.987654447555542,0.03130517809491316,0.0012945390296835596,0.013570142415092747
253,28.099236965179443,0.028275024497037195,0.001102383478873349,0.013178254678296402
254,28.21114492416382,0.027954108315026076,0.0009900820039710062,0.012724946927794027
255,28.32461929321289,0.02944066281150408,0.0014825255363611657,0.012327704465202366
256,28.435588598251343,0.03100796093402806,0.002388058390356307,0.011931494715707125
257,28.546088218688965,0.032783413610164264,0.001916827571169884,0.011441918062407144
258,28.65711522102356,0.03362579898506413,0.001386487489554545,0.01159311314320544
259,28.768242835998535,0.03261462320787109,0.0012116473480071718,0.012155295785263538
260,28.878663778305054,0.03022527789631354,0.0030869079173496974,0.01310079550628494
261,28.990763664245605,0.027660614535417582,0.002798928936237418,0.01339577859435958
262,29.102131843566895,0.027700418895138783,0.0034864133255218714,0.013435528506669727
263,29.211787223815918,0.025557793255618848,0.004735004129156087,0.013446687083714926
264,29.323429822921753,0.024011406226494014,0.004952770322449183,0.013851897231294211
265,29.434340953826904,0.024370221763175774,0.004703148771133916,0.014227235017311905
266,29.5444118976593,0.025948477657337266,0.004570560924222401,0.014776492136463152
267,29.653313875198364,0.02740976239077607,0.004104816790273598,0.015695258113882404
268,29.7632737159729,0.0319148291118694,0.0044453830402407446,0.01645332362976372
269,29.872100353240967,0.032748649231352935,0.0046077380877242785,0.016444104535880442
270,29.983861207962036,0.029045729956595757,0.0046137815056839825,0.01597506589324176
271,30.09630584716797,4.095992011482821,0.9129727787113839,2.2777482127613284
272,30.207032918930054,4.103721164734132,0.9140899801620461,2.2783887274253933
273,30.319342374801636,4.111174829280049,0.9153714968045926,2.2791284085862005
274,30.430421113967896,4.11670936729975,0.9158498052518252,2.2797149864339152
275,30.540728092193604,4.121146068325709,0.9156428153713754,2.279916217661123
276,30.653515100479126,4.125736161003066,0.9144148623397585,2.2798124116483307
277,30.764437198638916,4.1296996646800075,0.9126984305858704,2.279756064295885
278,30.876200914382935,4.1325812211846085,0.9110932367998478,2.279692307250607
279,30.987884044647217,4.132897684997886,0.9095312627926115,2.278969126866759
280,31.100239753723145,4.122450641512279,0.9084724585344133,2.2766063014680213
281,31.21216917037964,4.099527475868276,0.9079261223608842,2.271745945015147
282,31.323994159698486,4.066411189151863,0.9071293686133002,2.263921973912555
283,31.433884382247925,4.0251746121478575,0.9069971224566109,2.252707914654985
284,31.547200918197632,3.9720818449635384,0.9082237885873921,2.2363431841292263
285,31.657890558242798,3.9162094370508784,0.9110425470559211,2.2167949126964515
286,31.767271995544434,3.855602836686431,0.9159366377882079,2.193405946386047
287,31.879988193511963,3.792942939664211,0.9208446695300287,2.1665013557362163
288,31.990031242370605,3.72824245130295,0.9251186338786463,2.1361799274395032
289,32.09973168373108,3.726402931140313,0.9288721297712323,2.1029122924096453
290,32.21078896522522,3.729430350600697,0.8922130201111346,2.0672345991592755
291,32.32184720039368,3.7270691778366993,0.8306398904044883,2.0300065612098193
292,32.43329858779907,3.7141306757770756,0.7752712975961789,1.9915287736164398
293,32.54323935508728,3.6893233086207613,0.726559593176684,1.951638765897838
294,32.65306901931763,3.654630316140508,0.6836327924831866,1.9107127663297416
295,32.76465368270874,3.6165959420211338,0.6485577719903437,1.8697588585356593
296,32.876564502716064,3.579004897750687,0.6190008724099099,1.8293605153308425
297,32.98895072937012,3.5389892253255897,0.5911870352478811,1.7860984495474233
298,33.098936319351196,3.5001542235526646,0.5714856104481789,1.7467661736603748
299,33.209142208099365,3.4573067969983162,0.5571627774511562,1.707456701777288
300,33.319352865219116,3.412000137325831,0.5463661042438573,1.668107548590593
301,33.430676221847534,3.3634611745883434,0.5373214832065404,1.6285879178413627
302,33.54467558860779,3.3140539204068884,0.5048682646126823,1.5894454802809157
303,33.65614652633667,3.260117762300105,0.4658075682910367,1.5500853555988634
304,33.76619052886963,3.2030555597150516,0.43254796078070173,1.5112126580315821
305,33.87634897232056,3.1452748788069713,0.4060835997655559,1.47361991392301
306,33.98805117607117,3.0845528930767045,0.38538133694607557,1.4345194048323533
307,34.10012149810791,3.033910916518676,0.37384707421130786,1.4005339473787206
308,34.21030235290527,2.9886481875099737,0.3692236402295354,1.3684491823162106
309,34.32279181480408,2.946854622380801,0.36971468872166957,1.3375065299143625
310,34.43352222442627,2.9068541626118285,0.3732744564019056,1.3068851590807045
311,34.544074296951294,2.868274614492683,0.3753279175021954,1.2759720464464355
312,34.655967235565186,2.8295283121465475,0.3648395304047636,1.2444380044200014
313,34.76856207847595,2.784565908775272,0.35769075103015374,1.2098796476908484
314,34.87796950340271,2.7411870550328823,0.3553590715943679,1.1784680339698075
315,34.98790168762207,2.7024303726816026,0.34949755705369556,1.150640431420792
316,35.0981342792511,2.664771826289904,0.31670106532579845,1.1187857397144698
317,35.21037220954895,2.641815060380687,0.29235733788691504,1.0912163231223158
318,35.320624351501465,2.62445656017063,0.27312539190614665,1.0646858046869456
319,35.430949449539185,2.606770593077533,0.2553771455080415,1.038453835438015
320,35.54464077949524,2.5854708659816614,0.23941633236226612,1.0121168430599794
321,35.6550018787384,2.5634912253030215,0.2219991035899575,0.985316858737816
322,35.76465845108032,2.543454482214259,0.20426445319123063,0.9581055696616643
323,35.8765823841095,2.5262193285599506,0.18561763186714167,0.9280504914112153
324,35.98703169822693,2.516620533211113,0.17232492055309118,0.9005581885867014
325,36.09739661216736,2.510661459366041,0.16453116829331701,0.8733357173084071
326,36.20615267753601,2.5052444946873984,0.1597720286318921,0.8466702642559844
327,36.31820368766785,2.5018038356786634,0.15218697738052228,0.8205200953330212
328,36.428123235702515,2.499286000692137,0.13373366167448314,0.7949757083611734
329,36.54256844520569,2.4951935088181703,0.11782699576691959,0.770276196001829
330,36.653547048568726,2.489596560361791,0.10555411679777993,0.7448562929166944
331,36.765496015548706,2.4832372873789064,0.09650798280639802,0.7190981794395057
332,36.87561750411987,2.478050189213938,0.09077563404616867,0.6931168688052031
333,36.98429775238037,2.4733802984197286,0.08703356778627538,0.667473365217419
334,37.09441590309143,2.4691163794215005,0.08504042966433886,0.6427168882055072
335,37.20572781562805,2.4654694053820063,0.08532047594933567,0.6189690610918137
336,37.31897711753845,2.4616614709212006,0.08890672321838641,0.5949571288935347
337,37.431401014328,2.458772000516971,0.09497775900477264,0.5761357865309742
338,37.54350519180298,2.455437258424965,0.1038492981360461,0.5551300024915228
339,37.65586566925049,2.452954359832425,0.1124284068949423,0.5359982624134494
340,37.768351554870605,2.448408803515504,0.10911594286866845,0.5150112007332566
341,37.87769627571106,2.4420471489827222,0.09924511301953474,0.4953389634039155
342,37.98870635032654,2.4325667686811343,0.09074083535897882,0.47516199537006243
343,38.1030056476593,2.4187374694589,0.08378349256329612,0.4548059713944588
344,38.21546459197998,2.3983055570552962,0.07620834927539052,0.43389385275310915
345,38.32832407951355,2.3667770312874015,0.06714660415453139,0.411063065717905
346,38.44026041030884,2.3297480986378405,0.05846153373013166,0.3902665794025335
347,38.551947832107544,2.287501354148092,0.050008263927559346,0.3695907956655238
348,38.664068937301636,2.2405125363006384,0.0441644442313442,0.34944245075517955
349,38.775474071502686,2.190646753760344,0.040997141293389446,0.33003388235505426
350,38.888694524765015,2.1321664230289596,0.038194765510735036,0.3092318121155101
351,39.00302505493164,2.075179730355988,0.028682050969139176,0.29092260011424276
352,39.114378213882446,2.012971796800837,0.0236581499148983,0.2732495169321725
353,39.226126194000244,1.9466039935695085,0.023094477880436764,0.2554649938593982
354,39.33863282203674,1.8687861480800514,0.02026468696998876,0.2365853966700553
355,39.45021915435791,1.7891074587167428,0.018795530643590855,0.21976776640172055
356,39.560431718826294,1.7043531554840683,0.018405043950253917,0.20379624873850113
357,39.67264437675476,1.6169233980809827,0.018479391151118275,0.1883091560174403
358,39.78389883041382,1.5271407874569967,0.018474645660705922,0.17337108120164516
359,39.89480686187744,1.435835149050358,0.01715269747785358,0.15983379405308482
360,40.00640082359314,1.344755750178419,0.014443306117522833,0.14743909284671036
361,40.11701965332031,1.2533395762125186,0.01309280769475072,0.13611813158624378
362,40.228670597076416,1.154828235109457,0.016428138461734874,0.12469232563425156
363,40.33771014213562,1.0705130944267767,0.020865948812928248,0.11523152139300516
364,40.44756269454956,0.9674073652670364,0.013911583525565319,0.10341113855040737
365,40.55980634689331,0.8743999164297015,0.011150885375001114,0.09322181795534615
366,40.67308306694031,0.7848175516544208,0.013207284260870523,0.08544812317975113
367,40.78355622291565,0.7096767998970355,0.011945266284613688,0.07970371747032369
368,40.89467096328735,0.6260186605345418,0.012187541824159667,0.0733399086257423
369,41.00577664375305,0.55064560218974,0.013924562556367212,0.06864950971771788
370,41.11713409423828,0.4793845113313519,0.011188985317494515,0.0643376885634002
371,41.22902154922485,0.4089310340524676,0.010788314882487871,0.05929516336484679
372,41.341286420822144,0.35247819195432273,0.009427111434860217,0.054010353926689215
373,41.45338439941406,0.3031955970921562,0.008399340641278676,0.04852399218312975
374,41.56650638580322,0.25622518470482036,0.009328026043556828,0.04304333127818338
375,41.6769118309021,0.21619805788696037,0.008627582127168165,0.03855820123545946
376,41.78902292251587,0.17826006327198446,0.007282656991646461,0.03470950579821529
377,41.90139198303223,0.14222051787781503,0.00887130341387469,0.03243788954234585
378,42.015034198760986,0.1087714908496708,0.005527566561351976,0.030939882583798796
379,42.12453246116638,0.09593572977213438,0.00789160501635004,0.02942756920456733
380,42.23496675491333,0.09555607561024715,0.006240099439558546,0.02777702445922246
381,42.34680652618408,0.08648801634407002,0.004846946060196379,0.025087647989299938
382,42.457268476486206,0.07215168544347965,0.0026309771266544288,0.021881119390173787
383,42.56753897666931,0.06115416500288755,0.0014696224132675847,0.020422515379501585
384,42.67925143241882,0.05509802198944459,0.0010666227279077553,0.02051355446879067
385,42.791871309280396,0.05613186448065471,0.0011032578850161275,0.02194104360466688
386,42.90399098396301,0.05802345952596261,0.0011271270215085728,0.023250083999543772
387,43.01567196846008,0.067642197566168,0.0006229267803790843,0.023591356980717272
388,43.1283016204834,0.07406019712549541,0.0004861824743760605,0.022652338864151494
389,43.24171543121338,0.07591378610040224,0.0006371118251315866,0.02237348128956914
390,43.35321402549744,0.07559148252308702,0.0006016173753079407,0.021045316663109315
391,43.46510863304138,0.07627541775263266,0.0007220174723309683,0.019593059233649016
392,43.57442259788513,0.07991589585013985,0.0012267776690923645,0.018938845998325765
393,43.68536615371704,0.08560043060670743,0.0014642732329263836,0.018180265862320938
394,43.796947717666626,0.09139880260799066,0.00139505018843185,0.01814981261382042
395,43.908483266830444,0.09419821111953389,0.0011117250754299668,0.020615155860724467
396,44.019596099853516,0.09226550084567837,0.0008778210918212058,0.022663740296530545
397,44.13007688522339,0.08649937105090627,0.0012653911500239013,0.023268360166830503
398,44.24092364311218,0.0801416498440086,0.001514402745651134,0.022548263775156167
399,44.35237717628479,0.07547607912628358,0.0016623345567447721,0.020533139354057244
400,44.46361494064331,0.07173905986625766,0.00183106627466837,0.018171938574629634
401,44.57516288757324,0.07081556468290477,0.0019244839378532135,0.016177727564295648
402,44.687477350234985,0.06874909811898562,0.002004388179842545,0.015256194497409623
403,44.799437284469604,0.0649395507861376,0.0016529612048976417,0.015736975522641906
404,44.91343379020691,0.05809693938810433,0.0015245686487242549,0.01584174188795611
405,45.0241858959198,0.052338671096164094,0.0012157905411935945,0.015615819256792892
406,45.13648080825806,0.04656690372985609,0.0020474143845606516,0.015357311860740424
407,45.24830675125122,0.0435609963804284,0.0021504122208105213,0.015099570191866953
408,45.3585889339447,0.03995765747577804,0.0016132103070700915,0.014343586701499881
409,45.469192028045654,0.03251422140755909,0.0017075523571800314,0.013300698901850632
410,45.58198380470276,0.033187979974257126,0.0016243809803789097,0.012704434901939708
411,45.69251084327698,0.03416850025337323,0.0032719801836454186,0.01392299420527163
412,45.8020293712616,0.03281680727407117,0.003328165102904835,0.014769272351585986
413,45.91242837905884,0.03623811331479823,0.0036298801156519076,0.014737957030681231
414,46.02428340911865,0.04238732593901401,0.0030086917998167315,0.014459986877538862
415,46.13560223579407,0.04503045162532138,0.0027287120691779103,0.014254684116495225
416,46.248377084732056,0.04199862707428253,0.0028627368070316375,0.013312009688488339
417,46.35919785499573,0.03476726081461203,0.0032976957640309832,0.012346647811520013
418,46.46975636482239,0.026159742497841615,0.0028310796802973994,0.011711972146851098
419,46.57951498031616,0.036531255801964535,0.0030208962024615388,0.011549470786753202
420,46.690420150756836,0.036477219935129326,0.002909602188808946,0.011601401659498488
421,46.80145215988159,0.027665164563460385,0.0036959787001869036,0.011819631997034757
422,46.91245412826538,0.02255365504127568,0.004992050794100725,0.011596672460432698
423,47.023080587387085,0.021207690542854974,0.005113671540581218,0.012126956321192681
424,47.134039640426636,0.02189080360000345,0.004981036585235378,0.013466038721837296
425,47.245131492614746,0.024858379195438943,0.004851615730782696,0.014329360230183231
426,47.356266498565674,0.027701225677059918,0.004115452878078968,0.01462148783990978
427,47.46755766868591,0.030157190864524765,0.003637462845472979,0.014881972746784366
428,47.576709270477295,0.03447804408597126,0.003350637532592437,0.0150262881671086
429,47.68712258338928,0.04143515600944249,0.002724256613575718,0.014965643180516125
430,47.80023956298828,0.04716560927127973,0.0025029842090625786,0.015459798985565735
431,47.91106152534485,0.04795304908481884,0.0031721693933495746,0.01622581073753617
432,48.02235555648804,0.04575775947553397,0.004218771911163384,0.016623474205894894
433,48.13250017166138,0.04185681382797657,0.004497648383429118,0.016515226778194343
434,48.24415302276611,0.0376239941439352,0.0037942347369073802,0.016034478948227092
435,48.35478973388672,0.03454376511416316,0.0020150041880411815,0.015563469023504719
436,48.46587347984314,0.041699540943782136,0.002198452562840748,0.01522525112148986
437,48.578211069107056,0.05102599860850756,0.0037980686711664015,0.015697465357846805
438,48.68887710571289,0.05333076497449122,0.005705535071540959,0.016268470832476234
439,48.80014443397522,0.054762905591469936,0.007136742813145745,0.016166136307295607
440,48.91168165206909,0.05005207739720907,0.007428067099638007,0.015448816855135756
441,49.023958683013916,0.04686044124417033,0.004522203861747882,0.01492183286882364
442,49.13445711135864,0.04426767888139461,0.004726078587188346,0.015437113103380709
443,49.24479293823242,0.04910634086119855,0.0035105746683770553,0.016110636271441096
444,49.357258558273315,0.0501421556829224,0.0022953537090834725,0.017678220604759955
445,49.468189001083374,0.053712137984302036,0.0008593094950203736,0.018886764042961773
446,49.58062219619751,0.0526294369637294,0.002493535693570148,0.018810747508056683
447,49.69152808189392,0.04680257596407642,0.0032927016595568543,0.017141692892027334
448,49.80315899848938,0.04112303561642348,0.0031873415479041745,0.015531311393622953
449,49.91356801986694,0.03764624061428424,0.003125216037632826,0.01499991156626055
450,50.0246102809906,0.03533798974084321,0.0022354263989877716,0.014633738551315733
451,50.13676834106445,0.035131048974895746,0.0027440641466793788,0.015011502924509984
452,50.249505281448364,0.03815022381310368,0.003762987658716332,0.015310683731964566
453,50.36146569252014,0.039316964437877966,0.004792114840686452,0.014697999440683115
454,50.47292518615723,0.036459865987869336,0.002745665381851233,0.013372341430385508
455,50.58466553688049,0.03334612071190753,0.0018183684073037026,0.013201664806267874
456,50.698100090026855,0.02893580225588894,0.0030865351197802097,0.013863823698529516
457,50.810784578323364,0.028767519230221923,0.0026872045726404298,0.014477950140786365
458,50.92133593559265,0.027829617794082873,0.0021321247857993353,0.014253922016606309
459,51.033133029937744,0.025521149862545736,0.001695413668831038,0.013365556782436958
460,51.14488124847412,0.02434491674371857,0.001507110598750644,0.012052003683405206
461,51.25631022453308,0.0247103173594744,0.0014237936503955805,0.011879209491190312
462,51.36864352226257,0.026752210534103003,0.0014598841765061975,0.01207630695200773
463,51.481507778167725,0.025480472591669225,0.0025713821802070473,0.012956078060956704
464,51.59270453453064,0.029964637926709243,0.002281767398566361,0.01376076131626475
465,51.70414137840271,0.03670521524677047,0.002079985472048175,0.013771842267820165
466,51.813422441482544,0.039750930400364405,0.0017311398096544386,0.013318007015622147
467,51.92855381965637,0.030515981074077887,0.0015264481408454238,0.012834455898881061
468,52.039756536483765,0.01941065040025768,0.0016634923573000697,0.012085128588328836
469,52.14957070350647,0.021255506900251214,0.0012426948646257609,0.010751007507251453
470,52.26220631599426,0.01875693403486753,0.0013009204464708801,0.010978658539007747
471,52.37426567077637,0.024250560339547478,0.0014980441453031719,0.012150889010671774
472,52.485625982284546,0.02796743905627062,0.0014701730309619795,0.012746317617325758
473,52.596883058547974,0.02644142382299188,0.0038345545933705606,0.012553663259114039
474,52.70840835571289,0.025430087349359237,0.003882272711561914,0.012583734042891452
475,52.8203489780426,0.027059737990806004,0.0037095726026265597,0.012469752325434486
476,52.93179798126221,0.021095239236993996,0.002988722430669276,0.011011899307362003
477,53.043463945388794,0.01726710668502923,0.002733328174526479,0.010631725203252833
478,53.15601587295532,0.014577597758682103,0.0022781081781516814,0.010409721245364375
479,53.26649570465088,0.01856123012827094,0.0018028234437853959,0.01083734635903938
480,53.379355907440186,0.026499375010513096,0.0018352941735861525,0.012287876444993734
481,53.490689516067505,0.031265535551303174,0.001984998968988133,0.01325215330469833
482,53.60144090652466,0.028715281262126094,0.0021878251104312423,0.013463303537427812
483,53.71227526664734,0.023878844257450006,0.002225141008263861,0.012736830865410049
484,53.82225561141968,0.0247112717768271,0.0024952339011175113,0.01180300006888441
485,53.93328332901001,0.025938517287320252,0.0021944449721647244,0.011522586346673268
486,54.04474377632141,0.02681611946901371,0.0013427351363128686,0.011127193094104034
487,54.153836488723755,0.027785720356867875,0.00028804203448930715,0.012188027824070104
488,54.263145208358765,0.02862398515777749,0.0002161602689716007,0.013241544913883557
489,54.37527513504028,0.03841268571139498,0.0010173288991313905,0.014462848053170578
490,54.486960649490356,0.03942442846949966,0.0010667257619205526,0.015167818379911728
491,54.59745216369629,0.033019720554961204,0.0015861459026146403,0.014404373087127602
492,54.708553075790405,0.03419503616074168,0.002186327961234723,0.01214702093491446
493,54.82026195526123,0.03340556241826704,0.0031937252908862813,0.011152140926803117
494,54.9305100440979,0.03068279261270049,0.001180668277837075,0.01101667743522206
495,55.04317498207092,0.02579687361747812,0.00299561693940939,0.010953052799422958
496,55.15316081047058,0.021470675411234163,0.00356309136058535,0.010665452304973282
497,55.262969732284546,0.022150828918944848,0.0030472285825938502,0.010799754910089035
498,55.37349581718445,0.024765061457008596,0.0024125314962333646,0.011727900936959329
499,55.48695206642151,0.02680723421533505,0.0019672758056983306,0.011945578218615603
500,55.59957027435303,0.022302280145338815,0.002114474472336212,0.011725300023763902
501,55.710089445114136,0.023148206355965355,0.0023432326402935085,0.011703389306666492
502,55.821075677871704,0.026749995435641164,0.0024672191406169973,0.01223164220396826
503,55.93144607543945,0.03668771600469963,0.002730794936270855,0.013340426458840843
504,56.04263520240784,0.03419850603944599,0.0017340368420169928,0.013135251764066061
505,56.15304923057556,0.02903308015339005,0.001808222598316882,0.012293692521183721
506,56.2679922580719,0.027870117179297042,0.002540197239909231,0.011986201649005424
507,56.38113307952881,0.028281817519962643,0.0033177067899875412,0.01295279706572131
508,56.49345397949219,0.02654421934150654,0.0037677137469166707,0.01375832735336659
509,56.60514211654663,0.03259571336711457,0.0038924437685583764,0.014317316275026392
510,56.71652865409851,0.03257883394287968,0.0037666834626674814,0.014670239148379428
511,56.830101013183594,0.03039985521928802,0.00366158192528274,0.01393694538900722
512,56.94075131416321,0.03294697337591551,0.005004375717161117,0.01338802684790724
513,57.05191779136658,0.03326169170466487,0.006070198296301745,0.013402839088948598
514,57.16346883773804,0.03148077304519173,0.006534872886290333,0.013585076459942048
515,57.27559423446655,0.030438055153911108,0.00464605935334159,0.014241831140823603
516,57.38785934448242,0.029505812371829483,0.004592818067228342,0.015016227331536723
517,57.49726438522339,0.033267164958722534,0.004129569470703023,0.015235287581224154
518,57.60612654685974,0.031491387491952155,0.003101830462922217,0.015298300470525335
519,57.71632194519043,0.03069235442866776,0.004888590862428481,0.014875145969774786
520,57.826385736465454,0.02975881123959673,0.004922644934187908,0.01459321215888036
521,57.93552303314209,0.02789807440823757,0.0054077134927014055,0.013952150409381522
522,58.04609394073486,0.021809514590202153,0.006820200687145439,0.012783805256054125
523,58.15377354621887,0.016320543783461327,0.006473010355864547,0.011298996842243239
524,58.26471018791199,0.01811332242379206,0.006415714379247305,0.010801699788486547
525,58.37445640563965,0.017925453352850913,0.004339225103888844,0.011366997016338198
526,58.485862255096436,0.01792186271664618,0.0037777281081831753,0.01150364766163927
527,58.5963716506958,0.01890812011644424,0.0047990160448209305,0.011512766766050918
528,58.70466709136963,0.023596267811562467,0.0032778028618379203,0.011765240552285356
529,58.81534767150879,0.0364170273995027,0.0020919172370920318,0.012332895701600604
530,58.927022218704224,0.04277415687832916,0.002364914519553848,0.013276189607226518
531,59.037999868392944,0.03591716074124923,0.0021194067249687165,0.013107207028909303
532,59.147961139678955,0.025716914814272848,0.0008504864395902322,0.01215813178790766
533,59.255974769592285,0.02499333133096724,0.002626529882286293,0.012247082388533958
534,59.36399459838867,0.024447734243125407,0.004104215841875393,0.01196685104490969
535,59.47639775276184,0.032236515929873644,0.00359998011996098,0.011283220659527075
536,59.58720898628235,0.03275165342357769,0.0027560643872171424,0.011437417311423208
537,59.69833993911743,0.029251951613960783,0.003042249522969323,0.012303299294833831
538,59.81052756309509,0.02746237658482553,0.0033651109155041063,0.013368041762856223
539,59.92234396934509,0.029217708450979197,0.0034922121123323975,0.013519166792932991
540,60.03636407852173,0.029349019348070805,0.0038875591066513445,0.012114360606649544
541,60.146517753601074,3.191717111226325,0.409092957374348,2.083964726556922
542,60.25644636154175,3.1913294764800466,0.40851309574921035,2.0842524773859816
543,60.36825489997864,3.1896275206014817,0.40835584735732594,2.0840265906407724
544,60.47967290878296,3.1896981069056367,0.4083386573482853,2.083167709035223
545,60.589755058288574,3.1908240557164245,0.40835671105816623,2.0822231507249347
546,60.70195174217224,3.1915287862065727,0.4072749155179736,2.082338181086609
547,60.81405210494995,3.1919213139571987,0.40597739466701466,2.0824800774519705
548,60.925827980041504,3.1930572261570274,0.4048216343560124,2.083147017046235
549,61.036421060562134,3.193362665247794,0.4038102804356538,2.082870430057871
550,61.146578788757324,3.193766295546392,0.4027361043593261,2.0804067912655424
551,61.2542085647583,3.1949276861035587,0.4014784877657976,2.0753597426384847
552,61.366711139678955,3.19646510593829,0.39943194667983006,2.0655028643761693
553,61.478261947631836,3.1945674905302006,0.3972793017600602,2.053778449478679
554,61.5886287689209,3.1846116638809265,0.39649750537273076,2.0384316140046135
555,61.699727296829224,3.1892873115634828,0.3962638257170926,2.019393141014323
556,61.80991816520691,3.1997937840368236,0.3965088489912929,1.9957830276374897
557,61.92181468009949,3.2110836591048852,0.3982336367806666,1.9676371281227318
558,62.033215045928955,3.218758691498319,0.40065384690142647,1.935334203432749
559,62.14432764053345,3.224434165141942,0.40335335882350726,1.8997429501330627
560,62.25608229637146,3.224448600780923,0.4056614199255639,1.8609365672957021
561,62.36482119560242,3.2161571441865813,0.40767770108451984,1.819176557409989
562,62.47647047042847,3.192502753155413,0.4088231959732731,1.7742543801127861
563,62.58921837806702,3.147601316474997,0.41049186719939273,1.7220697540651517
564,62.700501918792725,3.0985213984039026,0.4127804183704843,1.6725307809795658
565,62.8119752407074,3.050225196114314,0.4154126972029226,1.622806603985372
566,62.922327518463135,3.008004770453833,0.417167653708661,1.573051686883053
567,63.032636404037476,2.9680304602490444,0.41632676912177363,1.5227239852444605
568,63.14316248893738,2.924736009414497,0.4147180451794799,1.4717319855227258
569,63.25167393684387,2.8705011374957925,0.39578634367643034,1.419838944757288
570,63.3623251914978,2.8007715478482904,0.369188084836218,1.3665853254682092
571,63.47345447540283,2.720534264403889,0.3469261081102312,1.312749850567299
572,63.5862250328064,2.6324961543770997,0.32989142791277226,1.2587036658854638
573,63.700048208236694,2.5279901229864317,0.3173505692976795,1.2017875896725754
574,63.810497999191284,2.4268766942337647,0.30985378399393015,1.1511642402943583
575,63.92255210876465,2.3242166503789807,0.30516998092644226,1.102929137083164
576,64.0333321094513,2.2187528764199445,0.30283996591675116,1.057239073917346
577,64.1434178352356,2.1096177393404294,0.29916802500971895,1.0133956195838831
578,64.2538013458252,1.9983593876274302,0.2934783428924056,0.9712355182948853
579,64.36662316322327,1.888152157403557,0.28888308518896827,0.9311955937761002
580,64.4776349067688,1.769899797035203,0.28376825526694766,0.8899105407406593
581,64.58855128288269,1.6633859932520625,0.2758048301541545,0.8541440189618429
582,64.69839692115784,1.6181141922865958,0.26758924623460023,0.8210033211862927
583,64.8088264465332,1.5763141090450277,0.2609295792468199,0.7908199050789678
584,64.92013955116272,1.5352442618264321,0.24532540649724363,0.7634178841533323
585,65.02921748161316,1.4943194741257857,0.2257801524655893,0.7385414976744857
586,65.14111566543579,1.4544282908384643,0.20597401403812754,0.7157817572281422
587,65.2516860961914,1.4152981699650742,0.18733467313671118,0.6948310858613607
588,65.36253094673157,1.378452702112306,0.17023282860973804,0.6752909613473723
589,65.47298049926758,1.3439854033763339,0.1554368674575255,0.6567288648550289
590,65.58349084854126,1.3106391942234143,0.14279839335982053,0.6387920965501215
591,65.69335532188416,1.2781465437248698,0.13268950419363396,0.6215322630551077
592,65.80509376525879,1.2466919262600242,0.12493570347727279,0.6040300678255981
593,65.91430020332336,1.2171045351077971,0.11892707475703941,0.5860572046257164
594,66.02399134635925,1.1898162608188185,0.11530897053773456,0.5681441802414899
595,66.13445234298706,1.1651811028626546,0.11313323276435268,0.5503512499130538
596,66.24743223190308,1.1395765194279368,0.11164815754470685,0.5312683754412271
597,66.36012935638428,1.1165323829816045,0.10987219151687277,0.5143646249220442
598,66.47129797935486,1.0938859217417993,0.10754944985214038,0.49825731069869533
599,66.5846016407013,1.0721897497016575,0.10510741257886407,0.48294438959425456
600,66.69635248184204,1.049961089697887,0.102253275082116,0.4666538977157265
601,66.80820655822754,1.0312663426543018,0.0998668264021094,0.45163673716768576
602,66.9194483757019,1.0152015259094427,0.09863907864620075,0.4363455038607454
603,67.02989506721497,1.0017621494679905,0.09747529578047641,0.42037859361792973
604,67.13930344581604,0.9899317429777026,0.0964606105136978,0.4040287175744933
605,67.25012969970703,0.9781940542985321,0.09402950111125814,0.38720565435601484
606,67.36338114738464,0.9664018099357937,0.09002678894943109,0.3710079886850996
607,67.47453212738037,0.954766164658123,0.08481827401018467,0.3562028706996023
608,67.58559918403625,0.9440882253868009,0.07928950032237696,0.34282704530425656
609,67.69915223121643,0.9329997729016608,0.07289180771877203,0.32935144001052696
610,67.8098497390747,0.9221034779052328,0.06713604208611255,0.3174428895269295
611,67.9219582080841,0.9113558432599838,0.06125952326121997,0.3057389638468242
612,68.03282713890076,0.902046341572032,0.05574956974015481,0.2946182945139781
613,68.14452505111694,0.8955600329891106,0.050742558751320534,0.2838237950419846
614,68.25359582901001,0.891681819039449,0.04619329727576665,0.2731821859224508
615,68.36461448669434,0.8916218530236499,0.042092386557747184,0.2627633105015541
616,68.47651410102844,0.890317809991617,0.03898684412726906,0.2517838358048424
617,68.58768248558044,0.8847116647353361,0.037034329701316225,0.24199018136569062
618,68.69789505004883,0.8736310759847347,0.03559415999217982,0.2321019004564849
619,68.80730867385864,0.8617276412613236,0.03453320503654425,0.22223756824439234
620,68.91937589645386,0.8492748367992912,0.03342817620650062,0.21177825569689657
621,69.03137159347534,0.8382958086844662,0.03228716731624977,0.2018932068980691
622,69.14375972747803,0.8235851872692075,0.03184722721882299,0.18995934510766835
623,69.25382256507874,0.8045731610211196,0.030227309891977184,0.17922630936347478
624,69.36475968360901,0.7781733300055292,0.02721630651462362,0.1689975084844377
625,69.47632575035095,0.7445170548122435,0.02478250594006555,0.15900941325856038
626,69.58764028549194,0.7032579698236223,0.022045225850984784,0.1489533816969833
627,69.70002746582031,0.6655853101634365,0.019163806580530355,0.14016308651273654
628,69.81134700775146,0.6301710365931437,0.016665994342714326,0.1312844346411583
629,69.92255020141602,0.5983216336444677,0.014789534879560052,0.12213477626147412
630,70.03334164619446,0.5584213320236073,0.013611397868300597,0.11155542319041394
631,70.14334344863892,0.5190614907090089,0.0129809854668785,0.10188797521571402
632,70.25247311592102,0.4777143121159393,0.012921542583047646,0.09278073257964567
633,70.36261105537415,0.4360459939783281,0.012738916970292585,0.0844492023031704
634,70.47520184516907,0.39509762184964775,0.011850186983846555,0.07654826276805496
635,70.58837485313416,0.35171817607029904,0.010626611554259358,0.06841779295395857
636,70.70101523399353,0.3137429822584062,0.008994820625513326,0.06160824447914384
637,70.8116774559021,0.27775372360482253,0.00757501129600724,0.0552062478478575
638,70.92204213142395,0.24394613508163782,0.005577631558361998,0.04967279092933332
639,71.03363490104675,0.21226350981537234,0.003975879727093117,0.044560067502724066
640,71.14324355125427,0.18203676739516694,0.00766433268220276,0.039933740533096715
641,71.25363898277283,0.1564369395093839,0.007308916236578497,0.035712254259619464
642,71.3625340461731,0.12838280486260215,0.004929715094478362,0.03171157823594609
643,71.47271585464478,0.10611821938291847,0.005022970015419974,0.02853276309138198
644,71.58393025398254,0.08747823784752877,0.0041507740872027046,0.0253578730466254
645,71.6944990158081,0.0731412722553383,0.0034336418427172387,0.022589350251818185
646,71.80480480194092,0.06280878932748059,0.0032777301242577356,0.020254166828033337
647,71.91523146629333,0.056038672216915865,0.003944494056833985,0.019228661396419572
648,72.0278468132019,0.05151209113858395,0.004285195608892776,0.018910926661920874
649,72.13858437538147,0.04840250869301265,0.0027725325702735127,0.01860333154946427
650,72.24951410293579,0.04524781131068686,0.003166756635389731,0.018196870836316232
651,72.36061811447144,0.04180599448220579,0.0023835618821810936,0.018831883242880473
652,72.46973967552185,0.03911523401257148,0.001990214617736635,0.019128663248674904
653,72.57914209365845,0.0390842417235957,0.003366984397738714,0.018629277389289954
654,72.6907410621643,0.04077952620306837,0.004823422614193543,0.01722108412961393
655,72.80056738853455,0.04274959906500937,0.004805366827004718,0.015533464779158599
656,72.91276812553406,0.04463501484933996,0.002977562864772676,0.014829585562193954
657,73.02332949638367,0.04559349217573015,0.0018386478421170277,0.016262158880624725
658,73.13477039337158,0.045871942698079975,0.002070113976978262,0.017452385383792495
659,73.24348258972168,0.04509016112167101,0.0013773699298823112,0.017410529904607022
660,73.3537974357605,0.043610426247842476,0.0010391120300303261,0.016515097951058138
661,73.46325516700745,0.04064564526167083,0.00176380088877288,0.014614379200490609
662,73.57509636878967,0.037414410443854185,0.002789095349703621,0.013904701947279795
663,73.68607974052429,0.033508467089747015,0.0026357717310570546,0.014514463611795805
664,73.79800033569336,0.032190021872159275,0.002055886106709612,0.014802575995102069
665,73.90775990486145,0.030661385753748854,0.0030523659458039252,0.014771729012696782
666,74.016268491745,0.03273608579792284,0.0027878185017834248,0.014170038812084125
667,74.12744688987732,0.03383715527724841,0.00424252917735711,0.013446407592391922
668,74.24034404754639,0.03353219021641506,0.0037363520510504374,0.01370716460591106
669,74.3525903224945,0.03209053781742048,0.0034098209441825802,0.013920175237581803
670,74.46462750434875,0.030611744809086995,0.0037921764150611694,0.014456350459603633
671,74.57649874687195,0.029422995663062168,0.0036848894247072652,0.01570735841229888
672,74.68860745429993,0.04036959391883539,0.0043152499944318886,0.01696156322120206
673,74.8002061843872,0.04713338309477274,0.005444726446477952,0.01754311337894275
674,74.91226243972778,0.04408843085554998,0.004416931273534447,0.017367856063761313
675,75.02373909950256,0.03256889519708719,0.004003455465467395,0.016318508057760688
676,75.13364505767822,0.02851083694415836,0.0043976661219911495,0.015189800702620621
677,75.24572992324829,0.025698942966842844,0.0038016839326100115,0.014752354317467966
678,75.35668921470642,0.029132466012228478,0.005639815055629237,0.015183613182385328
679,75.46836757659912,0.03622380722085723,0.0042127576657013934,0.016450678537615192
680,75.58047747612,0.037977188110258776,0.0038108678865752007,0.017413762296577456
681,75.69193625450134,0.04162318374838501,0.003425729606317889,0.017782739641094288
682,75.80575895309448,0.040511266797530913,0.003000276869865232,0.017287834829243162
683,75.91780209541321,0.037337706556154676,0.0038424384049207277,0.016910345685214295
684,76.0296893119812,0.040663738655383724,0.005150452993130999,0.016816996072283784
685,76.13991832733154,0.041570624691526066,0.005463554564310457,0.016534544266329713
686,76.2521321773529,0.042111786113175516,0.0049351142536638365,0.015689772922277228
687,76.36054611206055,0.03995979341494004,0.004074644603454527,0.01471119648380877
688,76.47293591499329,0.03883602539931656,0.003949771389652965,0.01399772131197844
689,76.58337306976318,0.03840302979829026,0.002026569876987308,0.013951979600407154
690,76.69442105293274,0.04958987322120247,0.0027610540893096853,0.015082629353415098
691,76.80337405204773,0.05930003372125788,0.0036270013221997664,0.01607444090282791
692,76.91410183906555,0.06102022955914491,0.00378712744140037,0.01644877863198417
693,77.02465081214905,0.055449854980464966,0.005658249508667115,0.016526590902629874
694,77.13558745384216,0.0430323830118622,0.006628840877302979,0.016417182187634754
695,77.24349331855774,0.030461100347027766,0.007133599745076747,0.01583291904947662
696,77.35553073883057,0.027133625974141894,0.00767551892296518,0.015566165663295039
697,77.46618628501892,0.027616247840105693,0.006171941791347005,0.015768903014196475
698,77.57906031608582,0.030733687824376143,0.004702121099208301,0.016475075795354135
699,77.69133472442627,0.03581109995918449,0.004246626107752375,0.016589937555693116
700,77.80403184890747,0.039260528872120136,0.005141273634400706,0.016995121518457407
701,77.91535019874573,0.039173679786866415,0.005087660696056164,0.016879094100001615
702,78.03027772903442,0.034328663460621835,0.0050103215042046805,0.016011026518825126
703,78.14250206947327,0.02796898363728345,0.005161005076813474,0.015126269952390357
704,78.2535674571991,0.02670531428053999,0.004942772354819278,0.014565238949125238
705,78.36377382278442,0.028644700807426697,0.004578221459349557,0.014409535720973792
706,78.47385001182556,0.029920930257688785,0.003608321321501912,0.014558612512208469
707,78.58493709564209,0.029992237690767264,0.0026795911849821405,0.014808273350870892
708,78.69567012786865,0.033550052058532766,0.002005162109512199,0.014581777339160086
709,78.8095211982727,0.03565435637135407,0.0011621350844233207,0.013711784773162271
710,78.9199001789093,0.03457613722549384,0.0006115256383604891,0.013148719671325608
711,79.02970147132874,0.03342291001630007,0.001618977873222575,0.012447590030007404
712,79.14102959632874,0.03399872400979988,0.003924882458682446,0.013239275657040897
713,79.25235056877136,0.036339779615973185,0.006132661371578826,0.014061131816567745
714,79.36447501182556,0.03880550058339226,0.0054801545923146,0.014606651111384638
715,79.47509670257568,0.03736599214458751,0.0017224601114108687,0.014354360070367465
716,79.58557724952698,0.03535317907287371,0.00485053923292299,0.015434248814221643
717,79.69595265388489,0.03517139894030345,0.003597594865416998,0.016356662204641166
718,79.80493998527527,0.03574499128510885,0.0046761451008825484,0.01685551041963995
719,79.91496276855469,0.03561305963124207,0.0037805030018047796,0.016265700441535157
720,80.02538466453552,0.037374495643051814,0.002386648108707861,0.014554563076225326
721,80.13599491119385,0.03983321466687163,0.0021824031288500798,0.013683571545672445
722,80.24778509140015,0.03920798783561875,0.0020443090701777245,0.013769670575193125
723,80.35853314399719,0.03639151434150428,0.002025546686596296,0.013575506805608685
724,80.47013735771179,0.03767737756193676,0.0017784664806825162,0.013369612334465647
725,80.58031630516052,0.039495173786802874,0.002607900070284848,0.014071382598123546
726,80.6923246383667,0.0372214840332368,0.003484816409474963,0.01434518635862855
727,80.80357241630554,0.029895037955150663,0.0037184354541277185,0.013466944670590092
728,80.91284084320068,0.025436721304810138,0.0037021314415945214,0.012101292736794689
729,81.02245092391968,0.021633127798629494,0.0030893699112744225,0.011033944929185618
730,81.13388633728027,0.027201686777156172,0.001898075843671935,0.011468142387355999
731,81.244553565979,0.03682899204452805,0.0030648652494896784,0.012378674382675845
732,81.3571469783783,0.0498245874358716,0.004112185281758678,0.012511709340409745
733,81.46669745445251,0.058742884601718955,0.003364180708102229,0.012500161568304973
734,81.5776641368866,0.06374683851705588,0.0026539396320549276,0.012994223580882959
735,81.68948245048523,0.06610644005362169,0.0031564255144198557,0.013440200196421871
736,81.79907131195068,0.06235984108613726,0.004280626165947743,0.0140551367106131
737,81.91054773330688,0.05897289165427832,0.004619709987532626,0.014969227597390429
738,82.02137541770935,0.057406661053441096,0.00479011692245173,0.01597277384507169
739,82.13468933105469,0.0554239344611031,0.0048798229706509665,0.016948905550383423
740,82.24824523925781,0.052518810752484754,0.0044581553239949,0.017330220223357843
741,82.3585844039917,0.04837388227353836,0.004205529349679877,0.016734444131781483
742,82.47076845169067,0.04308547551543626,0.004049128488147212,0.015340425535334202
743,82.5821692943573,0.038097865322000386,0.0040246813330519025,0.014421036285685376
744,82.69275140762329,0.036004250455925625,0.004088086528782991,0.014416428862625265
745,82.80445909500122,0.03233386094919357,0.0042754149028827425,0.014266925474342336
746,82.91758704185486,0.02573859586361393,0.004138239134425181,0.013722334079481016
747,83.02891492843628,0.02746307576312935,0.004092753242787309,0.01357310921483755
748,83.1409022808075,0.029376944398279318,0.004384600555687601,0.013656851998185865
749,83.25190949440002,0.029835445684975606,0.004773395640658632,0.01375339824317414
750,83.36062502861023,0.026021289842040538,0.004809081184970756,0.013586533549683944
751,83.47283363342285,0.024907481680386707,0.004746788017637471,0.013790740877014906
752,83.58344984054565,0.024369891558121106,0.004400943790379239,0.013550183867115664
753,83.69516181945801,0.023811531646836755,0.0036048589275485903,0.01307251318620557
754,83.80540728569031,0.02207268810841318,0.003666858558733822,0.012096841043471866
755,83.9139416217804,0.02082840789916458,0.0018423385257687198,0.010976362913839062
756,84.02473187446594,0.01945209444529105,0.0009742131861075866,0.010237007261950717
757,84.13512825965881,0.017624177699284874,0.0021716923914329687,0.010253028894097068
758,84.2475037574768,0.019649963071191146,0.002434875004781581,0.011071441539803866
759,84.35813021659851,0.02505466279225792,0.0027579069891826447,0.011727771526491999
760,84.46882200241089,0.023944761168943604,0.003562317664688033,0.011733498401082315
761,84.57947969436646,0.02336662230498568,0.004345096972687162,0.011280186247529973
762,84.69018793106079,0.024652640487107958,0.005309496558253795,0.01112769348098489
763,84.80109643936157,0.02586619384456299,0.004393435281119115,0.011486933754500012
764,84.91044521331787,0.024825692273867973,0.00373303963677324,0.011406899938714434
765,85.02090382575989,0.030075625225115782,0.002143841817307671,0.010995995675314722
766,85.13247656822205,0.02692061337439253,0.002193360002578067,0.010304414614232081
767,85.24500226974487,0.023167220727335132,0.0010289822495890412,0.009479568942269537
768,85.35646677017212,0.026006727144967073,0.0016425755092926496,0.009643215413393424
769,85.46762299537659,0.020199123563723484,0.0029384064629139695,0.01019320115264273
770,85.57986617088318,0.026720847056243696,0.0017523727043504476,0.010068042145422286
771,85.69174551963806,0.030047445642459366,0.002187245197935376,0.009820390250145535
772,85.80049014091492,0.029541712141899334,0.002712065347986085,0.009959640808596288
773,85.91061449050903,0.032006511834182724,0.003048369995627203,0.01000861332929056
774,86.0207040309906,0.03191222908777796,0.003336306235990819,0.00984945049017023
775,86.1304919719696,0.03005656166931683,0.0025579220869696682,0.010085156280381643
776,86.24093818664551,0.026179535347926667,0.0021772013151592274,0.010802166709356334
777,86.35327935218811,0.025389010740079057,0.0023131630730154904,0.011679135543546942
778,86.46598768234253,0.0289891775699901,0.0022332393004421986,0.012748784639152515
779,86.57643508911133,0.02712709210298767,0.0023226702067909353,0.013077823721179086
780,86.68714046478271,0.024690319240582376,0.002656355082173749,0.012281955162511538
781,86.80051636695862,0.022903139062994186,0.0031179586199853197,0.01186839274495407
782,86.91307973861694,0.02453258962144431,0.0031355089398416055,0.012328293274259695
783,87.02753901481628,0.03046981851819335,0.003664808026142156,0.012486371979175858
784,87.14013743400574,0.03196110206779926,0.003982162618434711,0.011622024067840072
785,87.25224590301514,0.030182179856266103,0.0037472161991480082,0.010553821759646483
786,87.36166000366211,0.025441009437566223,0.0032610607999058066,0.01130401130283256
787,87.47173261642456,0.024262435870170126,0.0036827858843582217,0.01277493318101118
788,87.58329153060913,0.02656335846166426,0.0034479407539943245,0.013290774573509549
789,87.69511580467224,0.028292082105065126,0.002870255167600831,0.012957187664902496
790,87.80468392372131,0.02560881385982254,0.002708028863398591,0.011953611807256553
791,87.91671586036682,0.021344914279662137,0.00274674233723156,0.010729213044362002
792,88.02824544906616,0.019869833541824065,0.002922731305006801,0.01108659715034193
793,88.14081287384033,0.020447747121420154,0.003535795298792237,0.012182467782632855
794,88.25282001495361,0.023600732368498585,0.0040083393814282385,0.012964204364084166
795,88.36564326286316,0.0261049986449228,0.003535481539781735,0.01312793023509692
796,88.47839975357056,0.027040545656287992,0.003023214675713556,0.012795429973863723
797,88.58810138702393,0.025697961770384536,0.0025748263858961953,0.012105089340219905
798,88.69777584075928,0.025003732714028424,0.002123640969875013,0.011305664285910856
799,88.80833673477173,0.02510289603608346,0.002500458475622889,0.01154437763816009
800,88.92020750045776,0.025306545157360333,0.0027521600028878913,0.011937020589123666
801,89.0329122543335,0.025974898345224953,0.002785280250285802,0.01227902432268611
802,89.14349889755249,0.02372409508606147,0.002832760710801866,0.01140987885390797
803,89.25549507141113,0.023066359393384563,0.002975092719834814,0.010668646939672729
804,89.36459398269653,0.02435541156510723,0.00312799627615369,0.010533085810437853
805,89.47342944145203,0.025596567342122054,0.002966015345043511,0.011086587231652664
806,89.5840585231781,0.027190678816419938,0.0022154867634536276,0.011734336876810936
807,89.69570279121399,0.03058715695194035,0.0011387029788969293,0.011865220657039391
808,89.8075499534607,0.03432460145856033,0.0023233121846369846,0.011618146835287333
809,89.91885423660278,0.03540192419313876,0.0032920865891336794,0.012166537730049467
810,90.02853202819824,0.037101512089926666,0.002878753552673028,0.01271009936886653
811,90.13935327529907,3.45988777901664,0.7018369804541098,2.2820692251641703
812,90.24940657615662,3.4606100258279753,0.7008259045894359,2.281022811166253
813,90.35785055160522,3.4615823428915626,0.702033859831204,2.279935840094012
814,90.47085309028625,3.462207576631888,0.7034507013293094,2.2789086461852364
815,90.57935500144958,3.462544507366147,0.706890306248774,2.278380672350945
816,90.6882963180542,3.462399177066447,0.7080990360743301,2.27836286154134
817,90.79908895492554,3.4623767522423505,0.7080925480425094,2.2786754827411237
818,90.91091871261597,3.462162505545735,0.7040248489471987,2.2788537691126365
819,91.02467918395996,3.461688308880426,0.7023198745639574,2.278169571428995
820,91.1363034248352,3.461521970054446,0.7009605666121479,2.2758222908303978
821,91.2483901977539,3.461238909783627,0.6988145042689771,2.2720425416775107
822,91.35927295684814,3.460578068828946,0.6957417406351374,2.266335012632014
823,91.47076392173767,3.460352540413052,0.6964349273476533,2.2592288362844393
824,91.58082699775696,3.4603712999940797,0.6953367619555847,2.2500646660711667
825,91.69076800346375,3.4602197527009797,0.6962804683641853,2.238742274440507
826,91.80070400238037,3.4590608281257613,0.6967900081117009,2.224492315868412
827,91.91470384597778,3.455616850414419,0.6937364095860193,2.206829218807175
828,92.02513122558594,3.4470669732458092,0.6963661796991506,2.1864555205251928
829,92.13605380058289,3.432631194637817,0.7035727222052421,2.164301747631991
830,92.24707961082458,3.4102355189662843,0.7096603455921753,2.137962392726651
831,92.3570466041565,3.3843815326613984,0.7108237948424387,2.1115489878774776
832,92.46855545043945,3.3533569073179894,0.7070160875364968,2.08244897049928
833,92.57817721366882,3.3184619885205975,0.6970618893194072,2.049668700836006
834,92.6886694431305,3.2805020684626953,0.6791336220919877,2.0135954810595362
835,92.80154919624329,3.2403401498675883,0.6572533940527162,1.9744935930275778
836,92.91219186782837,3.197757110136703,0.6270871039777266,1.9319998567282282
837,93.0225522518158,3.152820467333669,0.5921040791862738,1.8874238894682729
838,93.13462829589844,3.1043840937690117,0.5588873148838366,1.84174259283682
839,93.24522709846497,3.052524398534035,0.5270824541903678,1.7953462288874191
840,93.35883045196533,2.9919412908413303,0.4900219607902977,1.7431392229735856
841,93.47038555145264,2.9332122823416196,0.4555878238303521,1.6944109112640335
842,93.5805594921112,2.872280192076296,0.4189478750224831,1.645336302564874
843,93.69232439994812,2.8119737997648784,0.3790224055215853,1.5971663905407758
844,93.8036732673645,2.752546352608732,0.3380720153493844,1.5503513173200503
845,93.91540169715881,2.6952337266625706,0.3026049030146029,1.5049264765405146
846,94.02590107917786,2.6408990898653255,0.2746316574953584,1.4611363845587513
847,94.14009737968445,2.583636894529853,0.25188604919846214,1.4128738646482173
848,94.25144481658936,2.53068796047733,0.235647340400678,1.369038671124755
849,94.36179494857788,2.476698492326047,0.22165342368386345,1.3269706363588458
850,94.47156977653503,2.4218353147361817,0.21003734452486092,1.286758969018594
851,94.58191061019897,2.366990836914747,0.20386171409464995,1.2483071006478663
852,94.6918375492096,2.313916564144905,0.20320385747663225,1.2123078681468749
853,94.80548453330994,2.2628930270692686,0.20503893261708997,1.1780069187153162
854,94.91637063026428,2.213690519089093,0.20831333619889533,1.1461226833388825
855,95.02711391448975,2.166444588464729,0.21175365021457465,1.1151414688807182
856,95.13809084892273,2.1177618205974653,0.21407749123931039,1.0843687701365146
857,95.24823379516602,2.0760291503841373,0.2142577868240352,1.0567702831367771
858,95.35817408561707,2.0408211959409517,0.21391853014808096,1.0333975186532265
859,95.46894669532776,2.0010861305622245,0.2129757083494209,1.0071536033217332
860,95.57990145683289,1.9661812282763056,0.2116348949151086,0.9843205556553496
861,95.69189405441284,1.9327233256011156,0.21114919751461464,0.9630940165226903
862,95.80090689659119,1.9004407340026566,0.21168360464401823,0.9432772235449196
863,95.9147560596466,1.8702577431554797,0.21239630801095785,0.924222686304758
864,96.02522778511047,1.8425537812399073,0.21266327364261675,0.905935723842287
865,96.1346697807312,1.8164392217054801,0.18795367534427318,0.8877020142303013
866,96.2467429637909,1.7889803649963545,0.16448584483199485,0.8681061033263084
867,96.35876989364624,1.76423065392822,0.14627943070326063,0.8501445983152837
868,96.468834400177,1.739209536349378,0.1295521271468473,0.8323216027576006
869,96.57942152023315,1.7147627014426963,0.11441222379241694,0.8148706564102499
870,96.68960475921631,1.6911970779416365,0.10167381289660389,0.7980735818585196
871,96.79912114143372,1.6687420997779823,0.09242777772949806,0.7820274906928097
872,96.9085624217987,1.646685605021355,0.08591875827816348,0.7669590576368026
873,97.0208842754364,1.6260263455439536,0.08275008574354614,0.7527073805167823
874,97.13103008270264,1.6054544410048286,0.08321727629978055,0.7388966827555992
875,97.24119591712952,1.5841976121920043,0.08326076495125558,0.7252634067421919
876,97.35124826431274,1.5633094909607343,0.08376498730461028,0.7120303044546841
877,97.46069931983948,1.5431213577859748,0.08249308293908746,0.6991737114617658
878,97.57259488105774,1.5216095415561193,0.08111291760264419,0.6867136225304132
879,97.68492460250854,1.4995645374692832,0.07451360370383282,0.6739859470970001
880,97.79649639129639,1.4760978358680894,0.062275344575314244,0.6599993247004391
881,97.90705394744873,1.4547351287568002,0.05877703464002871,0.6468570568000116
882,98.01902794837952,1.4312877568416775,0.05745371330063162,0.6329129801297543
883,98.12965106964111,1.4038683994561336,0.05465987655862489,0.6181132045149964
884,98.23979783058167,1.3712632300565102,0.05059549745297027,0.6021025375831005
885,98.35044884681702,1.336695781219337,0.04760358185241818,0.5841844075974673
886,98.46155023574829,1.3316143503482147,0.04790066879751202,0.5648985728336917
887,98.57024431228638,1.3252273570291218,0.04922182343120093,0.5444768555809705
888,98.67946934700012,1.3173769112050537,0.05098561425704844,0.5235356831183117
889,98.79072666168213,1.3096738781836694,0.052105967148818544,0.5029340818560462
890,98.89983701705933,1.3030685203272256,0.05091972925604413,0.48259316137816755
891,99.0091381072998,1.2971052073702363,0.049984389071862444,0.4623044706290691
892,99.12027907371521,1.2900105582464383,0.05108724685542852,0.441991934888599
893,99.2356173992157,1.2759782767724983,0.05172485914709804,0.4191240017523383
894,99.34598731994629,1.256634049219242,0.05055661857101875,0.3973039595677662
895,99.45495367050171,1.2351792812147633,0.04697675487272503,0.3768563678558658
896,99.5648341178894,1.208258564748239,0.04283652530187916,0.35428992440759355
897,99.67490601539612,1.179859847336928,0.03899355907138651,0.3324142533703812
898,99.78669548034668,1.1473656664245846,0.037772553189881396,0.3096083038797499
899,99.89676904678345,1.1182305108294741,0.03659954717168508,0.29078609709987524
900,100.00711059570312,1.077063471477369,0.0369825973972178,0.26903090135913177
901,100.11609029769897,1.0351766427443427,0.04126393939798951,0.2498154624613202
902,100.22604966163635,0.9923320250687011,0.04567271945765285,0.2327053666700144
903,100.33813714981079,0.9365498234611732,0.049716756957219936,0.21336911304138306
904,100.44895243644714,0.8817270623667519,0.05172550280151366,0.19642159428191983
905,100.56049346923828,0.8236353581403335,0.04751929933174128,0.1801751515323699
906,100.67041802406311,0.7632333728122275,0.045934581545721796,0.16420364259452186
907,100.78308129310608,0.7023230758516666,0.04094142525214841,0.14877536075293285
908,100.89221048355103,0.6423140306489038,0.035029374505190676,0.13385404138829593
909,101.00309681892395,0.5882731769457265,0.0311109395885723,0.1208643581694747
910,101.11282777786255,0.5252974959701464,0.02724726197038079,0.10619808732608751
911,101.2248911857605,0.46967358410441895,0.024517890268319405,0.09401380664833961
912,101.33639144897461,0.41137599595449803,0.02657048225236776,0.0825953465902605
913,101.44568395614624,0.3659639351019202,0.026142454425402986,0.07393955278526451
914,101.55597019195557,0.3201860368230523,0.022910388652614952,0.06556508708853132
915,101.66941213607788,0.2791715738298592,0.019683342731882426,0.05795935838864644
916,101.78160834312439,0.2380000970127523,0.016032044364073315,0.050189158753974394
917,101.89387106895447,0.20270982131236476,0.01267142902444201,0.0438347176786114
918,102.00514340400696,0.16892942173600511,0.009646704240732438,0.03859468243896359
919,102.11659717559814,0.13439460696495903,0.00871030233768718,0.03433514896218774
920,102.2265956401825,0.10448455411892182,0.009701626288354014,0.031240738286762045
921,102.33634066581726,0.07853889259572322,0.01151480309994876,0.028577458056111907
922,102.44832730293274,0.05887545379330663,0.011175391671555476,0.026215286362408427
923,102.56238150596619,0.047228764467213524,0.009852751726925112,0.024460419483871773
924,102.67371654510498,0.045234450528314415,0.008307397944617144,0.023021712657458865
925,102.78325128555298,0.04498705226576237,0.005968031791686541,0.021959779760600106
926,102.89309024810791,0.04533525968652528,0.004499789720862944,0.02091726995670444
927,103.00352215766907,0.04566255682280643,0.004624085872978308,0.019792582542612812
928,103.11362338066101,0.045417221813027576,0.0050911116798036575,0.018518108018860654
929,103.2248752117157,0.04390947853917788,0.004427989862754958,0.01739157256769775
930,103.33674240112305,0.042388621383136316,0.0055818874018881415,0.01753653372722098
931,103.44705367088318,0.041834520481256375,0.005582159326549649,0.01798143165701057
932,103.5579948425293,0.04256603338536435,0.004651099352156329,0.018281721914162698
933,103.6686851978302,0.04371090390380283,0.0035924843466920405,0.018302934326126327
934,103.78085517883301,0.04440134221561161,0.003734339238712552,0.01776250410285888
935,103.89135599136353,0.04414376077913296,0.004405625251090147,0.01666863530224471
936,104.00283551216125,0.0439678697942492,0.003539037720133076,0.015320229509479866
937,104.11411380767822,0.0424623126859932,0.00211596300925084,0.01406568696671938
938,104.22511029243469,0.03836818170108315,0.0012522841466927354,0.013482833470410191
939,104.33465147018433,0.03454279561803009,0.0015441514778075157,0.01373059712855335
940,104.44670033454895,0.030887074331887546,0.001770774530578549,0.01413580506440653
941,104.55565428733826,0.028174950617184228,0.0022191259057862665,0.01406792067968829
942,104.66638207435608,0.028161807417527118,0.002123974304321846,0.013682164293193196
943,104.77929186820984,0.030271376128259978,0.0015561630609986507,0.013251335516718185
944,104.88775539398193,0.032410656759156296,0.0023840499833662474,0.013143523687570904
945,104.998361825943,0.03399912911671297,0.0022435936031083123,0.013449930805402995
946,105.10729479789734,0.03314414718080179,0.0022225913258991665,0.014070381797849068
947,105.21863746643066,0.032242446064482705,0.0025262606220916124,0.014474149301744198
948,105.3298089504242,0.03472464681902442,0.004176453258850241,0.014714219894480341
949,105.44061923027039,0.03450378912489785,0.006140565995047669,0.014914233494824252
950,105.55184578895569,0.0316203473864972,0.00454362318925436,0.0148901707517012
951,105.66205978393555,0.02714483340346845,0.004374532423641421,0.014483207807832608
952,105.7707450389862,0.025560329015620185,0.003626059273841691,0.014059178255748346
953,105.87992000579834,0.024948169735573383,0.0018344746212665144,0.013498551614669636
954,105.99047088623047,0.02629710045967452,0.00239499262529916,0.013372759622129922
955,106.10204768180847,0.02712417790772878,0.002500370986312789,0.013244718057914575
956,106.21153807640076,0.02626444980749324,0.0020230298958184463,0.012815306539709474
957,106.32109999656677,0.0258498247982564,0.001490019963261464,0.012450371649523909
958,106.43154788017273,0.022961576597764197,0.0022632178369523664,0.011978324807454522
959,106.54254698753357,0.023975466077818728,0.0024179023221050553,0.012686813813982708
960,106.65628409385681,0.02809769419470843,0.003177747061741941,0.01391940783408287
961,106.7668182849884,0.03090272135485575,0.0031897586416060175,0.01427142453953997
962,106.8767511844635,0.03235094904523473,0.0031206522616951276,0.014503913084615568
963,106.98922753334045,0.032562991988189814,0.00313190801436329,0.014425486189571594
964,107.099778175354,0.031943502071716284,0.0032604587399447794,0.014494197982071183
965,107.21049666404724,0.029909616731560975,0.0034867594570444278,0.01504104622367472
966,107.3216004371643,0.034303693671411284,0.0038013077907817576,0.015441780990274073
967,107.43622064590454,0.03658432217178545,0.0035204085835582534,0.015235385153614995
968,107.54818344116211,0.03644074740760321,0.002545962493975374,0.01438235118011838
969,107.65841364860535,0.034700137777877386,0.0019118131312654688,0.013045752332910623
970,107.77064347267151,0.0331970227157383,0.0013896952990377946,0.01195546208075193
971,107.88090395927429,0.030510460272221835,0.0013480398250146767,0.010804562863737693
972,107.9934754371643,0.02645354845094891,0.0011350417586843539,0.009886483885094312
973,108.10506582260132,0.024038054591487643,0.001149891344078303,0.009450434985306476
974,108.21649837493896,0.028528958924952344,0.0014931860390488283,0.00941365409269631
975,108.32817602157593,0.03215459539424591,0.0018564566805956558,0.009561821818312171
976,108.43699598312378,0.03423878521211289,0.0022165191780784167,0.010079006670015777
977,108.54749417304993,0.03416989156454356,0.003127506448171685,0.011129358735825882
978,108.65655303001404,0.03245962881010376,0.003659216392279719,0.012183331834850215


==> plot_data/HardwareExperimentFigures_2CUs.csv <==
,t,dmax,dmin,mean
0,0.0,3.0460355515680364,0.963995704457326,1.9731819023266988
1,0.1265707015991211,3.046705923188884,0.9682658981550715,1.9732704181512457
2,0.2580571174621582,3.0455618132562794,0.9730994559553934,1.9737462082449984
3,0.38434910774230957,3.043845727004409,0.9777689879132708,1.9742808153055869
4,0.5134320259094238,3.0424872925044677,0.9792624301909824,1.9747772786722964
5,0.6427686214447021,3.043497197650704,0.9779329957725033,1.974884954627346
6,0.7708902359008789,3.0448520584533574,0.9729540442746316,1.9745155634350038
7,0.905759334564209,3.0469418570908307,0.9687000896103586,1.9738741414086203
8,1.0330469608306885,3.046035277487176,0.9707466720857801,1.9724764539070656
9,1.1595892906188965,3.0432613767672105,0.9753276457126506,1.9694042622500287
10,1.2888305187225342,3.0391277991406374,0.979761639441039,1.96289014925963
11,1.422501564025879,3.0360800377202617,0.9817118450829933,1.9510839237733144
12,1.5533013343811035,3.036194529254668,0.9801352511217197,1.935123385607114
13,1.6845958232879639,3.0397287353534135,0.973681962493037,1.9147805418942145
14,1.8132269382476807,3.042403578366705,0.9632557293592324,1.8892273646886428
15,1.941551685333252,3.0435958870326396,0.9496370960398659,1.859855886900498
16,2.0728209018707275,3.0417629654244034,0.9309216922072014,1.8223203701792499
17,2.2005302906036377,3.033130665731439,0.912426949486294,1.784117801707915
18,2.3282463550567627,3.016199788638656,0.8894116179742905,1.7393082038721124
19,2.4572465419769287,2.9864999065126145,0.8642589095104499,1.6897882993765023
20,2.5831491947174072,2.94645976894259,0.8374889818806405,1.6360274702632474
21,2.7140414714813232,2.89631859977108,0.8115484437460966,1.5796145284212386
22,2.841484308242798,2.8427343720981693,0.7892693157006881,1.524218348581574
23,2.9713456630706787,2.792326150335949,0.7662687933943287,1.4701052911792205
24,3.1014177799224854,2.734074240194441,0.745988360705877,1.416376571134454
25,3.2269527912139893,2.6852528807724187,0.7324672988307475,1.3719347441654506
26,3.356154203414917,2.633688383428626,0.7191891581426937,1.3274263924743268
27,3.4814984798431396,2.588308033423147,0.7077313947988637,1.288091862310949
28,3.6132164001464844,2.5387571440894092,0.6922638179405759,1.2484067590215364
29,3.7394840717315674,2.4951132882018245,0.6768087962688765,1.2143057939307895
30,3.869370222091675,2.4477730647679348,0.6643178559785407,1.1796506795474433
31,3.9950711727142334,2.3986470244478837,0.6611014318981666,1.1479324624312894
32,4.132114887237549,2.3473844343801282,0.6623520532978371,1.1165170489685337
33,4.26264500617981,2.3068549394314304,0.6020083746341944,1.0891324335842645
34,4.389375925064087,2.2744912465070755,0.5477958077152377,1.0641608383558796
35,4.518920660018921,2.2443511970156025,0.49553860688472956,1.0368372754930242
36,4.646679162979126,2.216077157609834,0.44909137136804456,1.009845495406135
37,4.774884462356567,2.1871629911310433,0.40830874596225203,0.983765764917828
38,4.906435251235962,2.1628056588278155,0.3776974626799652,0.9590828328564732
39,5.037297487258911,2.1461185009774715,0.35662315659131677,0.9356855203097407
40,5.167083024978638,2.1349608926629884,0.3450198346144724,0.9128116136613258
41,5.2985546588897705,2.1266422666195397,0.3393183564483402,0.8898651382900458
42,5.429612874984741,2.1205768273580357,0.3384021585981204,0.867394559967045
43,5.553378343582153,2.1067432287721415,0.34035552277430103,0.8446340377964956
44,5.682931661605835,2.077313585664515,0.34203724438416244,0.8213870082391725
45,5.809053182601929,2.0322471086853837,0.3411584771573988,0.7989185923226702
46,5.939183473587036,1.9650910934583163,0.3370717429064176,0.7732426138965905
47,6.072979927062988,1.8759333652640429,0.3156569856569728,0.7441512309326379
48,6.1975483894348145,1.7914471365041231,0.28235494521067384,0.7188038403773579
49,6.326011419296265,1.6891983242973014,0.25546415273623113,0.6904824819315973
50,6.46234393119812,1.5696171375504389,0.23366910353714193,0.659354240391611
51,6.589156150817871,1.465402444186417,0.22082136248738748,0.6327203947112985
52,6.719020843505859,1.3537385166675906,0.20992410346214208,0.6038372842280715
53,6.847080945968628,1.2422473991232874,0.18613447304696432,0.5744560449041415
54,6.978811264038086,1.132353757312309,0.1615203064387765,0.5452003138925581
55,7.109985828399658,1.0230335459157858,0.13930448022859565,0.5171240512133533
56,7.245785236358643,0.9075563630982343,0.11837958986901775,0.48809087900029113
57,7.372438669204712,0.8136620462463935,0.1029358762574876,0.4635233919770918
58,7.5025529861450195,0.7373342927942405,0.08749841838083064,0.43768939081067937
59,7.63524603843689,0.7289951609348295,0.07456705570547935,0.4122205043125159
60,7.758684873580933,0.7232703833662539,0.06387939792892736,0.390981247794733
61,7.89194130897522,0.7092676533805711,0.053020347841087605,0.3675665150946995
62,8.018120765686035,0.6902883410658727,0.04647217452764869,0.3483977149592431
63,8.150097608566284,0.6676369631823748,0.040094303941464376,0.328184650048279
64,8.285931587219238,0.6485852838601581,0.03533094118516165,0.30723740985708203
65,8.413387060165405,0.6350872320948721,0.03392883846527225,0.28851883632886705
66,8.54061508178711,0.6206167698241621,0.033992169915476586,0.27131860995667967
67,8.66579532623291,0.600417128501244,0.03413917917469447,0.25259835151033366
68,8.798771142959595,0.5761340013759145,0.032662991476937527,0.23360591221623847
69,8.92727541923523,0.5488858160738886,0.03373429668667831,0.21497297142768648
70,9.054542779922485,0.518231474953866,0.039141561756361576,0.1964994747582599
71,9.18428373336792,0.4843458467237493,0.04365028951501568,0.1785508138739899
72,9.316693544387817,0.4491737691048195,0.045873017671538834,0.16117038931490363
73,9.445388793945312,0.4122454322670891,0.04038102224153564,0.1443805348111336
74,9.57228946685791,0.3765575281874372,0.03351561573063592,0.12897461264746418
75,9.703603267669678,0.3364079849028662,0.025259263296962972,0.11344223638024575
76,9.833397626876831,0.3019209188781445,0.020125172552435983,0.09943948046856019
77,9.966982126235962,0.2683150242430892,0.01795462024266037,0.08654984822767263
78,10.099100351333618,0.2355014295142296,0.02531324053721068,0.07550657159446234
79,10.232942581176758,0.2007274129270127,0.03317214750137703,0.06530461141511931
80,10.360281944274902,0.172109385295761,0.025302528172042232,0.05776949576344525
81,10.488365173339844,0.14503095559141513,0.020860211070150937,0.050693349778009586
82,10.616294145584106,0.12415219346787752,0.01485319712688564,0.045123177824413295
83,10.747223377227783,0.10937822690761247,0.008798259826292239,0.040944611044014596
84,10.884116411209106,0.10358701176755489,0.010897214725511173,0.037778110831928724
85,11.01821517944336,0.10105095272699666,0.00639963281581889,0.03474623382741217
86,11.152286291122437,0.09324912638213573,0.005688498596019299,0.03135154777554644
87,11.279117345809937,0.08828056577360884,0.0019107425023611499,0.03004387510601149
88,11.409710884094238,0.08472182186361736,0.004506091614578992,0.030299918891222653
89,11.53920292854309,0.08064651021399132,0.005135348739545834,0.03037648779871155
90,11.671451330184937,0.07505183498247228,0.006404352746150039,0.02953123420612696
91,11.802142858505249,0.06991464510698113,0.002364165826259004,0.0280153103103905
92,11.935131311416626,0.07008195456571605,0.0038158344578520906,0.027867080839707067
93,12.06354022026062,0.06828092686866057,0.005155671387404992,0.02776698238599145
94,12.194799661636353,0.06445222782570606,0.00703406484746475,0.026507457710323493
95,12.3265700340271,0.05540613818554735,0.0068056560062173446,0.025858028810595887
96,12.462355613708496,0.050488041184218395,0.007691716646369962,0.02679554581413289
97,12.592872381210327,0.05530436031327544,0.008781886527773609,0.027740586391074268
98,12.726823806762695,0.05062432099837424,0.010016664204026337,0.02702115259513433
99,12.858943223953247,0.04268538934331369,0.01160556358834475,0.02522545686604436
100,12.997591733932495,0.04030118703815443,0.013091765622162141,0.02304608305055001
101,13.127661228179932,0.035809735541182455,0.00783203000418059,0.021579670003695445
102,13.258443593978882,0.03113791299519202,0.007744647344101105,0.020606041585485436
103,13.384218215942383,0.0334603233706807,0.009659795815527138,0.019985776412837754
104,13.512240648269653,0.035618904568467585,0.008572419594560886,0.0192093066832617
105,13.643009901046753,0.03291354458132196,0.005545653069695835,0.018052911562818998
106,13.77400517463684,0.031942403380451685,0.003545905327821132,0.01677238657271294
107,13.910922527313232,0.02752754918589038,0.0016902396951175706,0.015425211111748188
108,14.038155794143677,0.026087528373562627,0.0009394727685602388,0.014280800353832737
109,14.173408031463623,0.024768539254034067,0.003103129430263688,0.013316120034334385
110,14.305919408798218,0.02243474177839802,0.004536008274769626,0.012714939053760688
111,14.434846639633179,0.020364939958148358,0.005598366205784984,0.0124038179208208
112,14.559707403182983,0.02099562946848125,0.007003468956721699,0.0123670087266129
113,14.689659595489502,0.019948606445275758,0.005150351048467899,0.012397915647147529
114,14.815989255905151,0.02326011586193919,0.005742283294716341,0.012485421899351767
115,14.952944040298462,0.03673606410754641,0.0035612092137786875,0.012712200567911253
116,15.079740285873413,0.0406410675477455,0.0014058219446700343,0.012685620169845868
117,15.21527099609375,0.031911798693906215,0.002782852878350357,0.012637958581246762
118,15.34333086013794,0.02414226716251211,0.002996113238477357,0.012968874023637776
119,15.469475030899048,0.024280844395716546,0.00398498433492783,0.013458194553134989
120,15.602814674377441,0.02518392980595747,0.0024272100671003456,0.013487550371531364
121,15.728443384170532,0.026257045326212283,0.0012640783364798144,0.013124600611219098
122,15.860244989395142,0.02887693905979554,0.0034644403087644663,0.013349820223789225
123,15.98936915397644,0.029100757618324043,0.0030367059989403543,0.014044978943572067
124,16.117887496948242,0.027288606316034855,0.004051259962039431,0.014581564606344192
125,16.248130321502686,0.026975719437114822,0.002145694653617444,0.014245334025239776
126,16.377828121185303,0.024220277323073216,0.0028446310476202283,0.013355395354305997
127,16.507415533065796,0.02718301837655504,0.003865950415668331,0.012908664281683793
128,16.63624930381775,0.029317735029560463,0.004905162210241879,0.013127880621371383
129,16.76504921913147,0.033128730282801326,0.0029334438075290926,0.01379422771913174
130,16.892651319503784,0.03661907005117067,0.00355970650869216,0.014626208192678122
131,17.01728129386902,0.038049941952607885,0.002268632825576019,0.01516021561586749
132,17.148717403411865,0.03823804558839123,0.004970804544393543,0.015391589376169766
133,17.27854037284851,0.036035542389446784,0.0034736899203318236,0.015323731560882629
134,17.40825128555298,0.034669132777942625,0.0039269899607769524,0.01506119335948937
135,17.5430645942688,0.0349489446415228,0.003274494171483145,0.015022909237266223
136,17.675969123840332,0.03415893362035139,0.0029067158489581584,0.015373344434229776
137,17.80555558204651,0.03253927971917568,0.003094293907225057,0.015065369799457978
138,17.93855047225952,0.0302412694425908,0.0033481212974809877,0.01399191357840351
139,18.072672843933105,0.028429135929672684,0.003863626866106075,0.013067074729512976
140,18.202531337738037,0.026954752236263698,0.003331514114607908,0.012743991616926824
141,18.33548069000244,0.02819573959337744,0.0032257020706759672,0.012874731053527506
142,18.464829444885254,0.028322662453864784,0.0022929283313941236,0.012771471928609243
143,18.5985004901886,0.028148013259399998,0.0014290883405329528,0.01253007324722516
144,18.73311972618103,0.03229363939284469,0.0026697265342846993,0.012703762619209923
145,18.85941171646118,0.039499637457543625,0.003771693711446542,0.013644183453920468
146,18.991403102874756,0.04483236238848682,0.004086572658217968,0.015099387539367123
147,19.11937665939331,0.047860899831211785,0.0027695725068671104,0.016425137736405956
148,19.244819402694702,0.04698722611264074,0.0020385924365626707,0.01619069128832378
149,19.37212562561035,0.04259629253274159,0.002926457295554072,0.014657768714050872
150,19.504823446273804,0.03592725965291429,0.00215931896285441,0.01305073949368438
151,19.63363480567932,0.034195985183687175,0.002049077447209642,0.012524137526788513
152,19.765206336975098,0.030842203881105347,0.0026881519720104003,0.012259483154855307
153,19.89266562461853,0.027739579106054436,0.002488977839559315,0.011445705584738942
154,20.024645566940308,0.029539367292266288,0.00264805302121293,0.010935131276115853
155,20.152318477630615,0.026789546183174945,0.0025945028637888636,0.01151765652640721
156,20.27906584739685,0.030848284237548967,0.0021457922644548756,0.011828580872006833
157,20.407243967056274,0.029879845430957324,0.0015524409508171195,0.01153395182487903
158,20.536473751068115,0.02120231703938123,0.0012380348358552772,0.011047740237244051
159,20.664033889770508,0.021367002302556715,0.0014247270713021224,0.01008833877032891
160,20.79857563972473,0.02140831560456276,0.00181041763533374,0.009673581168935443
161,20.928386688232422,0.021443657332267604,0.0025995965073374243,0.009630083498799572
162,21.054285526275635,0.02169545612781276,0.003504923495320043,0.009722629300019976
163,21.180103540420532,0.021018743848518696,0.003883173715620607,0.01029131137604668
164,21.306394577026367,0.021444420244546403,0.00476585438425522,0.011492787836206445
165,21.43855571746826,0.026217407755892003,0.0058531528738122035,0.012627107749032435
166,21.57131052017212,0.030627445384193222,0.005395011880951781,0.013186140479925501
167,21.699180841445923,0.03143834044041999,0.004081492705464846,0.013268675899393918
168,21.829573154449463,0.03040530875430335,0.002644948509383064,0.0127986770089432
169,21.955985069274902,0.025828804770059013,0.0034383342207322636,0.012418876675986887
170,22.083519220352173,4.107771527078055,0.9487839394163654,2.2829342063178544
171,22.21368718147278,4.103593864818151,0.9485718890551031,2.2829511976135617
172,22.346057653427124,4.098937861822804,0.9482550560887014,2.2823756256589576
173,22.478173971176147,4.095032154685213,0.948410757309063,2.2820880608754357
174,22.607160329818726,4.09316082035787,0.9484408290609344,2.2820176003153536
175,22.735209226608276,4.095272723366784,0.948135628765502,2.281953862806069
176,22.863068342208862,4.097013068977741,0.9478263130493665,2.281362553224686
177,22.99596118927002,4.098331846799465,0.9465414070908821,2.279566274966819
178,23.129350662231445,4.099617318700065,0.9451927356352899,2.275158364631266
179,23.25840187072754,4.101283161947047,0.9444547463121169,2.266939021067115
180,23.38861107826233,4.102383741337206,0.9444662161575172,2.2542593390994528
181,23.51629400253296,4.101369378346212,0.9425889737929068,2.236882670127356
182,23.642343282699585,4.098791441934857,0.9365349545109212,2.2147806229690357
183,23.770999431610107,4.094973771309566,0.9273076468603519,2.189726951877966
184,23.898820638656616,4.089625835164577,0.9125128488967399,2.1578903174173094
185,24.032888889312744,4.082908374153664,0.8906333970147675,2.119850488037227
186,24.159713983535767,4.0671355391292705,0.8697377323403362,2.0788082025189176
187,24.289700031280518,4.038287380137913,0.8466022432237931,2.0310447325418384
188,24.418665170669556,3.9984253738106235,0.7892709710816128,1.9786945517801486
189,24.549493074417114,3.9486285823276006,0.7123186588233688,1.922956660273564
190,24.677259922027588,3.889366015954056,0.6492592105742677,1.8655470939481575
191,24.81047010421753,3.823592815418147,0.5988169551113726,1.8077964580218762
192,24.945528268814087,3.7468740100270015,0.5581565335395214,1.7469779923867141
193,25.07599401473999,3.6749254437660808,0.5321479341569453,1.6932711367826427
194,25.20715069770813,3.6015851889085373,0.516157477986739,1.6425371732420264
195,25.33801507949829,3.5208808767007898,0.5072289466139978,1.5943573185764333
196,25.46813678741455,3.4321894430161293,0.503309644722674,1.54836338636356
197,25.593505859375,3.3355332037002974,0.4865575768129555,1.5040830859473326
198,25.72398805618286,3.235873360614248,0.4365272494904927,1.4614847951605228
199,25.84896421432495,3.1425609820309184,0.3993909110798958,1.4235747371104737
200,25.98325252532959,3.036380884788149,0.3687989916211838,1.3814531219137902
201,26.112945079803467,2.9444769243788977,0.352082148572219,1.3452010738080062
202,26.24055790901184,2.8651213704169023,0.34420337641772764,1.3123309302712909
203,26.368175745010376,2.7836015265443947,0.342842793655178,1.2798136444044188
204,26.496680974960327,2.705768915880293,0.34238601607088187,1.2456313364099616
205,26.63013482093811,2.63096372000995,0.33942774879899784,1.210416304523687
206,26.762881994247437,2.5533967804490634,0.3326028635994754,1.1717214231920559
207,26.902019739151,2.4802777810582164,0.3266057067596113,1.1336278019213395
208,27.030118465423584,2.4221202211273423,0.31606250810839287,1.1015070588675067
209,27.160974264144897,2.3833161717986004,0.2941119350161205,1.0673695363534828
210,27.287938356399536,2.343788700745914,0.2683040743876022,1.0342190117088115
211,27.422194242477417,2.3013143606272997,0.24144289602230265,1.00270091891307
212,27.55190682411194,2.2469488720403827,0.21568809361872784,0.9701947708856851
213,27.681867122650146,2.1891380326951393,0.20165554113450984,0.9416046763476953
214,27.81200909614563,2.1232848874343353,0.1936791481789795,0.9113200486579988
215,27.942683935165405,2.085656648376074,0.19060463171924963,0.880165924043568
216,28.075995445251465,2.0527939274756215,0.18878367631052165,0.8495032156778088
217,28.206729412078857,2.020669876897793,0.18670582310807257,0.8186021613696234
218,28.338923454284668,1.988698994425585,0.1828895259510226,0.787180736621763
219,28.470298528671265,1.9554803865981056,0.16098579064479104,0.7559494973153416
220,28.596808433532715,1.9222779113858168,0.14087577466388815,0.7257227805313161
221,28.727208852767944,1.8899953516995522,0.12762950984222743,0.6967768676687169
222,28.85234308242798,1.857000416928993,0.1214616050930325,0.6694078093989312
223,28.9838707447052,1.832407401161122,0.11855107811884832,0.6418693807616047
224,29.113279342651367,1.8135511350041535,0.1149653852713581,0.6132933083560066
225,29.24088168144226,1.7960425323594282,0.1105350924129118,0.5858814160226662
226,29.367891550064087,1.7777482596854266,0.1066506648762627,0.5559302197878491
227,29.50262689590454,1.7560786956824013,0.1044759967715835,0.5245267517607425
228,29.626866340637207,1.736892493326301,0.10488157029288439,0.4988735004615872
229,29.753601789474487,1.7169375428566975,0.10273353941267453,0.4724849203635547
230,29.882874965667725,1.694421186542897,0.09430208903855221,0.446390426033768
231,30.008520126342773,1.667717906597822,0.08782122244737672,0.4230757456405319
232,30.138951301574707,1.6338475108864017,0.08188268229818567,0.3987336671894389
233,30.26305913925171,1.5899135344295758,0.07543673622319555,0.3749989374987156
234,30.38955044746399,1.5371984023318772,0.06759504564296295,0.3539535083409387
235,30.518173933029175,1.4695809548387655,0.0578527854113312,0.3308118556054735
236,30.642666816711426,1.3949534075217198,0.04844061867601278,0.3083860383566218
237,30.77093243598938,1.3162118145336057,0.04098220463383434,0.2867355112814298
238,30.89910888671875,1.2401915219830826,0.03689913700215438,0.2675485143670668
239,31.029740571975708,1.1564624144340736,0.03300814419435331,0.24824986599807586
240,31.15848684310913,1.0738922489970473,0.02667843647612898,0.22979414183010605
241,31.28666353225708,0.9910628855913202,0.019900502553194938,0.21259663498601086
242,31.423348903656006,0.9038433391427732,0.01710972769670918,0.19581828565082737
243,31.557371139526367,0.824028208384762,0.0187450723431577,0.18186835356178882
244,31.68637704849243,0.7430898995815237,0.02141236357582327,0.16751731495972438
245,31.81827187538147,0.6663483385750053,0.019866097682595736,0.1536649435717699
246,31.95021629333496,0.6003448894179856,0.017300496438024723,0.14064633583653047
247,32.077651500701904,0.5495099759770448,0.018981483316872043,0.1291981291451707
248,32.21323251724243,0.49146966781511175,0.01987571635330735,0.11642890191303283
249,32.33692741394043,0.44539366309713335,0.0193544316272801,0.10720528996096418
250,32.46587419509888,0.39157555137472466,0.01972894184487046,0.09737287408954898
251,32.59049916267395,0.33519825108248763,0.01943459902966598,0.08787526463937734
252,32.71837496757507,0.2721781940869815,0.017389889517044378,0.0768333212002695
253,32.84346318244934,0.21829510898552043,0.018357359879938355,0.0663021542940192
254,32.97464370727539,0.17599079097672798,0.022635694797816786,0.05745099041879825
255,33.10338878631592,0.13955472979629627,0.021077443056709562,0.05004866151548276
256,33.2278356552124,0.11323759869948101,0.018843202609273836,0.044247282482725095
257,33.363173961639404,0.086063180368652,0.016067605321224518,0.03754172365961446
258,33.49241375923157,0.061111157136819166,0.01341184177416421,0.03183630953150985
259,33.6192581653595,0.05508457055787065,0.011411809739968115,0.027198902848818242
260,33.75178909301758,0.060256489526091285,0.009806955700403677,0.024565737040399657
261,33.87983012199402,0.05396580495895608,0.008524235071725488,0.02380279692031531
262,34.01006197929382,0.051986072184440374,0.007305084552566309,0.023626586045846262
263,34.130162477493286,0.05623839018527809,0.0095044077373375,0.023817473634631544
264,34.258025884628296,0.056003330986797016,0.01032395231415177,0.024273226327270928
265,34.382198333740234,0.0535169706441582,0.010243575619946103,0.024901866012912777
266,34.51677417755127,0.052003450567191925,0.01070192199321296,0.025632227597523437
267,34.64303517341614,0.05197116311995253,0.00944407673376204,0.02645018850310528
268,34.77566719055176,0.05399984564242046,0.008929510010542832,0.026318690128712713
269,34.903926849365234,0.0594945621535344,0.008902923137418394,0.026479619466698637
270,35.03045058250427,0.062271199332795596,0.008519563340202341,0.026102486301085092
271,35.158488750457764,0.06072996945445555,0.007731536913653613,0.025695650478505274
272,35.285157442092896,0.05927220552109182,0.005862262530848237,0.025319623210002962
273,35.41527724266052,0.058057106749354076,0.004241360624466151,0.023932592700278914
274,35.54676079750061,0.05571182829152304,0.0038113378539334783,0.022901602292272474
275,35.677045583724976,0.05205465741605351,0.004029731166763437,0.02190097986428198
276,35.80662822723389,0.0484263898000861,0.004675790305389729,0.02065579577525257
277,35.9349045753479,0.04461468138250822,0.005181764960475607,0.019911878018358267
278,36.067219972610474,0.03701789083064705,0.00571499937652777,0.01869023694104021
279,36.19492745399475,0.03423223598543702,0.0061405519908900395,0.017436914119473068
280,36.321316957473755,0.03773968831331864,0.006558608989634947,0.016698281453714076
281,36.45213055610657,0.03921355152474405,0.007229124908833573,0.016353267000915134
282,36.57756066322327,0.03856017566361646,0.007345516121406617,0.01686872328406977
283,36.70790672302246,0.035660871667098366,0.006813912099289787,0.0171998019073318
284,36.836021423339844,0.03408327512886411,0.006402414052009047,0.01636665861427974
285,36.96543025970459,0.03579729414806756,0.005692286814421253,0.01702480104226082
286,37.10056209564209,0.03919652999770287,0.004377845184187135,0.01728657481651967
287,37.23766803741455,0.0421773179290698,0.004191115244848841,0.016493301855940078
288,37.36926293373108,0.04499457483248245,0.004023904709296724,0.015609005862260892
289,37.49952054023743,0.04557346971144019,0.0027039713394622364,0.01581883577287694
290,37.633315324783325,0.04423288976870721,0.0028362496659319154,0.016063582875856585
291,37.765326499938965,0.04020146835825462,0.0069128097354347285,0.015989310064866664
292,37.89477229118347,0.03748076184406088,0.006340088778591396,0.014815743510484619
293,38.02375411987305,0.03110148976029711,0.003069656777451639,0.015702376268861135
294,38.15462279319763,0.039361928149357385,0.005662310460738404,0.017317862620021496
295,38.28584003448486,0.04146443437537123,0.004397834323360098,0.01799811195605739
296,38.418708086013794,0.044016985020993306,0.004646209865717997,0.017216150964448798
297,38.548035860061646,0.04913528411174251,0.005384292203056912,0.017174738373494317
298,38.67641568183899,0.053214788691919625,0.006363913870106639,0.01801073714582653
299,38.807103872299194,0.05054628768538501,0.007346743618359318,0.017972241823719703
300,38.937633752822876,0.04698054943676171,0.005028342452350677,0.01742365533806372
301,39.07238531112671,0.03871485550322492,0.00813391046204987,0.01719506418964105
302,39.20312786102295,0.02638189515607027,0.008878537672635838,0.017037490745771426
303,39.33340287208557,0.02871849608096259,0.008948235385388801,0.017861700990111862
304,39.46290349960327,0.029674360162708552,0.008111460716239414,0.017023167874814726
305,39.599212884902954,0.03118538468623405,0.00500633941903468,0.016215490075530227
306,39.73277997970581,0.032469466443587475,0.005380414447162464,0.014297019872089912
307,39.85981011390686,0.03359489915058174,0.004950113442642408,0.013953839711764617
308,39.989179849624634,0.03630475217468267,0.004137627096312951,0.015000122058590916
309,40.1217360496521,0.03840480472807695,0.003868153948493964,0.016062172780082862
310,40.247753620147705,0.039963628090038214,0.0037427734194750827,0.01639781551693221
311,40.378063917160034,0.04066184875787271,0.0025291312932339085,0.016124907909743514
312,40.50692701339722,0.03975069966746928,0.0022865060207553126,0.015427048817134274
313,40.636510610580444,0.037822145758932384,0.0022476491127069237,0.01463736225421267
314,40.76725387573242,0.035358180099264114,0.0021156765152141447,0.014055908272810185
315,40.89513611793518,0.03918850403048854,0.0017744637695577472,0.014283678871028303
316,41.024412870407104,0.03407219593913617,0.0016315930418886982,0.01529539993279675
317,41.15434908866882,0.03875611454077526,0.0017912238157155541,0.016322014685505242
318,41.2778217792511,0.04007831043099592,0.001945980878829821,0.016126947261168378
319,41.401575326919556,0.03809376810389421,0.002655825471027289,0.015523079821248887
320,41.526071548461914,0.034531485290709506,0.003019632524942016,0.01621895481661715
321,41.653249979019165,0.039771159983959414,0.003577698173727717,0.016944922584204207
322,41.78260564804077,0.04106560204687944,0.004196577045799364,0.01592242684657106
323,41.91119980812073,0.030129983523870762,0.0031756353299858724,0.013354682777324104
324,42.04069662094116,0.02198213060577628,0.00485462033400419,0.011761390945990897
325,42.17323064804077,0.024036340635023832,0.0027402337358008156,0.012018880838094558
326,42.29945182800293,0.028617078899764444,0.003470037775750121,0.013816045135682338
327,42.43430161476135,0.035498544897766486,0.004932927082032284,0.014109630288688179
328,42.565277099609375,0.032692000143582096,0.00255638534347429,0.011946882664819313
329,42.6971173286438,0.030331402383649578,0.004264840147620346,0.011768022330216382
330,42.82297396659851,0.02865480665139638,0.002961266144580148,0.012894277074902963
331,42.95793175697327,0.029278497749181565,0.0031456134697513596,0.013286243038737542
332,43.0887713432312,0.02969242265103512,0.003287311007287108,0.013019018987426339
333,43.218106508255005,0.0262815654794016,0.0037461138691700056,0.012550356556936024
334,43.346030712127686,0.022004508139137704,0.0035718715350687717,0.01213809007885452
335,43.47878098487854,0.023511744407707043,0.003250184991986129,0.012461809246594565
336,43.60816311836243,0.030410926474382587,0.003032652396236152,0.013658097135285326
337,43.73829531669617,0.03465152971753841,0.003039066455151935,0.014623636359275223
338,43.865368604660034,0.036123183651871296,0.0037434311003899296,0.014096155612317605
339,43.994884729385376,0.0312640002174158,0.005591871738671066,0.01320487884768854
340,44.12151288986206,3.2012676814645373,0.3906980508889975,2.0834312677435456
341,44.247740745544434,3.2049853361374288,0.39169286579893475,2.084531025920761
342,44.37923216819763,3.2033906448622917,0.393925437377475,2.0846896058380144
343,44.50745987892151,3.2037409774375996,0.39601209669463,2.0849344951265
344,44.63320350646973,3.2009044134332343,0.3975610591087853,2.0846721759384175
345,44.76171278953552,3.1948010796710085,0.3976125423997313,2.082692624940487
346,44.89443397521973,3.188715667182159,0.39632270372410255,2.0797717050816127
347,45.02456736564636,3.185901057690796,0.3953496111591039,2.0760257176337285
348,45.14869689941406,3.175252084070709,0.3944762499503653,2.070269978986538
349,45.279773235321045,3.148747594046304,0.39314239542651186,2.060072154979572
350,45.40655183792114,3.100629338070559,0.39250299468959166,2.045231660242955
351,45.53567624092102,3.0294083778365812,0.3909369873110747,2.0253699876866675
352,45.66438126564026,2.9397319550006396,0.38971901649371,1.9997581458802212
353,45.802035093307495,2.8281116286836285,0.38945987374886143,1.9660244476612485
354,45.9299054145813,2.7619171442732946,0.3903445783612864,1.9333110103173283
355,46.060383558273315,2.7597463914765235,0.3920753789372493,1.8938920918637527
356,46.19207286834717,2.747465314988925,0.39513574704538573,1.8476059762936161
357,46.32617712020874,2.720247409330901,0.3979987176854202,1.802175024088411
358,46.45765709877014,2.6763552507008908,0.39942855731414234,1.7545794529290508
359,46.58044958114624,2.6352242284872647,0.3994672538120034,1.7082148123064318
360,46.708686113357544,2.597822605088824,0.39932111543339177,1.6551026962012791
361,46.83540654182434,2.535119687743487,0.39987890976374396,1.5989635784530147
362,46.967416763305664,2.4497815332222506,0.39772335020427,1.5404141883221167
363,47.09519863128662,2.359069006100222,0.39069086079919246,1.480403176841487
364,47.22256016731262,2.3030835967002177,0.3802831829808357,1.4199741678598494
365,47.34889626502991,2.2487593051135195,0.36771736940799,1.3640857171045686
366,47.47687077522278,2.188084444684733,0.3506405235085985,1.3040114645423069
367,47.60687780380249,2.124274155289381,0.3319547149555702,1.244770829580067
368,47.73960304260254,2.0583435113434994,0.31182333516407773,1.187350848670373
369,47.87220907211304,1.997317609342418,0.29201606099037514,1.1365376660317257
370,48.011433839797974,1.921353814017517,0.26419931360470283,1.0756519792008992
371,48.139296531677246,1.855954158772357,0.2425744033650824,1.0293597378400356
372,48.26772618293762,1.7905763498399354,0.21956430927929593,0.9859711597302893
373,48.39812755584717,1.7274198470235649,0.19816811766971204,0.9469914343632382
374,48.53135633468628,1.6723516748667016,0.18112898296533272,0.9148078026507076
375,48.65605330467224,1.6128015219872007,0.1644097682682123,0.8819732490443912
376,48.78572177886963,1.561807173273637,0.15121828032978524,0.8545355473184246
377,48.91303205490112,1.5150731331765799,0.14082535699327223,0.8297259019128747
378,49.040130376815796,1.47578427200097,0.13456781049824293,0.808521176584718
379,49.16788125038147,1.4359668963450336,0.131356367451272,0.7872104683833128
380,49.302340507507324,1.393820501315853,0.1316775495534067,0.7663909346458841
381,49.429119348526,1.357344336531265,0.13320023724614619,0.7498935428434367
382,49.55864381790161,1.3170614402778904,0.13480827850702343,0.732967368064072
383,49.68519449234009,1.2764082076242345,0.13543944864458002,0.7164523422470628
384,49.8137423992157,1.235831793577688,0.13509231666626575,0.6995886138630497
385,49.94610905647278,1.1960762624927008,0.13434681270863402,0.6824863488800526
386,50.07385969161987,1.1579930175168085,0.1330030130135424,0.6651215114388608
387,50.202685594558716,1.1224255421080425,0.13138686525771556,0.6479673197830856
388,50.332884788513184,1.0882698327535603,0.12985200636886685,0.6311263881209386
389,50.45734620094299,1.0789159879543089,0.12880139944410465,0.6154733069045142
390,50.586315870285034,1.075417657825343,0.1277595782459284,0.5976423759820637
391,50.715243101119995,1.0721867571504429,0.12693083607289962,0.5792275925924435
392,50.85048842430115,1.0680883652238446,0.12659994435748628,0.5605141627770716
393,50.981032848358154,1.0614153950865866,0.1273571594151378,0.5417547860787821
394,51.11126232147217,1.0527142131284921,0.12955047198904568,0.5230068481104275
395,51.236414194107056,1.043716361305777,0.13144092967605556,0.5050228329689408
396,51.36964678764343,1.0358966245865813,0.13310692942087554,0.48792325444432477
397,51.495959997177124,1.028553700008266,0.1341566705383013,0.4713463266834117
398,51.624918937683105,1.0201794664527932,0.1346957380408326,0.45478193389939764
399,51.75606870651245,1.0119248576295854,0.13335608892823678,0.4381474210682818
400,51.892311096191406,1.0037714782912848,0.12986704679035138,0.41967913683457014
401,52.02402448654175,0.9977697606824736,0.12494857620844367,0.4022119345645045
402,52.154396295547485,0.9939595122050993,0.1177029787539353,0.3845392697608641
403,52.284570932388306,0.9902006963001211,0.10815031020443625,0.3663906239056781
404,52.416160345077515,0.9849834664840124,0.09678958517942259,0.3479446719400156
405,52.551653146743774,0.9774410747307379,0.0844154325416038,0.32947624380418705
406,52.67837953567505,0.9693540447980961,0.07577814013275294,0.31351023435508774
407,52.80740165710449,0.9619738991955828,0.06854052507647727,0.29680058405746595
408,52.93994402885437,0.9555231747566241,0.06261873868341833,0.2796137263825754
409,53.06796932220459,0.9487172703142717,0.057800559302899186,0.26239603779292564
410,53.19747257232666,0.9381875602499434,0.05307292056145956,0.24531751652733688
411,53.33126497268677,0.9227414852125153,0.04730390724404849,0.22821063729064844
412,53.45860433578491,0.9022833242182152,0.04247075040920727,0.21277957100470976
413,53.58593201637268,0.8776289308217282,0.0393814319387655,0.19708966415665152
414,53.71731162071228,0.8484467039086383,0.03788455561879284,0.18183109295076066
415,53.85019397735596,0.8135991881340372,0.03739069326755068,0.16699965942638884
416,53.9791796207428,0.7729305262077695,0.03721249693953344,0.15325912076658715
417,54.11502265930176,0.7231244487394498,0.03288855226890527,0.1396326575633413
418,54.24302935600281,0.6734321828569355,0.028538427589251965,0.12818636153583657
419,54.37575960159302,0.6229120648778897,0.023759208956897062,0.11730421742554557
420,54.49938750267029,0.5769529591088126,0.02174164532109824,0.10761252932558778
421,54.62519717216492,0.526492342194391,0.020318446164537988,0.0968143941576275
422,54.75841951370239,0.47514930932474,0.017499198258151726,0.0860720340875555
423,54.89021944999695,0.42454606246877896,0.015819401758930606,0.07644135019484724
424,55.01540946960449,0.37788834418777256,0.015140987620421466,0.06792993311804305
425,55.14512038230896,0.33594363053059706,0.014558681245754775,0.05980672878004856
426,55.27287316322327,0.29622675198177756,0.01461402827237054,0.052108073562430836
427,55.403762340545654,0.2568491787984092,0.013211424870828055,0.04555911765878027
428,55.53429889678955,0.21694037287681525,0.009493093869113026,0.03967587272898532
429,55.66075563430786,0.18092353636012012,0.009862310890404121,0.034728857248376335
430,55.79018259048462,0.14385193718461137,0.0072892635269067845,0.029853719555661268
431,55.91007041931152,0.11959803964988239,0.004894220067959764,0.027098764113946388
432,56.036147594451904,0.09570778644968217,0.0020867214184647053,0.024356953676684157
433,56.16574311256409,0.07634477244322979,0.0007773902298871876,0.02185700313465887
434,56.293177366256714,0.06415950359687671,0.0013653006741709622,0.0208032657236087
435,56.42381191253662,0.049450080837518846,0.0027828703063268296,0.019486615809485998
436,56.55412316322327,0.03526021688643308,0.004185517484873053,0.017427056524431776
437,56.68593788146973,0.03135218236313618,0.004742903093338885,0.016187384546608372
438,56.814523220062256,0.02816931785829885,0.005533444085327925,0.016317982996518564
439,56.94183301925659,0.02695381960404641,0.006756916011109097,0.016589575890245675
440,57.07282638549805,0.03510135748798508,0.007875520810296984,0.01702371261514297
441,57.199225425720215,0.03455337122190971,0.007214312324237678,0.017476776507051733
442,57.32821989059448,0.036004665576890804,0.0057590626195498755,0.01769732039227136
443,57.45840907096863,0.035626251947051,0.004586158446941587,0.017134477403641657
444,57.58544683456421,0.03639870468743699,0.002468575426687364,0.016751925752565903
445,57.71555304527283,0.03268613780041763,0.0023732781281247503,0.016715360390066613
446,57.845680236816406,0.03801643323347979,0.002411546027364005,0.017716911841522402
447,57.97909927368164,0.042443078817268096,0.00665664274428317,0.018529781277779125
448,58.110198974609375,0.042386690283933215,0.007188416751948215,0.0188165609056965
449,58.235907793045044,0.041697026767751756,0.005708544354113605,0.019352685584617668
450,58.36712050437927,0.036539830084576,0.005306162097307238,0.018919665567606582
451,58.499640703201294,0.02824746887310697,0.005632017020279141,0.018241847529215136
452,58.624733448028564,0.02465730843629949,0.0053890369352199135,0.017461093995428577
453,58.756486892700195,0.02904426349191033,0.00429533346787746,0.016977182116503294
454,58.884499311447144,0.02815233481841724,0.0033995637196135367,0.016468680380593806
455,59.01749920845032,0.02823796481925504,0.0036873851816401275,0.01659288395817159
456,59.145612716674805,0.028143703140938038,0.004463935158285061,0.016894287985154122
457,59.270851850509644,0.03379890498306556,0.005060207683546351,0.01650893495824408
458,59.40334701538086,0.041288053025297186,0.005417669025916504,0.016901385738026662
459,59.53737282752991,0.04397841035160575,0.005430550030176528,0.017274257966300326
460,59.665902614593506,0.04410571918856284,0.005710409864884679,0.0164047647651894
461,59.79493045806885,0.04149546226015881,0.0036434114971843658,0.014941137943960627
462,59.92785882949829,0.03934979969145692,0.0033535391590470056,0.013256098253098893
463,60.054080963134766,0.03769858116566317,0.004136142836799837,0.012929479039737183
464,60.185768127441406,0.03564205124643927,0.0033665170555429906,0.01315938424515897
465,60.31116056442261,0.03480996127119307,0.0016518262130878047,0.014045739857308262
466,60.44575500488281,0.0357108781244307,0.0032032988306552597,0.016022338310445118
467,60.57805323600769,0.030425637896060863,0.0029512569561750313,0.01568631094303723
468,60.70736479759216,0.025820914836569935,0.0031023458755475583,0.013893877491090167
469,60.839621782302856,0.025152264240235384,0.0036748409689821705,0.012468940716515022
470,60.970664739608765,0.02624847148086279,0.0038353342684306437,0.012231326932486679
471,61.09891366958618,0.022612973094935623,0.002779846353662162,0.011903758733539303
472,61.22854280471802,0.02179461100858535,0.002621505182820448,0.011576129231642154
473,61.360389947891235,0.021983819461553863,0.003273427862034534,0.01143075942159746
474,61.48898386955261,0.026139288757068883,0.0014326309586852298,0.012272239590076285
475,61.61566734313965,0.03423370481942032,0.003048127669406528,0.013420775839091374
476,61.74397134780884,0.039817720791748036,0.0030140136855856055,0.013387154625381027
477,61.873231172561646,0.039989248828455844,0.003383108173427109,0.01251691286224205
478,62.006752729415894,0.03028911915297867,0.002277552161710066,0.012082001613103042
479,62.137404680252075,0.027477859575178808,0.0005147406522257208,0.012682878582669522
480,62.26475429534912,0.027716900746643628,0.004003120640319892,0.014556007807065065
481,62.39253520965576,0.030208034903470866,0.0056537944481014684,0.015529983066363634
482,62.525386095047,0.03249327394451682,0.005192786174978711,0.015783200443580316
483,62.65165162086487,0.03333760430392517,0.005131619222982592,0.01619707960682705
484,62.779051303863525,0.03544562980118298,0.006155304267608318,0.016642668272663502
485,62.90665864944458,0.035820278233799685,0.005861186165347051,0.016043184299547222
486,63.03489017486572,0.03608941990557105,0.007317836104245967,0.01588120009068532
487,63.16308927536011,0.03673721036344107,0.006365543049729225,0.015848115735469646
488,63.29905390739441,0.028985567942233177,0.004327474351984229,0.014831303707896697
489,63.431750535964966,0.025627207218284553,0.0019161845410829977,0.013356414239167058
490,63.562378883361816,0.02414187961269227,0.0015228196474726214,0.012934455615209315
491,63.69438433647156,0.035159902251394266,0.0036452800475190944,0.013450407522956922
492,63.82671666145325,0.0592571364573821,0.0038678205373774963,0.014890424801946325
493,63.956645011901855,0.0868491670398348,0.0034747796961479465,0.016542965743653534
494,64.08740496635437,0.10513332026811063,0.004176616139010262,0.01714575197837929
495,64.2168607711792,0.09882840577452369,0.0043738803360896215,0.016187818789355476
496,64.34668374061584,0.07608809444417962,0.0014982965084083977,0.014796847564459308
497,64.47320413589478,0.05221990349073185,0.003678751824921085,0.014583209141533899
498,64.60165119171143,0.045989544553571994,0.003947895326635377,0.014826211987804249
499,64.73102188110352,0.04679673489084817,0.0035173752908184567,0.014578920097726399
500,64.85915279388428,0.044219812034607966,0.002739406094734801,0.01425503423262401
501,64.99098348617554,0.045596653870638146,0.002416443162139877,0.013190987520858127
502,65.12122750282288,0.03955456795896274,0.0032665487559392537,0.011783939181579647
503,65.25218796730042,0.027313646766073327,0.004063410605406941,0.011966135433304978
504,65.37849116325378,0.03009284159501441,0.004108639157460934,0.012816697777747948
505,65.49938559532166,0.03152114444778604,0.004061523224450522,0.012935680170253261
506,65.62549257278442,0.027875259835816825,0.003301318632839698,0.013414772888124175
507,65.75582909584045,0.02873727683859671,0.0031700300592429095,0.014106503550539218
508,65.88401246070862,0.030232697636802648,0.0037767670037629534,0.014807311418489361
509,66.01050019264221,0.02727734124196006,0.004780545477095311,0.015393481399917223
510,66.14162540435791,3.4628447887876366,0.6977357710935511,2.2819201494770605
511,66.27032399177551,3.4643361309438543,0.6999233711866546,2.283020675044957
512,66.40546202659607,3.467555156683346,0.7003968494554405,2.2833691507668665
513,66.54151773452759,3.4717929757702324,0.6981981428723114,2.2828133299485946
514,66.67018580436707,3.474075444438486,0.698677917801626,2.2815737818473996
515,66.79116249084473,3.4746828824774982,0.693345844999113,2.28065940254055
516,66.91891527175903,3.474437171038315,0.6879047261595485,2.2802658664167437
517,67.04816699028015,3.47394699791833,0.6882906870517554,2.2799751551028757
518,67.18400859832764,3.4729598446043344,0.6948151239002247,2.277989959944815
519,67.31789875030518,3.4703829904992656,0.6970390257618531,2.27230991502127
520,67.44643712043762,3.4660661963423696,0.6941902045752757,2.261416118487056
521,67.57444047927856,3.4575393778709094,0.6931661418778975,2.2468066398846265
522,67.70296955108643,3.4417425225239664,0.695857777280425,2.2289246289207805
523,67.83206415176392,3.4183286566310214,0.7046789775467744,2.207611109886575
524,67.95889163017273,3.391455709161848,0.7137626983187461,2.1832416376493695
525,68.09272193908691,3.354755777035303,0.726126262334291,2.149775820500667
526,68.2192313671112,3.320464555397511,0.735198689652376,2.114635314052325
527,68.35337448120117,3.277335721716119,0.7360562437118967,2.0662900540986824
528,68.4859972000122,3.2347189627762387,0.7279388056966677,2.0152995186356963
529,68.61774587631226,3.187304838450423,0.7105498870262664,1.958689664240682
530,68.74519610404968,3.1342789898198062,0.6877216472983152,1.897235686527916
531,68.87127208709717,3.08054102656879,0.6635224638377928,1.8371270538855413
532,68.99915790557861,3.0203676063706957,0.637091730680159,1.7705636374083102
533,69.12550950050354,2.957576343013802,0.6189556633805847,1.7055058953709283
534,69.25202512741089,2.900783299656219,0.6022452855594402,1.647661642798879
535,69.38469052314758,2.835071143225962,0.5787371386776944,1.5830086800706904
536,69.51806831359863,2.774498210955334,0.5540180652977493,1.525151354326125
537,69.65034580230713,2.712272464636769,0.5204704145833569,1.4698837900112818
538,69.78122520446777,2.6490992981074015,0.4865611624069524,1.4208219177106414
539,69.91265273094177,2.5662893898127512,0.4448842656947351,1.3638615361940292
540,70.03952193260193,2.5029907146830332,0.4105751974495468,1.3224470100754684
541,70.17254304885864,2.450145645652775,0.3732721202304285,1.2842706434400575
542,70.29573607444763,2.3913962956885686,0.344778812150907,1.2470401943446543
543,70.41959691047668,2.3541913945064223,0.3245347378173641,1.2174348077918755
544,70.54561114311218,2.318891508791667,0.30486959765687593,1.186222581264425
545,70.67651653289795,2.2847186069921763,0.2974160030894527,1.1552896286061356
546,70.8032534122467,2.247930281153846,0.29973576723485057,1.1258563636315808
547,70.93315029144287,2.205302324201176,0.3064023773887248,1.098529571498837
548,71.06411004066467,2.1589845969742805,0.30978175888757686,1.0728864338069843
549,71.19598531723022,2.1116528359298417,0.3111662110268169,1.0485901949639689
550,71.32696962356567,2.0690204614404295,0.31097844935171354,1.0247558346722252
551,71.45478773117065,2.030615908311147,0.3099172848002152,1.0014968951209466
552,71.59027934074402,1.9919028614076866,0.30345242448569737,0.9781324583119797
553,71.72426009178162,1.9503704947256406,0.28992727759467685,0.9524880211458803
554,71.85664510726929,1.9148424096451069,0.27669537748094863,0.9286193052198699
555,71.98440456390381,1.8831223578435554,0.2646440268606302,0.9049740462377898
556,72.10979056358337,1.8569628848514934,0.2551152467618833,0.8830719583977544
557,72.23920249938965,1.8340431826132704,0.24735348075289712,0.8597491462697244
558,72.37200808525085,1.8129020253330752,0.24182471012737133,0.8355781950418579
559,72.50556945800781,1.7942195920800703,0.21285632472212146,0.8133347237413087
560,72.63498854637146,1.7747633178819169,0.190964640381771,0.7911286971623324
561,72.76782155036926,1.7497241069516127,0.17384967005098056,0.7677980368745516
562,72.89772391319275,1.713638491547335,0.15859455452772572,0.7433804940281897
563,73.0272319316864,1.6666480317675796,0.1480407555928218,0.7187776389593291
564,73.15802383422852,1.6104493475180648,0.14332226359013572,0.6949826208618395
565,73.28972959518433,1.5486978240210854,0.14347767550434948,0.6715029531293475
566,73.41950297355652,1.4854795191252648,0.14473148821762935,0.6479540395760267
567,73.55151438713074,1.4235788443201107,0.1327805920352161,0.6227584882833495
568,73.68209505081177,1.3632431494540256,0.11861482711105276,0.5986973755159435
569,73.81233024597168,1.2937776057330193,0.10807879876760723,0.573830225960499
570,73.94196105003357,1.2677631076462388,0.10067152705273211,0.5501804983739462
571,74.07052898406982,1.269529054834132,0.09672625917001865,0.5282624569708763
572,74.20434379577637,1.26710505748226,0.08687735242876597,0.5022839583138216
573,74.33076906204224,1.2583838297741565,0.07968636475444957,0.47960210287672944
574,74.4583146572113,1.2430416038202028,0.07701206061823777,0.4547770921747597
575,74.58663630485535,1.2230816207986277,0.08172973488100667,0.4295454922645565
576,74.71434879302979,1.1997016916608603,0.08840169373925631,0.403506003094733
577,74.8360321521759,1.1747867562610272,0.09098919711173603,0.3785514901594975
578,74.9650502204895,1.1505769785627367,0.08828460007844113,0.35775779626664117
579,75.09647917747498,1.1065900691556483,0.07367818936511662,0.32493675820805096
580,75.22641944885254,1.0659816700567748,0.06711992963412555,0.29911065069431003
581,75.36156344413757,1.0177679233343477,0.06181623950141186,0.27247076922375
582,75.48854780197144,0.9719704046152149,0.05885740334447963,0.24869134133356013
583,75.61831569671631,0.9208750385308974,0.05934210428284599,0.22526333236500734
584,75.74619150161743,0.8682497095671533,0.06011579176768304,0.20349032825409996
585,75.87343406677246,0.8151256840509273,0.05096412177878101,0.18339553503367356
586,75.99866104125977,0.7640029983170495,0.04225489386327702,0.16557535670820103
587,76.13383269309998,0.7019639371721995,0.032215053998608356,0.14578960110529351
588,76.26032042503357,0.64879514294923,0.025485210437121573,0.12938680675564765
589,76.38607788085938,0.5896707730760902,0.01911362841316816,0.11249599614739657
590,76.51586318016052,0.5318964286465026,0.01605825128443653,0.09693178442055131
591,76.6465425491333,0.47563595267257347,0.013428703663329449,0.08342813008400546
592,76.77761960029602,0.42114826094511815,0.00867245555904815,0.07209894756019332
593,76.90706038475037,0.36958245820650526,0.00714969453322957,0.06328242575657424
594,77.03806710243225,0.322795997787277,0.007652668518958553,0.05658659486861109
595,77.17354583740234,0.27826615045218356,0.007470785444455089,0.05077707187861179
596,77.30174922943115,0.2401961713422346,0.010123415516889236,0.045943952733685345
597,77.42709589004517,0.20851626333818596,0.013736491600393402,0.04152928406740355
598,77.5528175830841,0.17616484648099814,0.009890629996899646,0.03686829884288799
599,77.68277978897095,0.1469138358485308,0.006620159969905996,0.03331008217173491
600,77.80798506736755,0.12358682918624815,0.007536043277602507,0.031405282582863375
601,77.93337035179138,0.10233496181240727,0.0065805314802528945,0.02972029137011956
602,78.06275725364685,0.08361263097268164,0.007490452083410159,0.028484462893766382
603,78.1925277709961,0.07039089978627797,0.008474517154199654,0.027647412944734807
604,78.31884789466858,0.0647916666749152,0.007308047928276745,0.026633601026581088
605,78.44984865188599,0.06803052641961456,0.005367508023798197,0.025591114641594824
606,78.58191132545471,0.06714374631664544,0.0034250274908003385,0.02460456437816389
607,78.7068121433258,0.061986096763878694,0.003500844650308099,0.023773613829973294
608,78.83331346511841,0.05413396365292877,0.005920613102857551,0.022712920748951877
609,78.96874046325684,0.04551198765428706,0.007048102620527222,0.021303072064823514
610,79.09806561470032,0.04601597706164934,0.007992490450396796,0.020326257784510412
611,79.2299337387085,0.04708180932070978,0.005576932896288727,0.02003898192760996
612,79.35842657089233,0.04625597099738978,0.0047064264583152465,0.02056290358773994
613,79.4918966293335,0.04545928777880036,0.005564212580707486,0.021211761178376556
614,79.62375044822693,0.044481923427042776,0.005091121038697884,0.020980840251080872
615,79.75616192817688,0.04416879085116124,0.005422659146156609,0.020795259062372673
616,79.88352012634277,0.044336041371506915,0.007332211083451696,0.020662021272930306
617,80.01034832000732,0.043475509700726916,0.007009802172681989,0.020076534615974924
618,80.1403796672821,0.04466912778974909,0.005265770907973703,0.01952082392867458
619,80.26938319206238,0.0447224273931042,0.0038693096707426828,0.01943883007991854
620,80.39713597297668,0.044177737735353814,0.0028228678570540794,0.019146048692180874
621,80.52670907974243,0.041765562484064225,0.0037576397179014337,0.018377512956042997
622,80.65516829490662,0.038923611570173405,0.001651750560193668,0.017614884688087813
623,80.77929759025574,0.03848698545207673,0.003276178790829741,0.017352266292726043
624,80.91112685203552,0.04101847430102813,0.005589470266004758,0.016680711963968215
625,81.03692317008972,0.044919515169153254,0.006136101511904734,0.015575674248339767
626,81.1735475063324,0.04573053761125449,0.00334720300264986,0.014473520443840347
627,81.30372142791748,0.04099542508179533,0.003568638391369948,0.014416638500965976
628,81.43181562423706,0.031739012957086025,0.004001820503639264,0.014553152454091375
629,81.55762434005737,0.03277820889345536,0.004482516681170153,0.014509983170044769
630,81.68954348564148,0.03478480430646858,0.004778840085223841,0.013990723859878772
631,81.82279348373413,0.03129490430540055,0.0043043770333110855,0.013301037553882093
632,81.95618605613708,0.0246590991335359,0.002598173159308507,0.013019365565997627
633,82.08330535888672,0.0316185131913212,0.004530795900648607,0.013295600855928302
634,82.2156355381012,0.036089878045075505,0.00652489638780388,0.0135589190973334
635,82.34146571159363,0.03347318406393484,0.005793755442171887,0.013455380349574107
636,82.47310042381287,0.026775339755863055,0.003652850547007731,0.013005859205310309
637,82.59801411628723,0.02470123412701668,0.0035258214261230775,0.012767201255117712
638,82.72854351997375,0.02507885776339555,0.005640651645262179,0.012540433139722407
639,82.86394381523132,0.023892206062307863,0.006412552435746033,0.01255123795873871
640,82.99654579162598,0.022590419209816658,0.005232953550587055,0.012695869719487303
641,83.12713599205017,0.021476832813167226,0.004705025769631273,0.01296817740752551
642,83.25726652145386,0.022542160300653594,0.004663609833888976,0.014024378283545821
643,83.393150806427,0.028894006776659584,0.006589286327897344,0.015316384070037097
644,83.51770043373108,0.03167987824904808,0.006917299385600271,0.01599847081529722
645,83.64548254013062,0.03212017050455708,0.004021508776901448,0.015977260629182814
646,83.77207231521606,0.0312741548967143,0.006374781907609412,0.016218610904589092
647,83.89717507362366,0.03041407211313416,0.0055073892642707525,0.01606962269266709
648,84.02646994590759,0.028851567774858297,0.004375611953302579,0.01566315379872579
649,84.15637063980103,0.02830877488086383,0.004434541432087464,0.01547964973734469
650,84.28155303001404,0.0275137979327216,0.005267610187680439,0.015695554427730463
651,84.40847563743591,0.027353095370366013,0.0033520042661560894,0.015550428652142149
652,84.54698729515076,0.02503469666580809,0.0019073860029288688,0.014855600712570518
653,84.66890668869019,0.02102392285274934,0.002848613989128646,0.014111927457392768
654,84.7976188659668,0.021283223026597093,0.002279606060643797,0.013469979076529935
655,84.93281483650208,0.027005209087513464,0.0015534715724697071,0.01345611217763228
656,85.05620265007019,0.03181245636585706,0.002350254826391595,0.01369542934214743
657,85.18612003326416,0.03534003772926255,0.004419242972850904,0.013164670923144727
658,85.31860566139221,0.036746664745973164,0.0025422348636636657,0.012690311770288095
659,85.44498825073242,0.03728976274459606,0.0015295155819365922,0.012977814083166738
660,85.57422184944153,0.0368649881527846,0.0041659761168008356,0.013709104579352888
661,85.69917035102844,0.03522238291769715,0.004759426416737322,0.014170708066960504
662,85.827707529068,0.031516436163095934,0.003398288930091271,0.01391608267879812
663,85.95762896537781,0.026974807482442856,0.004748104934417061,0.013878237108574332
664,86.09102201461792,0.028944736361699076,0.004165003275225616,0.013675647831036935
665,86.21536135673523,0.02863377107219659,0.0008701630382075873,0.01337567116428744
666,86.34296369552612,0.02784421738514867,0.004336491874851728,0.01333967410850915
667,86.47168898582458,0.02991964523056828,0.0037673348603088266,0.01286410295924223
668,86.60439991950989,0.033191590466553685,0.00469756233078353,0.012045339436672575
669,86.73354911804199,0.031912856382941585,0.0030934877162422654,0.011320079687817891
670,86.86002349853516,0.030062445370477305,0.002070373219510109,0.011304059744140364
671,86.98860168457031,0.030042919375018413,0.003345369976724746,0.011688053175553933
672,87.11783528327942,0.0304584523203474,0.0031338456830771197,0.011730705634258595
673,87.25067734718323,0.03050973835960072,0.003765976079697678,0.011600460570444712
674,87.3825798034668,0.030012771200916673,0.0044167201657076645,0.011742158786824265
675,87.51123404502869,0.028534090955054537,0.003357905045409362,0.012135339877949935
676,87.63906621932983,0.03272042630987733,0.002213556392924952,0.012635472564340684
677,87.77690362930298,0.04213544542764138,0.0027542939981569812,0.013514684182526548
678,87.90317893028259,0.047208064307442336,0.003197752092953714,0.014174357144203502
679,88.03126263618469,0.04717975275793577,0.004024986009864501,0.014277189646720076
680,88.16256093978882,0.039824524430538924,0.004596514619022207,0.013914930529362
681,88.29282712936401,0.03283073884473494,0.005156913070624757,0.013037637863067868
682,88.42008066177368,0.03266535411145343,0.004750559218147,0.012610739490591188
683,88.55297255516052,0.029592852303631765,0.002206033772452998,0.012258749069551298
684,88.68008136749268,0.025050321981089158,0.0005129646131073163,0.011502375441679587
685,88.81149363517761,0.02534828281649855,0.0035016554885067956,0.011180965889641589
686,88.9435863494873,0.02625309516853301,0.004214213430768803,0.011174614358010863
687,89.07575368881226,0.027441070747836627,0.0032863418684022437,0.011279364886441167
688,89.20578193664551,0.02722452966135366,0.0035595499382371112,0.01120282625578703
689,89.33834552764893,0.027940031889699096,0.0026465831144743073,0.011574450432966954
690,89.46467661857605,0.029395518555391884,0.0011260764918518725,0.011921794334412202
691,89.59513330459595,0.03005903654701488,0.00366294299038851,0.012607499425972927
692,89.72371983528137,0.029155533882032292,0.0017685585786487476,0.013292532090804044
693,89.84821391105652,0.027694895505851046,0.003049683790430645,0.013629418901893505
694,89.97723746299744,0.026610350046970276,0.002530506528050625,0.013354154935039834
695,90.10680484771729,0.02600438348573301,0.0029679194929297125,0.013144071360820936
696,90.23490691184998,0.025992264055740354,0.004792007125680147,0.013623587165080088
697,90.36529684066772,0.026828501365339635,0.005475121034989781,0.013808129080788614
698,90.49586176872253,0.027403577460749548,0.005199827716492619,0.013571013416514925
699,90.62663340568542,0.026625971229470875,0.005688242264972808,0.013236337208335603
700,90.75430226325989,0.0231411142298876,0.006357223363763775,0.012630775471442115
701,90.87752103805542,0.01935600490139547,0.005764577682546741,0.01216128069036209
702,91.00809001922607,0.01590320913286156,0.004584537695794871,0.011988688574680304
703,91.13820767402649,0.024260749664447,0.003042588723054568,0.012320766716103989
704,91.26394701004028,0.03618378899180149,0.003583815406073393,0.01233891036047501
705,91.39281368255615,0.04204771869879097,0.002757922238047022,0.011827101150513965
706,91.51471877098083,0.04157074252385959,0.0017068690168449163,0.011553938248674709
707,91.64087581634521,0.03971233806067343,0.0011703094541545508,0.011101149604534948
708,91.76776146888733,0.03777470870395252,0.0013502143931215249,0.010773691658369545
709,91.88858246803284,0.03611833771535643,0.0018730828386376275,0.010501215975703419
710,92.0161554813385,0.03456479089556289,0.0026482782655660453,0.010209453525509476
711,92.1460165977478,0.031079644677546796,0.00232756394582746,0.010322036880747752
712,92.27974486351013,0.02515335627890075,0.00173478854560002,0.010691259829906978
713,92.40685939788818,0.022927777711579184,0.0024691636597031453,0.011218352122993587
714,92.53828978538513,0.02284377043490812,0.002820201241108575,0.011057680483722986
715,92.66565871238708,0.017460840230629222,0.0036186338112309054,0.010103306017566233
716,92.79353857040405,0.014904560324289015,0.0019118525341565358,0.008762403234139425
717,92.92242479324341,0.016186899990041033,0.0012545742076550258,0.008159743524329233
718,93.04956984519958,0.01726248598983719,0.002139086031642381,0.008668410278981204
719,93.18070363998413,0.01844045274937929,0.005240552253281007,0.009439124645178168
720,93.31082010269165,0.02041799616691291,0.0035780042404423315,0.00985036227641943
721,93.4359803199768,0.021471472851370507,0.0016326583433511287,0.010377599193168371
722,93.5653223991394,0.020785395612012602,0.0038799032769002762,0.010217822210332161
723,93.6936616897583,0.02007682705955034,0.001728312734008068,0.010050075273382076
724,93.82058644294739,0.018997226899503287,0.005383676400844862,0.011052866934838968
725,93.94670414924622,0.02361995084361475,0.004158715384225329,0.0122580027509384
726,94.0771963596344,0.025841798449728785,0.0026304460381979073,0.012356324460065864
727,94.21031951904297,0.024774161761306587,0.0008529217954196037,0.011398969854708133
728,94.3406834602356,0.019764442474676843,0.0027204135235756235,0.009485104036965872
729,94.47057342529297,0.01441070977893127,0.001326949095069881,0.007666497476446233
730,94.59981727600098,0.01361049378844426,0.0036319535018109706,0.007657996912480113
731,94.72564888000488,0.01594227678691091,0.0052724683393832695,0.009066287525667648
732,94.85875797271729,0.0205575590276166,0.005303565330992135,0.010163110142757621
733,94.9847207069397,0.020983234160138284,0.004751638811475341,0.010993456838018273
734,95.11368441581726,0.020754095995567302,0.003508821709049027,0.011504574517436951
735,95.24409127235413,0.021119733927430925,0.003835743933088095,0.011682208189927294
736,95.37236642837524,0.025088485075405505,0.003015594090605682,0.012160896625809395
737,95.49755382537842,0.02537659624909425,0.0031874575834677102,0.012522441736047909
738,95.62617444992065,0.024185327684268502,0.00481314826657224,0.01185938946855506
739,95.75513076782227,0.02477794695311797,0.004880450777275614,0.010657211630116457
740,95.88569355010986,0.02719203596439874,0.0036899366811738894,0.01004851324010236
741,96.01424741744995,0.03051128879494022,0.0020335914416542028,0.010295718088694925
742,96.14591431617737,0.03372628205786741,0.002291426601312559,0.011034190227648791
743,96.28059601783752,0.0343722458629608,0.000838062739729804,0.011777440965285497
744,96.41746044158936,0.03125420404638871,0.0016453919667981506,0.012118669610867706
745,96.55232095718384,0.028678300565902863,0.001558020430970247,0.011881456480670946
746,96.68199682235718,0.02515455968887244,0.0019988638937661132,0.011151149241174713
747,96.80913877487183,0.02470352212983289,0.0031769182489555523,0.010914255919487229
748,96.93769526481628,0.025840832933405375,0.001995775930787118,0.011923222818504544
749,97.06607913970947,0.028253315964351735,0.004450871896196837,0.013285480662930109
750,97.19692587852478,0.02855574358792433,0.0013382410650140738,0.013566358731486074
751,97.32538366317749,0.027630957593798054,0.0051250717219710204,0.012591189633065065
752,97.45204710960388,0.027016110440546685,0.0015783243491723155,0.011325330715611842
753,97.57884883880615,0.026474738708694937,0.000723951694750506,0.011471618285042248
754,97.70427942276001,0.027694749731026744,0.004945790156528189,0.012837303922173306
755,97.83613848686218,0.02848850963522685,0.004107670015436421,0.01324073463631571
756,97.96292209625244,0.027031161075394248,0.002969547038684191,0.012275425132909912
757,98.0873429775238,0.022905145355831116,0.0034364916933791547,0.010973300843005504
758,98.21816873550415,0.02528382020560608,0.004257769996293688,0.010182088961947978
759,98.34834170341492,0.02478208961182894,0.0022634359417531198,0.009694536973616245
760,98.47379875183105,0.023515494074930317,0.0019616574245294137,0.00988411723146432
761,98.60740566253662,0.022288779890828104,0.002537393924245433,0.00969533127112784
762,98.73196530342102,0.019735690766022034,0.0029158088079546908,0.009283030387880219
763,98.85676169395447,0.01641088039772473,0.0027726691799655288,0.009060248893338427
764,98.99298286437988,0.016927888520578502,0.0022783216530219866,0.009216959546445951
765,99.11865091323853,0.018876153956553676,0.0010594946520952806,0.00949101339294338
766,99.24562191963196,0.020324796068587028,0.0027303102182639725,0.01011513101582129
767,99.37538003921509,0.02569284233655832,0.0016626636899299012,0.010962512188538446
768,99.50806927680969,0.029386228792997373,0.0008517080885299304,0.0110268175978879
769,99.63454294204712,0.02865142394352704,0.001580643627808274,0.010597614729261878
770,99.76059436798096,0.024763141484064784,0.0016057707251719404,0.010305931378923395
771,99.8886547088623,0.01953272023127459,0.001814016775219325,0.010524553230972025
772,100.02279567718506,0.0210490954527484,0.0017127189704285164,0.010781792896300083
773,100.14912104606628,0.02339656407165521,0.0011013980332658891,0.011511063726480184
774,100.28059649467468,0.02546483014585122,0.0015497865995306283,0.012442745093340427
775,100.41038584709167,0.03050826047336028,0.0021082437884270794,0.012750133316075515
776,100.53758430480957,0.031110647162585676,0.0024023898132248633,0.012165828787908957
777,100.66738986968994,0.025982284604820716,0.003766375256830591,0.011650997864346908
778,100.79854011535645,0.025118060182744255,0.003859667258491673,0.011029618394231331
779,100.92626571655273,0.024893727197972868,0.003190139687496616,0.010323931442284941
780,101.05343580245972,0.024715873021021795,0.003352135138326641,0.010294944957964118
781,101.18355083465576,0.024746104134516902,0.0021823699930277485,0.010116040238170532
782,101.3130030632019,0.024331828101385844,0.0031376126627597296,0.009734824919825597
783,101.44577693939209,0.0194986066837991,0.0021610187536225656,0.009270418181079612
784,101.57825970649719,0.023402216344764415,0.0012646226755741723,0.009514443862726284
785,101.7071967124939,0.028564132509061202,0.0022563944788787384,0.01045120931042581
786,101.83613276481628,0.030967440668516918,0.003165558058221791,0.011083925516641072
787,101.9676501750946,0.03248870599355591,0.003557190873279241,0.011567435544523781
788,102.09637689590454,0.03154517348718132,0.0031555394049991373,0.012089280171931876
789,102.22592616081238,0.028477412654442792,0.00363755530467684,0.011877335510520337
790,102.35577654838562,0.02404491284358182,0.0016131070440486073,0.010908427121648467
791,102.48425364494324,0.020734445559911534,0.003476407918659086,0.010208582446043876
792,102.6139543056488,0.019622994453812628,0.004190372951510629,0.009922418910944777
793,102.74627566337585,0.02316543109182416,0.004059252150475695,0.009813936027802405
794,102.87567615509033,0.023812620476703728,0.0033613740128228876,0.009101375415064498
795,103.00289273262024,0.02123147702585938,0.0024896381911036105,0.008581879491618843
796,103.12684988975525,0.017709233008282886,0.0034475001333651445,0.008574917814197428
797,103.25297975540161,0.016435514026428906,0.003695227516348777,0.00889189986637183
798,103.38423371315002,0.017885457469627022,0.002169637231403302,0.009611755631965233
799,103.5096685886383,0.01819302488861935,0.0023959409321447885,0.010263402427774501
800,103.63535451889038,0.01828887832112049,0.0018335072945520337,0.010307292746390195
801,103.76723623275757,0.01711180762734142,0.005132760010534415,0.010075549855955494
802,103.89232897758484,0.018650513425975842,0.003319929056635196,0.00957599663919384
803,104.0201063156128,0.020714329560787958,0.0015281805920691696,0.00904158443439023
804,104.1483964920044,0.019696359920923136,0.0029939460660612593,0.008584430673718575
805,104.27964568138123,0.016345268509409247,0.0018894030159288906,0.008570641286426851
806,104.41253590583801,0.018019925269096886,0.001838103471349274,0.008926556278924138
807,104.53747868537903,0.021535489513422105,0.0011006712632051644,0.009790178382993037
808,104.66587948799133,0.025224016077506628,0.0015334587186362086,0.0111108308316036
809,104.79932737350464,0.028025678153405276,0.0031546054298343318,0.012446777163919362
810,104.92863082885742,0.027281963460528514,0.003474351007544942,0.012747806711449606
811,105.05885624885559,0.028404868452607004,0.003529855744652039,0.012543313119930706
812,105.18940949440002,0.0290104516465294,0.003423446001849663,0.012865279680028978
813,105.31662249565125,0.029530797299833243,0.0021809268776282874,0.013678291164082373
814,105.44633078575134,0.02916484626941511,0.004730090898479523,0.014975608702085526
815,105.57335138320923,0.028476871095347564,0.006557232720636446,0.015000348553299906
816,105.70579648017883,0.02790642454213135,0.005157676831018156,0.013928117548025322
817,105.83560633659363,0.029689406353616176,0.0016412534002977707,0.012731110431599215
818,105.96870446205139,0.03204246889878365,0.0027817825706290995,0.012353295958598588
819,106.09324383735657,0.030331335374505282,0.004215442069317817,0.012625844910906379
820,106.22939705848694,0.024164182223503756,0.005848424086272,0.012723690586514232
821,106.3537015914917,0.018257681216148163,0.005711122496427819,0.012389732849087613
822,106.48432230949402,0.01913185531794392,0.005677525700404026,0.012061992331496952
823,106.61868929862976,0.02070001777336514,0.006999076224969761,0.01228710577751368
824,106.75016331672668,0.02034582269991724,0.005519744196639932,0.012727089262907979
825,106.8784453868866,0.020815491848287064,0.004376341861205476,0.013156396516676314
826,107.00833630561829,0.023706750190165132,0.004057121851805149,0.013618288508662367
827,107.13703441619873,0.025349281532012123,0.003026623393686681,0.01376098950859222
828,107.26708769798279,0.023738485058431714,0.001967818989263061,0.013611533125725404
829,107.39408659934998,0.023334795847534024,0.0031305801762578395,0.012723276382856825
830,107.51825189590454,0.023911018861414973,0.004466216972544753,0.01175998899553344
831,107.64304828643799,0.021856959833485408,0.0020958459375156357,0.01095431424313316
832,107.76799845695496,0.020586576176354676,0.0027654600620313757,0.01075965765813578
833,107.89559173583984,0.020447225682061372,0.004159996461498263,0.010660546993716841
834,108.02696084976196,0.019808384603670775,0.003148549899406048,0.01112049181724106
835,108.15455389022827,0.02461913813768089,0.0024092288668297844,0.011897703304231434
836,108.27985715866089,0.028251707536211063,0.000988383502381594,0.012086793517152567
837,108.41504979133606,0.029977982311371304,0.0014031882540596475,0.01159728194903894
838,108.54260611534119,0.029946095860307515,0.0008181865655388805,0.010921878521468645
839,108.66912865638733,0.029480884060823276,0.0011093704633636185,0.011245151400703531
840,108.79555487632751,0.031873964374966604,0.0018938303087665256,0.011564574248908388
841,108.9304416179657,0.03318797206714053,0.0024943047631590188,0.010746346772473287
842,109.0675904750824,0.03314202367883212,0.0014850956898977887,0.00945052459852318
843,109.19890594482422,0.031231228916413133,0.002010589720160168,0.009221613777227172
844,109.32754755020142,0.028688763458497538,0.00293562671333341,0.009414030939750608
845,109.46033596992493,0.02466677546035715,0.0036984325361299007,0.009746784963965376
846,109.58494091033936,0.021621965507588763,0.0022621744918724473,0.009117109791764937
847,109.71260452270508,0.019099683184519423,0.0009064065082894318,0.008367237628170574
848,109.83743453025818,0.020687173920866553,0.0004584652815720643,0.008849132239116923
849,109.96966910362244,0.026154221194802724,0.0020193473710196385,0.010934694707116648
850,110.09634113311768,0.026897646791283064,0.0031436697416508492,0.012579192857029318
851,110.22334790229797,0.023118870691759847,0.0037136317657381276,0.013043524280007683
852,110.35171937942505,0.024440477945215255,0.0020014400830958836,0.013091993637022105
853,110.47946572303772,0.024775048404718603,0.002435049737091619,0.012423057300799447
854,110.61204719543457,0.021723646916006548,0.0042946322808720796,0.011244838378199562
855,110.74636340141296,0.017101326317991262,0.0036333534897265165,0.010355930917093015
856,110.87768936157227,0.015875467856449405,0.0016029025196700338,0.009656100357365808
857,111.00309038162231,0.01809529703976438,0.0028873717681564704,0.009732952413509938
858,111.13273692131042,0.01973581445811821,0.0016262807335238683,0.011049060783005441
859,111.25930190086365,0.02228426340923615,0.0020410011051451627,0.011924574375369895
860,111.38576173782349,0.02229580133962745,0.002421491928249016,0.01222162967530045
861,111.49926733970642,0.023165576953254937,0.0023678669976926665,0.011887792841894194
862,111.62329506874084,0.02096410447380798,0.0021002616771832214,0.011337170835152347
863,111.75548553466797,0.022230412015675168,0.0031486383801779595,0.011450521558834225
864,111.87296414375305,0.02504101666034653,0.002841648371760578,0.011773053394395232
865,112.00029969215393,0.02741486187601672,0.0033175237517465276,0.01183182695649594
866,112.1300938129425,0.03077271091238075,0.004772318683463975,0.012067277676506975
867,112.25711274147034,0.03665562586792568,0.0046875897309343545,0.012429823829439544
868,112.38565230369568,0.04317067986380671,0.004164109837559356,0.013235327939898341
869,112.51308107376099,0.04554342563670183,0.002897552161617362,0.013174704944795362
870,112.64500045776367,0.04629544884149758,0.0011903329210406685,0.012545309549254424
871,112.77567863464355,0.04330691244196343,0.004004515349343672,0.012735790924956168
872,112.90011858940125,0.04005782134515282,0.0054485587427956965,0.012716917963626286
873,113.02320337295532,0.037321174268297744,0.0034521957097246024,0.01239884999891945
874,113.15090894699097,0.03604658075773873,0.0015771526150028768,0.012389542542352628
875,113.27612733840942,0.03487252471917646,0.0019621969468495023,0.012343671828139165
876,113.40417432785034,0.031213394888499446,0.003405808797969938,0.011953017721259628
877,113.5297200679779,0.025865334269370405,0.0028507517566112636,0.012069775180589291
878,113.65629124641418,0.027340504010145126,0.002016406823356547,0.012201725868324968
879,113.78201603889465,0.03204298457167764,0.001817810476222613,0.01182172565173525
880,113.90697503089905,0.03113704313652803,0.004072065672658722,0.011601019352083877
881,114.0351619720459,0.03113704313652803,0.004072065672658722,0.011601019352083877
882,114.16127109527588,0.03113704313652803,0.004072065672658722,0.011601019352083877
883,114.28376793861389,0.03113704313652803,0.004072065672658722,0.011601019352083877
884,114.40689516067505,0.03113704313652803,0.004072065672658722,0.011601019352083877
885,114.53923034667969,0.03113704313652803,0.004072065672658722,0.011601019352083877
886,114.6672112941742,0.03113704313652803,0.004072065672658722,0.011601019352083877
887,114.7889757156372,0.03113704313652803,0.004072065672658722,0.011601019352083877
888,114.91292977333069,0.03113704313652803,0.004072065672658722,0.011601019352083877
889,115.03693151473999,0.03113704313652803,0.004072065672658722,0.011601019352083877
890,115.15969014167786,0.03113704313652803,0.004072065672658722,0.011601019352083877
891,115.28173756599426,0.03113704313652803,0.004072065672658722,0.011601019352083877
892,115.40341258049011,0.03113704313652803,0.004072065672658722,0.011601019352083877
893,115.52663445472717,0.03113704313652803,0.004072065672658722,0.011601019352083877
894,115.64722800254822,0.03113704313652803,0.004072065672658722,0.011601019352083877
895,115.7705590724945,0.03113704313652803,0.004072065672658722,0.011601019352083877
896,115.89426064491272,0.03113704313652803,0.004072065672658722,0.011601019352083877
897,116.01768660545349,0.03113704313652803,0.004072065672658722,0.011601019352083877
898,116.14122939109802,0.03113704313652803,0.004072065672658722,0.011601019352083877
899,116.26514673233032,0.03113704313652803,0.004072065672658722,0.011601019352083877
900,116.3891990184784,0.03113704313652803,0.004072065672658722,0.011601019352083877
901,116.51144766807556,0.03113704313652803,0.004072065672658722,0.011601019352083877
902,116.633296251297,0.03113704313652803,0.004072065672658722,0.011601019352083877
903,116.75523591041565,0.03113704313652803,0.004072065672658722,0.011601019352083877
904,116.8757677078247,0.03113704313652803,0.004072065672658722,0.011601019352083877
905,116.99903059005737,0.03113704313652803,0.004072065672658722,0.011601019352083877
906,117.12247657775879,0.03113704313652803,0.004072065672658722,0.011601019352083877
907,117.24416875839233,0.03113704313652803,0.004072065672658722,0.011601019352083877
908,117.36809754371643,0.03113704313652803,0.004072065672658722,0.011601019352083877
909,117.49157691001892,0.03113704313652803,0.004072065672658722,0.011601019352083877
910,117.61509990692139,0.03113704313652803,0.004072065672658722,0.011601019352083877
911,117.73821783065796,0.03113704313652803,0.004072065672658722,0.011601019352083877
912,117.86207628250122,0.03113704313652803,0.004072065672658722,0.011601019352083877
913,117.98561787605286,0.03113704313652803,0.004072065672658722,0.011601019352083877
914,118.10874962806702,0.03113704313652803,0.004072065672658722,0.011601019352083877
915,118.23375010490417,0.03113704313652803,0.004072065672658722,0.011601019352083877
916,118.35543394088745,0.03113704313652803,0.004072065672658722,0.011601019352083877
917,118.47810530662537,0.03113704313652803,0.004072065672658722,0.011601019352083877
918,118.60133695602417,0.03113704313652803,0.004072065672658722,0.011601019352083877
919,118.72390699386597,0.03113704313652803,0.004072065672658722,0.011601019352083877
920,118.84621906280518,0.03113704313652803,0.004072065672658722,0.011601019352083877
921,118.96825933456421,0.03113704313652803,0.004072065672658722,0.011601019352083877
922,119.09074521064758,0.03113704313652803,0.004072065672658722,0.011601019352083877
923,119.21457695960999,0.03113704313652803,0.004072065672658722,0.011601019352083877
924,119.33645915985107,0.03113704313652803,0.004072065672658722,0.011601019352083877
925,119.45919728279114,0.03113704313652803,0.004072065672658722,0.011601019352083877
926,119.58115935325623,0.03113704313652803,0.004072065672658722,0.011601019352083877
927,119.70325326919556,0.03113704313652803,0.004072065672658722,0.011601019352083877
928,119.82458233833313,0.03113704313652803,0.004072065672658722,0.011601019352083877
929,119.94690537452698,0.03113704313652803,0.004072065672658722,0.011601019352083877
930,120.06882190704346,0.03113704313652803,0.004072065672658722,0.011601019352083877
931,120.19151592254639,0.03113704313652803,0.004072065672658722,0.011601019352083877
932,120.31363677978516,0.03113704313652803,0.004072065672658722,0.011601019352083877
933,120.43612933158875,0.03113704313652803,0.004072065672658722,0.011601019352083877
934,120.55929327011108,0.03113704313652803,0.004072065672658722,0.011601019352083877
935,120.68335819244385,0.03113704313652803,0.004072065672658722,0.011601019352083877
936,120.80316591262817,0.03113704313652803,0.004072065672658722,0.011601019352083877
937,120.92302823066711,0.03113704313652803,0.004072065672658722,0.011601019352083877
938,121.04607224464417,0.03113704313652803,0.004072065672658722,0.011601019352083877
939,121.1671850681305,0.03113704313652803,0.004072065672658722,0.011601019352083877
940,121.29112100601196,0.03113704313652803,0.004072065672658722,0.011601019352083877
941,121.414959192276,0.03113704313652803,0.004072065672658722,0.011601019352083877
942,121.5392849445343,0.03113704313652803,0.004072065672658722,0.011601019352083877
943,121.66302561759949,0.03113704313652803,0.004072065672658722,0.011601019352083877
944,121.7867214679718,0.03113704313652803,0.004072065672658722,0.011601019352083877
945,121.91082453727722,0.03113704313652803,0.004072065672658722,0.011601019352083877
946,122.03351640701294,0.03113704313652803,0.004072065672658722,0.011601019352083877
947,122.15658640861511,0.03113704313652803,0.004072065672658722,0.011601019352083877
948,122.27909755706787,0.03113704313652803,0.004072065672658722,0.011601019352083877
949,122.40071320533752,0.03113704313652803,0.004072065672658722,0.011601019352083877
950,122.52369904518127,0.03113704313652803,0.004072065672658722,0.011601019352083877
951,122.64718890190125,0.03113704313652803,0.004072065672658722,0.011601019352083877
952,122.77280616760254,0.03113704313652803,0.004072065672658722,0.011601019352083877
953,122.89517760276794,0.03113704313652803,0.004072065672658722,0.011601019352083877
954,123.0171799659729,0.03113704313652803,0.004072065672658722,0.011601019352083877
955,123.14070677757263,0.03113704313652803,0.004072065672658722,0.011601019352083877
956,123.26351284980774,0.03113704313652803,0.004072065672658722,0.011601019352083877
957,123.3844747543335,0.03113704313652803,0.004072065672658722,0.011601019352083877
958,123.50716185569763,0.03113704313652803,0.004072065672658722,0.011601019352083877
959,123.63118267059326,0.03113704313652803,0.004072065672658722,0.011601019352083877
960,123.75299739837646,0.03113704313652803,0.004072065672658722,0.011601019352083877
961,123.87708687782288,0.03113704313652803,0.004072065672658722,0.011601019352083877
962,124.00091290473938,0.03113704313652803,0.004072065672658722,0.011601019352083877
963,124.1231644153595,0.03113704313652803,0.004072065672658722,0.011601019352083877
964,124.24622678756714,0.03113704313652803,0.004072065672658722,0.011601019352083877
965,124.36933755874634,0.03113704313652803,0.004072065672658722,0.011601019352083877
966,124.49472188949585,0.03113704313652803,0.004072065672658722,0.011601019352083877
967,124.61951112747192,0.03113704313652803,0.004072065672658722,0.011601019352083877
968,124.74277472496033,0.03113704313652803,0.004072065672658722,0.011601019352083877
969,124.86476230621338,0.03113704313652803,0.004072065672658722,0.011601019352083877
970,124.98835110664368,0.03113704313652803,0.004072065672658722,0.011601019352083877
971,125.11182689666748,0.03113704313652803,0.004072065672658722,0.011601019352083877
972,125.23494410514832,0.03113704313652803,0.004072065672658722,0.011601019352083877
973,125.35754632949829,0.03113704313652803,0.004072065672658722,0.011601019352083877
974,125.4800922870636,0.03113704313652803,0.004072065672658722,0.011601019352083877
975,125.60387015342712,0.03113704313652803,0.004072065672658722,0.011601019352083877
976,125.72718238830566,0.03113704313652803,0.004072065672658722,0.011601019352083877
977,125.84849667549133,0.03113704313652803,0.004072065672658722,0.011601019352083877
978,125.97053003311157,0.03113704313652803,0.004072065672658722,0.011601019352083877
979,126.09442329406738,0.03113704313652803,0.004072065672658722,0.011601019352083877
980,126.21656823158264,0.03113704313652803,0.004072065672658722,0.011601019352083877
981,126.33894276618958,0.03113704313652803,0.004072065672658722,0.011601019352083877
982,126.46047234535217,0.03113704313652803,0.004072065672658722,0.011601019352083877
983,126.58318519592285,0.03113704313652803,0.004072065672658722,0.011601019352083877
984,126.70650029182434,0.03113704313652803,0.004072065672658722,0.011601019352083877
985,126.82989501953125,0.03113704313652803,0.004072065672658722,0.011601019352083877
986,126.9535973072052,0.03113704313652803,0.004072065672658722,0.011601019352083877
987,127.07712388038635,0.03113704313652803,0.004072065672658722,0.011601019352083877
988,127.20063543319702,0.03113704313652803,0.004072065672658722,0.011601019352083877
989,127.3254292011261,0.03113704313652803,0.004072065672658722,0.011601019352083877
990,127.44914650917053,0.03113704313652803,0.004072065672658722,0.011601019352083877
991,127.57248902320862,0.03113704313652803,0.004072065672658722,0.011601019352083877
992,127.69649410247803,0.03113704313652803,0.004072065672658722,0.011601019352083877
993,127.81937623023987,0.03113704313652803,0.004072065672658722,0.011601019352083877
994,127.94039607048035,0.03113704313652803,0.004072065672658722,0.011601019352083877
995,128.06369066238403,0.03113704313652803,0.004072065672658722,0.011601019352083877
996,128.18718552589417,0.03113704313652803,0.004072065672658722,0.011601019352083877
997,128.30716466903687,0.03113704313652803,0.004072065672658722,0.011601019352083877
998,128.430490732193,0.03113704313652803,0.004072065672658722,0.011601019352083877
999,128.55780792236328,0.03113704313652803,0.004072065672658722,0.011601019352083877
1000,128.68102502822876,0.03113704313652803,0.004072065672658722,0.011601019352083877
1001,128.80501556396484,0.03113704313652803,0.004072065672658722,0.011601019352083877
1002,128.92846274375916,0.03113704313652803,0.004072065672658722,0.011601019352083877
1003,129.05208349227905,0.03113704313652803,0.004072065672658722,0.011601019352083877
1004,129.17554831504822,0.03113704313652803,0.004072065672658722,0.011601019352083877
1005,129.29989361763,0.03113704313652803,0.004072065672658722,0.011601019352083877
1006,129.4231333732605,0.03113704313652803,0.004072065672658722,0.011601019352083877
1007,129.54739618301392,0.03113704313652803,0.004072065672658722,0.011601019352083877
1008,129.67132115364075,0.03113704313652803,0.004072065672658722,0.011601019352083877
1009,129.79465055465698,0.03113704313652803,0.004072065672658722,0.011601019352083877
1010,129.91824865341187,0.03113704313652803,0.004072065672658722,0.011601019352083877
1011,130.04193496704102,0.03113704313652803,0.004072065672658722,0.011601019352083877
1012,130.16492867469788,0.03113704313652803,0.004072065672658722,0.011601019352083877
1013,130.2890281677246,0.03113704313652803,0.004072065672658722,0.011601019352083877
1014,130.41292691230774,0.03113704313652803,0.004072065672658722,0.011601019352083877
1015,130.53691220283508,0.03113704313652803,0.004072065672658722,0.011601019352083877
1016,130.6608715057373,0.03113704313652803,0.004072065672658722,0.011601019352083877
1017,130.7845687866211,0.03113704313652803,0.004072065672658722,0.011601019352083877
1018,130.90748977661133,0.03113704313652803,0.004072065672658722,0.011601019352083877
1019,131.03114914894104,0.03113704313652803,0.004072065672658722,0.011601019352083877
1020,131.15517473220825,0.03113704313652803,0.004072065672658722,0.011601019352083877
1021,131.27804517745972,0.03113704313652803,0.004072065672658722,0.011601019352083877
1022,131.40077090263367,0.03113704313652803,0.004072065672658722,0.011601019352083877
1023,131.52316331863403,0.03113704313652803,0.004072065672658722,0.011601019352083877
1024,131.64602732658386,0.03113704313652803,0.004072065672658722,0.011601019352083877
1025,131.76953029632568,0.03113704313652803,0.004072065672658722,0.011601019352083877
1026,131.89302897453308,0.03113704313652803,0.004072065672658722,0.011601019352083877
1027,132.01707077026367,0.03113704313652803,0.004072065672658722,0.011601019352083877
1028,132.14114117622375,0.03113704313652803,0.004072065672658722,0.011601019352083877
1029,132.26522827148438,0.03113704313652803,0.004072065672658722,0.011601019352083877
1030,132.3892378807068,0.03113704313652803,0.004072065672658722,0.011601019352083877
1031,132.51278138160706,0.03113704313652803,0.004072065672658722,0.011601019352083877
1032,132.63641381263733,0.03113704313652803,0.004072065672658722,0.011601019352083877
1033,132.76047086715698,0.03113704313652803,0.004072065672658722,0.011601019352083877
1034,132.88436770439148,0.03113704313652803,0.004072065672658722,0.011601019352083877
1035,133.00797605514526,0.03113704313652803,0.004072065672658722,0.011601019352083877
1036,133.13216018676758,0.03113704313652803,0.004072065672658722,0.011601019352083877
1037,133.2556450366974,0.03113704313652803,0.004072065672658722,0.011601019352083877
1038,133.37843918800354,0.03113704313652803,0.004072065672658722,0.011601019352083877
1039,133.50168228149414,0.03113704313652803,0.004072065672658722,0.011601019352083877
1040,133.62629628181458,0.03113704313652803,0.004072065672658722,0.011601019352083877
1041,133.74992060661316,0.03113704313652803,0.004072065672658722,0.011601019352083877
1042,133.87516832351685,0.03113704313652803,0.004072065672658722,0.011601019352083877
1043,133.99775528907776,0.03113704313652803,0.004072065672658722,0.011601019352083877
1044,134.1196756362915,0.03113704313652803,0.004072065672658722,0.011601019352083877
1045,134.24125504493713,0.03113704313652803,0.004072065672658722,0.011601019352083877
1046,134.3633291721344,0.03113704313652803,0.004072065672658722,0.011601019352083877
1047,134.48358511924744,0.03113704313652803,0.004072065672658722,0.011601019352083877
1048,134.6051127910614,0.03113704313652803,0.004072065672658722,0.011601019352083877
1049,134.72908306121826,0.03113704313652803,0.004072065672658722,0.011601019352083877
1050,134.85448145866394,0.03113704313652803,0.004072065672658722,0.011601019352083877
1051,134.97934484481812,0.03113704313652803,0.004072065672658722,0.011601019352083877
1052,135.1001386642456,0.03113704313652803,0.004072065672658722,0.011601019352083877
1053,135.22234392166138,0.03113704313652803,0.004072065672658722,0.011601019352083877
1054,135.34459853172302,0.03113704313652803,0.004072065672658722,0.011601019352083877
1055,135.4674108028412,0.03113704313652803,0.004072065672658722,0.011601019352083877
1056,135.58951902389526,0.03113704313652803,0.004072065672658722,0.011601019352083877
1057,135.7115113735199,0.03113704313652803,0.004072065672658722,0.011601019352083877
1058,135.83370566368103,0.03113704313652803,0.004072065672658722,0.011601019352083877
1059,135.95545554161072,0.03113704313652803,0.004072065672658722,0.011601019352083877
1060,136.0753984451294,0.03113704313652803,0.004072065672658722,0.011601019352083877
1061,136.19907307624817,0.03113704313652803,0.004072065672658722,0.011601019352083877
1062,136.31933760643005,0.03113704313652803,0.004072065672658722,0.011601019352083877
1063,136.44013118743896,0.03113704313652803,0.004072065672658722,0.011601019352083877
1064,136.56282258033752,0.03113704313652803,0.004072065672658722,0.011601019352083877
1065,136.68391704559326,0.03113704313652803,0.004072065672658722,0.011601019352083877
1066,136.80678844451904,0.03113704313652803,0.004072065672658722,0.011601019352083877
1067,136.9309115409851,0.03113704313652803,0.004072065672658722,0.011601019352083877
1068,137.05197191238403,0.03113704313652803,0.004072065672658722,0.011601019352083877
1069,137.1742947101593,0.03113704313652803,0.004072065672658722,0.011601019352083877
1070,137.2960753440857,0.03113704313652803,0.004072065672658722,0.011601019352083877
1071,137.41810488700867,0.03113704313652803,0.004072065672658722,0.011601019352083877
1072,137.54007029533386,0.03113704313652803,0.004072065672658722,0.011601019352083877
1073,137.6622829437256,0.03113704313652803,0.004072065672658722,0.011601019352083877
1074,137.78352665901184,0.03113704313652803,0.004072065672658722,0.011601019352083877
1075,137.90527367591858,0.03113704313652803,0.004072065672658722,0.011601019352083877
1076,138.0297589302063,0.03113704313652803,0.004072065672658722,0.011601019352083877
1077,138.15402340888977,0.03113704313652803,0.004072065672658722,0.011601019352083877
1078,138.27871465682983,0.03113704313652803,0.004072065672658722,0.011601019352083877
1079,138.40080618858337,0.03113704313652803,0.004072065672658722,0.011601019352083877
1080,138.52530670166016,0.03113704313652803,0.004072065672658722,0.011601019352083877
1081,138.65025877952576,0.03113704313652803,0.004072065672658722,0.011601019352083877
1082,138.77453780174255,0.03113704313652803,0.004072065672658722,0.011601019352083877
1083,138.8970069885254,0.03113704313652803,0.004072065672658722,0.011601019352083877
1084,139.01955795288086,0.03113704313652803,0.004072065672658722,0.011601019352083877
1085,139.1422746181488,0.03113704313652803,0.004072065672658722,0.011601019352083877
1086,139.26450514793396,0.03113704313652803,0.004072065672658722,0.011601019352083877
1087,139.3871304988861,0.03113704313652803,0.004072065672658722,0.011601019352083877
1088,139.50727438926697,0.03113704313652803,0.004072065672658722,0.011601019352083877
1089,139.62768626213074,0.03113704313652803,0.004072065672658722,0.011601019352083877
1090,139.74959135055542,0.03113704313652803,0.004072065672658722,0.011601019352083877
1091,139.8712067604065,0.03113704313652803,0.004072065672658722,0.011601019352083877
1092,139.99305987358093,0.03113704313652803,0.004072065672658722,0.011601019352083877
1093,140.11535596847534,0.03113704313652803,0.004072065672658722,0.011601019352083877
1094,140.239426612854,0.03113704313652803,0.004072065672658722,0.011601019352083877
1095,140.36317682266235,0.03113704313652803,0.004072065672658722,0.011601019352083877
1096,140.48759508132935,0.03113704313652803,0.004072065672658722,0.011601019352083877
1097,140.61092233657837,0.03113704313652803,0.004072065672658722,0.011601019352083877
1098,140.7335171699524,0.03113704313652803,0.004072065672658722,0.011601019352083877
1099,140.85893559455872,0.03113704313652803,0.004072065672658722,0.011601019352083877
1100,140.98151540756226,0.03113704313652803,0.004072065672658722,0.011601019352083877
1101,141.10389947891235,0.03113704313652803,0.004072065672658722,0.011601019352083877
1102,141.22694206237793,0.03113704313652803,0.004072065672658722,0.011601019352083877
1103,141.35007452964783,0.03113704313652803,0.004072065672658722,0.011601019352083877
1104,141.47136545181274,0.03113704313652803,0.004072065672658722,0.011601019352083877
1105,141.59208464622498,0.03113704313652803,0.004072065672658722,0.011601019352083877
1106,141.71395635604858,0.03113704313652803,0.004072065672658722,0.011601019352083877
1107,141.83524823188782,0.03113704313652803,0.004072065672658722,0.011601019352083877
1108,141.95821690559387,0.03113704313652803,0.004072065672658722,0.011601019352083877
1109,142.08193922042847,0.03113704313652803,0.004072065672658722,0.011601019352083877
1110,142.20695853233337,0.03113704313652803,0.004072065672658722,0.011601019352083877
1111,142.33152031898499,0.03113704313652803,0.004072065672658722,0.011601019352083877
1112,142.45510816574097,0.03113704313652803,0.004072065672658722,0.011601019352083877
1113,142.57545828819275,0.03113704313652803,0.004072065672658722,0.011601019352083877
1114,142.69827127456665,0.03113704313652803,0.004072065672658722,0.011601019352083877
1115,142.82052969932556,0.03113704313652803,0.004072065672658722,0.011601019352083877
1116,142.9458885192871,0.03113704313652803,0.004072065672658722,0.011601019352083877
1117,143.06823253631592,0.03113704313652803,0.004072065672658722,0.011601019352083877
1118,143.19074654579163,0.03113704313652803,0.004072065672658722,0.011601019352083877
1119,143.31118988990784,0.03113704313652803,0.004072065672658722,0.011601019352083877
1120,143.43530368804932,0.03113704313652803,0.004072065672658722,0.011601019352083877
1121,143.55636644363403,0.03113704313652803,0.004072065672658722,0.011601019352083877
1122,143.6790418624878,0.03113704313652803,0.004072065672658722,0.011601019352083877
1123,143.80045700073242,0.03113704313652803,0.004072065672658722,0.011601019352083877
1124,143.92253732681274,0.03113704313652803,0.004072065672658722,0.011601019352083877
1125,144.047180891037,0.03113704313652803,0.004072065672658722,0.011601019352083877
1126,144.16771721839905,0.03113704313652803,0.004072065672658722,0.011601019352083877
1127,144.28945803642273,0.03113704313652803,0.004072065672658722,0.011601019352083877
1128,144.41128373146057,0.03113704313652803,0.004072065672658722,0.011601019352083877
1129,144.5336856842041,0.03113704313652803,0.004072065672658722,0.011601019352083877
1130,144.65541553497314,0.03113704313652803,0.004072065672658722,0.011601019352083877
1131,144.77599835395813,0.03113704313652803,0.004072065672658722,0.011601019352083877
1132,144.8983325958252,0.03113704313652803,0.004072065672658722,0.011601019352083877
1133,145.0204894542694,0.03113704313652803,0.004072065672658722,0.011601019352083877
1134,145.14461874961853,0.03113704313652803,0.004072065672658722,0.011601019352083877
1135,145.26871991157532,0.03113704313652803,0.004072065672658722,0.011601019352083877
1136,145.3934280872345,0.03113704313652803,0.004072065672658722,0.011601019352083877
1137,145.51589059829712,0.03113704313652803,0.004072065672658722,0.011601019352083877
1138,145.63829684257507,0.03113704313652803,0.004072065672658722,0.011601019352083877
1139,145.7604274749756,0.03113704313652803,0.004072065672658722,0.011601019352083877
1140,145.8826093673706,0.03113704313652803,0.004072065672658722,0.011601019352083877
1141,146.00664520263672,0.03113704313652803,0.004072065672658722,0.011601019352083877
1142,146.12912392616272,0.03113704313652803,0.004072065672658722,0.011601019352083877
1143,146.25245881080627,0.03113704313652803,0.004072065672658722,0.011601019352083877
1144,146.37626361846924,0.03113704313652803,0.004072065672658722,0.011601019352083877
1145,146.49955916404724,0.03113704313652803,0.004072065672658722,0.011601019352083877
1146,146.62276983261108,0.03113704313652803,0.004072065672658722,0.011601019352083877
1147,146.74644207954407,0.03113704313652803,0.004072065672658722,0.011601019352083877
1148,146.86836576461792,0.03113704313652803,0.004072065672658722,0.011601019352083877
1149,146.99073791503906,0.03113704313652803,0.004072065672658722,0.011601019352083877
1150,147.1111545562744,0.03113704313652803,0.004072065672658722,0.011601019352083877
1151,147.23115992546082,0.03113704313652803,0.004072065672658722,0.011601019352083877
1152,147.35156106948853,0.03113704313652803,0.004072065672658722,0.011601019352083877
1153,147.47399258613586,0.03113704313652803,0.004072065672658722,0.011601019352083877
1154,147.59526658058167,0.03113704313652803,0.004072065672658722,0.011601019352083877
1155,147.71689128875732,0.03113704313652803,0.004072065672658722,0.011601019352083877
1156,147.84081315994263,0.03113704313652803,0.004072065672658722,0.011601019352083877
1157,147.96583151817322,0.03113704313652803,0.004072065672658722,0.011601019352083877
1158,148.08860516548157,0.03113704313652803,0.004072065672658722,0.011601019352083877
1159,148.2128508090973,0.03113704313652803,0.004072065672658722,0.011601019352083877
1160,148.3351707458496,0.03113704313652803,0.004072065672658722,0.011601019352083877
1161,148.4578537940979,0.03113704313652803,0.004072065672658722,0.011601019352083877
1162,148.5795578956604,0.03113704313652803,0.004072065672658722,0.011601019352083877
1163,148.69946932792664,0.03113704313652803,0.004072065672658722,0.011601019352083877
1164,148.819233417511,0.03113704313652803,0.004072065672658722,0.011601019352083877
1165,148.94074988365173,0.03113704313652803,0.004072065672658722,0.011601019352083877
1166,149.06327199935913,0.03113704313652803,0.004072065672658722,0.011601019352083877
1167,149.18556547164917,0.03113704313652803,0.004072065672658722,0.011601019352083877
1168,149.30716371536255,0.03113704313652803,0.004072065672658722,0.011601019352083877
1169,149.4308476448059,0.03113704313652803,0.004072065672658722,0.011601019352083877
1170,149.55107498168945,0.03113704313652803,0.004072065672658722,0.011601019352083877
1171,149.672856092453,0.03113704313652803,0.004072065672658722,0.011601019352083877
1172,149.7954044342041,0.03113704313652803,0.004072065672658722,0.011601019352083877
1173,149.91749119758606,0.03113704313652803,0.004072065672658722,0.011601019352083877
1174,150.04013895988464,0.03113704313652803,0.004072065672658722,0.011601019352083877
1175,150.1624162197113,0.03113704313652803,0.004072065672658722,0.011601019352083877
1176,150.28338861465454,0.03113704313652803,0.004072065672658722,0.011601019352083877
1177,150.40360569953918,0.03113704313652803,0.004072065672658722,0.011601019352083877
1178,150.52647614479065,0.03113704313652803,0.004072065672658722,0.011601019352083877
1179,150.64755129814148,0.03113704313652803,0.004072065672658722,0.011601019352083877
1180,150.77047157287598,0.03113704313652803,0.004072065672658722,0.011601019352083877
1181,150.89235281944275,0.03113704313652803,0.004072065672658722,0.011601019352083877
1182,151.01539373397827,0.03113704313652803,0.004072065672658722,0.011601019352083877
1183,151.13653016090393,0.03113704313652803,0.004072065672658722,0.011601019352083877
1184,151.26049304008484,0.03113704313652803,0.004072065672658722,0.011601019352083877
1185,151.38328313827515,0.03113704313652803,0.004072065672658722,0.011601019352083877
1186,151.50357103347778,0.03113704313652803,0.004072065672658722,0.011601019352083877
1187,151.62587451934814,0.03113704313652803,0.004072065672658722,0.011601019352083877
1188,151.7471055984497,0.03113704313652803,0.004072065672658722,0.011601019352083877
1189,151.8671600818634,0.03113704313652803,0.004072065672658722,0.011601019352083877
1190,151.98765301704407,0.03113704313652803,0.004072065672658722,0.011601019352083877
1191,152.10790419578552,0.03113704313652803,0.004072065672658722,0.011601019352083877
1192,152.2302439212799,0.03113704313652803,0.004072065672658722,0.011601019352083877
1193,152.35134291648865,0.03113704313652803,0.004072065672658722,0.011601019352083877
1194,152.4749412536621,0.03113704313652803,0.004072065672658722,0.011601019352083877
1195,152.59695315361023,0.03113704313652803,0.004072065672658722,0.011601019352083877
1196,152.72035455703735,0.03113704313652803,0.004072065672658722,0.011601019352083877
1197,152.84452891349792,0.03113704313652803,0.004072065672658722,0.011601019352083877
1198,152.96906781196594,0.03113704313652803,0.004072065672658722,0.011601019352083877
1199,153.09365224838257,0.03113704313652803,0.004072065672658722,0.011601019352083877
1200,153.21655988693237,0.03113704313652803,0.004072065672658722,0.011601019352083877
1201,153.3416714668274,0.03113704313652803,0.004072065672658722,0.011601019352083877
1202,153.46669721603394,0.03113704313652803,0.004072065672658722,0.011601019352083877
1203,153.58838772773743,0.03113704313652803,0.004072065672658722,0.011601019352083877
1204,153.7126111984253,0.03113704313652803,0.004072065672658722,0.011601019352083877
1205,153.836927652359,0.03113704313652803,0.004072065672658722,0.011601019352083877
1206,153.96119594573975,0.03113704313652803,0.004072065672658722,0.011601019352083877
1207,154.08464360237122,0.03113704313652803,0.004072065672658722,0.011601019352083877
1208,154.2089066505432,0.03113704313652803,0.004072065672658722,0.011601019352083877
1209,154.3326382637024,0.03113704313652803,0.004072065672658722,0.011601019352083877
1210,154.45655250549316,0.03113704313652803,0.004072065672658722,0.011601019352083877
1211,154.58031368255615,0.03113704313652803,0.004072065672658722,0.011601019352083877
1212,154.70426440238953,0.03113704313652803,0.004072065672658722,0.011601019352083877
1213,154.82840943336487,0.03113704313652803,0.004072065672658722,0.011601019352083877
1214,154.9516577720642,0.03113704313652803,0.004072065672658722,0.011601019352083877
1215,155.0735285282135,0.03113704313652803,0.004072065672658722,0.011601019352083877
1216,155.19788098335266,0.03113704313652803,0.004072065672658722,0.011601019352083877
1217,155.3194329738617,0.03113704313652803,0.004072065672658722,0.011601019352083877
1218,155.44165897369385,0.03113704313652803,0.004072065672658722,0.011601019352083877
1219,155.5671582221985,0.03113704313652803,0.004072065672658722,0.011601019352083877
1220,155.6887538433075,0.03113704313652803,0.004072065672658722,0.011601019352083877
1221,155.81906366348267,0.03113704313652803,0.004072065672658722,0.011601019352083877
1222,155.94830560684204,0.03113704313652803,0.004072065672658722,0.011601019352083877
1223,156.0773310661316,0.03113704313652803,0.004072065672658722,0.011601019352083877
1224,156.20145988464355,0.03113704313652803,0.004072065672658722,0.011601019352083877
1225,156.32325983047485,0.03113704313652803,0.004072065672658722,0.011601019352083877
1226,156.4448161125183,0.03113704313652803,0.004072065672658722,0.011601019352083877
1227,156.56718063354492,0.03113704313652803,0.004072065672658722,0.011601019352083877
1228,156.69118189811707,0.03113704313652803,0.004072065672658722,0.011601019352083877
1229,156.81358218193054,0.03113704313652803,0.004072065672658722,0.011601019352083877
1230,156.93671250343323,0.03113704313652803,0.004072065672658722,0.011601019352083877
1231,157.05937910079956,0.03113704313652803,0.004072065672658722,0.011601019352083877
1232,157.1822431087494,0.03113704313652803,0.004072065672658722,0.011601019352083877
1233,157.30440425872803,0.03113704313652803,0.004072065672658722,0.011601019352083877
1234,157.42660307884216,0.03113704313652803,0.004072065672658722,0.011601019352083877
1235,157.55115008354187,0.03113704313652803,0.004072065672658722,0.011601019352083877
1236,157.67329335212708,0.03113704313652803,0.004072065672658722,0.011601019352083877
1237,157.79531478881836,0.03113704313652803,0.004072065672658722,0.011601019352083877
1238,157.91512155532837,0.03113704313652803,0.004072065672658722,0.011601019352083877
1239,158.03918433189392,0.03113704313652803,0.004072065672658722,0.011601019352083877
1240,158.15933203697205,0.03113704313652803,0.004072065672658722,0.011601019352083877
1241,158.2791850566864,0.03113704313652803,0.004072065672658722,0.011601019352083877
1242,158.39917373657227,0.03113704313652803,0.004072065672658722,0.011601019352083877
1243,158.5229549407959,0.03113704313652803,0.004072065672658722,0.011601019352083877
1244,158.65137434005737,0.03113704313652803,0.004072065672658722,0.011601019352083877
1245,158.77150630950928,0.03113704313652803,0.004072065672658722,0.011601019352083877
1246,158.89515781402588,0.03113704313652803,0.004072065672658722,0.011601019352083877
1247,159.01916098594666,0.03113704313652803,0.004072065672658722,0.011601019352083877
1248,159.14261102676392,0.03113704313652803,0.004072065672658722,0.011601019352083877
1249,159.26847910881042,0.03113704313652803,0.004072065672658722,0.011601019352083877
1250,159.3947925567627,0.03113704313652803,0.004072065672658722,0.011601019352083877
1251,159.5316677093506,0.03113704313652803,0.004072065672658722,0.011601019352083877
1252,159.65964579582214,0.03113704313652803,0.004072065672658722,0.011601019352083877
1253,159.79011344909668,0.03113704313652803,0.004072065672658722,0.011601019352083877
1254,159.92163944244385,0.03113704313652803,0.004072065672658722,0.011601019352083877
1255,160.05101466178894,0.03113704313652803,0.004072065672658722,0.011601019352083877
1256,160.1840305328369,0.03113704313652803,0.004072065672658722,0.011601019352083877
1257,160.31517624855042,0.03113704313652803,0.004072065672658722,0.011601019352083877
1258,160.44543600082397,0.03113704313652803,0.004072065672658722,0.011601019352083877
1259,160.56722116470337,0.03113704313652803,0.004072065672658722,0.011601019352083877
1260,160.6873688697815,0.03113704313652803,0.004072065672658722,0.011601019352083877
1261,160.80969643592834,0.03113704313652803,0.004072065672658722,0.011601019352083877
1262,160.93130445480347,0.03113704313652803,0.004072065672658722,0.011601019352083877
1263,161.05305457115173,0.03113704313652803,0.004072065672658722,0.011601019352083877
1264,161.17623019218445,0.03113704313652803,0.004072065672658722,0.011601019352083877
1265,161.29856777191162,0.03113704313652803,0.004072065672658722,0.011601019352083877
1266,161.41922211647034,0.03113704313652803,0.004072065672658722,0.011601019352083877
1267,161.53902459144592,0.03113704313652803,0.004072065672658722,0.011601019352083877
1268,161.6591877937317,0.03113704313652803,0.004072065672658722,0.011601019352083877
1269,161.7800588607788,0.03113704313652803,0.004072065672658722,0.011601019352083877
1270,161.9022970199585,0.03113704313652803,0.004072065672658722,0.011601019352083877
1271,162.02318930625916,0.03113704313652803,0.004072065672658722,0.011601019352083877
1272,162.14318561553955,0.03113704313652803,0.004072065672658722,0.011601019352083877
1273,162.2631494998932,0.03113704313652803,0.004072065672658722,0.011601019352083877
1274,162.38333177566528,0.03113704313652803,0.004072065672658722,0.011601019352083877
1275,162.5034475326538,0.03113704313652803,0.004072065672658722,0.011601019352083877
1276,162.6233811378479,0.03113704313652803,0.004072065672658722,0.011601019352083877
1277,162.74356627464294,0.03113704313652803,0.004072065672658722,0.011601019352083877
1278,162.86322593688965,0.03113704313652803,0.004072065672658722,0.011601019352083877
1279,162.98364686965942,0.03113704313652803,0.004072065672658722,0.011601019352083877
1280,163.10763692855835,0.03113704313652803,0.004072065672658722,0.011601019352083877
1281,163.23250722885132,0.03113704313652803,0.004072065672658722,0.011601019352083877
1282,163.3561007976532,0.03113704313652803,0.004072065672658722,0.011601019352083877
1283,163.47982621192932,0.03113704313652803,0.004072065672658722,0.011601019352083877
1284,163.60456562042236,0.03113704313652803,0.004072065672658722,0.011601019352083877
1285,163.73072338104248,0.03113704313652803,0.004072065672658722,0.011601019352083877
1286,163.86276364326477,0.03113704313652803,0.004072065672658722,0.011601019352083877
1287,163.9920802116394,0.03113704313652803,0.004072065672658722,0.011601019352083877
1288,164.12514734268188,0.03113704313652803,0.004072065672658722,0.011601019352083877
1289,164.25710654258728,0.03113704313652803,0.004072065672658722,0.011601019352083877
1290,164.38591289520264,0.03113704313652803,0.004072065672658722,0.011601019352083877
1291,164.51425909996033,0.03113704313652803,0.004072065672658722,0.011601019352083877
1292,164.6424961090088,0.03113704313652803,0.004072065672658722,0.011601019352083877
1293,164.7755470275879,0.03113704313652803,0.004072065672658722,0.011601019352083877
1294,164.90736198425293,0.03113704313652803,0.004072065672658722,0.011601019352083877
1295,165.03647089004517,0.03113704313652803,0.004072065672658722,0.011601019352083877
1296,165.17166709899902,0.03113704313652803,0.004072065672658722,0.011601019352083877
1297,165.30178046226501,0.03113704313652803,0.004072065672658722,0.011601019352083877
1298,165.4263744354248,0.03113704313652803,0.004072065672658722,0.011601019352083877
1299,165.54853677749634,0.03113704313652803,0.004072065672658722,0.011601019352083877
1300,165.67110681533813,0.03113704313652803,0.004072065672658722,0.011601019352083877
1301,165.7931981086731,0.03113704313652803,0.004072065672658722,0.011601019352083877
1302,165.91565132141113,0.03113704313652803,0.004072065672658722,0.011601019352083877
1303,166.03830456733704,0.03113704313652803,0.004072065672658722,0.011601019352083877
1304,166.16041016578674,0.03113704313652803,0.004072065672658722,0.011601019352083877
1305,166.2829978466034,0.03113704313652803,0.004072065672658722,0.011601019352083877
1306,166.40525484085083,0.03113704313652803,0.004072065672658722,0.011601019352083877
1307,166.5281994342804,0.03113704313652803,0.004072065672658722,0.011601019352083877
1308,166.65231823921204,0.03113704313652803,0.004072065672658722,0.011601019352083877
1309,166.7748727798462,0.03113704313652803,0.004072065672658722,0.011601019352083877
1310,166.89560079574585,0.03113704313652803,0.004072065672658722,0.011601019352083877
1311,167.02171778678894,0.03113704313652803,0.004072065672658722,0.011601019352083877
1312,167.15418434143066,0.03113704313652803,0.004072065672658722,0.011601019352083877
1313,167.2856662273407,0.03113704313652803,0.004072065672658722,0.011601019352083877
1314,167.4157359600067,0.03113704313652803,0.004072065672658722,0.011601019352083877
1315,167.54756593704224,0.03113704313652803,0.004072065672658722,0.011601019352083877
1316,167.67807626724243,0.03113704313652803,0.004072065672658722,0.011601019352083877
1317,167.8102102279663,0.03113704313652803,0.004072065672658722,0.011601019352083877
1318,167.94223880767822,0.03113704313652803,0.004072065672658722,0.011601019352083877
1319,168.07232117652893,0.03113704313652803,0.004072065672658722,0.011601019352083877
1320,168.20464301109314,0.03113704313652803,0.004072065672658722,0.011601019352083877
1321,168.33767914772034,0.03113704313652803,0.004072065672658722,0.011601019352083877
1322,168.4692223072052,0.03113704313652803,0.004072065672658722,0.011601019352083877
1323,168.5986955165863,0.03113704313652803,0.004072065672658722,0.011601019352083877
1324,168.72816443443298,0.03113704313652803,0.004072065672658722,0.011601019352083877
1325,168.85117316246033,0.03113704313652803,0.004072065672658722,0.011601019352083877
1326,168.97254920005798,0.03113704313652803,0.004072065672658722,0.011601019352083877
1327,169.09652495384216,0.03113704313652803,0.004072065672658722,0.011601019352083877
1328,169.22055912017822,0.03113704313652803,0.004072065672658722,0.011601019352083877


==> plot_data/HardwareExperimentFigures_3CU.csv <==
,t,dmax,dmin,mean
0,0.0,3.0469797679007864,0.957164644586913,1.9745995945962265
1,0.11104559898376465,3.0443000810345913,0.9625716364545133,1.9747083990981353
2,0.223923921585083,3.0426396169085255,0.9680854944944067,1.9749296069779736
3,0.3350367546081543,3.0431247996237185,0.9719824653682416,1.9752360139648235
4,0.4457981586456299,3.0426782243517314,0.9716951334919555,1.975370570088895
5,0.5577490329742432,3.0440627125227695,0.9711126102657828,1.9757683296229993
6,0.6701810359954834,3.0431305341519,0.9728396725934152,1.976086635031987
7,0.7809402942657471,3.0424833735481798,0.9754854480238729,1.9763001483551856
8,0.8923227787017822,3.0411993192743494,0.9780033445443366,1.9762390354436918
9,1.004164695739746,3.0405651130024,0.9801915155455753,1.975495250956023
10,1.1158888339996338,3.0375001349220607,0.9806241153474208,1.973832213497629
11,1.2263453006744385,3.0281352367958063,0.9779476616902455,1.9698809424827406
12,1.3379323482513428,3.0100110409610306,0.9744207403336154,1.9626346583507033
13,1.4466466903686523,2.9821873886212353,0.9704622058518403,1.9512768029810297
14,1.5587704181671143,2.946501957100738,0.9673071395039222,1.9349789729985662
15,1.667736530303955,2.908542077008615,0.966961455422035,1.914026314743051
16,1.7775201797485352,2.865175551054034,0.967619127770938,1.8885870441200514
17,1.887969970703125,2.820574066314276,0.9645372818684476,1.8589019674367475
18,2.00065279006958,2.770852438616542,0.9552459564800023,1.8219398202893333
19,2.1129379272460938,2.722828121053411,0.9447294339020503,1.7847717161315906
20,2.2231345176696777,2.673247147379381,0.9321038281066135,1.7446752429362493
21,2.3370108604431152,2.619894627571668,0.9157255388355774,1.702023496869223
22,2.4487743377685547,2.5625342876959256,0.8970243776858324,1.6567776330706558
23,2.5594143867492676,2.5034188746699098,0.8750444928491244,1.6090017608104399
24,2.6699750423431396,2.435916465231805,0.8475178434025471,1.5543904792055303
25,2.782353162765503,2.372669329806934,0.8199681473719047,1.502140889003686
26,2.8926734924316406,2.3097250232674233,0.7805252103875199,1.4495479430934282
27,3.0028157234191895,2.2436659370511864,0.7272939110119168,1.3971040862321726
28,3.1159021854400635,2.172640452902156,0.6755137535191607,1.3455673117749383
29,3.2286183834075928,2.098548862870323,0.6266472806024682,1.2947143048451335
30,3.3404698371887207,2.0130844456619235,0.5747132434799385,1.2412013498007033
31,3.45206618309021,1.9338287577511586,0.5298182084940832,1.1927812422136777
32,3.5645527839660645,1.8955076959776527,0.4856073643643081,1.145313916122546
33,3.674520254135132,1.8599867932289467,0.4445739983280156,1.0987797915867192
34,3.7838692665100098,1.8275015941123154,0.40777809224193673,1.0536975143789153
35,3.8966143131256104,1.7959437290735565,0.3756690569609892,1.0095289952168265
36,4.008742570877075,1.765002142707796,0.3476820861054202,0.9657360750120845
37,4.121106386184692,1.7315179936205907,0.3215666449505749,0.9200576449669973
38,4.232052564620972,1.7009589009282422,0.301700850923108,0.8792782452237913
39,4.342293739318848,1.6707500954641221,0.28520378363688376,0.8396111266913127
40,4.452861070632935,1.6409582059533625,0.270881066041888,0.8010811005041751
41,4.563542604446411,1.6216658622055207,0.2563667975607702,0.7633245478280862
42,4.67760705947876,1.6036947545953537,0.24039753291139102,0.7265410818722968
43,4.791425704956055,1.5857013196795589,0.21952052244507908,0.6873086328692263
44,4.900552749633789,1.5734462810635332,0.19856886187279338,0.652013777496262
45,5.010697841644287,1.564496715847982,0.17699517711406323,0.6174494178965234
46,5.1208882331848145,1.5573816349486345,0.1559832353092081,0.5839103968728586
47,5.232770681381226,1.5514315274863615,0.137418362636059,0.551690780335371
48,5.343461275100708,1.5437847413607808,0.11946921916249231,0.5208246551840694
49,5.457745790481567,1.534901191662736,0.10230153684500522,0.49127278091990245
50,5.567601680755615,1.5260743561870171,0.08768077954856801,0.4629102055395933
51,5.678706645965576,1.5195551326257632,0.07529668814377564,0.43551902741856463
52,5.789816617965698,1.5154762509444468,0.06538753786783859,0.409913656442482
53,5.899782180786133,1.5132024401872257,0.05800085066440446,0.3843590030328168
54,6.011602163314819,1.5109423796823789,0.05042180078968881,0.3623798636877966
55,6.120733261108398,1.5067177143049328,0.044262557745866044,0.34183101556914847
56,6.2334065437316895,1.4996098397600868,0.039601662058400613,0.32289465366634396
57,6.347123146057129,1.489395854682225,0.035488930892582364,0.3049956984477302
58,6.457282543182373,1.4767486466337463,0.03153188461606949,0.2877294434509471
59,6.568582534790039,1.4629711338066953,0.030581206012632724,0.2715139380157656
60,6.676533937454224,1.4495891299377086,0.0332075679988975,0.25690727322691254
61,6.789412260055542,1.4363401482676137,0.03127477471351777,0.24232431324851675
62,6.900311231613159,1.4245061264405934,0.025687654102497934,0.23083142537622509
63,7.0088951587677,1.413314217157123,0.0207680526669225,0.22115939970203097
64,7.122099161148071,1.398216470945468,0.01978164157514952,0.21079248281373852
65,7.236205577850342,1.3831530620289547,0.023608391395011308,0.2022027240943297
66,7.345879554748535,1.3671377767160036,0.02125663099897429,0.19402039010656896
67,7.4583659172058105,1.351207615297299,0.014909966777751188,0.18658111409337383
68,7.569418907165527,1.3345102332244383,0.01086610347273146,0.17944957331757122
69,7.681499719619751,1.3205597830962834,0.007405139695480697,0.17323516200127456
70,7.793619155883789,1.3077278189261012,0.0044007068374476935,0.1674779511607089
71,7.9046125411987305,1.2946398815789089,0.004893482822901641,0.16213449193668722
72,8.015536069869995,1.2805051027767986,0.008658814799227423,0.1569729309379216
73,8.12851071357727,1.2655225695094139,0.007753728747197608,0.15216987504042623
74,8.237865447998047,1.2478515721451284,0.004751842935311905,0.14778347951581305
75,8.34801721572876,1.2298902539211567,0.0026342997180096093,0.14479852125098963
76,8.45923137664795,1.2039621212451006,0.002158315489294039,0.14234242423978014
77,8.569531679153442,1.1715325424545342,0.006007514587570755,0.14046382204668628
78,8.681981086730957,1.1364169818692045,0.008282007197785206,0.13797070228837913
79,8.792566776275635,1.0976937325830272,0.009120645973851635,0.1345626605282379
80,8.905099391937256,1.0574070385851575,0.009940446385833062,0.13033638890730306
81,9.015309572219849,1.0157440697694664,0.010848791390879353,0.1258315147983289
82,9.126545906066895,0.9725824931765393,0.009613638499249958,0.12134998659870395
83,9.236161470413208,0.9275453023793904,0.009342924749272364,0.1173857294938119
84,9.345462799072266,0.8789833035196567,0.010892740411030442,0.11373026922820786
85,9.456793785095215,0.8278925999909945,0.008130943384728632,0.11033540321469318
86,9.567609786987305,0.7742745656259432,0.004752415776208774,0.10686549660120874
87,9.678625345230103,0.7206962849288967,0.002922439759805622,0.10371295532616027
88,9.792807817459106,0.6631028019840641,0.0034261247032450824,0.10042049055997895
89,9.902201414108276,0.6201269540576119,0.004011093946417716,0.09667756328623534
90,10.013864517211914,0.6180750779616827,0.003130223194778303,0.09228411403961372
91,10.125521183013916,0.6161871831210567,0.0022983553713186544,0.08759812400005015
92,10.236379146575928,0.6135358389210759,0.0017899433425294143,0.08378869883018014
93,10.34654951095581,0.609559489065775,0.0018020683989004845,0.08085141667001042
94,10.457257986068726,0.6044634972486159,0.0018352095958346136,0.07781322265121396
95,10.571489095687866,0.5997093814690803,0.0021298381080911686,0.07394638488154573
96,10.68397331237793,0.5968975673594681,0.0035015452573584635,0.06989050460223949
97,10.794057369232178,0.595482642804486,0.003419200308023529,0.06616026517468171
98,10.902222871780396,0.5949330139676029,0.004305953331783144,0.06362390762233823
99,11.013702869415283,0.5948202127799662,0.004186683933019501,0.062253378934200354
100,11.124981880187988,0.594215331758839,0.003752624479676131,0.0615034592897795
101,11.235382318496704,0.593841084476357,0.00394976555212832,0.06126642135700286
102,11.345639705657959,0.5935420491591487,0.0030983592076209814,0.0611988158960524
103,11.456257820129395,0.5937180025360906,0.0023299528964686473,0.060897165520700375
104,11.566768646240234,0.5935532254758604,0.0030342177503296683,0.05998978174989067
105,11.676599264144897,0.5935312399277016,0.0033840055870852886,0.05895745152794439
106,11.787832975387573,0.5939582799111928,0.0028303935526753617,0.0586613762888889
107,11.900142908096313,0.5938764347343588,0.0023292019178747197,0.05855258661181501
108,12.012116432189941,0.5933938179054532,0.0032909759204720213,0.057962308585964524
109,12.123229265213013,0.5929413517867812,0.002719009741608787,0.05772812573218914
110,12.234821319580078,0.5927454988696278,0.003576503381114894,0.05833682306275047
111,12.346588611602783,0.5944583881288996,0.006054973976652074,0.059355634929058425
112,12.458026885986328,0.59686850284296,0.006196855894220479,0.059959942595553845
113,12.56794810295105,0.5999215720417836,0.005528068252116946,0.06030024080317916
114,12.678431034088135,0.6025008806136135,0.006192940882850021,0.06117629232759558
115,12.790278434753418,0.6050597669790968,0.004116340021880112,0.06284757341726882
116,12.899887800216675,0.6064959730584808,0.0036612681573951933,0.06322767758909201
117,13.010289430618286,0.6072366443782482,0.0033724765031302147,0.062305871000149046
118,13.121033668518066,0.6074515842967045,0.004963631878335629,0.06116670638073843
119,13.230886459350586,0.6079638241262731,0.007052163386179854,0.06129113829594808
120,13.341885328292847,0.6089757828983007,0.0064335298901509585,0.06358289168760294
121,13.450991868972778,0.6095792927957899,0.00531869436043984,0.0673366124868366
122,13.563143253326416,0.6085660439065738,0.0047757056153214066,0.07132791568487443
123,13.674574136734009,0.6053184448259118,0.00490825164483758,0.07528794237686423
124,13.786256551742554,0.5994638209130527,0.0054147276354904895,0.07895285001414648
125,13.896668434143066,0.5911961763381653,0.006354231264738637,0.08249453524608612
126,14.006905555725098,0.5807331841835713,0.007097149453848483,0.08595300166897175
127,14.1172354221344,0.5678316737632129,0.0064879014085572236,0.08959479317210411
128,14.22910737991333,0.5529916177958969,0.006589322587797277,0.0930922252217433
129,14.339444637298584,0.5346532176321542,0.0062116919053142265,0.09573103754900723
130,14.451859951019287,0.516377958718141,0.0057441777173143065,0.09744644310605521
131,14.563446283340454,0.497251457974224,0.0026399661174011315,0.09885907711526382
132,14.67665147781372,0.4769968977228768,0.004874069564102338,0.10137790678587366
133,14.78787636756897,0.4554588760546531,0.004869268115793159,0.10490882465874289
134,14.897372484207153,0.4321654553396051,0.00501136784978381,0.10821468517865122
135,15.008060693740845,0.4073316653200161,0.0061099244720803905,0.11091146549361042
136,15.117911100387573,0.42409659097341157,0.0056083286318189835,0.11272560874217853
137,15.229866981506348,0.44374718562543325,0.0036191505438292796,0.11367846751728226
138,15.34072756767273,0.46055398995632413,0.0031007255363781874,0.11417414998148162
139,15.452127456665039,0.47519371368156105,0.002786640718717513,0.1144628998822653
140,15.56340479850769,0.48773907587783927,0.002614593935323618,0.11480905163273508
141,15.674206495285034,0.49914483027042733,0.002142293132679712,0.11525233090399938
142,15.785370111465454,0.5098310711085796,0.00271694026266817,0.11616301421071716
143,15.895121574401855,0.5196245362430866,0.0024260967175870445,0.11706428089838469
144,16.008638620376587,0.5274151500939189,0.0019310342331396084,0.11752616218749272
145,16.123579502105713,0.5320669020820654,0.0017268458488975617,0.11738240219183674
146,16.235146522521973,0.5321184426601592,0.0012942319426038785,0.11610336203942194
147,16.344831228256226,0.527328513959901,0.0022268128616894766,0.11401752824810212
148,16.45477533340454,0.5180358389987212,0.003301787689274812,0.11132511744596346
149,16.565001964569092,0.5044911886059431,0.0015965297192779915,0.10822379928276099
150,16.677217721939087,0.4911272891193069,0.00252781807134966,0.10502009138354092
151,16.78846311569214,0.4761060420798372,0.005178269729800017,0.10188337147767215
152,16.90095281600952,0.4566395152940995,0.004201217174249263,0.0978489810518495
153,17.010162591934204,0.43694381814290767,0.004940813355312472,0.09374493529203468
154,17.122137308120728,0.4163160601309086,0.0053325550640745765,0.08906834452892914
155,17.233603477478027,0.3947026836378919,0.003996584841893388,0.0838884120815949
156,17.344962120056152,0.37139169400973865,0.004582792926552864,0.07882755011589884
157,17.45678400993347,0.34762858183775197,0.0030292667235314583,0.07390493074273341
158,17.567559242248535,0.32299997786085166,0.0034638049515566404,0.06903415740998782
159,17.680384159088135,0.2956841244699538,0.00809413311557556,0.06410505507690567
160,17.79045867919922,0.27037448745370446,0.006688905070896359,0.05925230345882172
161,17.90095853805542,0.2453523945284316,0.008809938390680661,0.054536386258486017
162,18.010024070739746,0.22106455092208188,0.009937939098571096,0.049713442040174714
163,18.120662450790405,0.1976786257303955,0.008611487905376301,0.0452553355041099
164,18.23186993598938,0.1771488212361025,0.006637409338043891,0.04190598225660232
165,18.343481302261353,0.15361522055525265,0.00436887549427359,0.038300235225221246
166,18.45613169670105,0.13323932236569871,0.0025965041783030714,0.035371805086373054
167,18.565728187561035,0.11346110955118507,0.0015671900423820913,0.032097700771024876
168,18.676294088363647,0.09482883256559489,0.0018081258957242752,0.028637598489104486
169,18.787461757659912,0.07771745133610417,0.0016949922195419397,0.02584155168547156
170,18.898884057998657,0.062205155223616325,0.0021359769706528866,0.02447346935939022
171,19.010154962539673,0.04767510002051156,0.0033859855040430514,0.02353572975181402
172,19.122300148010254,0.04206579562526597,0.004034592085171771,0.022037588102864745
173,19.23247790336609,0.03983532107130028,0.004218695327945333,0.020495696451045577
174,19.342095375061035,0.0401651586103555,0.004336845607272778,0.01889530644121985
175,19.455726385116577,0.04065709722448379,0.004743402340221073,0.017241180518926695
176,19.566876888275146,0.04357648768049229,0.0052058356441363005,0.016263247177342788
177,19.68052077293396,0.04832685216433915,0.0054167798797876065,0.016404847275531948
178,19.791975021362305,0.05166488428442423,0.0051085830121,0.017166672209801878
179,19.90224027633667,0.051763849778315524,0.004258745665107178,0.017492119759773064
180,20.0148606300354,0.049221361689820005,0.004388564112175541,0.017174951733785877
181,20.125813484191895,0.04104370884626184,0.0030054738152348816,0.016451623882412357
182,20.23546314239502,0.03344811212553036,0.0024791227567629755,0.016252715713342428
183,20.3455228805542,0.0351456488301992,0.002092777627621345,0.016226272515768834
184,20.456573963165283,0.03463339467653036,0.0017495257878985446,0.016046957462967807
185,20.56570076942444,0.032664522577211086,0.002135557327646508,0.016024691788442687
186,20.675132274627686,0.029911047418243533,0.0029975067076108246,0.016054494389735354
187,20.787288904190063,0.03008627855138434,0.003702699267725617,0.016030039145549416
188,20.899340629577637,0.030249815319854902,0.004438468072073945,0.016005371966270755
189,21.012044429779053,0.030451209430081824,0.004532298431150523,0.015580477409640263
190,21.122230291366577,0.03043410357173113,0.00584702810068133,0.01583326491207776
191,21.232765197753906,0.030712100765806816,0.006464461064497881,0.016681300546845534
192,21.344250917434692,0.032504327827591516,0.00444355706129277,0.0173161735083227
193,21.452945232391357,0.032177218552402374,0.0034667897571032456,0.017494746940646035
194,21.56272792816162,0.03375727186334704,0.0038644085556235855,0.017092659024426624
195,21.672491788864136,0.03860498652497124,0.0042349106307395645,0.016663694474259427
196,21.783907651901245,0.04175466674361382,0.00477553149085439,0.016599581991921727
197,21.893453359603882,0.04313646108236568,0.006065030290075779,0.01652278151333334
198,22.002578735351562,0.041025449491146074,0.006307440454651199,0.01642454757409118
199,22.114620208740234,4.1063469615684935,0.9064648459713182,2.2777304837083685
200,22.227821826934814,4.1017339556403,0.9080914589454507,2.278258849721177
201,22.33928632736206,4.096855294523521,0.9119186629811894,2.278999203420562
202,22.451221704483032,4.096760456006307,0.9179690866319203,2.280120549236366
203,22.560808420181274,4.101132149671193,0.9229862276369636,2.280914440344561
204,22.67154097557068,4.107082366925931,0.9269568668966026,2.2815099659354905
205,22.781481504440308,4.110356918078299,0.9291521439045236,2.2819067087096165
206,22.89183211326599,4.106639785901199,0.9308155566871268,2.2818829836479235
207,23.002328395843506,4.092153400989991,0.9317304048203591,2.280861195282415
208,23.11364459991455,4.066300322097562,0.9324039256413112,2.277320410074874
209,23.22323179244995,4.02864291326716,0.9332600769554905,2.2705826890142395
210,23.335726261138916,3.982638482075151,0.9342416103254627,2.2601530628916735
211,23.447814226150513,3.9308399146256714,0.9348670696745618,2.2452371135218456
212,23.55860996246338,3.87526103494022,0.9353170075511572,2.2255440746171415
213,23.671204566955566,3.811737825553952,0.9348197337489298,2.1988245291259814
214,23.781211376190186,3.753694070383421,0.9325594968340999,2.169820731037988
215,23.893202543258667,3.695124795480045,0.9213226714743881,2.13698520512197
216,24.004204988479614,3.6412538815187534,0.9073328290002103,2.10053841953639
217,24.117119312286377,3.604718853423159,0.891592109271755,2.0609640494983545
218,24.227668523788452,3.5644337979460317,0.8746703898420639,2.019698732328444
219,24.33985209465027,3.518675457520099,0.8556370386255282,1.973972835526422
220,24.453227281570435,3.4755964656916833,0.8376582571002718,1.9316080126943214
221,24.56467890739441,3.429320882105363,0.8197634956085201,1.8884587889897773
222,24.67583703994751,3.380030272217225,0.8022989080346077,1.8446844035910872
223,24.786370038986206,3.326339447881048,0.7861035048227258,1.800258926076383
224,24.897888660430908,3.2660226139047372,0.7694819848731372,1.7550772736584257
225,25.008935689926147,3.1965100175099814,0.7489419868642492,1.7089717235661002
226,25.119909286499023,3.112094018012286,0.7269227206438814,1.6582820497685375
227,25.231918334960938,3.0337780547837356,0.6910758870323943,1.6113352057915304
228,25.34184169769287,2.962193614636403,0.6457100787852321,1.564536599966718
229,25.453017234802246,2.9000885255178623,0.6007334766018502,1.5181121329366514
230,25.565701961517334,2.8432798477412273,0.5564345310201885,1.472073398643973
231,25.676252365112305,2.783680651501452,0.5122758288747604,1.4257187017641721
232,25.787275314331055,2.7315299432799973,0.46883688412544844,1.3790466758302222
233,25.899152755737305,2.681770655376333,0.4232659739128216,1.3279677719155145
234,26.008756399154663,2.6413472047779942,0.3874860172795434,1.2854923870516637
235,26.121020317077637,2.5942455869115464,0.348436254069565,1.235242606977085
236,26.231995105743408,2.5525092158615195,0.3163055408631743,1.1895134974228507
237,26.343024492263794,2.509908986999623,0.28681123786508567,1.1437094303915976
238,26.452661991119385,2.4674302011383276,0.26006988934677716,1.0979321558141644
239,26.563143730163574,2.42685773414829,0.23681523485602549,1.052856315423105
240,26.672751665115356,2.390570223227178,0.2156544080200895,1.0092138230486025
241,26.783002376556396,2.3548955400828526,0.19682821217662388,0.9670115610809257
242,26.894336938858032,2.3143088495250574,0.17942584070192946,0.9252399979545457
243,27.0060453414917,2.263328989240744,0.15900223998429416,0.8833597941799671
244,27.120043754577637,2.1991674264986156,0.13394885942234258,0.8377730270819599
245,27.229865074157715,2.1364648625111555,0.11551394985429844,0.7965175688446986
246,27.340924978256226,2.072475036662756,0.09984435536018633,0.7562557193559671
247,27.45311141014099,2.0056519974602236,0.08816241349979964,0.7175021083946143
248,27.565059900283813,1.934729894188571,0.0793769195183545,0.6798750910034744
249,27.67496109008789,1.8563026124942867,0.07491207516175093,0.6430249739892402
250,27.7861647605896,1.8178021203688173,0.07348058605961601,0.6103843492154916
251,27.89717388153076,1.8082279187272496,0.06605575814168392,0.5719835907562243
252,28.008267164230347,1.799306493251301,0.05508730723269786,0.5369631178641221
253,28.116902589797974,1.7905783319471233,0.04394762316162185,0.5038181244347231
254,28.22668170928955,1.7800941599261082,0.0336298387281715,0.4720309833367391
255,28.337266445159912,1.76508384399713,0.025832787839946747,0.44205451966700837
256,28.446741819381714,1.7466128085523338,0.02014840693195143,0.4164375037252405
257,28.557321071624756,1.7172707838481434,0.014834671834136667,0.38722655257720473
258,28.667203903198242,1.6853763679974565,0.011583504588966299,0.3617336469906487
259,28.777982234954834,1.652059190217834,0.012028867665092135,0.33867357261141784
260,28.88911461830139,1.614075179716736,0.01351283926911988,0.3177776598284206
261,28.997979402542114,1.5710695959861654,0.013007977987178131,0.2992819435015348
262,29.10786485671997,1.522231161834387,0.0079120086531001,0.2817570303374576
263,29.221099138259888,1.4618992091777872,0.010880148465558922,0.2629966028507886
264,29.330810546875,1.4004560451264023,0.021842174396091322,0.2457354176698296
265,29.442407846450806,1.3334427767495602,0.024599384340360384,0.22748228800310935
266,29.552945137023926,1.261636309784908,0.020969360267115617,0.209041069767784
267,29.66536259651184,1.1865448333242443,0.015443404426926767,0.1909533280170971
268,29.777234077453613,1.1095207995236396,0.012227201910337729,0.1734595409637698
269,29.888750076293945,1.0386553341426041,0.010740296984434052,0.1582609228763629
270,29.999905109405518,0.9468182902618429,0.010854982616224846,0.1414138334718584
271,30.111847162246704,0.8696274997273544,0.009265656660726075,0.12874790266155103
272,30.221462726593018,0.7935856155915398,0.0085183839538364,0.11730929682875345
273,30.33277916908264,0.7195783721355942,0.008749560642853722,0.10721352269194867
274,30.44245147705078,0.6480853812324925,0.00785763857455156,0.09690591425261974
275,30.55415415763855,0.5787766552622715,0.0064963096696878065,0.0892265206944976
276,30.664292812347412,0.5121730501707924,0.007572194729901163,0.0834545031594157
277,30.774086952209473,0.44771341600623543,0.006126152821028957,0.07744776089023561
278,30.88394522666931,0.3869519816743679,0.0086189490219736,0.07178140739552656
279,30.99443817138672,0.33090242283753146,0.008564991315309608,0.06543791094110418
280,31.106392860412598,0.2807167018504352,0.007332640557401801,0.05948693621693567
281,31.21802544593811,0.23549427095882491,0.005980658750553785,0.054864364060115633
282,31.328571319580078,0.19527664395838962,0.0074933196673124996,0.051280865235000306
283,31.43963074684143,0.16017981899273984,0.008179941393001345,0.04856025657740656
284,31.55245089530945,0.13053108141166875,0.00808988814628938,0.0460042102754015
285,31.662890672683716,0.12135461525287314,0.008045389359265466,0.04232558259045971
286,31.77378535270691,0.1086201828280257,0.007644082083022489,0.03849350286987718
287,31.88274312019348,0.09047709424823637,0.006932203211709326,0.034142568840250714
288,31.995243549346924,0.07284461262224291,0.006823590368061635,0.030363441699151755
289,32.10548782348633,0.07018100871253417,0.0066457787969728885,0.0276875133238835
290,32.213963985443115,0.06794489380718795,0.006873111448054693,0.026736655059149014
291,32.32676339149475,0.07137255544248365,0.0075637860276113805,0.026445089576123827
292,32.43676424026489,0.07293970669330598,0.007806455563956785,0.026460069876814103
293,32.54617524147034,0.06844815727636484,0.007704158343307152,0.02611686387295159
294,32.65630769729614,0.06300424605978379,0.004722861938698897,0.025272350864971205
295,32.76594614982605,0.06633543246441068,0.006397071484776745,0.02409040830267055
296,32.87846398353577,0.06801891325725264,0.00677378169184686,0.023033848364321652
297,32.98955416679382,0.06742628249018298,0.006185745606054311,0.022479186229280405
298,33.09947347640991,0.06501435443388125,0.0058535830560357775,0.02223150365712064
299,33.21207141876221,0.06387934854969628,0.005627376786488834,0.021904568611877423
300,33.32127141952515,0.07155386487708815,0.005433546444883184,0.022381942561469453
301,33.43261218070984,0.06882515699899945,0.005460151245434467,0.022920610359266718
302,33.54428791999817,0.058135846893402406,0.005477909415857827,0.023040331226068772
303,33.65474033355713,0.05744280059742266,0.0051529459596310265,0.022919934178783023
304,33.76520085334778,0.05587883724790249,0.002742073198489602,0.02225658267078405
305,33.874282360076904,0.06039173778452862,0.005287493162036907,0.021918952968181582
306,33.98595118522644,0.05948781166904206,0.0053223287973460775,0.02068535353627864
307,34.09660840034485,0.053109553997673316,0.005616409219286289,0.019626835719978124
308,34.206944942474365,0.04344600626053981,0.002041745900102617,0.01932078017054107
309,34.31802034378052,0.0435981734476254,0.0026165124571245154,0.019577856923432953
310,34.4284782409668,0.04195910691162733,0.006798167686844732,0.020346159369557616
311,34.54066848754883,0.038300171810756956,0.005196646714040312,0.020370835100742897
312,34.65052556991577,0.04293043691235077,0.002008546225767161,0.02000624333690864
313,34.761085987091064,0.03942455298776383,0.00719226758471685,0.01953846254894031
314,34.8737678527832,0.038208713220539606,0.007476314421385944,0.01845219328489966
315,34.98578929901123,0.04360064658487268,0.005807059386188607,0.01770603625459681
316,35.097630739212036,0.04922232503700211,0.0022929561695744986,0.017594220465434365
317,35.208314418792725,0.0535260668088642,0.0023523226327574753,0.017567827312989608
318,35.32254958152771,0.04992240904888273,0.0019322002274543468,0.01749611699606967
319,35.432039737701416,0.04066148317786229,0.0038032268757598846,0.0170885514558055
320,35.542014598846436,0.040879053402582924,0.003302423628029362,0.01660860003230401
321,35.65271186828613,0.038893352598632795,0.002321950120457247,0.016661146262524566
322,35.766395568847656,0.043679331167044456,0.002913476728241217,0.016389892042524404
323,35.879252910614014,0.03835796576899631,0.004049545779992662,0.014568399499188566
324,35.990609884262085,0.02978365004469155,0.004066417512241594,0.013898048838297438
325,36.101319551467896,0.024966611341821026,0.0038502177141535644,0.013315947263678785
326,36.21424341201782,0.02538142923912612,0.0066018550445690926,0.012829956283983517
327,36.32605862617493,0.02818423896600055,0.00541284716457476,0.012877397779753136
328,36.4351019859314,0.02904424804072859,0.003067138220149195,0.013826954367418015
329,36.54764747619629,0.030253590545259865,0.0013431325466228756,0.014539433631908601
330,36.656935930252075,0.029850634483391796,0.004715984706721889,0.015737884129353133
331,36.76529121398926,0.028428643448608994,0.00625863652960612,0.016669373713771807
332,36.87618827819824,0.03071729303133886,0.005659028763216366,0.01669772911178327
333,36.98842716217041,0.03203744662458386,0.005702349930827231,0.015520071362726217
334,37.09767460823059,0.031865587472479036,0.0059948942475827405,0.013713132982889922
335,37.20866107940674,0.03388284880975715,0.005857145641074794,0.013320942344269265
336,37.31945872306824,0.03440656945142648,0.0046252582886296256,0.013496680866937966
337,37.430991649627686,0.03314827116828361,0.005992221382832237,0.014115288586334448
338,37.541558027267456,0.03258009904758908,0.0048913313162468625,0.015931901192770027
339,37.65193009376526,0.03221427378792521,0.00601734839835108,0.017850010037002723
340,37.7610445022583,0.03663916676910094,0.006835010500107888,0.018941016216477445
341,37.87152886390686,0.04119148769551526,0.007071505586075274,0.019194815216392033
342,37.982001304626465,0.03639031481122914,0.00805533559056853,0.019221045280447442
343,38.09262275695801,0.03736587668126587,0.008611731114717424,0.01868842976342984
344,38.203017473220825,0.0371416946045024,0.007227420857229384,0.018261515188267817
345,38.312668800354004,0.044285777429265885,0.005723394823132701,0.018394395686102384
346,38.42291784286499,0.05576957432180916,0.0047616436745539555,0.018747584288546962
347,38.53272294998169,0.05976449150325389,0.004274637239082662,0.018717415875599767
348,38.64291191101074,0.05589988773673362,0.001574011300928109,0.017669070080192494
349,38.75336503982544,0.049744223320523695,0.003338991887375972,0.017039130456690327
350,38.86453819274902,0.04912632667607705,0.0039896945455287726,0.016523410369664943
351,38.97486686706543,0.04942247627839977,0.00497681414849329,0.016120017107647364
352,39.08630037307739,0.04598125083102811,0.0058448850218653205,0.016467231884002644
353,39.19752550125122,0.04015165752084001,0.0018636829498700704,0.015564423095793825
354,39.30953574180603,0.03225257650940126,0.0013081859765612948,0.015072471836337576
355,39.421367168426514,0.029009239277752806,0.0030992270014870774,0.014905586428036834
356,39.531296730041504,0.02809295360505146,0.004298601750342402,0.01479852308387329
357,39.64299750328064,0.033968797782642855,0.0036140292326577498,0.015709708865388756
358,39.75750660896301,0.04277348083978271,0.004180017659288979,0.01648094292401643
359,39.86953520774841,0.05153561886895146,0.0035483271093306656,0.01736525489560069
360,39.979865074157715,0.051864701307295924,0.0009196279164630167,0.017594568363188318
361,40.08913016319275,0.04746989897820321,0.002940169995639373,0.017195032964880855
362,40.198789834976196,0.04659641373262041,0.0038739136299556737,0.016438745451781825
363,40.30963683128357,0.048611814856844855,0.0037599326620109657,0.01582738514533433
364,40.42012095451355,0.047026687192028155,0.004027512841432064,0.016541732033549
365,40.529393911361694,0.040928808149775696,0.0033845777849794484,0.01644929072630339
366,40.63845896720886,0.03169973767248923,0.003429371449570254,0.016085566626517656
367,40.748459815979004,0.027305927656060686,0.004230756403888885,0.014624880812018463
368,40.86032176017761,0.02547528057869591,0.004306507059500171,0.012990745961388932
369,40.97176384925842,0.02752010990761233,0.004086075406097565,0.013180639433590472
370,41.08323836326599,0.03839025088541399,0.0018376345857960095,0.014232987639436152
371,41.19341802597046,0.0421533706466678,0.0037826239171272974,0.015517521387704354
372,41.30421447753906,0.0401794027802396,0.002206410907701877,0.015911240260779294
373,41.41476035118103,0.03294708480524966,0.0014254840836355168,0.015982287244927715
374,41.52612805366516,0.029284355607522024,0.002072422085221046,0.015219394821132147
375,41.63663673400879,0.03082996608826122,0.0016172637531415416,0.014362527063803164
376,41.74781513214111,0.028688397327168706,0.0010720541639718674,0.013313877433837053
377,41.85910630226135,0.025981832449407563,0.00073590031447371,0.011900708612198113
378,41.97007942199707,0.028305899214005815,0.00039359581110832574,0.011524478190736287
379,42.08187198638916,0.02711875731128879,0.0008877290260895699,0.012086652424989741
380,42.192713499069214,0.02797879739751172,0.0011726967453404918,0.012009750795332765
381,42.30346632003784,0.019854250200362213,0.001530878706537884,0.010934908072473359
382,42.414737701416016,0.01913691414533184,0.0018836957779717247,0.010807693469500694
383,42.524357080459595,0.024764426392247508,0.0017207308927491359,0.012426002036639417
384,42.63266205787659,0.03193099472856723,0.0010417281752665894,0.014495023083386698
385,42.74306654930115,0.04191143776420207,0.0011320255419551095,0.016047902196744786
386,42.85342311859131,0.050921676048877734,0.00197797158132666,0.016706045017414583
387,42.96436882019043,0.0524648121542472,0.003132986709693022,0.01729245927402013
388,43.0774245262146,0.043654004707585216,0.0022988102531289866,0.01693767048122434
389,43.18677377700806,0.041161913689969666,0.004207406150948864,0.01694561583053712
390,43.299588680267334,0.04014160855131235,0.003384384392022775,0.016278541647383855
391,43.41122126579285,0.033474166718951266,0.004382019109716459,0.014913516787627902
392,43.523240089416504,0.03288395541329998,0.002071052629940143,0.014014887055525328
393,43.63383388519287,0.03044803496866196,0.0023966124965153456,0.014375539418444591
394,43.74559450149536,0.02909529882088219,0.0028351767787399645,0.014784033761288343
395,43.857630491256714,0.04012709730435415,0.0040226921353611125,0.012915308309491457
396,43.9673171043396,0.048141014109412794,0.0024983216630251543,0.011252644008273626
397,44.076865673065186,3.203295114073307,0.3975995339106677,2.079298410693336
398,44.18866181373596,3.203631519874154,0.3974020029301381,2.0791522898692496
399,44.299508810043335,3.2035090129889983,0.39867259425282064,2.080659940146546
400,44.40935778617859,3.201397671885827,0.40039404338295426,2.0824270448565882
401,44.52070069313049,3.1933940610580858,0.4012773161033663,2.08283911876283
402,44.63603091239929,3.19338972916271,0.40166594019088475,2.0825896237133597
403,44.746548891067505,3.192008367589191,0.4014674423533969,2.081573233828274
404,44.85929226875305,3.1920224157821466,0.40064761689283623,2.0806002192175
405,44.970555543899536,3.1922119921667544,0.39994497115873934,2.079376559494401
406,45.080387592315674,3.1928479228353837,0.39953785523535207,2.0769257059080424
407,45.19231700897217,3.193889093615922,0.3996852511180854,2.0722183391102456
408,45.304768323898315,3.194577063829741,0.4002937751814841,2.065166459207698
409,45.41615295410156,3.195089721353382,0.4007521933593934,2.0531401785031207
410,45.52733898162842,3.1931308540592473,0.40093170094301905,2.036495378317214
411,45.637399196624756,3.1875124366323067,0.4005181609361975,2.015504764485203
412,45.749086141586304,3.175595540199009,0.3976609764145688,1.9899704458013896
413,45.85983443260193,3.1692272489637734,0.3917432164069354,1.9586123134152629
414,45.9721999168396,3.156621806868945,0.38278522802178244,1.9181502597567508
415,46.08092498779297,3.1420870134382572,0.3722652292171517,1.8760230269802596
416,46.19166326522827,3.122123539231785,0.3592599525150877,1.8288145588505853
417,46.304768562316895,3.093658989495495,0.3440142027708845,1.7769102010429254
418,46.41585063934326,3.0562355174724956,0.32767652040040046,1.7217589716407387
419,46.527860164642334,3.0085698138581014,0.3101357017059194,1.6640340833210323
420,46.640525102615356,2.941153544602435,0.2900770401762037,1.5989143207558931
421,46.75267434120178,2.8636108922887455,0.2709770496853289,1.5375130684540306
422,46.865816593170166,2.777629435613774,0.25117434541106115,1.4746627896798103
423,46.97752594947815,2.690652647594731,0.23198967862170236,1.4114202991319122
424,47.08844327926636,2.6026823477701253,0.21362440687685694,1.3484233549821865
425,47.197930097579956,2.510971244575155,0.19651980491547427,1.2863487759730716
426,47.307156801223755,2.4231320661070064,0.18205409937388425,1.230578852776818
427,47.4174063205719,2.312817415112969,0.16604735102167986,1.1653646950238121
428,47.52921748161316,2.197877548675308,0.15162782404835076,1.1017215599970198
429,47.64039897918701,2.087382297734309,0.1405268568997499,1.0449896856398162
430,47.75071573257446,1.9736150299377964,0.13244256191867798,0.990134432672801
431,47.861578702926636,1.8703600897298442,0.12760267232751105,0.9423317817022518
432,47.973095655441284,1.809875284077958,0.1249135890261663,0.8880003863883547
433,48.083945751190186,1.779608241992476,0.12390645401947234,0.8399917356828919
434,48.19427514076233,1.7482456118244223,0.12316593593063548,0.7940708355193027
435,48.30539035797119,1.715808954949787,0.12203317701943199,0.7507503640771798
436,48.4195876121521,1.6822322538370595,0.11221054449971998,0.710291247540083
437,48.52961754798889,1.64482567287578,0.10285997726105912,0.6697407537235376
438,48.64054226875305,1.6104601092461188,0.09471497952117984,0.6358676529288283
439,48.75174927711487,1.5753783954357188,0.0870073802036007,0.6047464418907599
440,48.86489820480347,1.5398884676824331,0.07686413503720486,0.575844744979359
441,48.97550582885742,1.5043486904784527,0.06979645455351037,0.549100308983588
442,49.08634901046753,1.4689574593679489,0.06753291059499451,0.5246050806372391
443,49.1989221572876,1.433909203452426,0.0706039496397471,0.502288725047684
444,49.31063437461853,1.3964275987969188,0.08573521116582396,0.48058155723243223
445,49.4231641292572,1.3631912589030268,0.09907046436752516,0.46206409248080904
446,49.53402614593506,1.3313399466426408,0.0911056640665615,0.44402986018644985
447,49.64554023742676,1.300744270265935,0.08483177030265192,0.4259862186838034
448,49.75685739517212,1.27453124858048,0.0795217627233382,0.40962352850777956
449,49.86654758453369,1.2449052180540738,0.07367829192367384,0.3901221626317676
450,49.976057291030884,1.219516258213528,0.06844196251237285,0.3718866624774789
451,50.08647274971008,1.1958936542699505,0.06351988019321682,0.3537631627591869
452,50.19660687446594,1.1741123284179344,0.05840548293212546,0.3358210006772093
453,50.30705261230469,1.153031244700068,0.053922749295372246,0.31822767278565944
454,50.42002892494202,1.1322767737871606,0.04841103280077633,0.3013182560027736
455,50.53084754943848,1.109590605280019,0.039125158050999864,0.2843116020476472
456,50.643423557281494,1.0888469583577212,0.028674851347150396,0.2689921679323569
457,50.75444555282593,1.068462645581028,0.01913941207962367,0.2540862795894314
458,50.86508846282959,1.049119174927684,0.012497602606207272,0.24015681413286
459,50.975754499435425,1.0301732171058897,0.009412775263980261,0.2269459933557093
460,51.085763692855835,1.0117693842243163,0.010661339550058989,0.21377485117386796
461,51.197638273239136,0.9926507685403301,0.013662785600905896,0.20068828064743122
462,51.31139397621155,0.9704570145338862,0.016073376091148478,0.1866108799849378
463,51.421605587005615,0.9476028231654424,0.016128960469146386,0.17382159532711047
464,51.533408403396606,0.922848827677704,0.014427955510500204,0.16132551611650103
465,51.645031213760376,0.8969881777973004,0.013920334840939835,0.14932119467698413
466,51.75557279586792,0.8706684257956555,0.013564134017189948,0.13801855308300695
467,51.86527967453003,0.8440587322474996,0.013318856727946228,0.1273906293433597
468,51.975902795791626,0.8156637520263214,0.011470608518474784,0.11740734105641315
469,52.08718490600586,0.784907000774402,0.00902126640451349,0.10747862402217179
470,52.19807314872742,0.7500408586571722,0.007448596957745027,0.09788601927926818
471,52.310631275177,0.7067181494381145,0.00659784637426412,0.08793216401804146
472,52.42065453529358,0.6633310856089963,0.0057444368395115864,0.08005948113999643
473,52.53093671798706,0.6199989771074671,0.005889505296488849,0.07330449556162696
474,52.6408314704895,0.580884830920079,0.005767990733327491,0.06773175197939847
475,52.75184464454651,0.5456005353103531,0.0067295412997943945,0.06344970049743219
476,52.863341093063354,0.51224854012631,0.007350535386881114,0.05979985269416123
477,52.972814321517944,0.47833747513502206,0.007128667335737771,0.056126403252552304
478,53.08419585227966,0.4420147601110507,0.006968384629181533,0.052551209205563346
479,53.19388175010681,0.4034504751318866,0.00678715915827481,0.04977833850005594
480,53.303954124450684,0.36318520000499643,0.0059483580607296496,0.04672198327621544
481,53.413599252700806,0.32712570261756807,0.004335321864789158,0.04413845610645854
482,53.523478984832764,0.28655530271226437,0.0036517760748010857,0.04046426668966344
483,53.63285446166992,0.2517646173244672,0.005176328785895185,0.03713388130462205
484,53.74552011489868,0.21859149276955622,0.006844623313931154,0.03329826392683923
485,53.85659623146057,0.18674673524816723,0.005518244738252065,0.02951331495556559
486,53.966022968292236,0.15659171285606588,0.004486043928639422,0.026387784828509647
487,54.07770824432373,0.1289094919531373,0.0035497137505734327,0.02405082113950062
488,54.186898708343506,0.10453581045810542,0.002677438427642201,0.0227670901441675
489,54.2983033657074,0.08392191713052934,0.0018019770578619144,0.021893973317649383
490,54.40867733955383,0.06656891195239503,0.0020220659356528104,0.021177472976782914
491,54.520249366760254,0.05048903078812466,0.002874046465994114,0.02029086329616317
492,54.63284111022949,0.03951626706500776,0.0027807089301859827,0.019148854982591064
493,54.74447679519653,0.040916846132217806,0.0012928077587569748,0.017868578955841395
494,54.85455274581909,0.04110191142668528,0.0035061548579502478,0.01803643451521169
495,54.96493315696716,0.0395119824635722,0.0027594779628293104,0.017984593725192254
496,55.07660675048828,0.037413272074604785,0.003441749466826928,0.017936770144659005
497,55.18611025810242,0.034378320651020276,0.003765845705825439,0.018240959862249384
498,55.29695510864258,0.03695557025536176,0.004843411433862414,0.018487704221411265
499,55.40483355522156,0.04432730210931672,0.004912710776159316,0.01899161649691994
500,55.51668381690979,0.04141960985159367,0.0052863748687419524,0.01890261597151865
501,55.627463579177856,0.04277557881141796,0.0009600590311418242,0.0185294028420497
502,55.73772358894348,0.04743399777990378,0.006208195808063465,0.019126884374039907
503,55.848103046417236,0.05268325210633004,0.004443959976714504,0.019917602305178278
504,55.962029457092285,0.06660324564883878,0.003996905493599379,0.02112810511463674
505,56.07136011123657,0.08222946456541075,0.0038781768424201485,0.021800783995935904
506,56.18107223510742,0.07599186246276558,0.0019212792994820025,0.02120491128764384
507,56.292481899261475,0.08178790939623183,0.0031289359392502347,0.020817329580479545
508,56.404271602630615,0.0817793405858802,0.0033630367724791525,0.019511514881099812
509,56.51626467704773,0.07373461490480386,0.002195605472951926,0.019839469958438175
510,56.62703275680542,0.0588532746339293,0.001952283846434306,0.018892698367668014
511,56.73949456214905,0.04017036750671226,0.0022537256588052194,0.01653344512338842
512,56.848589181900024,0.02920767772784787,0.002137994860103939,0.014442666800302238
513,56.96041464805603,0.03827674388896378,0.003595945060974466,0.014229383366752155
514,57.071863889694214,0.05007759593672234,0.004491535401083609,0.015314563620727226
515,57.18518686294556,0.04846662849797762,0.004901664139672135,0.01498585968784425
516,57.29480957984924,0.039039604540785505,0.0028312615752667724,0.013800653672595307
517,57.4059739112854,0.02833399263722418,0.0017934292418381654,0.013913579723162858
518,57.51828861236572,0.028098797145176182,0.005484682647813223,0.014495082428056714
519,57.629987716674805,0.02782170876968032,0.006721411416588076,0.014539364085370415
520,57.74055314064026,0.02802061357821405,0.006639650813262655,0.01428565123763331
521,57.8535213470459,0.02982993659267345,0.004979828328644334,0.014176460645614217
522,57.96321749687195,0.030658326648350984,0.003961018828227979,0.013965191896490994
523,58.07351565361023,0.030554672109740375,0.003508409324194682,0.013484394724535368
524,58.183403730392456,0.029329027268389613,0.004103213280953641,0.013171644074554276
525,58.293869972229004,0.027862128692356904,0.003755777095902795,0.013439948125803111
526,58.4052357673645,0.026634372149805435,0.0034577997817722013,0.013475284872206091
527,58.51629567146301,0.02594533371918242,0.002769189368607038,0.012927094273241058
528,58.62858963012695,0.026660831661345877,0.0023329891273801556,0.01271788791299485
529,58.73934602737427,0.03363421746326846,0.001568302226473207,0.012448047833566471
530,58.851120471954346,0.03942726399522277,0.0021505013131382362,0.012822262113012427
531,58.961791038513184,0.04063257386622677,0.0024524046978219084,0.013340166388914516
532,59.072240114212036,0.03582560337624956,0.0026488631156511865,0.01320407182004415
533,59.18276834487915,0.03206354898395594,0.002340447377339571,0.013110748042391688
534,59.293275594711304,0.03203519513536336,0.002184070875054812,0.013116186844439614
535,59.402729749679565,0.030790760104102904,0.0024920575522985686,0.012626364499794498
536,59.51332497596741,0.033399023455268906,0.0028246716175216622,0.012471594919075756
537,59.62445402145386,0.03439421874238426,0.002460103338123033,0.011663737433179763
538,59.73380994796753,0.03360233714673873,0.0013807401009712558,0.01182596973773648
539,59.846346378326416,0.03178224379539733,0.00315791761626264,0.012817756043986963
540,59.955445766448975,0.03942943267834563,0.00524513947033212,0.0136425424669918
541,60.066888093948364,0.04490931503252501,0.00517598880872614,0.014283824980392032
542,60.177470445632935,0.041840622653556384,0.005136929339433797,0.01465928806939789
543,60.286449909210205,0.04043913052752779,0.00452506522387293,0.014480318595720108
544,60.39994168281555,0.04520586566705916,0.003253917353345026,0.013120920681046963
545,60.51225233078003,0.0476474487665418,0.0026789906549470415,0.012544577714237774
546,60.623382329940796,0.05066179754173111,0.0018263604683253247,0.013205771696521186
547,60.73213076591492,0.04967866255230797,0.001899059359600485,0.014055005034452544
548,60.84178590774536,0.04734903426932723,0.0031445106363982853,0.014979862965312576
549,60.95286226272583,0.05777162050056576,0.002007162876314614,0.015673852554339476
550,61.06504535675049,0.06177318920767247,0.0010274762948373195,0.016283090605847244
551,61.17908048629761,0.05882994480306754,0.0023062450974053496,0.016524142979292677
552,61.291420221328735,0.04777962574449931,0.002011480003753122,0.016242696128887374
553,61.40118217468262,0.036202231252874216,0.00212529604386011,0.015176875401005645
554,61.51189088821411,0.026598817576203162,0.0016815771069810543,0.013502194393194476
555,61.622143507003784,0.02317927494861654,0.0006853451816521008,0.011580938832785641
556,61.7325975894928,0.02221579091540813,0.0009906967182343744,0.00991398838762779
557,61.84378385543823,0.02156084720265083,0.001748265479168191,0.009555338174980934
558,61.955114126205444,0.02081796889397944,0.0017983149476289186,0.00915937864389825
559,62.06588959693909,0.020090517969935228,0.001183135926987247,0.009751181697661754
560,62.17617893218994,0.020437681972368685,0.003367078677876574,0.01135233411362752
561,62.28728103637695,0.03828783569500257,0.0016513172073823808,0.01322994482780087
562,62.39755082130432,0.052926952408879034,0.0026981040641963923,0.014076331181628501
563,62.50926375389099,0.0595966818511848,0.003772740184956106,0.014738361032104047
564,62.6208016872406,0.056062454878112136,0.004466833972693082,0.014004419943359268
565,62.73032569885254,0.04882939282551351,0.004386088009791309,0.012996599287116373
566,62.841535568237305,0.0404865036272337,0.004146597510491256,0.012656662442190684
567,62.95169115066528,0.03472137198005094,0.004055360074816205,0.012499235529274354
568,63.06017565727234,0.034721030353040215,0.005136065986344451,0.012098537004583807
569,63.17021036148071,0.037525804761983465,0.0032057931830021895,0.012206791543112761
570,63.27922177314758,0.04238707101334567,0.0013871005592972043,0.01342096066801399
571,63.38937425613403,0.04457583687793769,0.0026678507498788914,0.014431456995856922
572,63.501070976257324,0.04574371234732116,0.0037734532699365618,0.015033654922873594
573,63.61176872253418,0.04152365526959093,0.003419667972753063,0.015240561570935663
574,63.72094249725342,0.040618772790539256,0.0031754103689880147,0.014673903889548036
575,63.83291697502136,0.04262655536488662,0.0034525257668534697,0.014278299211889556
576,63.94228959083557,0.03630061076171543,0.004454404789879561,0.013998230413489635
577,64.05246567726135,0.03554003445113299,0.0017441640030883242,0.013907133287708075
578,64.16430974006653,0.044717215984064675,0.0011791884558233461,0.0143682992518493
579,64.27403116226196,0.05256228545092553,0.0010651805688896559,0.015528265035372017
580,64.38470673561096,0.052299584678604315,0.0011293851098140267,0.01628881996780667
581,64.4966824054718,0.04470067686604365,0.0020382375480027196,0.01644098157053535
582,64.60757827758789,0.037833140731835406,0.003934033125979043,0.01535983673278164
583,64.71835088729858,0.031022075061599243,0.006410220475408092,0.013803597604537095
584,64.82995057106018,0.030562675701044362,0.005623669273044511,0.012627701729732203
585,64.94069957733154,0.03370311883686021,0.004220236407841295,0.012077791704820021
586,65.05236530303955,0.035335863823994194,0.002371939545484134,0.011421457786886604
587,65.16360759735107,0.033730411222088474,0.0050260572173505295,0.012241290477786
588,65.27664279937744,0.031517016453856773,0.0038007677263647726,0.013141238153962462
589,65.38616895675659,0.030365959363097737,0.003054349028375823,0.013335716829018286
590,65.49677968025208,0.029314815992239406,0.0034323685010554496,0.012925415080274361
591,65.60554337501526,0.024552223101447168,0.004620511555740607,0.012134093129098132
592,65.71724319458008,0.02116809202759326,0.0035186058556021457,0.011090477903391655
593,65.82663440704346,0.019527097975360057,0.005302110498389116,0.010954627198719116
594,65.93740558624268,0.020575935244405173,0.005940792989962084,0.011452070735741018
595,66.04731440544128,0.027695542749291334,0.004582840577227572,0.011988689990774773
596,66.15916967391968,3.466228326435037,0.6854331039050743,2.279976750527715
597,66.26964068412781,3.4666365527165013,0.6848691355883831,2.2815182045769946
598,66.37894606590271,3.466979538335159,0.6919455415784882,2.283145215103419
599,66.48776054382324,3.4664014954289417,0.6991985469559076,2.2840719536357916
600,66.59685802459717,3.4655471299898744,0.7001520691844405,2.283665970802449
601,66.70666074752808,3.4651687827299806,0.6977190539524306,2.2820823316720915
602,66.81485104560852,3.4652081033928064,0.6976795295638328,2.2806403742662513
603,66.92297601699829,3.465295239903612,0.6958028570272524,2.2793110464350583
604,67.03140449523926,3.466305649000818,0.6959113027542443,2.2786131823522013
605,67.14223170280457,3.467046211922193,0.6974523391092581,2.278123319468758
606,67.25377607345581,3.4677338218860254,0.7009716428388241,2.277298431777596
607,67.36348009109497,3.468654579662917,0.7059209266047052,2.275002899007201
608,67.47429752349854,3.4680319089294365,0.7067325111533859,2.2701516323564492
609,67.5834572315216,3.4617402733900065,0.7042860043848678,2.2621689654843884
610,67.69686222076416,3.4480234564386745,0.6983995724260513,2.2502111512338216
611,67.80744910240173,3.4258307345539514,0.6899595296602391,2.2334385575742948
612,67.91762113571167,3.396543017004766,0.6774094082845415,2.211889820737226
613,68.02841925621033,3.3607526999434336,0.6566898919884372,2.185189521282463
614,68.1397647857666,3.3165156234874744,0.632018367549802,2.1515044643873296
615,68.25151228904724,3.2727473493926533,0.6114654734630605,2.1164060303531995
616,68.36161875724792,3.227827668329562,0.5957752096025589,2.077370787829282
617,68.47115707397461,3.1829279345551633,0.5791967357594621,2.0342278618111886
618,68.58212804794312,3.1380029226208466,0.5545703600057641,1.9873602093143892
619,68.69394254684448,3.0940394849249206,0.5227453040160972,1.9376535205671161
620,68.80548095703125,3.05079705111848,0.49052950258633965,1.8861015633452187
621,68.91562414169312,3.0105732794525255,0.4573498212709289,1.8327044061429025
622,69.02822518348694,2.9723302429457323,0.42078875517144815,1.7775181621100693
623,69.13724207878113,2.935867072928846,0.38451894911318785,1.722561903931408
624,69.2465488910675,2.9009708248962274,0.3526840196679188,1.6679309611586266
625,69.35723447799683,2.8647064070348915,0.32448169982125796,1.6150147534722064
626,69.46742057800293,2.825715319997239,0.29847895847391337,1.5640257946365577
627,69.57952427864075,2.7841741178752772,0.27388521250674597,1.5146583769339863
628,69.69206595420837,2.7403807118986543,0.2508642879619033,1.4636793024171937
629,69.80249238014221,2.7052821500662705,0.2344352563184064,1.4180738563688124
630,69.91350841522217,2.674400217011071,0.2221193173357525,1.374161421741305
631,70.02433919906616,2.643800610791282,0.21543921068358413,1.3322632905794074
632,70.13546824455261,2.6092535205006473,0.2118253317693959,1.2914285763054856
633,70.24651074409485,2.570232046881513,0.20751266812301397,1.2518461682829076
634,70.35614085197449,2.5273942186355796,0.20261496384335026,1.2136987611943666
635,70.46480059623718,2.483656614272687,0.19880720136355842,1.177341146216637
636,70.57511901855469,2.4422299821009252,0.1948319959245291,1.1429098605488304
637,70.68460202217102,2.4042305512860676,0.19225767309870712,1.1106961469627548
638,70.79352521896362,2.3666564611558525,0.19068179087787926,1.0797125314539717
639,70.90366721153259,2.3307366587740814,0.18986133068175082,1.0501175961532927
640,71.01379728317261,2.2970707301717104,0.1644579746690078,1.0221189508990491
641,71.12550926208496,2.262802401450242,0.14161133041505075,0.9955907432248106
642,71.23586630821228,2.2275892390151215,0.12505652811972665,0.9694386345279162
643,71.3469340801239,2.190955373814468,0.11234043875411096,0.9433600302635398
644,71.45868992805481,2.153171945687865,0.10150917454865202,0.9172480216429462
645,71.5691032409668,2.1105204532442827,0.09281005982000465,0.8893166559765302
646,71.68037128448486,2.070744668546371,0.08597430026164947,0.8643463186459945
647,71.79192638397217,2.030834342103031,0.08379412969653657,0.8402130600919888
648,71.90456318855286,1.9911550783426828,0.08513585297719192,0.8173900870317261
649,72.01747274398804,1.9522388918121745,0.08348193753659618,0.7945477765364586
650,72.13077402114868,1.9114961547310791,0.0847969657279655,0.768955731365966
651,72.2414379119873,1.8772348506675633,0.08509511455267521,0.7446521275824574
652,72.35024333000183,1.8469672845591598,0.08583570032348939,0.7197504032198948
653,72.45922136306763,1.8159052682242418,0.08582534144620978,0.6944016724917863
654,72.57015895843506,1.7811850983677753,0.08735144839675407,0.6682318088530208
655,72.68075489997864,1.7379997155934748,0.07175381069400341,0.6415701735175188
656,72.790682554245,1.6859411642185882,0.05547163780340581,0.6142245113833447
657,72.90237593650818,1.6299319640980476,0.04191608079964791,0.5871809599593323
658,73.01335883140564,1.5753245329993644,0.030664618059761842,0.5610739943237271
659,73.1228973865509,1.5230185435946513,0.020956166286231374,0.5361281944849609
660,73.23169541358948,1.468986834847793,0.015099893381798306,0.5123630670467835
661,73.34385991096497,1.409182311157186,0.01982768290144522,0.48899170858758995
662,73.45579814910889,1.3419369005170763,0.030604336268835484,0.4654709754412612
663,73.56617140769958,1.2807372481319734,0.04020423612807649,0.44096997383008607
664,73.67560172080994,1.2815183426447985,0.04816646421128135,0.41647933677503113
665,73.78611040115356,1.281279111687893,0.05083587293539787,0.3926810778634505
666,73.89699602127075,1.279272979098672,0.049704345042589027,0.3700700601709562
667,74.00890803337097,1.2765830803669485,0.049182313961896644,0.3477440026919967
668,74.11976885795593,1.272448512772768,0.044862009852062366,0.3269280516984212
669,74.2314932346344,1.2677301237498333,0.030700210485006384,0.3076620997904501
670,74.34049248695374,1.2625569376520975,0.02138831646767493,0.28893947888907184
671,74.45225095748901,1.2565182132177528,0.020184362193532365,0.2716131957678592
672,74.56563019752502,1.249003246438553,0.023689250812757526,0.2557357080516675
673,74.6742935180664,1.238887341528915,0.0224685133314023,0.24144106661648143
674,74.78544545173645,1.2244962784157853,0.018313972559001183,0.2288017109825129
675,74.8969669342041,1.2167376199119686,0.011879535305109951,0.2173599130316518
676,75.00975704193115,1.2130395767867284,0.0069798861637799855,0.20621121282970445
677,75.12330317497253,1.2081507796092956,0.01119747941468908,0.196867851279454
678,75.23404288291931,1.2016514134959415,0.007756881431641661,0.18802160561749676
679,75.34494113922119,1.1950338841654098,0.00908003817914409,0.18027832967719687
680,75.4566216468811,1.188950125557319,0.006149783871735841,0.173477268627873
681,75.56681227684021,1.184687915231996,0.008536143974492594,0.167909080411087
682,75.67750763893127,1.1800116194201205,0.006873381215007756,0.16236055208779188
683,75.78900742530823,1.1756786180315115,0.009068568222823863,0.15722349377975015
684,75.90076470375061,1.1723490721441099,0.010532544760572526,0.1526339190725458
685,76.01140260696411,1.1708877572702427,0.008356431179467449,0.1482684393720756
686,76.12464761734009,1.1717453984806367,0.006197062315815661,0.1443618304023676
687,76.23676085472107,1.1732050076920002,0.005766230062023952,0.1413765770237837
688,76.34926128387451,1.1740981736033274,0.007019834816787024,0.13801993914057475
689,76.46033763885498,1.1746472852541767,0.008948932266068937,0.1350620221934017
690,76.5696632862091,1.1741905911959143,0.00855927376722727,0.13225625232125496
691,76.67952680587769,1.1732778281656748,0.0069545045646498905,0.12879742596032162
692,76.79043221473694,1.1725598658973584,0.0056764603008364264,0.12534488262878773
693,76.90069198608398,1.17090874732962,0.005083214327087333,0.12153964859048606
694,77.01125931739807,1.1687228630427082,0.004598827463176318,0.1179725551578476
695,77.1213104724884,1.1661639534542405,0.006006530376516851,0.11515890815456956
696,77.22994017601013,1.1640054892351859,0.0074818405824655255,0.11230729748955569
697,77.33858561515808,1.1627202790682487,0.008036672078558625,0.10953954871787797
698,77.44989109039307,1.1615096334998374,0.007066562023626745,0.10622565569039155
699,77.56248736381531,1.1602430628415459,0.0049343179321103495,0.10295562930011419
700,77.67310667037964,1.1590297582069677,0.004407532501850564,0.09992855390541591
701,77.7840621471405,1.1579782095753517,0.006981069862438262,0.0973582643876684
702,77.8990318775177,1.1573506974031653,0.007354851501345162,0.09584272355747497
703,78.00962138175964,1.1578254558470533,0.006973421755795549,0.0945860252765764
704,78.12209510803223,1.1594864457877658,0.005633650725432284,0.0932115498689998
705,78.2336802482605,1.1616502532893198,0.0040151457058704805,0.09155375612138597
706,78.34742569923401,1.1638993675477605,0.002565344397823754,0.09007768849610664
707,78.4565978050232,1.1663531299146819,0.004161548283846891,0.08885319960361929
708,78.56933212280273,1.1688048076149125,0.004032141126907049,0.08848426287914068
709,78.68077111244202,1.170484194033371,0.005327863264354029,0.08898500370508852
710,78.79479122161865,1.1727324637816676,0.0031972617120265717,0.08900837828870677
711,78.90711092948914,1.1757808652404333,0.0006880979176045913,0.08820310751891082
712,79.01835799217224,1.1800122033112377,0.0021299923344738915,0.08781480633635767
713,79.12928557395935,1.1837359625761825,0.003262030329798045,0.08791959413225922
714,79.23974061012268,1.1870504160491213,0.003264439608382918,0.08829082643373828
715,79.35187220573425,1.1891523750195523,0.0025233569541611264,0.0889692191391647
716,79.46323490142822,1.1896442658479682,0.0015030852831975007,0.08936865850094505
717,79.57796096801758,1.1891279888585922,0.0011325227722753912,0.09020924352664213
718,79.68912267684937,1.1881566756488764,0.0009168948543913206,0.09119816063975253
719,79.80001211166382,1.1874703776014346,0.0009878002589286128,0.09200728186534887
720,79.91051244735718,1.186053485071878,0.0012398348208463319,0.09254576435163059
721,80.0212996006012,1.1833224520579726,0.001520892833969587,0.09247531282711641
722,80.13269066810608,1.1777704718236068,0.0012185044518321015,0.09328438691171201
723,80.24347472190857,1.1661418632590148,0.001181192252430136,0.09482446441708266
724,80.35368657112122,1.1464179871812934,0.0015497473069127888,0.09541656862522346
725,80.46586537361145,1.1195976996391936,0.0020139087621788183,0.09518239592386951
726,80.57849383354187,1.0838014582461826,0.002174638678238735,0.09408584226805672
727,80.69029474258423,1.0466118916660254,0.0026843305264143747,0.09354180712352984
728,80.80326557159424,1.0068750507969881,0.0032734891700905164,0.09245386674916702
729,80.91560244560242,0.9639072862438872,0.0035735478605705426,0.0904273745008636
730,81.02886033058167,0.9136256601089737,0.004237736717292172,0.08814710214869734
731,81.13984298706055,0.8642112077280006,0.0037560441415484505,0.08661536570678532
732,81.24897599220276,0.8105706077812105,0.004578225769542459,0.08523462583945032
733,81.36130023002625,0.7552547634311152,0.005068452690799227,0.08358741747360902
734,81.47151494026184,0.7015722213732568,0.005632113305107401,0.08137085116929269
735,81.58413863182068,0.6506814058036706,0.003868187380001809,0.07911467306888695
736,81.69847583770752,0.5982023438871942,0.003014362072571773,0.07704091449475971
737,81.80759596824646,0.5556547977317617,0.001916053493132949,0.0753399158576205
738,81.91840767860413,0.5038286785108403,0.005181473526405308,0.07271209291142228
739,82.02892994880676,0.45380115262720794,0.0045766869130399734,0.06992231034604013
740,82.13876581192017,0.46295842203247134,0.002708527124168245,0.06739349483445356
741,82.25101351737976,0.4707715872650748,0.0042112353788434295,0.06546623066677876
742,82.36299443244934,0.4743198949740441,0.004702715041839493,0.06325324147930395
743,82.47243881225586,0.4716413064723933,0.006311271879788998,0.060390998796577944
744,82.58351182937622,0.46386746570260473,0.0042735398595656355,0.05713040716939058
745,82.69415616989136,0.45090294743558057,0.00457700292276461,0.05360327785114627
746,82.80584383010864,0.43493056100512567,0.004533208077236,0.049959375227792625
747,82.91711235046387,0.4173247355468403,0.003810946527612394,0.04612706219810322
748,83.0307388305664,0.3983163159327273,0.0023708763865403566,0.04230168611329679
749,83.14193487167358,0.38091427864312727,0.004671263729885225,0.03988769864278117
750,83.25436353683472,0.36195041019740554,0.0050636974837378924,0.03831777153214655
751,83.36470246315002,0.3412875266847062,0.003493609033820474,0.03665928566396675
752,83.47594475746155,0.319688143067302,0.0032009303518238832,0.034383288573224285
753,83.58877277374268,0.29763023405196315,0.0056583439791498165,0.03243785146536419
754,83.7009825706482,0.2739933255793645,0.0056339718138693215,0.030842672469541674
755,83.81072306632996,0.2529921508584523,0.0032595186375596065,0.029590345974262893
756,83.92258381843567,0.23276985148914722,0.0038217243073546923,0.028554339457833672
757,84.03248429298401,0.21262903085195314,0.004558943942751485,0.027040128253005353
758,84.14413166046143,0.19245272419494058,0.0038699931251267184,0.025135525665214
759,84.2555320262909,0.17210366408081124,0.0014197781672560456,0.022937261364847035
760,84.3662850856781,0.1532260485315291,0.004009994561507076,0.02156192829366051
761,84.48005962371826,0.13384716568084698,0.00604139266896889,0.021166540158285407
762,84.59566712379456,0.1175306869028678,0.006626457270278161,0.020914656430059582
763,84.70721769332886,0.10213340318876626,0.005864793844255628,0.019896506470419413
764,84.81757879257202,0.08878173506259839,0.004985911288295,0.018341319705521147
765,84.92951250076294,0.07439720655489417,0.003058445402771191,0.01708381146875477
766,85.0430383682251,0.06247977616782751,0.004113419064204913,0.01727093887102486
767,85.15642189979553,0.05122427869845201,0.0035517221692924774,0.0175361487741789
768,85.26814389228821,0.04828975447138065,0.0037175153289055757,0.018039933126368764
769,85.37908267974854,0.04738594693724433,0.0038264331725779296,0.018345477298070727
770,85.49101638793945,0.045288400199257124,0.002201501944232746,0.0177294170334905
771,85.6033365726471,0.04398487156121901,0.0036299258432597294,0.017015692230744495
772,85.71414875984192,0.04155706910979871,0.0036112902218267957,0.016494781045657037
773,85.8249158859253,0.039610103682983906,0.0016421948607242146,0.01655175016580883
774,85.936439037323,0.036945436101457355,0.005356994424408494,0.01684717059419997
775,86.04731297492981,0.03472159651102447,0.005186497500687598,0.017282376308922744
776,86.15816473960876,0.03257077120428782,0.003923778315361418,0.017156649612361193
777,86.26866054534912,0.03510592554601921,0.0039269506240837615,0.01614749140427022
778,86.38078260421753,0.037539295059444595,0.004367628282713345,0.015185383687176614
779,86.49181938171387,0.03915651604592886,0.005283428520044216,0.01485508700024804
780,86.60058355331421,0.03851838006410167,0.0045117100968794155,0.014442685924196882
781,86.71262574195862,0.034644032196346486,0.004711544932834174,0.014534148955874663
782,86.82473921775818,0.03329320773195066,0.0025432579968645073,0.014199904976300685
783,86.93652129173279,0.03428086796774525,0.002132605192458587,0.013528123175517975
784,87.04551148414612,0.033484584233498094,0.0026631003511862405,0.012746147348506914
785,87.15690493583679,0.03301483542362767,0.00184840608566893,0.01246701292267718
786,87.26939868927002,0.030385043885597457,0.0019947790390836147,0.01221116176906225
787,87.38195204734802,0.024643272273554548,0.00419294684979164,0.012284566832272026
788,87.4930522441864,0.024201487339067247,0.005850789854462029,0.012869043281136293
789,87.60486912727356,0.03058644160491903,0.004011969232743387,0.01334880772229994
790,87.71647143363953,0.03318555553862006,0.004014377631603698,0.013393051330452231
791,87.8257565498352,0.03303087284696425,0.0035769422722625784,0.013038387935420625
792,87.93619060516357,0.030458083302765625,0.001542071801363457,0.012805245226823815
793,88.04629492759705,0.027713727104099868,0.003331273799906487,0.012217562813934307
794,88.15691804885864,0.028450689908039544,0.0028142801203838346,0.012181646998595412
795,88.26751351356506,0.031056196131840262,0.004868922636071378,0.012523053416490713
796,88.38086247444153,0.034421138599425964,0.0033823641899967723,0.013271572692089013
797,88.49161386489868,0.033248194217047035,0.003523199456477313,0.01389523999489908
798,88.60357809066772,0.02709384176932675,0.004263320916792348,0.01404813947312691
799,88.71664619445801,0.030368421665006248,0.00637310211715763,0.013584103194561471
800,88.82665061950684,0.031591981659449576,0.005842553872925047,0.012806092101317973
801,88.93655514717102,0.031531698257468314,0.004459573710647183,0.012468706299865705
802,89.04680252075195,0.030557466157830497,0.0016230868236272573,0.011758699262024077
803,89.1571192741394,0.02876391390779583,0.003103000846656886,0.011496014346876533
804,89.26868200302124,0.027127735372149464,0.0031001437245999543,0.011830540647354441
805,89.38042163848877,0.02641119099400895,0.002444099872067602,0.01293513142653872
806,89.49238753318787,0.02631934406710416,0.002277007072435534,0.013544955698831015
807,89.60289978981018,0.02645353457202244,0.0021774524999511437,0.013612954590787601
808,89.71421003341675,0.027333392191471375,0.00344115600369031,0.013588428211076073
809,89.82539892196655,0.027133697398849566,0.0047713106075880675,0.013775102894561082
810,89.9375307559967,0.026684769113565487,0.0051831499725255486,0.014555941144532738
811,90.04813861846924,0.027604505617829365,0.005822253327858202,0.014756523547363499
812,90.1602954864502,0.026242273797770624,0.003617022108214398,0.013762526995593697
813,90.27329516410828,0.02493859608260231,0.002985949482150971,0.012476245371261801
814,90.38468408584595,0.025174917084921238,0.0010925120341674136,0.01112547092131768
815,90.49633526802063,0.024902195946043724,0.001746432204678729,0.010497974184377125
816,90.60605478286743,0.02350426560024226,0.0010144435719188082,0.010589408476361445
817,90.71605396270752,0.022202848652229153,0.0033916657485641676,0.01163184845903694
818,90.82751631736755,0.024089464334632122,0.0017899691818006635,0.01297673524826326
819,90.93695855140686,0.030216104371305813,0.0021360142780919474,0.01368417914385264
820,91.04846572875977,0.03346468905389958,0.002096647586245473,0.01416545930840519
821,91.16217064857483,0.03307562227017444,0.0020923262415335525,0.014121795292312367
822,91.2727382183075,0.033298688215469927,0.0021178115498238135,0.013839060197507152
823,91.38255953788757,0.037656196756542804,0.0034433680302213714,0.01329900503339897
824,91.49320602416992,0.03820855759144349,0.0035929904405782036,0.012794204481722183
825,91.60528492927551,0.03451674064312738,0.003566987269318696,0.01294213699411165
826,91.7153046131134,0.02871950843004159,0.004915791329825848,0.013538386678425092
827,91.82776498794556,0.02296055500455529,0.005267750553845709,0.013731948809446063
828,91.93897294998169,0.024575620737710416,0.005295242352290905,0.014015726215022067
829,92.04949021339417,0.02583109552658228,0.004590346412565933,0.01394174513205506
830,92.16046786308289,0.026898404729489015,0.00523398396657518,0.013502888832933364
831,92.27131199836731,0.0256468067573145,0.005782028647968276,0.012822188401082638
832,92.38248062133789,0.0229325597124401,0.004714036592443742,0.012107004020111355
833,92.49287939071655,0.020378403331396993,0.0021397124056487093,0.01155102856642192
834,92.60459327697754,0.022723002396969352,0.004463581016685831,0.01200747882786627
835,92.71526408195496,0.028927705331787016,0.002731912697478997,0.012410934565485521
836,92.82669281959534,0.031325840993609896,0.002465568275640691,0.012304365381469062
837,92.94044327735901,0.029484454680884016,0.0034582354007951645,0.012164040523244882
838,93.05036544799805,0.02783903172756281,0.004547403696669884,0.011848437023021815
839,93.1628348827362,0.0296588851767396,0.0034659572718091403,0.011555100884365191
840,93.27421474456787,0.028313531398944984,0.0014037470846202508,0.011352452764076346
841,93.38467168807983,0.0237090548470877,0.001272053446384632,0.011464049433626907
842,93.49507427215576,0.02417722562905186,0.0013515109472169514,0.011609569174040883
843,93.60503196716309,0.027647887256381155,0.0007317222655574332,0.01179818306435903
844,93.71638083457947,0.03102651020615764,0.002471183525838416,0.011995827475786966
845,93.82654762268066,0.03382839595909213,0.0014353403109585957,0.011890485990530946
846,93.93854022026062,0.035684663895088155,0.0005995685228682264,0.012157549436480541
847,94.04938101768494,0.036885694192533326,0.002089395665069953,0.012752184549033953
848,94.16056370735168,0.03670804935265089,0.0022219723976144978,0.0131904195266439
849,94.26958203315735,0.034772133352168666,0.001718412822402763,0.013213707443558003
850,94.37875556945801,0.03424536704063763,0.0022378551871085313,0.013220569742015582
851,94.48758101463318,0.03366104787637745,0.0020309098871116493,0.012934890322035852
852,94.60001397132874,0.031087386744059357,0.0020341313800096286,0.012809004604293536
853,94.7096254825592,0.02577583391455517,0.00216408927031917,0.012964323414226278
854,94.8213517665863,0.022449909661243713,0.002509546339372851,0.013310105166724422
855,94.93358898162842,0.024078723638789993,0.00428936028718714,0.013550543611150087
856,95.04309415817261,0.02480244653031573,0.0038694916869180173,0.013775332914986924
857,95.15157723426819,0.025176083769056546,0.0025140113690065666,0.01392655059351501
858,95.26324605941772,0.025090534023013807,0.0021988592457867747,0.013966241402378843
859,95.37423872947693,0.023299984317035886,0.002372871314968363,0.013355382838109662
860,95.48477292060852,0.02461412477873655,0.0023781891827313584,0.012898098749744687
861,95.5969934463501,0.026133325166428398,0.0015282394548622189,0.012764422022044428
862,95.7086386680603,0.027062289005081234,0.002080916819750756,0.01262669793911126
863,95.81984663009644,0.02744717760913853,0.00214268400955562,0.012917086728139533
864,95.93040919303894,0.027901216910384816,0.0035680466685608153,0.013360011952844841
865,96.03949904441833,0.028299497759423548,0.004296112542565408,0.013747777252679602
866,96.15008330345154,0.02749780268286275,0.0037293170247159686,0.013812412196557527
867,96.26031374931335,0.027252756305169292,0.0013286448250709774,0.012834366744390358
868,96.37196445465088,0.03233503063909753,0.00294104315045681,0.012507797676882699
869,96.4833493232727,0.03597897408733462,0.0013466700207260304,0.01274417482934492
870,96.59342813491821,0.03690732041651301,0.002281456617362601,0.013763393838544998
871,96.70666170120239,0.03499073468340578,0.003462987195264453,0.013987568304344819
872,96.81699681282043,0.031494696345669475,0.003936054264913204,0.013585209239816244
873,96.92465400695801,0.029131178154519148,0.0026269985931464874,0.012960909631527736
874,97.03671789169312,0.02753241630093229,0.004414661318175274,0.012605450552360122
875,97.14687514305115,0.023432128043943214,0.005118716726160555,0.012890511267788618
876,97.25703525543213,0.020360670445545858,0.003726520324296293,0.01264616423909785
877,97.36765646934509,0.019772675781938566,0.003455515724599444,0.012416561496791184
878,97.47864603996277,0.01861679319889769,0.0054476402722262824,0.012534811154198664
879,97.58857893943787,0.02085917695771116,0.006220253835720945,0.012901508925978841
880,97.69865345954895,0.023188200609012825,0.00472599214971379,0.0131671395559484
881,97.80937671661377,0.023832823138834235,0.00408785790171732,0.013899972273919585
882,97.92000269889832,0.0225920528180474,0.0034893571004885253,0.014533466627827077
883,98.03204393386841,0.023297454113954338,0.0019348200862320422,0.014665181746703887
884,98.14152646064758,0.025773026781383653,0.0029759662800160846,0.014485309100331934
885,98.25122547149658,0.0259554647389203,0.005087005460503539,0.013703802287955428
886,98.36121439933777,0.025511104477607866,0.006370656792907191,0.012549646048686658
887,98.47372269630432,0.024041786841868446,0.005611310998111893,0.012068177144259501
888,98.58593082427979,0.022844070748636352,0.0056177889713438164,0.011988956373000062
889,98.6967191696167,0.029856058236455315,0.0038194487054693015,0.011985980503096435
890,98.80656433105469,0.035758258217788184,0.004105929347801506,0.012068889295041298
891,98.91752338409424,0.03906142642248736,0.0022856084412986198,0.011613201712760268
892,99.02626013755798,0.04060374924713368,0.001853336385081782,0.011615099596580664
893,99.13643884658813,0.04090860743360331,0.001574652553532199,0.011817435171842545
894,99.24617576599121,0.03997806514317617,0.0028402189018011084,0.012098930466235502
895,99.35705256462097,0.036921103475594165,0.0032513114354158334,0.011793826857865754
896,99.46726608276367,0.03478431262360014,0.0028261910154820983,0.01166154387494876
897,99.57756876945496,0.032368539250522216,0.003030141779017791,0.011934289939581861
898,99.68878602981567,0.025317227852648953,0.0029620507729215526,0.011681226588444182
899,99.79831719398499,0.02188547766537022,0.004808773650972732,0.011314588863664758
900,99.90935516357422,0.023139077015884232,0.005590775022082594,0.011344317645263773
901,100.01955604553223,0.02328498449868977,0.003617320956994427,0.012103947272284846
902,100.13114786148071,0.021470648519986955,0.00037535425801697573,0.012290159801823164
903,100.24127888679504,0.022426558868689224,0.002436619860631249,0.012414260901151958
904,100.35282373428345,0.026017905660980972,0.0040950844937057895,0.012118176800063465
905,100.46264410018921,0.02733709464729706,0.0029558083466984073,0.011451366427961802
906,100.57305955886841,0.02723775941620306,0.0013044724403232606,0.010774569929469255
907,100.68498802185059,0.027696978503876323,0.0012359085199560166,0.010673307480205342
908,100.79545640945435,0.029755419540384322,0.00090984990261882,0.010878697358709367
909,100.90657448768616,0.03215411605728792,0.0013227944848459357,0.010669971777082454
910,101.01637649536133,0.034998741800885746,0.002494229229071033,0.010619809177867342
911,101.12501215934753,0.0361022196803132,0.0027109904765159005,0.010868152723217131
912,101.23404145240784,0.03590657088050048,0.000984968125548686,0.011197260793204886
913,101.3443214893341,0.0323474098129422,0.0027484158276821612,0.011341890164302485
914,101.45347714424133,0.02681844515181729,0.0033392668658971955,0.01102033601473409
915,101.56396317481995,0.020798605118993393,0.003175173480085972,0.010812027314291766
916,101.67353892326355,0.02088053014729239,0.00412345421593104,0.010949688595578943
917,101.78732109069824,0.023130638458320328,0.002352832338304248,0.011137020799995009
918,101.9016261100769,0.027300999958039942,0.003918843443795988,0.012220394280274858
919,102.01089763641357,0.03121888922004657,0.00301607090059803,0.012922736005481553
920,102.12288856506348,0.034163135660929454,0.003003615478584224,0.012893201734836195
921,102.23357772827148,0.035999777531946595,0.002221623455661333,0.012322075246732043
922,102.345059633255,0.03651654300619414,0.002331719378342534,0.01202563088315172
923,102.45780277252197,0.035670661916503484,0.002593210791187474,0.011859856587248458
924,102.56907558441162,0.033378922496997886,0.004579387339131441,0.012107000552356561
925,102.68056535720825,0.030342909675455405,0.0027961492731833465,0.012097650247609403
926,102.78894233703613,0.026611755406135654,0.0026221993090192945,0.011898264548592458
927,102.89965796470642,0.026763656378529968,0.0030833112627852146,0.011434340114694718
928,103.0123245716095,0.027491628546761356,0.004056943639597832,0.010838941167517999
929,103.12410712242126,0.02442062979227001,0.0028259741307549106,0.010505409598184039
930,103.23627614974976,0.02517762457635349,0.0013650975185308157,0.010329274377824896
931,103.34599089622498,0.026606033386550636,0.0010407589826967967,0.010020955816277897
932,103.45927929878235,0.02740933177605207,0.0005886214830160259,0.009809376277641786
933,103.57041621208191,0.026583431747332617,0.0017191511266483135,0.010166370313405629
934,103.68068051338196,0.02718713617028874,0.0033667875863666193,0.011190401509481793
935,103.79170346260071,0.0305533380271125,0.003935675305697779,0.012351248294113111
936,103.9039695262909,0.03616392033957523,0.003516451814467305,0.013760670894624499
937,104.01407384872437,0.03687515090621101,0.003139485516919208,0.01451725013938486
938,104.12503504753113,0.03291864184150113,0.0026299039551505735,0.014055150931398029
939,104.23550820350647,0.030165374199229954,0.0014088421954699245,0.012587068830331822
940,104.34550404548645,0.02710874472874312,0.0012658253738711124,0.0108370178287531
941,104.45773768424988,0.026053419763217345,0.0006452366136373139,0.010045122079804094
942,104.56763052940369,0.02754864324508417,0.0008461887212080949,0.00994948997586737
943,104.67705535888672,0.027118620994988466,0.0013022747272774095,0.009492498170898436
944,104.78690838813782,0.025219132087482058,0.0015394816747750066,0.00890376333287006
945,104.89865756034851,0.02207288433247017,0.0019213861412308087,0.008182799906138655
946,105.00910472869873,0.018495108245542843,0.0017282054038687783,0.007883014870466198
947,105.11978912353516,0.020831384087725027,0.002284878541948269,0.008098364947207344
948,105.23104119300842,0.01896921683788953,0.0027433303889217117,0.00837537514265566
949,105.34236645698547,0.02017682589332958,0.0028877940311198428,0.008511041136445067
950,105.45284008979797,0.023499235326414427,0.0033696438481185444,0.008573850287943038
951,105.56251406669617,0.024856234633954692,0.0031863757845273077,0.009493936035383722
952,105.67203736305237,0.024053892301478832,0.0022157679753018063,0.010687773268040766
953,105.78360271453857,0.024027301899850365,0.0024259917394645132,0.01146528211990861
954,105.89422082901001,0.02389360547978221,0.0014435915714089687,0.011911699695422152
955,106.00667715072632,0.022019000499394804,0.0020769535766090768,0.011599558664295056
956,106.11783742904663,0.028357963854756904,0.001339805721170532,0.01148362229300761
957,106.22744154930115,0.033873448653303044,0.0023238977534220306,0.011782170697167811
958,106.33885288238525,0.03901511321910076,0.002096175161267215,0.012160232865879333
959,106.45149064064026,0.040269782729013784,0.0016036043968242193,0.01202060972078536
960,106.5638575553894,0.03779530836296565,0.0021103425240401614,0.011644302969919192
961,106.67461633682251,0.03401575001739179,0.0020056760489450018,0.011398492171190603
962,106.78600215911865,0.02974371993865945,0.0018629476006045919,0.011167267345086017
963,106.89853644371033,0.02350119167184472,0.002401220473443821,0.010374449229018779
964,107.00790047645569,0.020502938262815844,0.0016796750504198188,0.009809018124670981
965,107.12094044685364,0.021111633540263533,0.0015494716795435397,0.009487902610488133
966,107.23069667816162,0.020256511551042806,0.0032066817289984986,0.00911038289669755
967,107.34068608283997,0.02096600938083877,0.0020937323061201627,0.008316903285921495
968,107.45162868499756,0.022140402297920473,0.0035196069381932026,0.008047070691328352
969,107.56135988235474,0.02078273661675489,0.0036181461557700063,0.008336916788415189
970,107.67060589790344,0.01815287922654159,0.002243689387317709,0.008651473030150918
971,107.78064179420471,0.017617214060717083,0.003074032764751615,0.009102756188622853
972,107.89367294311523,0.019755870094552295,0.0029201071858525533,0.008837871691333498
973,108.0053141117096,0.01888272735439207,0.0009220097620076882,0.008242983726343453
974,108.1165885925293,0.014361730562522367,0.0019959774137843396,0.008176374140902398
975,108.22719264030457,0.015692718865772906,0.001015880724345223,0.008261388292091498
976,108.33696746826172,0.016992637732167835,0.0015423508417995585,0.008709047670192527
977,108.44619750976562,0.015819368281763058,0.0012400169838745266,0.009111374062504276
978,108.55891394615173,0.017054892057428196,0.0018537025263828438,0.009556042744283696
979,108.67006230354309,0.017241080856896053,0.004072865184400211,0.01051348312635154
980,108.78286051750183,0.019253965204990307,0.0016958428884559977,0.011621050320998673
981,108.8953423500061,0.026975208957816344,0.0005814286665927602,0.012802446131982531
982,109.00658011436462,0.028603563276286714,0.0017185816985444307,0.013821474822119748
983,109.1178138256073,0.030839545008118113,0.004336368050867163,0.014537820266507693
984,109.22756814956665,0.034154800306268426,0.004486639354035525,0.014492606217713418
985,109.33863973617554,0.036897041824488615,0.005150513703828209,0.014780103004080926
986,109.4493339061737,0.040188760656958124,0.0016051566021425103,0.015224005003921317
987,109.55817365646362,0.042550354572369505,0.0025698968913543435,0.015458167026536664
988,109.66985130310059,0.042862677359567655,0.0035896700736402663,0.015334992606941222
989,109.78092694282532,0.04019108675017993,0.003548140878508647,0.014851611187159015
990,109.88953518867493,0.03407339359889205,0.0027513219000170086,0.013792650088607722
991,110.00102925300598,0.02865039754616089,0.0022957486388444984,0.012995292823030647
992,110.11372971534729,0.02477612723516218,0.0015995606109508453,0.012025769724813059
993,110.22561693191528,0.018402653641943423,0.002570489930801148,0.011410941368418205
994,110.3353579044342,0.01899677386299314,0.004266012270830163,0.010987926874643842
995,110.4456114768982,0.022967437368538617,0.004073582753417337,0.01072775730946074
996,110.55854845046997,0.024875931837565264,0.0038873092839358052,0.0105542184905482
997,110.67090940475464,0.024177426971150953,0.0017774412297130386,0.010128387568348291
998,110.780841588974,0.02311971830304432,0.0011220645259193828,0.009578562026928913
999,110.89297723770142,0.02597122610639457,0.003436747150486543,0.009574963923577758
1000,111.00334143638611,0.026818645293115083,0.003085166824920928,0.009793544734080829
1001,111.1135983467102,0.02505518001320233,0.0031209463123418575,0.010199831926514174
1002,111.2262933254242,0.02166350791447975,0.00558788999093958,0.010764940740306296
1003,111.33810424804688,0.022977661455117104,0.004193006169872378,0.01084825979736229
1004,111.44861841201782,0.023714655157180707,0.002479130741788725,0.011043246428042173
1005,111.56132650375366,0.023439805676475658,0.002652703979124801,0.011297996134413037
1006,111.67206859588623,0.02242421914064476,0.0016540361782291545,0.01123652114087157
1007,111.78350400924683,0.01996896191869959,0.00243552561884443,0.010823374627064633
1008,111.8939151763916,0.020282752776919273,0.0025017228501866247,0.010392585483544027
1009,112.00437378883362,0.02351726212801654,0.0021436940657089095,0.010642893203074497
1010,112.11491966247559,0.025221968946404588,0.0016930174187816816,0.010894134531720409
1011,112.22504496574402,0.027519085578430785,0.002022531872110687,0.010869629772862679
1012,112.33666491508484,0.027632228575952905,0.003711496182732045,0.010775233649795837
1013,112.44676971435547,0.02593606604897978,0.0038400094810224716,0.010078403983810992
1014,112.55862188339233,0.02291247847490849,0.0025439521196991967,0.00927346594918774
1015,112.6678261756897,0.020287631588718744,0.0017578423832761473,0.008658231829204742
1016,112.77681732177734,0.018686535489765742,0.0018521364056388364,0.008329891166223354
1017,112.88858127593994,0.01880150580277869,0.002229417017728593,0.008515233174608033
1018,113.00154519081116,0.014055958896754057,0.002610749931473989,0.008538962914575603
1019,113.11524200439453,0.016021180049624707,0.0029078672861007604,0.008748487344915352
1020,113.2271671295166,0.019498556335678673,0.0025561125623580322,0.009157059045320777
1021,113.33788251876831,0.026443040273376375,0.0020506990603831312,0.009596061677242317
1022,113.44913721084595,0.030887536293512003,0.0023088726324646627,0.009872845329370643
1023,113.56299471855164,0.03010768586767832,0.002120906532379748,0.009868021313583098
1024,113.67308831214905,0.02753970328205623,0.0016888466057918881,0.01011812278015644
1025,113.78207731246948,0.0231172135666341,0.0020640648169565376,0.010211999829365367
1026,113.89538764953613,0.02330420810010876,0.0011454406342456629,0.010373642587024804
1027,114.00744533538818,0.02366413851887709,0.003591790682164671,0.01055217581543725
1028,114.11975264549255,0.025656200783837832,0.003978617593694686,0.010920937986042024
1029,114.22899174690247,0.02945646315986271,0.0033261394141365823,0.010980506103712605
1030,114.33953166007996,0.031997269177721666,0.0009879398381649179,0.010817924418748927
1031,114.44935703277588,0.03509112236489862,0.0021589016408098552,0.011149732383646086
1032,114.5597779750824,0.038697025869781736,0.0011995265038397282,0.011404226138001176
1033,114.66901230812073,0.040204521708503124,0.0013085227643295514,0.01149229317001425
1034,114.77942991256714,0.039575741653639335,0.0028897521912935975,0.01135918661856835
1035,114.89293336868286,0.03518455806710571,0.0026863819642422774,0.01116326853071249
1036,115.00608420372009,0.029719613884470485,0.0024154022895846883,0.010458377448144004
1037,115.11502861976624,0.02428265884979159,0.002524712971280824,0.009476633340868597
1038,115.22786664962769,0.020804644583639002,0.00252540704669813,0.008903137636698946
1039,115.33982467651367,0.014908947760819934,0.002680448070610413,0.008659334109087018
1040,115.4507908821106,0.017871213051988806,0.003117799887816373,0.009392864409125132
1041,115.5626220703125,0.02214824419815819,0.0038842152536935604,0.010830087335389147
1042,115.67294669151306,0.025654135483135405,0.002766780535977321,0.012240838116045268
1043,115.78551745414734,0.030425580441472644,0.0014205214563339928,0.012266475612506853
1044,115.89944672584534,0.03231459313847421,0.00045697220554085743,0.011699839191282889
1045,116.0104398727417,0.030954502729039355,0.0007665678522388501,0.011217828305782874
1046,116.12290143966675,0.027219493980341663,0.0024234956880834564,0.011554696160980878
1047,116.23270034790039,0.023117930923923807,0.00448766998404554,0.012192674005631697
1048,116.34402322769165,0.026636233962803887,0.004789776381067401,0.012958571851007582
1049,116.4553530216217,0.027908164813459986,0.0040938373782216245,0.012733184590364386
1050,116.56608438491821,0.028620329832878617,0.003107433035871032,0.012075815567906309
1051,116.67663145065308,0.02846700316398687,0.0031109890621544623,0.012491888155250711
1052,116.78782606124878,0.031263209151647466,0.013449964500399494,0.020125232599098597
1053,116.90158724784851,0.043767210499144386,0.03409329117918947,0.03867619738101778
1054,117.01209592819214,0.0629630788439745,0.053893596955028725,0.057269100872779824
1055,117.12388586997986,0.08348874604013606,0.07486160160326642,0.07802590349584353
1056,117.23816418647766,0.10403376893386063,0.09775537172726169,0.10038269152584609
1057,117.34850311279297,0.1277058780160598,0.11946461604319392,0.12318084641040745
1058,117.46147274971008,0.15391294974587802,0.14307518034959532,0.14848382992996817
1059,117.5717830657959,0.17731211929899388,0.16769288937421217,0.17258185528390446
1060,117.68397760391235,0.20178932567193766,0.19331332441342142,0.19687177122103436
1061,117.79681873321533,0.22701156126144312,0.2178153909852328,0.22093823547440564
1062,117.9062979221344,0.2500826126924295,0.23857841619759584,0.2428922204487679
1063,118.01809215545654,0.2777078558587475,0.26474745463554383,0.2695581769486317
1064,118.13124561309814,0.3028658487781908,0.2921736152087916,0.29611423286465444
1065,118.24296379089355,0.3303485643826132,0.32113627332293915,0.32562757617065674
1066,118.3555896282196,0.42528196260817575,0.39436604808756404,0.4065634013413987
1067,118.46920847892761,0.5149260546947615,0.4419123411086516,0.47682192795233863
1068,118.58234071731567,0.4711097513952462,0.43178622567253266,0.4537534676539236
1069,118.69435977935791,0.5234893820558713,0.45793907606790357,0.4927867054600268
1070,118.80501246452332,0.5202140114112705,0.471324292553625,0.4945544357206265
1071,118.91692662239075,0.5185457743168335,0.4685893067996769,0.4959557556466777
1072,119.02660655975342,0.5186455799883941,0.46867277503814697,0.496100226070466
1073,119.13522911071777,0.5186651131268676,0.46886354962370974,0.49622396582561273
1074,119.24657559394836,0.5186545475469726,0.46868653078261874,0.4961977988070005
1075,119.36029505729675,0.5186914652746614,0.4685709775570065,0.4962013301615916
1076,119.47142791748047,0.5186251570275138,0.4685592355051754,0.4962000487735592
1077,119.58105516433716,0.5186838854317403,0.46863713462588896,0.496211392289727
1078,119.69146513938904,0.5187175047669195,0.46854273184376466,0.4962288199570105
1079,119.80385708808899,0.5187060638307717,0.4687267455786828,0.49628018649618105
1080,119.91480445861816,0.5186752155605021,0.46864473718417426,0.4962273620983466
1081,120.02654457092285,0.518761202105786,0.468756564329966,0.4962537248800861
1082,120.13907504081726,0.5187375198370563,0.4686296685490983,0.496232222219882
1083,120.25149869918823,0.5187213237993799,0.4685379202548068,0.49620469953379265
1084,120.36222171783447,0.5186845942143387,0.4686850051507125,0.4962268938541401
1085,120.47021675109863,0.5186610061250408,0.46879650465559325,0.4962176373964898
1086,120.5803771018982,0.5187429032698714,0.468611118251856,0.4962134278348802
1087,120.69180846214294,0.5187384694428465,0.4685793171945499,0.49622394368875655
1088,120.80447745323181,0.5187648605031008,0.468586086174298,0.49625218183662356
1089,120.9143579006195,0.5187382807891453,0.46855719458146194,0.496204151460044
1090,121.02448916435242,0.5187681628621066,0.46867304831350126,0.4963138204245733
1091,121.13604974746704,0.5187667263782052,0.4686985289607699,0.4962510324995578
1092,121.24586701393127,0.5187324032748766,0.46862615270240476,0.4962878040572578
1093,121.35472416877747,0.5187329687646735,0.46860283203977066,0.49623793509283787
1094,121.46591544151306,0.518755655542217,0.4685790009816286,0.4962206823601186
1095,121.57551121711731,0.518770928053673,0.4686289606884833,0.49625459880297673
1096,121.68994164466858,0.5188187642707223,0.46864748274279494,0.4962769886906042
1097,121.8023693561554,0.5188046646748923,0.4685655062221658,0.4962550473741697
1098,121.91464591026306,0.5188058053003592,0.4685607256346427,0.4962539176064853
1099,122.0260398387909,0.5187656671657853,0.4686220892176145,0.4962879661952143
1100,122.13791131973267,0.5187816539220698,0.46859076955114687,0.49627172456885793
1101,122.25139117240906,0.5188398905280736,0.46855946850720753,0.49625620562979966
1102,122.3611159324646,0.5188430018464318,0.4686568847789671,0.4962779158138246
1103,122.47239351272583,0.5188045585909897,0.4686498839628167,0.4962740108986065
1104,122.58327054977417,0.518826007022524,0.4686631143662038,0.4962885117114688
1105,122.69252562522888,0.5188295023009484,0.46866545668855486,0.4963084867431853
1106,122.80164909362793,0.5187966371476234,0.46858894583091043,0.49629185302571316
1107,122.91381502151489,0.5188288918347786,0.46862058072828167,0.4962539603536493
1108,123.02663373947144,0.5187998159677262,0.4685660218842402,0.49628455974007213
1109,123.13752555847168,0.5188123184544409,0.46869507280775524,0.49629397542947173
1110,123.24997019767761,0.5187728006135498,0.4686471606410836,0.4962766617541583
1111,123.35966658592224,0.5187883321917102,0.46871051620010074,0.49626361471726305
1112,123.4692690372467,0.5188850566314549,0.46860713195039033,0.4962811670356868
1113,123.5802993774414,0.5188429772782,0.46854962580875237,0.496247952243836
1114,123.69171404838562,0.5188079302204075,0.46857016172767313,0.49626409972382013
1115,123.801682472229,0.5188347636548772,0.46865290759221623,0.4962717430774245
1116,123.91206312179565,0.5187761987512702,0.4686762367367554,0.49629335607105074
1117,124.02374291419983,0.5188329237764882,0.46857009882925243,0.4962949133523247
1118,124.13440012931824,0.5188264010546232,0.4687297218962933,0.49627010883822054
1119,124.24662446975708,0.5188835094151021,0.4686609562616045,0.4962974541237513
1120,124.36075258255005,0.5188835094151021,0.4686609562616045,0.4962974541237513
1121,124.47535490989685,0.5188835094151021,0.4686609562616045,0.4962974541237513
1122,124.58647513389587,0.5188835094151021,0.4686609562616045,0.4962974541237513
1123,124.69894552230835,0.5188835094151021,0.4686609562616045,0.4962974541237513
1124,124.81051754951477,0.5188835094151021,0.4686609562616045,0.4962974541237513
1125,124.922447681427,0.5188835094151021,0.4686609562616045,0.4962974541237513
1126,125.03267121315002,0.5188835094151021,0.4686609562616045,0.4962974541237513
1127,125.14290308952332,0.5188835094151021,0.4686609562616045,0.4962974541237513
1128,125.25459432601929,0.5188835094151021,0.4686609562616045,0.4962974541237513
1129,125.36649060249329,0.5188835094151021,0.4686609562616045,0.4962974541237513
1130,125.47860670089722,0.5188835094151021,0.4686609562616045,0.4962974541237513
1131,125.59159350395203,0.5188835094151021,0.4686609562616045,0.4962974541237513
1132,125.70408773422241,0.5188835094151021,0.4686609562616045,0.4962974541237513
1133,125.81607174873352,0.5188835094151021,0.4686609562616045,0.4962974541237513
1134,125.92816352844238,0.5188835094151021,0.4686609562616045,0.4962974541237513
1135,126.04102087020874,0.5188835094151021,0.4686609562616045,0.4962974541237513
1136,126.15385627746582,0.5188835094151021,0.4686609562616045,0.4962974541237513
1137,126.26595497131348,0.5188835094151021,0.4686609562616045,0.4962974541237513
1138,126.37972855567932,0.5188835094151021,0.4686609562616045,0.4962974541237513
1139,126.49289464950562,0.5188835094151021,0.4686609562616045,0.4962974541237513
1140,126.6065309047699,0.5188835094151021,0.4686609562616045,0.4962974541237513
1141,126.71854066848755,0.5188835094151021,0.4686609562616045,0.4962974541237513
1142,126.8324453830719,0.5188835094151021,0.4686609562616045,0.4962974541237513
1143,126.9448652267456,0.5188835094151021,0.4686609562616045,0.4962974541237513
1144,127.05887508392334,0.5188835094151021,0.4686609562616045,0.4962974541237513
1145,127.17187762260437,0.5188835094151021,0.4686609562616045,0.4962974541237513
1146,127.28370761871338,0.5188835094151021,0.4686609562616045,0.4962974541237513
1147,127.39608526229858,0.5188835094151021,0.4686609562616045,0.4962974541237513
1148,127.5090548992157,0.5188835094151021,0.4686609562616045,0.4962974541237513
1149,127.62171149253845,0.5188835094151021,0.4686609562616045,0.4962974541237513
1150,127.73407030105591,0.5188835094151021,0.4686609562616045,0.4962974541237513
1151,127.84787249565125,0.5188835094151021,0.4686609562616045,0.4962974541237513
1152,127.96092510223389,0.5188835094151021,0.4686609562616045,0.4962974541237513
1153,128.07501864433289,0.5188835094151021,0.4686609562616045,0.4962974541237513
1154,128.18710803985596,0.5188835094151021,0.4686609562616045,0.4962974541237513
1155,128.30104112625122,0.5188835094151021,0.4686609562616045,0.4962974541237513
1156,128.41442203521729,0.5188835094151021,0.4686609562616045,0.4962974541237513
1157,128.52885699272156,0.5188835094151021,0.4686609562616045,0.4962974541237513
1158,128.64090847969055,0.5188835094151021,0.4686609562616045,0.4962974541237513
1159,128.75278067588806,0.5188835094151021,0.4686609562616045,0.4962974541237513
1160,128.86587524414062,0.5188835094151021,0.4686609562616045,0.4962974541237513
1161,128.97807049751282,0.5188835094151021,0.4686609562616045,0.4962974541237513
1162,129.0908284187317,0.5188835094151021,0.4686609562616045,0.4962974541237513
1163,129.2037317752838,0.5188835094151021,0.4686609562616045,0.4962974541237513
1164,129.3168659210205,0.5188835094151021,0.4686609562616045,0.4962974541237513
1165,129.42815017700195,0.5188835094151021,0.4686609562616045,0.4962974541237513
1166,129.54093837738037,0.5188835094151021,0.4686609562616045,0.4962974541237513
1167,129.6527967453003,0.5188835094151021,0.4686609562616045,0.4962974541237513
1168,129.76480150222778,0.5188835094151021,0.4686609562616045,0.4962974541237513
1169,129.87660193443298,0.5188835094151021,0.4686609562616045,0.4962974541237513
1170,129.9902606010437,0.5188835094151021,0.4686609562616045,0.4962974541237513
1171,130.1039855480194,0.5188835094151021,0.4686609562616045,0.4962974541237513
1172,130.2167341709137,0.5188835094151021,0.4686609562616045,0.4962974541237513
1173,130.3310763835907,0.5188835094151021,0.4686609562616045,0.4962974541237513
1174,130.44354677200317,0.5188835094151021,0.4686609562616045,0.4962974541237513
1175,130.55535101890564,0.5188835094151021,0.4686609562616045,0.4962974541237513
1176,130.66823053359985,0.5188835094151021,0.4686609562616045,0.4962974541237513
1177,130.78124523162842,0.5188835094151021,0.4686609562616045,0.4962974541237513
1178,130.89415431022644,0.5188835094151021,0.4686609562616045,0.4962974541237513
1179,131.0069456100464,0.5188835094151021,0.4686609562616045,0.4962974541237513
1180,131.1199131011963,0.5188835094151021,0.4686609562616045,0.4962974541237513
1181,131.23278069496155,0.5188835094151021,0.4686609562616045,0.4962974541237513
1182,131.34516215324402,0.5188835094151021,0.4686609562616045,0.4962974541237513
1183,131.45819807052612,0.5188835094151021,0.4686609562616045,0.4962974541237513
1184,131.57279109954834,0.5188835094151021,0.4686609562616045,0.4962974541237513
1185,131.68577814102173,0.5188835094151021,0.4686609562616045,0.4962974541237513
1186,131.79823923110962,0.5188835094151021,0.4686609562616045,0.4962974541237513
1187,131.91173648834229,0.5188835094151021,0.4686609562616045,0.4962974541237513
1188,132.02550053596497,0.5188835094151021,0.4686609562616045,0.4962974541237513
1189,132.13721132278442,0.5188835094151021,0.4686609562616045,0.4962974541237513
1190,132.2491466999054,0.5188835094151021,0.4686609562616045,0.4962974541237513
1191,132.36285495758057,0.5188835094151021,0.4686609562616045,0.4962974541237513
1192,132.47543716430664,0.5188835094151021,0.4686609562616045,0.4962974541237513
1193,132.5891091823578,0.5188835094151021,0.4686609562616045,0.4962974541237513
1194,132.70094656944275,0.5188835094151021,0.4686609562616045,0.4962974541237513
1195,132.81412839889526,0.5188835094151021,0.4686609562616045,0.4962974541237513
1196,132.92779922485352,0.5188835094151021,0.4686609562616045,0.4962974541237513
1197,133.0412883758545,0.5188835094151021,0.4686609562616045,0.4962974541237513
1198,133.15325903892517,0.5188835094151021,0.4686609562616045,0.4962974541237513
1199,133.26509022712708,0.5188835094151021,0.4686609562616045,0.4962974541237513
1200,133.37625002861023,0.5188835094151021,0.4686609562616045,0.4962974541237513
1201,133.48922443389893,0.5188835094151021,0.4686609562616045,0.4962974541237513
1202,133.60176515579224,0.5188835094151021,0.4686609562616045,0.4962974541237513
1203,133.71378183364868,0.5188835094151021,0.4686609562616045,0.4962974541237513
1204,133.82606148719788,0.5188835094151021,0.4686609562616045,0.4962974541237513
1205,133.93792080879211,0.5188835094151021,0.4686609562616045,0.4962974541237513
1206,134.05006670951843,0.5188835094151021,0.4686609562616045,0.4962974541237513
1207,134.1629729270935,0.5188835094151021,0.4686609562616045,0.4962974541237513
1208,134.27418279647827,0.5188835094151021,0.4686609562616045,0.4962974541237513
1209,134.3855266571045,0.5188835094151021,0.4686609562616045,0.4962974541237513
1210,134.49798727035522,0.5188835094151021,0.4686609562616045,0.4962974541237513
1211,134.60957288742065,0.5188835094151021,0.4686609562616045,0.4962974541237513
1212,134.72421717643738,0.5188835094151021,0.4686609562616045,0.4962974541237513
1213,134.83673429489136,0.5188835094151021,0.4686609562616045,0.4962974541237513
1214,134.9497344493866,0.5188835094151021,0.4686609562616045,0.4962974541237513
1215,135.06264114379883,0.5188835094151021,0.4686609562616045,0.4962974541237513
1216,135.17515873908997,0.5188835094151021,0.4686609562616045,0.4962974541237513
1217,135.28777861595154,0.5188835094151021,0.4686609562616045,0.4962974541237513
1218,135.39994406700134,0.5188835094151021,0.4686609562616045,0.4962974541237513
1219,135.51316571235657,0.5188835094151021,0.4686609562616045,0.4962974541237513
1220,135.62454175949097,0.5188835094151021,0.4686609562616045,0.4962974541237513
1221,135.7372922897339,0.5188835094151021,0.4686609562616045,0.4962974541237513
1222,135.848961353302,0.5188835094151021,0.4686609562616045,0.4962974541237513
1223,135.96216797828674,0.5188835094151021,0.4686609562616045,0.4962974541237513
1224,136.07465243339539,0.5188835094151021,0.4686609562616045,0.4962974541237513
1225,136.1877954006195,0.5188835094151021,0.4686609562616045,0.4962974541237513
1226,136.3008234500885,0.5188835094151021,0.4686609562616045,0.4962974541237513
1227,136.41300630569458,0.5188835094151021,0.4686609562616045,0.4962974541237513
1228,136.52477502822876,0.5188835094151021,0.4686609562616045,0.4962974541237513
1229,136.63686633110046,0.5188835094151021,0.4686609562616045,0.4962974541237513
1230,136.74812054634094,0.5188835094151021,0.4686609562616045,0.4962974541237513
1231,136.86173915863037,0.5188835094151021,0.4686609562616045,0.4962974541237513
1232,136.97481894493103,0.5188835094151021,0.4686609562616045,0.4962974541237513
1233,137.08898258209229,0.5188835094151021,0.4686609562616045,0.4962974541237513
1234,137.2026219367981,0.5188835094151021,0.4686609562616045,0.4962974541237513
1235,137.3168511390686,0.5188835094151021,0.4686609562616045,0.4962974541237513
1236,137.4290099143982,0.5188835094151021,0.4686609562616045,0.4962974541237513
1237,137.54132652282715,0.5188835094151021,0.4686609562616045,0.4962974541237513
1238,137.65309071540833,0.5188835094151021,0.4686609562616045,0.4962974541237513
1239,137.76580953598022,0.5188835094151021,0.4686609562616045,0.4962974541237513
1240,137.8799226284027,0.5188835094151021,0.4686609562616045,0.4962974541237513
1241,137.9921109676361,0.5188835094151021,0.4686609562616045,0.4962974541237513
1242,138.10576915740967,0.5188835094151021,0.4686609562616045,0.4962974541237513
1243,138.2180836200714,0.5188835094151021,0.4686609562616045,0.4962974541237513
1244,138.33100414276123,0.5188835094151021,0.4686609562616045,0.4962974541237513
1245,138.44388508796692,0.5188835094151021,0.4686609562616045,0.4962974541237513
1246,138.5581226348877,0.5188835094151021,0.4686609562616045,0.4962974541237513
1247,138.6720974445343,0.5188835094151021,0.4686609562616045,0.4962974541237513
1248,138.78432273864746,0.5188835094151021,0.4686609562616045,0.4962974541237513
1249,138.89615106582642,0.5188835094151021,0.4686609562616045,0.4962974541237513
1250,139.00904393196106,0.5188835094151021,0.4686609562616045,0.4962974541237513
1251,139.1220440864563,0.5188835094151021,0.4686609562616045,0.4962974541237513
1252,139.23419618606567,0.5188835094151021,0.4686609562616045,0.4962974541237513
1253,139.34687566757202,0.5188835094151021,0.4686609562616045,0.4962974541237513
1254,139.45939302444458,0.5188835094151021,0.4686609562616045,0.4962974541237513
1255,139.5728476047516,0.5188835094151021,0.4686609562616045,0.4962974541237513
1256,139.6850516796112,0.5188835094151021,0.4686609562616045,0.4962974541237513
1257,139.79833674430847,0.5188835094151021,0.4686609562616045,0.4962974541237513
1258,139.91213011741638,0.5188835094151021,0.4686609562616045,0.4962974541237513
1259,140.02425384521484,0.5188835094151021,0.4686609562616045,0.4962974541237513
1260,140.13693499565125,0.5188835094151021,0.4686609562616045,0.4962974541237513
1261,140.2508270740509,0.5188835094151021,0.4686609562616045,0.4962974541237513
1262,140.36303853988647,0.5188835094151021,0.4686609562616045,0.4962974541237513
1263,140.47618436813354,0.5188835094151021,0.4686609562616045,0.4962974541237513
1264,140.58912920951843,0.5188835094151021,0.4686609562616045,0.4962974541237513
1265,140.70115566253662,0.5188835094151021,0.4686609562616045,0.4962974541237513
1266,140.81284856796265,0.5188835094151021,0.4686609562616045,0.4962974541237513
1267,140.92414498329163,0.5188835094151021,0.4686609562616045,0.4962974541237513
1268,141.0370008945465,0.5188835094151021,0.4686609562616045,0.4962974541237513
1269,141.1498522758484,0.5188835094151021,0.4686609562616045,0.4962974541237513
1270,141.2627818584442,0.5188835094151021,0.4686609562616045,0.4962974541237513
1271,141.37539529800415,0.5188835094151021,0.4686609562616045,0.4962974541237513
1272,141.4882047176361,0.5188835094151021,0.4686609562616045,0.4962974541237513
1273,141.6001899242401,0.5188835094151021,0.4686609562616045,0.4962974541237513
1274,141.7129180431366,0.5188835094151021,0.4686609562616045,0.4962974541237513
1275,141.8258147239685,0.5188835094151021,0.4686609562616045,0.4962974541237513
1276,141.93815231323242,0.5188835094151021,0.4686609562616045,0.4962974541237513
1277,142.04935765266418,0.5188835094151021,0.4686609562616045,0.4962974541237513
1278,142.16129684448242,0.5188835094151021,0.4686609562616045,0.4962974541237513
1279,142.27423810958862,0.5188835094151021,0.4686609562616045,0.4962974541237513
1280,142.3860948085785,0.5188835094151021,0.4686609562616045,0.4962974541237513
1281,142.4980161190033,0.5188835094151021,0.4686609562616045,0.4962974541237513
1282,142.61063361167908,0.5188835094151021,0.4686609562616045,0.4962974541237513


==> plot_data/HardwareExperimentFigures_3CUs.csv <==
,t,dmax,dmin,mean
0,0.0,3.064681439977082,0.9689548144307064,1.976260518646453
1,0.1328444480895996,3.0649465966079195,0.9664569822565442,1.9759967416220616
2,0.2673606872558594,3.063725017759116,0.9667657235616612,1.9755247642661307
3,0.3934609889984131,3.0611278952459373,0.9652330866099591,1.9745134861108915
4,0.5260477066040039,3.060374208877131,0.9639839849431812,1.9734328556664456
5,0.6578049659729004,3.0604049825199287,0.9610430544793652,1.9722451562592318
6,0.7882885932922363,3.0605051548366378,0.9589830173878052,1.9717992991797737
7,0.92122483253479,3.059878332252146,0.9577525889219707,1.9712564427150276
8,1.049820899963379,3.05806614596397,0.9582186624632839,1.9692558466060481
9,1.180471658706665,3.0546641355183675,0.9599698040777539,1.9642698964230856
10,1.3103199005126953,3.0516633508843265,0.9615200924626235,1.9545856445161887
11,1.4453098773956299,3.048652448941508,0.9592602179605982,1.937303089252247
12,1.575373888015747,3.040161297857543,0.9519762251148906,1.9146697209158963
13,1.7050502300262451,3.0244022655126503,0.9391926684399499,1.8848460068939223
14,1.8377079963684082,2.9983914985554234,0.9210896630341244,1.8486092426352574
15,1.9668867588043213,2.9620750448692794,0.9024468946433725,1.806947918275524
16,2.0983378887176514,2.918164893381415,0.883245673835252,1.7604786444839773
17,2.2234325408935547,2.8726386538723676,0.8633174708840048,1.712058345738127
18,2.3544411659240723,2.8120838433238484,0.8389934919207276,1.656666459469593
19,2.489445447921753,2.750547380003934,0.8141069074883223,1.6007953369595613
20,2.6174957752227783,2.6855329391675897,0.782944006923109,1.5425774144520858
21,2.747694253921509,2.6210483083231533,0.7487282545428701,1.4834674031962438
22,2.879359006881714,2.5534852700522306,0.7158570869152414,1.4238596323951036
23,3.008049964904785,2.4803623712764513,0.6885222806590912,1.3640219970880956
24,3.1370434761047363,2.3973750346285785,0.6687599105241804,1.3056703302995452
25,3.2617409229278564,2.312054535334256,0.6497920542280291,1.2530144725069732
26,3.3937082290649414,2.210046515260514,0.6230791431864393,1.1959742120768535
27,3.5256311893463135,2.110446396314422,0.5873448358073586,1.1388775455234992
28,3.6525700092315674,2.0653199339529715,0.5534300452868929,1.0891873749184882
29,3.7819466590881348,2.0105855005669424,0.4916651415840128,1.0356139893490135
30,3.9100475311279297,1.9587459776910188,0.4315638986540795,0.9834987072410921
31,4.040000915527344,1.913820143528908,0.37638748350976176,0.9331451549979262
32,4.171274185180664,1.8743621993451423,0.3278663384440916,0.8850292683778119
33,4.301968336105347,1.8381058027296584,0.2843471036299736,0.8399950800442335
34,4.432525396347046,1.8015996359180053,0.24189457669397996,0.7959077213689549
35,4.560746192932129,1.7737288203586583,0.20697138493592157,0.7584331841780885
36,4.693886041641235,1.7460022429858748,0.1674765804522828,0.7188030723046364
37,4.822316646575928,1.724471730437526,0.13598200367299673,0.6846197400724738
38,4.950228452682495,1.7011570501941455,0.10604134892013133,0.6487373261898344
39,5.080277681350708,1.6774869394729661,0.08337284348109486,0.6131472580096174
40,5.208027124404907,1.6516350484636595,0.06932860822427106,0.5782754569399456
41,5.341221570968628,1.62551172088191,0.06230485974967854,0.5443870207793607
42,5.471912622451782,1.5990935151650039,0.05801680827723173,0.5115453096629232
43,5.599406480789185,1.5708490472425607,0.05473114229618885,0.4797856938744927
44,5.726907014846802,1.5389914417977415,0.050190316955214295,0.449421929256255
45,5.8583550453186035,1.503364756190146,0.044275641832587795,0.41993163852794646
46,5.987478494644165,1.4658189826620471,0.04103969781687567,0.39147085229318956
47,6.116524934768677,1.4252296771083308,0.03792231627466546,0.3640686629417364
48,6.24675726890564,1.380631011443679,0.0359446063290005,0.33749969909626293
49,6.374545335769653,1.3324462537930037,0.03381938842336799,0.312318151360514
50,6.506866931915283,1.2819396673694243,0.03105523671444376,0.2884673146490252
51,6.635514497756958,1.2300746930757533,0.02820725121232941,0.2660886248949123
52,6.765058994293213,1.1762558440368098,0.025587834975307824,0.24445111225654265
53,6.8925862312316895,1.1221608558643252,0.02484680433437652,0.22458489950022142
54,7.024942398071289,1.0531546989892795,0.023807581927031408,0.20235032081716858
55,7.153907537460327,0.9850519527260565,0.022268569322024586,0.18265493095134056
56,7.285150051116943,0.9167035369646149,0.017476216584347636,0.16481293825778304
57,7.4096362590789795,0.854591032365828,0.01449643462062375,0.14934681318017823
58,7.545078992843628,0.7823543365346002,0.012226946811422657,0.1319197896875242
59,7.6701860427856445,0.7202717688252978,0.00999446454101284,0.11817711312053658
60,7.8067545890808105,0.6461945397208948,0.007387837692852049,0.10397986654596146
61,7.935330152511597,0.5756956719185817,0.007926354328679493,0.09235664816069226
62,8.060790300369263,0.5102673578843216,0.01031675741653203,0.08230691983035873
63,8.1871497631073,0.44210767190914657,0.008738814104208643,0.07263025079367641
64,8.318203449249268,0.37969222502520883,0.002456109168788228,0.06424974926298338
65,8.445545196533203,0.32451986301903135,0.0019459507810307747,0.05753684477477753
66,8.571088314056396,0.2802964459999044,0.004454875109615529,0.05205378736724685
67,8.69835638999939,0.23912137533059305,0.0076230880572399325,0.04736909092244923
68,8.83017873764038,0.20438848984474722,0.005332233844731145,0.043682788846293855
69,8.954272031784058,0.1721984981512619,0.0015699212236718167,0.04032810645574458
70,9.081247091293335,0.1495529126941008,0.0027168928113503635,0.03819689058881394
71,9.211761474609375,0.1114219234986723,0.0072256195673703,0.03518416798733524
72,9.343780517578125,0.08333623348696662,0.008246912782188651,0.03323158815677338
73,9.475138664245605,0.0722384509162706,0.007081123107946552,0.03186818187422869
74,9.607025146484375,0.07300901828125206,0.006463787558016331,0.03060812208135877
75,9.738080978393555,0.07022061810950948,0.00487941625799872,0.029085482064021256
76,9.871541976928711,0.06465702710354856,0.004066773149193972,0.02788794335123264
77,10.0062096118927,0.05610342590682605,0.004157275596663394,0.026841926225600426
78,10.139795303344727,0.05061686599144492,0.00531399596200975,0.025825708881103672
79,10.268082857131958,0.049099311358247945,0.006499499782661327,0.02464947799574182
80,10.400017261505127,0.04689007383540479,0.007915371717158923,0.0233482481404404
81,10.53580093383789,0.046036053459721206,0.009089438755713893,0.023504717628242026
82,10.662333488464355,0.048667340127456916,0.009240531840169028,0.023888026026458318
83,10.790004014968872,0.05572981265351885,0.008743570495835623,0.02307053177701173
84,10.925918340682983,0.05672484840075328,0.008179800191230659,0.0218978799490259
85,11.054547548294067,0.05455187057200445,0.006094406223920985,0.02190157388701046
86,11.178764820098877,0.05034611905844368,0.006580719641504682,0.022204774776684005
87,11.311460018157959,0.04500825794272099,0.007364713418795732,0.021896786391156435
88,11.4450204372406,0.03809175508167429,0.0070224754362171555,0.020929465770725082
89,11.575040578842163,0.033704869980726165,0.00643789060150205,0.0200816001901933
90,11.699713706970215,0.03191099090038174,0.006283967313374282,0.01927569554757585
91,11.824541568756104,0.03231735408671084,0.00535573404670956,0.0177974491577211
92,11.95643401145935,0.03333204805915997,0.005622883460542051,0.01696904162888567
93,12.088866710662842,0.033248784605492285,0.006308376920699036,0.016790779041896808
94,12.219014167785645,0.033408114491702404,0.005740033646410965,0.01732304594392667
95,12.347993850708008,0.03834516323828409,0.0064588980099194475,0.017352609696691987
96,12.478813648223877,0.044153214356432866,0.004783709791310869,0.016540068694703054
97,12.610783576965332,0.04494675835989656,0.004004581514038973,0.015312676147145049
98,12.742026805877686,0.042700385467140764,0.003167381485826946,0.014085029337588855
99,12.874946117401123,0.03698659685457285,0.004850931506526161,0.013713535612820942
100,13.00635552406311,0.026529037298343605,0.004143700637957006,0.013371464015171839
101,13.131795644760132,0.026840412750781025,0.004399761050814703,0.01263166853961339
102,13.261993646621704,0.029500967719134782,0.0002540387788881301,0.012115428717930081
103,13.390514612197876,0.028458342645219552,0.0008921484139771098,0.01207649193060642
104,13.521942615509033,0.03670022270647183,0.0009550222414907776,0.012822954568992089
105,13.649105072021484,0.04679083301950256,0.001465139121365959,0.013566003276803996
106,13.778074502944946,0.053591053387948055,0.0028942757498410846,0.01415538294851163
107,13.910930633544922,0.050625389867367414,0.0027937133964434707,0.0147468822475448
108,14.043505191802979,0.0424582020350573,0.0021652522231115335,0.015998801998192785
109,14.171001434326172,0.043537637605123476,0.0010636436827659512,0.016495758541047408
110,14.298317432403564,0.04811592980009994,0.002980025456910962,0.017155299007259074
111,14.425044298171997,0.0488931553739969,0.003671076325738584,0.017461473107682937
112,14.551284313201904,0.04485554660700278,0.004060402089858285,0.017099458766081967
113,14.679672718048096,0.035633755689877145,0.0042016917918932025,0.016507692057077684
114,14.811713457107544,0.04147731523222636,0.004215809377428246,0.016442693291035503
115,14.940164804458618,0.04493127566732631,0.004365178279654216,0.017377031986517667
116,15.06639575958252,0.04296343910575307,0.004530763354760385,0.018358142418047965
117,15.187521934509277,0.035882256289822494,0.003246641029115037,0.01812700452301604
118,15.317913055419922,0.0318007545199945,0.002739829034204876,0.01730945831302777
119,15.44735598564148,0.031242569749718854,0.0029372059124901377,0.016817022925027656
120,15.579770565032959,0.03196779676841128,0.0011723142803608142,0.01674742055655299
121,15.713446140289307,0.03312146446137981,0.001518080602334483,0.01688055347117913
122,15.845010995864868,0.0338560491128729,0.002264488743611305,0.016574276202531494
123,15.97382926940918,0.031533694877115395,0.0019762992118557954,0.015871268426942437
124,16.105530261993408,0.028657720325850105,0.0016907162103031693,0.014590472934010723
125,16.237940788269043,0.025226564796771087,0.002166844412503226,0.0134518206431776
126,16.364981412887573,0.022668865196915335,0.0031120349948018807,0.01241834865922126
127,16.489352703094482,0.023555058691187666,0.004288167964984612,0.011332381833548679
128,16.618283987045288,0.025786446635830896,0.00471069166599411,0.011639645540219158
129,16.750186920166016,0.03235908077562137,0.004247014977617833,0.01384065949903307
130,16.877346992492676,0.039840003901848296,0.004125216497546523,0.015687774216372716
131,17.00286626815796,0.04129079033842077,0.004436695567824598,0.015616123956177777
132,17.13172197341919,0.0382483955099824,0.003933205912035175,0.014710633398698705
133,17.265116691589355,0.027015103173690727,0.005959268248856994,0.013192665951392556
134,17.395045042037964,0.021268264233272247,0.004691007934355103,0.011388560824761291
135,17.54002809524536,0.018667260709694676,0.0036899229820754674,0.010421603802663434
136,17.660879850387573,0.01810394166495453,0.00432522393573773,0.010277861066377314
137,17.789912462234497,0.01948770784845294,0.0034866824936885307,0.010531103861391536
138,17.923191785812378,0.02243512373672995,0.004327395371293966,0.011275956152310404
139,18.0494863986969,0.02599538513946876,0.004084920418681912,0.011446751133166327
140,18.182335376739502,0.029447802484800695,0.0020510329525919714,0.0116631893262122
141,18.31224250793457,0.029405300034507916,0.0038311301354609245,0.013093736528964988
142,18.449184894561768,0.03510772752554874,0.005857530927049409,0.014300668219309214
143,18.58537530899048,0.044274793555621125,0.00371915355817717,0.014545066323314206
144,18.717966079711914,0.05147693656139835,0.0011018461999740782,0.014319938476737596
145,18.847443103790283,0.04791755565867062,0.0025879256496643137,0.013753559029153812
146,18.975126266479492,0.03379265333600244,0.004755684126912792,0.01273144164916908
147,19.109968423843384,0.02333085954929435,0.0036530010769137986,0.01173477120981484
148,19.23996639251709,0.026574910974075806,0.0022632539160704216,0.010966218883011018
149,19.369574069976807,0.03069451445106329,0.0014261164820517547,0.010806280445867102
150,19.498459815979004,0.03336298223823719,0.0026864379470245285,0.011022439274836995
151,19.625858783721924,0.034959535007158246,0.0011768405510436204,0.010891542902691145
152,19.757545471191406,0.0337119470454761,0.0005982746313488007,0.010497896470732265
153,19.88646149635315,0.030641363339985742,0.0008836125673724514,0.010052953982273445
154,20.01554775238037,0.024398672384140146,0.0012882217913881425,0.009852336455002018
155,20.14537811279297,0.016307594999295818,0.0016491614613619618,0.009903333190163129
156,20.278756856918335,0.018025053272268967,0.001976637088700525,0.009396673963075211
157,20.40563154220581,0.018661003320235122,0.0023939819320865302,0.008934739425027113
158,20.53614902496338,0.01623309594628685,0.001511021746675035,0.008788333914383207
159,20.66498899459839,0.015440301139357062,0.003060012207031414,0.009630173387545531
160,20.794386386871338,0.017578821418314513,0.002547581902571596,0.01029958998609019
161,20.918964385986328,0.019148714551298986,0.0017430636401194774,0.010941516383491456
162,21.047138452529907,0.02145887124667793,0.0012989873257428408,0.011133857992058188
163,21.17082381248474,0.02327516504064103,0.0005582281674014233,0.011008708708222039
164,21.29764723777771,0.023623219612270065,0.0007427928603718958,0.01202861045654236
165,21.423808336257935,0.024943356652212645,0.001670785264923948,0.012582115724635395
166,21.55192804336548,0.026671047422457773,0.0029144120613584976,0.012080606370145651
167,21.677905559539795,0.024044005231591194,0.0035920318282126307,0.012161318844148832
168,21.807972192764282,0.026971282810083704,0.004043342820440699,0.012084601626015908
169,21.943122386932373,0.032165822201561195,0.0032011415318668793,0.011318230910808037
170,22.074368715286255,4.0990324876689055,0.9343069427171584,2.2783881067576317
171,22.20327138900757,4.098075882335979,0.9366121576822782,2.279434159120444
172,22.33358097076416,4.096577264202712,0.9385465718360364,2.2806920555542405
173,22.461997747421265,4.093831806707567,0.9397333082456296,2.2816772343331806
174,22.58909559249878,4.087514615817935,0.9393003478729203,2.2818907324899853
175,22.717360734939575,4.080536402553023,0.9390045832060527,2.2818447596053986
176,22.844589471817017,4.0737439609315835,0.9388950972156354,2.281259221087528
177,22.975080013275146,4.061293738551306,0.9390856107484377,2.279073617756149
178,23.101955890655518,4.039254769578896,0.9401732684566346,2.274531510973773
179,23.23047971725464,4.001133085840524,0.9389619803368927,2.2658124738213816
180,23.364144325256348,3.9445626200019257,0.9326479257540738,2.2513126026659904
181,23.493099451065063,3.8812380348471063,0.9234483411826573,2.232881987197126
182,23.625372409820557,3.8134444275672816,0.9121014961522319,2.209007227833366
183,23.754704236984253,3.746810870772081,0.8955644529080021,2.1790826551121816
184,23.884066581726074,3.6834699977204104,0.8759925921605448,2.144063797002417
185,24.015352487564087,3.6312506704069705,0.8506393462270213,2.1007507954550606
186,24.148788928985596,3.6027819048684555,0.8254873597544844,2.0523678347006125
187,24.278865098953247,3.5654432064017807,0.7988726398005704,1.9993936246313293
188,24.41429901123047,3.5197808969321462,0.7700479067218231,1.9389222177134906
189,24.546419620513916,3.4812713912969913,0.690265545508233,1.8811303220424611
190,24.67859697341919,3.4452891097708527,0.6045423916512714,1.8230858871131312
191,24.80003547668457,3.41296173857801,0.5305937777388446,1.7692084222087978
192,24.930150747299194,3.37534698291821,0.45572273791006435,1.7092483212303695
193,25.05506920814514,3.327952640897593,0.3848978218731699,1.6483529149812495
194,25.184791803359985,3.280756458566302,0.3191792230272581,1.588084275955199
195,25.31170392036438,3.2435334244799097,0.2657950575761502,1.5341692563247167
196,25.438209533691406,3.2089205707699486,0.21548408482792852,1.4779560039302844
197,25.567496299743652,3.17614676114877,0.17406590792600085,1.4244027333914033
198,25.70189070701599,3.139587351506631,0.13993740809556005,1.3729861300290649
199,25.828931093215942,3.102345897356156,0.1110759785082244,1.3237542697235216
200,25.956169843673706,3.067263273090161,0.086782041661723,1.2767575528730264
201,26.084699630737305,3.036525722255115,0.06499719375513234,1.2319105987162433
202,26.21511721611023,3.008838386908963,0.047223632412184136,1.1889806919132715
203,26.35005831718445,2.9792399474895204,0.03805028970020121,1.1479917274852947
204,26.48140239715576,2.9479596359859896,0.035249152567380176,1.1092334749627097
205,26.613193035125732,2.9134706685848255,0.03285098971525189,1.0715084544096283
206,26.742927312850952,2.876489696676532,0.03041661503328408,1.0359514071307716
207,26.869584560394287,2.841870758689172,0.0288696239623056,1.0034547283370423
208,26.999569177627563,2.8113588257305966,0.03385354581081558,0.9722092251707806
209,27.130270957946777,2.7823867462205105,0.04181482664558242,0.9418768706448761
210,27.256954669952393,2.752812369535393,0.04995859483413003,0.9118910310374135
211,27.38431477546692,2.721896288912282,0.053175196944931835,0.8815845803356159
212,27.511327743530273,2.692412626416689,0.051466056681806004,0.8537639647777562
213,27.64085102081299,2.662123697314645,0.05030463106827552,0.8240791571481856
214,27.76838731765747,2.6301449775746657,0.04837417813013847,0.7942848527291362
215,27.89716935157776,2.5943779397170714,0.045608977720562965,0.7642841135212362
216,28.02771019935608,2.552293651844525,0.03329317836052963,0.7340019833155607
217,28.15728783607483,2.5063597311883696,0.02132454508068736,0.7035000973956966
218,28.28508687019348,2.4580843780972716,0.012410576824865432,0.6715616362596344
219,28.410621166229248,2.4082873370269895,0.008949681829503356,0.641381519335954
220,28.53754997253418,2.3510718776365085,0.010775789565207942,0.6083067731423115
221,28.66800570487976,2.2887152202555052,0.013808827599803841,0.5743232373288923
222,28.796435594558716,2.215713754608177,0.015259749976079328,0.5393638176442004
223,28.9223370552063,2.1334075725534847,0.017889622464496886,0.5063659432927616
224,29.049259424209595,2.0264046369607023,0.021780106585475887,0.4695448318114567
225,29.181065797805786,1.9033448019329384,0.024441058620088902,0.43187101530706096
226,29.312856912612915,1.7701187986239577,0.022340720622389745,0.3928004164814948
227,29.44005298614502,1.634708914419793,0.018967537858201582,0.3553547736425884
228,29.570868253707886,1.4987194870636582,0.011331775357862638,0.31926300599675156
229,29.698941230773926,1.3636723572894986,0.00550532296006924,0.2849782340726508
230,29.829033374786377,1.2306583276611347,0.005872133463920603,0.25201643120053274
231,29.955861806869507,1.101215481848414,0.006791971026826336,0.2214761426100036
232,30.088974237442017,0.9780010912418103,0.008791919452954516,0.19356432236674354
233,30.222204446792603,0.8620304568557752,0.01394580720056947,0.16790976153002823
234,30.350809574127197,0.7528318912168648,0.016301333574196133,0.14480395652922812
235,30.479861736297607,0.6484402305602422,0.014571828233855085,0.12442299545898981
236,30.61497664451599,0.5423504595393833,0.016002882613638525,0.1052271790713599
237,30.749637365341187,0.4511782016892746,0.015712862425673896,0.08969771494713435
238,30.87811517715454,0.3668679591949892,0.01564447120425749,0.07592364725151918
239,31.010870218276978,0.2916949588634325,0.016338172521920394,0.06409164956729022
240,31.143689155578613,0.22693305559553276,0.016932274000771255,0.053089680973526676
241,31.272074460983276,0.1668107248647341,0.01560162958739763,0.043771024261017526
242,31.40387773513794,0.11087687244154461,0.011862833931597452,0.036166718996277936
243,31.536368370056152,0.06753990263653648,0.006654283113876646,0.03160337404402153
244,31.670702695846558,0.0699960798726978,0.0072239734396251426,0.03000214695253531
245,31.806236505508423,0.07848461564213749,0.012085344876188002,0.031957689359277335
246,31.935930967330933,0.08583205839631482,0.010397621073205328,0.03322086663295325
247,32.060068130493164,0.08647796949414843,0.010244015464073018,0.03435145465637354
248,32.195289850234985,0.08693661867919153,0.009175745776765915,0.0331782149994984
249,32.326117753982544,0.09643786781713606,0.006833046871197367,0.032486225913089105
250,32.45074820518494,0.10360956947543627,0.0042464995907466295,0.03433627260524311
251,32.57823586463928,0.11034630286880434,0.0020712557216264406,0.035410709425308495
252,32.707091331481934,0.11395163666216396,0.002813463311873857,0.03501693481855002
253,32.83411908149719,0.11425859402111833,0.005612819786366841,0.03386644780002645
254,32.96247625350952,0.10823960764835222,0.004663721496170795,0.03231991403369169
255,33.09186577796936,0.09656742699334314,0.003119026575981467,0.030120191203787845
256,33.22624397277832,0.0794400200432323,0.004742626732257568,0.028479013816806585
257,33.35751223564148,0.07034298063926221,0.005239772933708002,0.02788567779070068
258,33.48336458206177,0.06194496866673214,0.005944758039565196,0.026800649649648588
259,33.61058735847473,0.051677814717619404,0.00656610306392888,0.0254332528574587
260,33.739065170288086,0.04481739233410484,0.006916405055360611,0.0247180381424867
261,33.87219977378845,0.04531586514980179,0.006707403478434583,0.02414040430230161
262,33.99927043914795,0.046143538108489875,0.005983230707105514,0.022347178809182584
263,34.13029766082764,0.04545343092932278,0.0062282654688270685,0.020586847222739346
264,34.26081371307373,0.04141657305036732,0.005856355650163005,0.019409628763720828
265,34.39460730552673,0.060269260971470374,0.0035131511125868434,0.017919487530347698
266,34.53080344200134,0.06697308261040474,0.00424301552594936,0.0171558917816567
267,34.65965962409973,0.06249779306458857,0.004756056672170086,0.01702831315073559
268,34.78734636306763,0.05460913998332581,0.004595273047838535,0.017455069036057355
269,34.9147789478302,0.05296013867973216,0.00460796817200026,0.01875669618976762
270,35.03899359703064,0.05824003106253955,0.005251012641746427,0.018302588934058818
271,35.16918206214905,0.05204488322268583,0.00554440429898923,0.017045437368091082
272,35.300902128219604,0.05162350787453682,0.0044697273949811595,0.015353126869224812
273,35.43000626564026,0.04712386356759939,0.002922448765801907,0.013941033946461958
274,35.558387756347656,0.04049418194706309,0.001798336995930331,0.014569667196191984
275,35.69015026092529,0.031223285033279327,0.004421442579603065,0.015135246920562256
276,35.820308685302734,0.029468356839596782,0.0046051371346346,0.015158981947698486
277,35.94812822341919,0.03283385030177547,0.00379919536741103,0.01615248937112565
278,36.0827910900116,0.03568716683212542,0.00464770632344807,0.01720630800857627
279,36.21070981025696,0.03995978860948569,0.004567901554071432,0.01799967948718622
280,36.338088512420654,0.04818246379186464,0.0035409958209902254,0.01840664787538472
281,36.471713066101074,0.05394529941880344,0.003931149517241768,0.01793497652909822
282,36.59853959083557,0.047555705272775896,0.004500932559945026,0.01726157020211118
283,36.73149228096008,0.03910010248556879,0.0042692771743742496,0.01650118689424806
284,36.85859537124634,0.036845417530052285,0.004646492849649715,0.01607121548796684
285,36.99168586730957,0.02962670394472808,0.004786024147436823,0.01538369324003444
286,37.121031284332275,0.026074098702037352,0.0016369646755478417,0.013538888786208684
287,37.24971127510071,0.02435319626385674,0.0022852016460828384,0.011812613432667395
288,37.378682136535645,0.02154948321525823,0.0017530761193253585,0.011528502186255906
289,37.511093854904175,0.025212903338303873,0.0016132513869172125,0.012030728407830135
290,37.63786053657532,0.027729412079286826,0.005491708160740461,0.013301268223978004
291,37.76420974731445,0.02758238724724957,0.00572846530958065,0.014985651859089039
292,37.89184522628784,0.03532673607276295,0.005741663559008514,0.01600950894694087
293,38.01981067657471,0.03523433897872407,0.0038036958570847965,0.015591701357632336
294,38.15319061279297,0.03418577544455202,0.0034470205896682477,0.016839251528071607
295,38.28033113479614,0.03495026008799063,0.0026467128258574617,0.017414862182486498
296,38.41094779968262,0.04316917710514483,0.002947453130986969,0.018641536241117578
297,38.54672837257385,0.043306187377715986,0.0013613317778047342,0.018975792476070574
298,38.678040742874146,0.043471580816518356,0.0013538572024551388,0.018250749753923545
299,38.80850625038147,0.038393362440448775,0.0029910593732132033,0.017118888899007513
300,38.94315838813782,0.034242635973493835,0.004325303669129242,0.016193928146482975
301,39.0773389339447,0.03568622394637815,0.007201388933869142,0.01667459352705645
302,39.20277452468872,0.03586406270824267,0.0064783610234503165,0.01651447370828661
303,39.335970401763916,0.030825879400279727,0.0035939323858674077,0.015267864569181513
304,39.46442627906799,0.02962673983804665,0.002775973452563371,0.014140845158632509
305,39.59433603286743,0.03117914015021296,0.0025186836267394024,0.014549041538088288
306,39.719358682632446,0.03677943098107954,0.0018974130304087223,0.014790441471524265
307,39.84899711608887,0.044158685145094446,0.0017464442116131506,0.015119242288148215
308,39.98144865036011,0.043992933258974895,0.0027860559290661426,0.015669863141025815
309,40.11263990402222,0.036537333085147,0.0023295267055047516,0.015868908006994385
310,40.236247062683105,0.03782444388408187,0.0020065819397267815,0.014279879821203748
311,40.36857533454895,0.02900092933080332,0.002069732135908345,0.013925795011659026
312,40.49795579910278,0.02292373650753135,0.0028695318812058455,0.013810147042317516
313,40.624603271484375,0.027687382837419717,0.0037242272112848005,0.013450788533222114
314,40.75413942337036,0.02529881963693644,0.003652956905497559,0.012633297340430765
315,40.88159108161926,0.022941927882784922,0.00320495411078862,0.01258564647009209
316,41.010812520980835,0.029660232529768564,0.0031956429600902216,0.01271199152607903
317,41.142040967941284,0.03949677954855852,0.0036161521061620215,0.013542682543890145
318,41.269174098968506,0.0492359343744396,0.004644033622054552,0.01576926949297127
319,41.40333819389343,0.0550373676113552,0.005477035184319483,0.017241464991303964
320,41.53332448005676,0.05603724548403675,0.005013412723575551,0.0170787529741951
321,41.65830636024475,0.053758332517215145,0.00639028543897241,0.016869372095718867
322,41.78628706932068,0.04904173454432577,0.003224891390744473,0.015837989325251642
323,41.918224573135376,0.04342990539366118,0.0019436984148256363,0.013949603818942577
324,42.04527926445007,0.031561381873265126,0.0028167561532935793,0.01306936473430735
325,42.17529773712158,0.028090690821290964,0.0037889427442856605,0.013091767710570168
326,42.30203914642334,0.026776231673741203,0.004488293798551917,0.0129175768061401
327,42.4294753074646,0.030884149502709266,0.003537619874172144,0.013867004173257869
328,42.55742835998535,0.03853473091465255,0.001878423743111519,0.01604773680234533
329,42.683908462524414,0.04568877214585641,0.001958196582741742,0.017777660996422636
330,42.810606479644775,0.049737818501624065,0.003025972270950306,0.017539564503218585
331,42.94304013252258,0.05133388843836108,0.0037667031326236423,0.015818089169663693
332,43.074819564819336,0.05082505499869389,0.002918803696513647,0.015188372787149552
333,43.19922137260437,0.045756239364874614,0.0013594082387308232,0.014718891402159939
334,43.33106708526611,0.03578554283037539,0.0021840221112092435,0.013993209583097887
335,43.45792579650879,0.02903542730882446,0.0021332886202914407,0.01311255025358253
336,43.58876132965088,0.026131128112899953,0.0033763254162967626,0.011324292854310108
337,43.715439796447754,0.02738050803486366,0.002935031759141971,0.011199937280018845
338,43.84843397140503,0.03618437261056431,0.00101371355219126,0.012903979759494949
339,43.97537302970886,0.041798203187192844,0.0015212289806074044,0.014755588248748622
340,44.09925985336304,3.180007846335077,0.4017382289412517,2.0798899083462916
341,44.231300592422485,3.183252479925941,0.40021882892040717,2.0789953131064416
342,44.35752201080322,3.1870394077111874,0.4002111210309929,2.0788977243240474
343,44.48100566864014,3.1891851328177183,0.40090456676469055,2.079644988396068
344,44.609352111816406,3.1912405941732134,0.40204377878511893,2.080661293605315
345,44.74013924598694,3.1970396298355657,0.4033988492919226,2.0816075516103703
346,44.87093710899353,3.2004617759868705,0.4050803178446051,2.082043871377414
347,44.9982852935791,3.2007044573886225,0.40665776329895653,2.0804979940320263
348,45.129128217697144,3.2022837111187843,0.40651937167903957,2.0746936431934593
349,45.25803589820862,3.206517435743429,0.4061778454374558,2.063457383401973
350,45.38575792312622,3.2097357441864327,0.4067917478677139,2.0457954660213042
351,45.51306366920471,3.2093851534237183,0.40748861244415485,2.023419919404576
352,45.64447093009949,3.1991887487893744,0.40675123221516896,1.9896713616355994
353,45.7753369808197,3.1786146497575807,0.40177213443834675,1.950247490229918
354,45.899821281433105,3.148912452091018,0.3936080392469401,1.907403472574178
355,46.030234575271606,3.1089139052741412,0.38254739908837426,1.8549491089100154
356,46.1595721244812,3.06206768184177,0.36886004926808635,1.7978473892978708
357,46.287532329559326,3.0074376831896545,0.35353962405487954,1.736914828305398
358,46.41016149520874,2.9459787303004625,0.3374731177023267,1.6773925258397901
359,46.5347101688385,2.8635111527810393,0.3173920445635115,1.6081127374411177
360,46.662352561950684,2.774333701292628,0.29654232664153346,1.5411805312704485
361,46.794230699539185,2.6586287250408898,0.2701864988980645,1.4621211447919098
362,46.92322373390198,2.552307361050638,0.24808647819510116,1.3912110292219935
363,47.05773162841797,2.422791545936684,0.22363098081109375,1.31723959931111
364,47.18520641326904,2.2990558802639898,0.2035237555563227,1.2474192186045416
365,47.317874908447266,2.1737807095674677,0.18465868634688715,1.1792798469819878
366,47.45028638839722,2.049323431360028,0.16680119500241675,1.113220229370416
367,47.578322410583496,1.9277052685369664,0.15163865160142465,1.0501868685856635
368,47.7109477519989,1.8103575053881988,0.14062578549831867,0.9902525050141515
369,47.838449001312256,1.698974786074396,0.13388803073150907,0.9333650464980328
370,47.972084760665894,1.5942988727760303,0.13159083840069496,0.8798751186453317
371,48.104050159454346,1.5026792766257577,0.1316260608171147,0.8281098503085106
372,48.240520000457764,1.461051307986495,0.13350553543865015,0.778957345982934
373,48.37065148353577,1.4234602668443128,0.1352509886076895,0.7352440781500531
374,48.49668526649475,1.386721251100319,0.13595447525365492,0.6942514042919384
375,48.628262519836426,1.3508782348162744,0.1345814028855952,0.656301112949519
376,48.76247978210449,1.316282829324138,0.1311088714140245,0.6208518833851292
377,48.888752460479736,1.284490719010796,0.12730048253943124,0.5869768427480306
378,49.02479887008667,1.2522547665720691,0.12192086001354144,0.5520755920748821
379,49.150325298309326,1.2267880942134224,0.11617448130324387,0.5240133512903313
380,49.274109840393066,1.2010761884234553,0.1097732902978695,0.49558076543567514
381,49.40639567375183,1.1762244059942015,0.10342838018502638,0.4683917309853454
382,49.53297686576843,1.154090437614454,0.09774992162907967,0.4435498515074956
383,49.65973114967346,1.1307509918709637,0.09194940499215892,0.41676965403321453
384,49.79505395889282,1.106688833288776,0.07776067846759376,0.38881121084361137
385,49.932753562927246,1.08609221221062,0.05967442444955756,0.3638481362088987
386,50.06462359428406,1.0658215891015068,0.04795195903722141,0.3387291130662058
387,50.1911096572876,1.048898490812269,0.04260164121068746,0.31863931036465076
388,50.32435727119446,1.0305193060338496,0.04233932719679589,0.2963346584756589
389,50.45520782470703,1.0151388590470989,0.04118771842740375,0.27596437326107087
390,50.58176636695862,1.0014782120951158,0.0372856365314032,0.25784205432880825
391,50.708988189697266,0.9879213823889792,0.02851942569854798,0.23924653431256393
392,50.841071128845215,0.9753280039810548,0.02271657435822658,0.22117832569358556
393,50.975013256073,0.9634327470676679,0.020785124110303272,0.20194841277147027
394,51.10449457168579,0.9549422223323621,0.014861020308087634,0.18512852364854981
395,51.23671865463257,0.9480007810166474,0.006236473638799812,0.17173466851749397
396,51.3621141910553,0.9431407794182225,0.008808449773392861,0.16212126968495838
397,51.49112010002136,0.9390645190897341,0.006752611784976923,0.1527224198376702
398,51.62131142616272,0.9360326283922068,0.005192077553824433,0.14423746530981404
399,51.75459051132202,0.9335098197310542,0.002594437736029897,0.13608660233257136
400,51.88269519805908,0.9324420528749533,0.0011748252482608127,0.13024396647098388
401,52.01504898071289,0.9315286951911509,0.001825054985763553,0.12399832149528003
402,52.14745903015137,0.9303070214984099,0.003354735023855461,0.11727618410744284
403,52.278321504592896,0.9279042541887179,0.0047323272779326775,0.1105844224398985
404,52.40615797042847,0.9228359401200951,0.006053864806184694,0.104930166739142
405,52.538607597351074,0.9131697799558401,0.006176345139506802,0.1000766508031685
406,52.668620109558105,0.8986187275811389,0.006457422766881826,0.09654588585748611
407,52.7970871925354,0.8778350672727718,0.008777341156784224,0.09425066648373964
408,52.93060827255249,0.849759866597306,0.004252174872893351,0.09130241578651871
409,53.06516718864441,0.814014068357878,0.00675587834318247,0.08823208372753386
410,53.19157814979553,0.7744498371404418,0.009141578742758638,0.08453596814121278
411,53.3236927986145,0.7318378436422628,0.006819312500593311,0.08051459912347664
412,53.45190763473511,0.6949507469838662,0.005168218242642193,0.07715285709959568
413,53.577388286590576,0.6571533752615009,0.006461337388037074,0.07298360161465123
414,53.69765281677246,0.6124975352561786,0.008223239102950091,0.06790576881913069
415,53.81886696815491,0.5661064725582352,0.007090523034702917,0.06296760822130387
416,53.945977210998535,0.5132420473390998,0.005152715701596075,0.057796386730760346
417,54.07510685920715,0.4609715381997316,0.00459585595915682,0.052083063750379084
418,54.20535683631897,0.4113789084601878,0.005097188900251708,0.04714288457011605
419,54.33432173728943,0.3685415798928725,0.005625918112193487,0.04304767257901086
420,54.4587242603302,0.3244171100315681,0.0034646291949247342,0.03853568377428814
421,54.59045124053955,0.2827741649283385,0.002326120396565835,0.035255422592747415
422,54.7224657535553,0.24423205223371844,0.006284573171570827,0.03200366408312207
423,54.8580801486969,0.20625812549301561,0.0025791362637605304,0.028503814030524807
424,54.98795557022095,0.17446001993162158,0.0058973246943938365,0.02692797601329508
425,55.12209439277649,0.145575601538722,0.007214519077853076,0.025709640685823223
426,55.25058436393738,0.1195870504048931,0.006932382618024353,0.024452757136760886
427,55.37949776649475,0.09619550767788419,0.006849662183758285,0.02309178658324365
428,55.50641894340515,0.07524760294193565,0.007210613281558572,0.021665207692960764
429,55.6329882144928,0.05882282592004857,0.004275910384589281,0.019433648087033007
430,55.76324272155762,0.045398216716492114,0.003172899159939901,0.016856182130845297
431,55.894662618637085,0.03615139121839125,0.0037927894205647167,0.016085859741187144
432,56.02575159072876,0.034830447029983155,0.0045218637991328,0.017370137128706463
433,56.155688524246216,0.04038468094756996,0.003866680536409995,0.018128764036716802
434,56.2816059589386,0.03517843513232956,0.0024204778630664775,0.017793425943164472
435,56.41026735305786,0.03205869697048598,0.002184008768700717,0.016548293899720498
436,56.53781771659851,0.032418849417434066,0.0029131610880558517,0.01572207167591158
437,56.66535449028015,0.03438389481707544,0.004149966427877943,0.015394961143675376
438,56.79552865028381,0.037190575681616524,0.0038532840091198353,0.015290788307576644
439,56.92543649673462,0.03964794864977672,0.0021539815773810307,0.014815211325248238
440,57.05139517784119,0.0400955774330984,0.0024735489575146738,0.014265092162878655
441,57.17809057235718,0.03909698545007122,0.003983820140345597,0.01425312340239629
442,57.30460524559021,0.03767428022515752,0.0033501720193383003,0.014884854737702385
443,57.43488669395447,0.03755219157987599,0.003519496634099721,0.015328343812221444
444,57.56959557533264,0.03956144455120015,0.0027650985070060176,0.014880776252879549
445,57.701884269714355,0.039917661909665135,0.0019312204052658797,0.014772484712030593
446,57.83101677894592,0.03776026196478148,0.0024733700475636725,0.014937043222338313
447,57.95931386947632,0.03601822576245003,0.002331226786667918,0.014778011319014777
448,58.08948588371277,0.035155885964683026,0.0017748886232857436,0.013900244600183385
449,58.218356132507324,0.03410962815503409,0.0014105636052539243,0.013005891047039388
450,58.34787201881409,0.03190116400936492,0.0009100559506296069,0.012361905532773774
451,58.47818922996521,0.034464134919948944,0.0032499528916609104,0.01288029211306016
452,58.61096906661987,0.033569755690212366,0.003137131640699822,0.01344633617330501
453,58.74436855316162,0.032192885251876614,0.0018647839685604218,0.012816624248569067
454,58.87503266334534,0.031434634906019145,0.002344887505026679,0.013245178943322375
455,59.00808763504028,0.0293350004716195,0.00153610284240929,0.01330938030636888
456,59.14447259902954,0.025875585092218416,0.0012690871802127687,0.013713563591833641
457,59.27427625656128,0.031298701686541135,0.00252775304586963,0.015280814098154426
458,59.40339756011963,0.037376725217828186,0.004630879689561272,0.016272381398458203
459,59.53045177459717,0.038084057041025764,0.006055586747740079,0.01622219917301137
460,59.66088914871216,0.035172015895423486,0.0062522733250796846,0.01585256084374269
461,59.79024338722229,0.033926122407217305,0.005346725089606075,0.015523333912879972
462,59.91667103767395,0.0426214071261725,0.005347140476013142,0.016471990796725764
463,60.049089670181274,0.0513590931621878,0.0029372797192033194,0.017906513256078248
464,60.17839527130127,0.03992581725029667,0.002587488124230952,0.017824351307002564
465,60.30631613731384,0.042054740904614085,0.004183171932990347,0.01718880346960261
466,60.43769860267639,0.04632155399782744,0.0012440800689347002,0.016871681437066976
467,60.56718730926514,0.04830933374227038,0.005130685748335517,0.018205618036844676
468,60.70177745819092,0.04755025899522507,0.005481756211551549,0.018162311380922842
469,60.829484939575195,0.04063484986406382,0.005607267631797174,0.017705904619600057
470,60.95645618438721,0.03375173662463889,0.0048055332317874806,0.01680994612933448
471,61.08182168006897,0.040569995657172245,0.004200454149082757,0.016194194635812904
472,61.2110321521759,0.036150984223243886,0.0036822890883283807,0.016715079486936273
473,61.34379696846008,0.04256169440015175,0.0034827630643306175,0.01732870932948296
474,61.47972226142883,0.052670795855018555,0.0033667598193291848,0.016983598889260786
475,61.609848976135254,0.05630347530658858,0.0014906567026644448,0.015838043361507483
476,61.73887276649475,0.052422158827709404,0.0032326074475257146,0.014627487760744686
477,61.86642622947693,0.04795223712723165,0.003813027653963042,0.013409439329507458
478,61.997868061065674,0.04938891339589272,0.003779177523074705,0.012971561260087784
479,62.13214135169983,0.051877998040966246,0.004889348578352151,0.014396701958941893
480,62.257829427719116,0.05319139616721431,0.0027663140903133954,0.015405435978234178
481,62.394675493240356,0.0527519619998039,0.0031864417605893393,0.01597332285396124
482,62.52041482925415,0.05054079660437806,0.003975136770097246,0.016037768008989546
483,62.652907848358154,0.04665565450779665,0.0038764461161205485,0.014966498818114743
484,62.784934520721436,0.033923778656826005,0.004044392515733086,0.014261816925751809
485,62.914689779281616,0.04011611207676978,0.0025301983891169904,0.013481160923428895
486,63.041122913360596,0.04298442118687253,0.0023271590066322014,0.014290451585870566
487,63.16613292694092,0.04468800100821599,0.0028629569531213933,0.016530230180189773
488,63.29356265068054,0.054583101346169595,0.0034071872352580694,0.01783192878441195
489,63.425111532211304,0.06151263574451631,0.003966827815537205,0.018923144870492903
490,63.554333209991455,0.05798948574089359,0.004606850100273055,0.019405717628624197
491,63.67977476119995,0.05123549711850547,0.004245117276456796,0.0183636307604242
492,63.80940508842468,0.045199983115343456,0.004187602250209309,0.016792521127986328
493,63.94233679771423,0.042538775566944485,0.004899111284456424,0.015900556807425588
494,64.0697386264801,0.04349402833588722,0.0051110941825949115,0.01619143510121699
495,64.20087790489197,0.050585804505385905,0.003942546251391905,0.016384761792300407
496,64.32897520065308,0.05774276832252039,0.002831763900192481,0.01724323934381125
497,64.46430540084839,0.057478071386468224,0.0048474807233121935,0.01731788029557728
498,64.59432530403137,0.0500494339441171,0.005043536797031709,0.01657443261703872
499,64.72213411331177,0.04084693357049128,0.0046424627849035675,0.016309004206210828
500,64.84432101249695,0.0351856419878404,0.0033828595736386143,0.01616547830453001
501,64.97118139266968,0.03331064348775598,0.0038049168326480505,0.015955342211416375
502,65.09752345085144,0.03838674471352246,0.005729893765943965,0.01650272458496159
503,65.22257542610168,0.03476915916962039,0.00445291638106163,0.01646933891486247
504,65.34987497329712,0.03399814643006529,0.004253192180325783,0.017233789070158434
505,65.47851347923279,0.035746068491774155,0.004299734745001588,0.01792979281360765
506,65.6051971912384,0.03713691721857899,0.003189845802204652,0.018354317573846087
507,65.73474979400635,0.0378669913100533,0.002857271093770998,0.01838164355092968
508,65.86006283760071,0.039109771202997155,0.0021170311661137214,0.01820677301680167
509,65.99041676521301,0.04996011142701231,0.0034738237795820413,0.017834720031518925
510,66.11622619628906,3.4851271940955577,0.7049546526949277,2.2801288097139194
511,66.24491953849792,3.483277944916004,0.7109184037889352,2.2801923253255727
512,66.3747820854187,3.481709221971091,0.7149195738948632,2.2804578145141745
513,66.50232648849487,3.480505077745016,0.7144838846818106,2.2805461264339533
514,66.63060522079468,3.479809759897073,0.7070367734547607,2.279964546207575
515,66.76158118247986,3.4785745572546576,0.6956767474833424,2.278655406933629
516,66.8918285369873,3.4768153712541316,0.6857697989475058,2.2763454971971195
517,67.02194929122925,3.4755373137647565,0.6826799100555438,2.2711440457228615
518,67.14867162704468,3.4742774137418304,0.6842559207520278,2.2631339066688745
519,67.27860283851624,3.4716461640216525,0.6826337792872281,2.2560725412691762
520,67.41515636444092,3.46121326108906,0.6705315797540239,2.247501761081443
521,67.5391047000885,3.4429608296754046,0.6537308422752491,2.235311344349106
522,67.66706991195679,3.410935303809907,0.6250942101512252,2.212415169451332
523,67.79795479774475,3.367864190302686,0.593896437824756,2.179066177738438
524,67.93338632583618,3.317295080457275,0.5600585122828265,2.1374405192022827
525,68.06261491775513,3.2634657911985787,0.5240192300210798,2.090751850183475
526,68.19860124588013,3.2039665490266342,0.48364115896048104,2.0351036701703853
527,68.32683682441711,3.1496606286703526,0.44437190628285694,1.978951961492374
528,68.45163893699646,3.096360278747307,0.4056934148287939,1.922985896819116
529,68.58403086662292,3.02909796817015,0.3622089720787793,1.8541889979303665
530,68.71350264549255,2.967848201704237,0.3274299230037934,1.7924717175438811
531,68.84300947189331,2.910641639936352,0.29528124175998427,1.730380315167492
532,68.97166180610657,2.8433265676953554,0.2725564872435053,1.666947346231027
533,69.1054949760437,2.7656401981732714,0.261970895598694,1.5981905842858417
534,69.2352921962738,2.695268895234697,0.2520705224775245,1.532749266065914
535,69.37051701545715,2.632681035570888,0.24706944582134358,1.4687922838102672
536,69.49598240852356,2.579707352212319,0.24519444806162366,1.407027747018282
537,69.6217429637909,2.531045000986032,0.24172245609635612,1.3517235106136194
538,69.75633931159973,2.4673005131526216,0.2391356964385769,1.290658684723999
539,69.88274216651917,2.40812035011471,0.2393857962942086,1.2409979695232858
540,70.01556897163391,2.3424878640609204,0.2318064371984434,1.1851599891127682
541,70.14889526367188,2.291835007148683,0.22383801245668503,1.136733519357673
542,70.27558374404907,2.25521522484278,0.21967589873295998,1.092715660696586
543,70.40957951545715,2.229096173415864,0.21267045650100408,1.0530283034287184
544,70.5365264415741,2.2063969929623997,0.20016741548250985,1.017021104067353
545,70.66495275497437,2.184246067253213,0.17474247572938129,0.984256937839761
546,70.79244804382324,2.1634727485491476,0.15449841305160172,0.9554194595696353
547,70.92039752006531,2.143277705494261,0.1347794067589311,0.9256682511480006
548,71.05125188827515,2.128370921744234,0.11769700572086839,0.8972094423044326
549,71.18212389945984,2.118645374760923,0.10453764986192068,0.874674963020315
550,71.31042623519897,2.1032483860965034,0.0927288436185881,0.8466107355775898
551,71.4383819103241,2.0859882870160233,0.09120931148964971,0.8244065552658493
552,71.56521391868591,2.064972141458604,0.09145697549817008,0.8024288864681275
553,71.69539904594421,2.0416586960381444,0.0822662559726325,0.7800391559572452
554,71.8249626159668,2.017365761357121,0.07429540796746309,0.7571016418210944
555,71.95703840255737,1.99446373374488,0.0676203455756784,0.7347657208553646
556,72.08603143692017,1.973829168395331,0.06332165326918891,0.7137737957008299
557,72.21133685112,1.9566317962340751,0.06180999210614336,0.694722734963241
558,72.3378005027771,1.938177762987307,0.06194617712672785,0.6739708361189722
559,72.47198534011841,1.9168303449220108,0.05831829471161905,0.6518236247320817
560,72.59873247146606,1.8913074538261043,0.052120404825597225,0.6277755255195601
561,72.72927331924438,1.8622837548997588,0.04748998561850063,0.6022969511936701
562,72.8596715927124,1.830072532687097,0.04194385380877579,0.5765519501988728
563,72.98646974563599,1.7937464854354235,0.03744289193061106,0.5511758425438757
564,73.11716914176941,1.7509692251846185,0.034787739882363035,0.5257579307922393
565,73.25205159187317,1.7006485374136038,0.03396798498240925,0.4997952569405319
566,73.3843469619751,1.6372314563587433,0.03524427959682317,0.4707184907680572
567,73.51496076583862,1.5692404450550228,0.03706089798354643,0.4430738269955129
568,73.64189147949219,1.4986121240260637,0.03629675941816652,0.41800459058828776
569,73.77780604362488,1.4088394012240548,0.03665242223542634,0.3892081508893357
570,73.9069459438324,1.32157108632733,0.036427191293529206,0.36311139370831347
571,74.03887176513672,1.231433805255148,0.03223997944894453,0.33762680762328645
572,74.17078971862793,1.139016085622605,0.02752260360622862,0.31271824971613454
573,74.29689311981201,1.044437847524624,0.023375296154935474,0.28877174858164545
574,74.42689847946167,0.9490965951361621,0.02143886786670102,0.266314032128308
575,74.55801010131836,0.8843074190372276,0.02080749512994316,0.24476616528629508
576,74.69253396987915,0.8468013151141822,0.0203705495073214,0.22409767443629824
577,74.8193747997284,0.80316345310438,0.017809114161754697,0.20418231448094584
578,74.95338320732117,0.75137168499008,0.017053527733813474,0.1842762537180545
579,75.07772541046143,0.7060685710508939,0.016701850964551263,0.16894420526853943
580,75.2289445400238,0.6495743038062108,0.016833198191603577,0.1508301369893701
581,75.35819673538208,0.6003159805694628,0.016546019530662225,0.1354166423492561
582,75.48950457572937,0.5498144084543771,0.01577066715627436,0.12042436956175762
583,75.61676502227783,0.4995185647609122,0.009319964803522818,0.10626258453315711
584,75.74257802963257,0.45411464343134483,0.005563213632491461,0.09509334527893305
585,75.8831090927124,0.40388831687245913,0.009588517497036469,0.08465733568699377
586,76.00941491127014,0.3607346227007284,0.01175346813710589,0.07707810048582843
587,76.1348614692688,0.31909458641749805,0.013657065216672086,0.0694385450929259
588,76.25860953330994,0.2820406947570263,0.014558356729146541,0.06245694004282633
589,76.3920750617981,0.24403338719133,0.013392667061546666,0.05522938096843097
590,76.51822757720947,0.20785654451725102,0.008965209796664956,0.04865695903795114
591,76.65398263931274,0.17353470815379096,0.007144017387901993,0.043142097314754796
592,76.78666520118713,0.14444573886508102,0.007737980730610664,0.039216306679211665
593,76.92103886604309,0.11847792829608918,0.007573198164139743,0.03633328187142341
594,77.04947829246521,0.09458691660662329,0.007570877488039534,0.03394946290112101
595,77.18597722053528,0.07053960495640979,0.009071250509039968,0.03123821117899341
596,77.31769704818726,0.06999823113020215,0.0037683040998583513,0.02825101466348877
597,77.45006108283997,0.07277072949340947,0.005713026365406321,0.026887615601342677
598,77.5842170715332,0.07529644691270158,0.005804537661825829,0.025512714612767842
599,77.71089315414429,0.07507578843106402,0.0064040262504516995,0.023915000785438213
600,77.84273958206177,0.07559557073431909,0.006861175559036173,0.022513594437995013
601,77.97356367111206,0.07476788137078064,0.007416787302806983,0.021705517457001604
602,78.10510182380676,0.07225588796571035,0.009296540291620246,0.02087887403240156
603,78.23232340812683,0.07149348327017657,0.005582897156694191,0.020434378871500562
604,78.36505842208862,0.06963988828104395,0.0048974049248639425,0.02048411326759475
605,78.49419331550598,0.06774494095756203,0.00678140056892585,0.020707617266174393
606,78.6239984035492,0.06491490772937973,0.0058062280912340855,0.020026750830190218
607,78.75132346153259,0.061331417856211205,0.00514724289672551,0.019062362564152897
608,78.88524055480957,0.05820284134952069,0.002920489174283849,0.018740598597159833
609,79.01473832130432,0.053989792129199785,0.006413045506631654,0.01884917800652449
610,79.14149951934814,0.049960086910253526,0.008795546102365503,0.019166220007306667
611,79.26983642578125,0.04151596884513023,0.008299051929334385,0.01890891661204068
612,79.40096378326416,0.04237147553846383,0.007734495528011534,0.017873598787543497
613,79.52994108200073,0.04513207114756183,0.005404081333299091,0.01699928632729582
614,79.65911316871643,0.04520197824497284,0.002100376934432166,0.016489988623397272
615,79.7946445941925,0.04293180199945462,0.004188974472457367,0.01603723922280242
616,79.91979336738586,0.04000134281410031,0.005350162243698013,0.015852451037493828
617,80.0469605922699,0.035132206951820816,0.00530885369294736,0.01612370859094563
618,80.17399668693542,0.02967839588942133,0.006057035351405973,0.016548041278118947
619,80.30561113357544,0.026409235687737072,0.007502146724840809,0.016731953315504984
620,80.43476819992065,0.02756324925893521,0.008111441737692496,0.0161996923252154
621,80.56133985519409,0.02480088329030619,0.0070122116094178955,0.015192782921976986
622,80.68877744674683,0.020591620512956123,0.004989352622125286,0.01416656597128657
623,80.81825351715088,0.02145336431644631,0.0025700862115268035,0.01333881549361651
624,80.94620132446289,0.021060939565499773,0.0036542821191312062,0.01307269510836386
625,81.07543873786926,0.022185720023333872,0.006134008775623319,0.013033643743689174
626,81.20714473724365,0.024482744000106176,0.0062497440581869455,0.012898412665172786
627,81.33491945266724,0.028725097799440248,0.005854220893728268,0.012932989024100271
628,81.46241331100464,0.02897365800576911,0.003773733280815083,0.013113994605014051
629,81.59859609603882,0.0261650329149705,0.00468739166192195,0.012982578320276005
630,81.73324942588806,0.02134947263501719,0.003147172721055161,0.01297843213338995
631,81.85847759246826,0.02702717204918711,0.0028455341580364444,0.013064268324230126
632,81.98980188369751,0.03041091177316674,0.004176637671838467,0.013278145557833475
633,82.11763286590576,0.026391512653731655,0.002916441210175769,0.012969226191814034
634,82.24854445457458,0.021892051842931082,0.002891677468450883,0.012242828678992908
635,82.37620949745178,0.019021697060392487,0.003155286395938354,0.011165991332272106
636,82.49799513816833,0.018415289556797547,0.0023749835233853388,0.009905655176587555
637,82.62984919548035,0.018974209888718063,0.0020731211992267313,0.008781989448497583
638,82.76174640655518,0.020361826295439128,0.004119352384929713,0.009490023825084293
639,82.89122438430786,0.02141254398579242,0.0018454218739720753,0.01121539306624356
640,83.01657700538635,0.023180645472239067,0.0025230673035056004,0.012826390574214875
641,83.14465403556824,0.028235623049877853,0.0030367708404628983,0.01287017548500333
642,83.27721166610718,0.030133420427441264,0.0026611191650647865,0.012398747863461484
643,83.40686297416687,0.030321122085746003,0.00506140092693504,0.012224453525487887
644,83.53465056419373,0.02934632138876993,0.0036027702510453776,0.01207175366289468
645,83.66190338134766,0.028038641375675064,0.004132368968020415,0.01235854714707589
646,83.78977370262146,0.027015418281942587,0.003892206265701631,0.012310134317062897
647,83.9250180721283,0.028445701447904842,0.00269617084682549,0.012614221788201364
648,84.05511713027954,0.028125375218717143,0.00297141940606161,0.013218815415851905
649,84.1863763332367,0.026300760116287725,0.0024762711652335625,0.01348291325612396
650,84.3136134147644,0.024320691095524025,0.002768132976039709,0.01355952413095838
651,84.44453930854797,0.023516776818299327,0.0034238495606654447,0.01301769326912361
652,84.57458353042603,0.021337768812641992,0.005196468545357114,0.012407230858020746
653,84.69903922080994,0.02181386592620933,0.004783720695162475,0.01179836125900467
654,84.82893872261047,0.020860643240773576,0.0031364604315891366,0.011664466619821037
655,84.95565605163574,0.020570979628558052,0.0016293340902038317,0.011658548235825732
656,85.08178615570068,0.022836783740017786,0.0006478359228849134,0.011977925232052175
657,85.21088218688965,0.024953202086406234,0.0041256781958992975,0.01339868673108835
658,85.34284234046936,0.02679296393941651,0.00453592477592548,0.014244687892515937
659,85.47407531738281,0.028560577743365147,0.005235977828703781,0.014616026565662804
660,85.60363984107971,0.029627245093445036,0.005369076899213102,0.014204913437399016
661,85.73461627960205,0.03144349811587921,0.0037929261420985524,0.014072639586593579
662,85.86230659484863,0.037200959651689375,0.0034064654286229887,0.014587948358588855
663,85.99462366104126,0.0426751439527453,0.003575264802900445,0.01518835871120854
664,86.12294316291809,0.04202449298498568,0.004011658826009438,0.015254150975602926
665,86.2522931098938,0.04273346747171179,0.004636309089176497,0.015227768994688863
666,86.37764716148376,0.046685524912873144,0.004181930014867091,0.015705754493757836
667,86.50515794754028,0.0463273617259951,0.0028850800791591366,0.015821696327533274
668,86.63765621185303,0.04150035540720646,0.0034030549128516783,0.015548004261633221
669,86.76535701751709,0.03761076721928172,0.0010501192327505337,0.01474929527596407
670,86.89776110649109,0.03291506774994459,0.0025672032406623586,0.014260650956356685
671,87.02799129486084,0.029998617126281282,0.002943909856506297,0.01344514530695335
672,87.16137194633484,0.02809531548932466,0.002013611017345565,0.012897850191871674
673,87.29040479660034,0.025933598057941508,0.0031960613666964827,0.012629215288930346
674,87.42181754112244,0.024734455489827088,0.0036141041120241893,0.013082204122273615
675,87.54822874069214,0.02495942827544435,0.003141771472747726,0.013654695695469777
676,87.68141460418701,0.027085491671705566,0.003958185370117235,0.014250269790352474
677,87.81458187103271,0.030877370553944062,0.003094426669317404,0.01498935272381628
678,87.94562602043152,0.03388111452844252,0.0028062848225733636,0.015512376784264233
679,88.0772807598114,0.0336605925450344,0.0017165069455777487,0.015528884785559768
680,88.20943212509155,0.03208514548621717,0.0015392369617100799,0.015294426410693104
681,88.34139394760132,0.028327973562491015,0.0018527083678403092,0.014836940988434591
682,88.47129559516907,0.024930822020046647,0.0015817883022494893,0.014434015838897446
683,88.60437226295471,0.023449039215288747,0.0012993677998751584,0.014340106080498342
684,88.72911620140076,0.022384359837957786,0.0014808542483349743,0.014091422054490602
685,88.85896873474121,0.025777209303538582,0.0021032713357633705,0.013755532148579325
686,88.98984694480896,0.02935530738031134,0.002777798044181449,0.013479962475368458
687,89.117267370224,0.03143087265682547,0.001186849393006183,0.012935034600727785
688,89.24754500389099,0.03199455522746763,0.0014085352235545761,0.01298826171824873
689,89.38098621368408,0.03538173023818236,0.003501157479793636,0.013709164716695454
690,89.51326274871826,0.02881687814985244,0.005735132873395627,0.013726036188015284
691,89.63414120674133,0.023465957633044997,0.005660552857188371,0.012538248776633256
692,89.76424384117126,0.02446735515622204,0.0031200740441409574,0.011278890118273741
693,89.89083409309387,0.022442980623395295,0.003567954204917065,0.010406315329576012
694,90.01786041259766,0.0181927549731382,0.002569605115655058,0.009780486497548431
695,90.14579629898071,0.016225572775091852,0.002140258213503544,0.010755291534284579
696,90.2716543674469,0.020539317252870223,0.0030450811790463782,0.011985720551183215
697,90.40662693977356,0.023125531849541196,0.00503733930194899,0.01211480871590581
698,90.53958106040955,0.02163496238925413,0.0030400311190887223,0.012160641568296729
699,90.6669065952301,0.024703084792904777,0.00419182261538909,0.012532162538669815
700,90.79866647720337,0.024273332530621642,0.0021914580554344,0.012936401144724538
701,90.93022322654724,0.02446015407165956,0.0033700458043911825,0.013225570380335864
702,91.06167483329773,0.026568930978979798,0.0060975071739334296,0.013367912924482238
703,91.19509840011597,0.025764838996925696,0.005777459722960792,0.013546259682198813
704,91.32305979728699,0.024119136635825916,0.0038567427066881228,0.013277571582013314
705,91.44695591926575,0.03035142841942688,0.0026468163147756675,0.013239282005220492
706,91.57430028915405,0.03263539602536119,0.003351960145817861,0.013307062409276371
707,91.70717453956604,0.02655761926708777,0.0024934499181195877,0.012234829432900043
708,91.83886551856995,0.020946008650408954,0.00023546352282048056,0.011238571050489463
709,91.97149014472961,0.01971331648492546,0.001374726841733456,0.01169934622756156
710,92.1052041053772,0.018497583740273358,0.004779179714729799,0.012577381864943168
711,92.23820614814758,0.01933535050001791,0.0074375323723316,0.012758550042602193
712,92.36475610733032,0.020998939523366587,0.008228458005748795,0.012793323815362495
713,92.49035716056824,0.02312055977053114,0.00738864084704435,0.012675989721034737
714,92.62245106697083,0.024735426379061055,0.005325190829848309,0.012760807872249676
715,92.74767637252808,0.025493739495034147,0.004827887478078224,0.012826310608319359
716,92.8768241405487,0.026963267817266174,0.0034962635753238444,0.013407667783426652
717,93.00997591018677,0.029783898348863025,0.0021401401554898797,0.013256385766645059
718,93.13753509521484,0.02837660158696312,0.0016399311610872914,0.012840735786862588
719,93.26819777488708,0.030124360340972135,0.0028541159429573376,0.01162089647879495
720,93.40199565887451,0.029702338859823638,0.0030239555059407308,0.010625066105334587
721,93.5303750038147,0.025816135235747453,0.0012770424102724073,0.009817927942829062
722,93.65712475776672,0.01937803861591399,0.0005829843496924956,0.009682154399321966
723,93.78645873069763,0.020399521185174428,0.0015874115192690596,0.010154836228808622
724,93.91424345970154,0.023746490691354625,0.003494696203146808,0.011181846800379583
725,94.04647541046143,0.02531244132615797,0.0018008790271867572,0.01153381352175456
726,94.1781759262085,0.02736328654963015,0.002558688848111541,0.01205218353848388
727,94.30548048019409,0.028447845122055462,0.0014395978374603232,0.012370547504431558
728,94.43738627433777,0.03075304911786508,0.0016728830750666153,0.012962139081456363
729,94.56524682044983,0.03378213800735852,0.0021589544110220235,0.01319257080565608
730,94.6943883895874,0.03765345262569306,0.0017610978282927593,0.013486554114693948
731,94.82495880126953,0.041956580242160535,0.002694460927262777,0.01417790526840329
732,94.9563102722168,0.044167130714275804,0.0034891370323839755,0.014541695970469766
733,95.08396363258362,0.04092044806427489,0.00422280018565028,0.014049055919575587
734,95.21093821525574,0.03386218256493234,0.0034538901237132704,0.012793371566239631
735,95.33848190307617,0.026184042232986666,0.0029518575032268,0.01162403380038102
736,95.46829438209534,0.02299018124739875,0.0007148612966317773,0.0110219418195894
737,95.60227823257446,0.023828660194857125,0.0008852944074989764,0.011084406386060373
738,95.7383987903595,0.024396800439167414,0.0024535681495974336,0.011362042110137714
739,95.867928981781,0.02226350141648226,0.0024817816334614805,0.0113548380479918
740,96.00179719924927,0.020020641489618574,0.0018082437941687908,0.011242465710863715
741,96.13324975967407,0.022574198046949524,0.002388596265516015,0.010891740828966202
742,96.25867486000061,0.025328943906783846,0.0025953131074410787,0.010397906011982256
743,96.39672541618347,0.025825813226778065,0.00246331325644346,0.010985385528878084
744,96.53079009056091,0.026025734511345856,0.002659409154681583,0.010561348102641418
745,96.66502571105957,0.027003979444855896,0.0018761106150659503,0.010147480566604035
746,96.79588866233826,0.026932984913378637,0.003015008379107978,0.010117394451244495
747,96.91919708251953,0.025581551957232728,0.003014978671906384,0.01020438348858219
748,97.04769968986511,0.020581157939329273,0.0029496302929945583,0.009391957918314348
749,97.1756021976471,0.014561861014100931,0.0035600556230661867,0.009061938731090409
750,97.30560874938965,0.014727120834567821,0.0038543626726094357,0.009252162306973656
751,97.43679451942444,0.016326049581960177,0.00442865027797,0.009753472040838918
752,97.56932592391968,0.019385192684116148,0.004110942063124645,0.010555792620962921
753,97.69775986671448,0.021875161111718965,0.004494236431165627,0.010953834240879406
754,97.82432413101196,0.02331258862721017,0.0024040563166458804,0.010912405902158988
755,97.94837355613708,0.02132166750876847,0.002239919454136771,0.01122017765552455
756,98.0757405757904,0.0173666299448664,0.0030522967888000417,0.011349861393639521
757,98.21055054664612,0.018978222287984563,0.0038892870602545834,0.011031176852219528
758,98.34655475616455,0.018600204370276978,0.004716777517418757,0.011069747313348869
759,98.47847938537598,0.02392058125145595,0.005360066496757986,0.011785777813028036
760,98.61018323898315,0.034846377461808874,0.0037569581224993795,0.012746320220762622
761,98.73934507369995,0.04395028203951584,0.004125838237872444,0.013298417060580613
762,98.87001347541809,0.04631452858345153,0.003512695268084949,0.013338065154611573
763,99.00488352775574,0.04391170692505616,0.002794754089478851,0.0131920650214634
764,99.13505125045776,0.03979183292078334,0.004571671470453235,0.012829867801206811
765,99.26991605758667,0.035622980241701456,0.004789341220059794,0.012135176395919099
766,99.40570259094238,0.030428389250348402,0.004633048980824953,0.01141470626718204
767,99.53170108795166,0.02783431229619979,0.004110844087755937,0.010569218570692637
768,99.6639986038208,0.026643937672367782,0.0038060962936863965,0.010232006906380767
769,99.7941632270813,0.025546211201928636,0.004354236908071091,0.010296670782113607
770,99.9242377281189,0.02588758738608844,0.005389506116590215,0.01081558607942704
771,100.05092072486877,0.02663292663503723,0.004078758852656725,0.011322259611346697
772,100.1791923046112,0.02658795336045983,0.001596034620744717,0.011355634427581297
773,100.30517673492432,0.02461135412705822,0.0037570162876274724,0.011393839217701318
774,100.43420958518982,0.019775440916894038,0.0021834632154094876,0.011726125740644883
775,100.56226849555969,0.025406835974507255,0.0020385489718398324,0.0118895608316152
776,100.68967390060425,0.0271543295309075,0.0017495130478879502,0.01202243495644869
777,100.81572413444519,0.025678753989207687,0.0016464130374763135,0.013138993556293083
778,100.94213938713074,0.026896861481280527,0.0021368689122177125,0.014338455313832368
779,101.06715226173401,0.03095964135786505,0.002250852490300187,0.014488773918464223
780,101.19374251365662,0.032662836200797546,0.0015233725753031884,0.013419270388787572
781,101.33781743049622,0.02949271721764832,0.0015516677398621542,0.012277876850172382
782,101.46750855445862,0.02339738710902348,0.0026793738893481833,0.011504015067667166
783,101.59173631668091,0.02320886689596649,0.002092411149290431,0.010501832703457455
784,101.71630430221558,0.02140940138178285,0.0009480443882635878,0.010153830248312904
785,101.84392094612122,0.01941737866031742,0.00237319238678331,0.010691790095613149
786,101.96623587608337,0.018482981963776176,0.002020198983742548,0.011001775479639993
787,102.09441566467285,0.020417813057884253,0.0023967165166932512,0.010714619102874157
788,102.21819186210632,0.017308458948112313,0.0021954515013148978,0.010467995715382275
789,102.34689235687256,0.018792363853993754,0.0019100746796616916,0.010570696275876333
790,102.47865915298462,0.019792699417272023,0.00230628214846796,0.010539885223627811
791,102.60857057571411,0.018656451820681118,0.0030609232371742365,0.010851520501691272
792,102.73735737800598,0.022461711588287244,0.004325459434613596,0.01170303862017832
793,102.86856865882874,0.029929763174697883,0.0024342342123091403,0.012662826999207507
794,102.9915177822113,0.03490400387424335,0.004365171041646924,0.013582062839671387
795,103.11777091026306,0.038391396567729025,0.0005292691999757601,0.014354447442006755
796,103.24540853500366,0.03966494147778938,0.004065379742539857,0.015318180498228024
797,103.37506222724915,0.04045615201687749,0.0038559834373409147,0.01666556969655177
798,103.4988226890564,0.03787228630466832,0.006317312651123217,0.01768822526181246
799,103.62450909614563,0.03339368311180015,0.006188597097040331,0.01793697571130519
800,103.7545120716095,0.03328320650836377,0.00395046466126528,0.016967967126402507
801,103.88055276870728,0.03034599587682089,0.002831239224673976,0.015431875187700552
802,104.00584864616394,0.026859951701456986,0.0028431452051625133,0.013942050303128839
803,104.13096976280212,0.022876841178271358,0.004898832420119936,0.013354407445796168
804,104.26476716995239,0.020518359045659167,0.0038774636155226483,0.01318626457517004
805,104.39750123023987,0.02369987751743537,0.003908006172828628,0.01338740148941217
806,104.5271155834198,0.025869833227522662,0.0018201975007842276,0.013362407574580348
807,104.65469908714294,0.02777446846806134,0.002657261295720903,0.013888257451196009
808,104.7848207950592,0.02838740961727156,0.005295561552048266,0.013892170700167785
809,104.91090297698975,0.02779409053627969,0.005613052474112279,0.013629901902436549
810,105.04437303543091,0.025697594371063576,0.004103079686252846,0.012655311096064933
811,105.17086791992188,0.02490884543045235,0.003085083676370922,0.011950926942994414
812,105.29977130889893,0.025761775748128057,0.002149245153084093,0.011756674154329683
813,105.42997121810913,0.025761775748128057,0.002149245153084093,0.011756674154329683
814,105.55432391166687,0.025761775748128057,0.002149245153084093,0.011756674154329683
815,105.67949628829956,0.025761775748128057,0.002149245153084093,0.011756674154329683
816,105.80720210075378,0.025761775748128057,0.002149245153084093,0.011756674154329683
817,105.93578743934631,0.025761775748128057,0.002149245153084093,0.011756674154329683
818,106.06568384170532,0.025761775748128057,0.002149245153084093,0.011756674154329683
819,106.19072532653809,0.025761775748128057,0.002149245153084093,0.011756674154329683
820,106.31364870071411,0.025761775748128057,0.002149245153084093,0.011756674154329683
821,106.43486547470093,0.025761775748128057,0.002149245153084093,0.011756674154329683
822,106.55603504180908,0.025761775748128057,0.002149245153084093,0.011756674154329683
823,106.67988443374634,0.025761775748128057,0.002149245153084093,0.011756674154329683
824,106.80468344688416,0.025761775748128057,0.002149245153084093,0.011756674154329683
825,106.93765544891357,0.025761775748128057,0.002149245153084093,0.011756674154329683
826,107.06215023994446,0.025761775748128057,0.002149245153084093,0.011756674154329683
827,107.18412685394287,0.025761775748128057,0.002149245153084093,0.011756674154329683
828,107.3069064617157,0.025761775748128057,0.002149245153084093,0.011756674154329683
829,107.42737293243408,0.025761775748128057,0.002149245153084093,0.011756674154329683
830,107.54969048500061,0.025761775748128057,0.002149245153084093,0.011756674154329683
831,107.67094779014587,0.025761775748128057,0.002149245153084093,0.011756674154329683
832,107.7917377948761,0.025761775748128057,0.002149245153084093,0.011756674154329683
833,107.9142062664032,0.025761775748128057,0.002149245153084093,0.011756674154329683
834,108.03912949562073,0.025761775748128057,0.002149245153084093,0.011756674154329683
835,108.16668128967285,0.025761775748128057,0.002149245153084093,0.011756674154329683
836,108.28982090950012,0.025761775748128057,0.002149245153084093,0.011756674154329683
837,108.41254258155823,0.025761775748128057,0.002149245153084093,0.011756674154329683
838,108.53489303588867,0.025761775748128057,0.002149245153084093,0.011756674154329683
839,108.65505266189575,0.025761775748128057,0.002149245153084093,0.011756674154329683
840,108.7766842842102,0.025761775748128057,0.002149245153084093,0.011756674154329683
841,108.89851069450378,0.025761775748128057,0.002149245153084093,0.011756674154329683
842,109.02024126052856,0.025761775748128057,0.002149245153084093,0.011756674154329683
843,109.14244413375854,0.025761775748128057,0.002149245153084093,0.011756674154329683
844,109.26541209220886,0.025761775748128057,0.002149245153084093,0.011756674154329683
845,109.38746285438538,0.025761775748128057,0.002149245153084093,0.011756674154329683
846,109.50999784469604,0.025761775748128057,0.002149245153084093,0.011756674154329683
847,109.6308479309082,0.025761775748128057,0.002149245153084093,0.011756674154329683
848,109.75146579742432,0.025761775748128057,0.002149245153084093,0.011756674154329683
849,109.87328028678894,0.025761775748128057,0.002149245153084093,0.011756674154329683
850,109.99521970748901,0.025761775748128057,0.002149245153084093,0.011756674154329683
851,110.1169810295105,0.025761775748128057,0.002149245153084093,0.011756674154329683
852,110.23914361000061,0.025761775748128057,0.002149245153084093,0.011756674154329683
853,110.36146759986877,0.025761775748128057,0.002149245153084093,0.011756674154329683
854,110.48289513587952,0.025761775748128057,0.002149245153084093,0.011756674154329683
855,110.60338354110718,0.025761775748128057,0.002149245153084093,0.011756674154329683
856,110.72762846946716,0.025761775748128057,0.002149245153084093,0.011756674154329683
857,110.85087633132935,0.025761775748128057,0.002149245153084093,0.011756674154329683
858,110.97394347190857,0.025761775748128057,0.002149245153084093,0.011756674154329683
859,111.09780526161194,0.025761775748128057,0.002149245153084093,0.011756674154329683
860,111.22054934501648,0.025761775748128057,0.002149245153084093,0.011756674154329683
861,111.34456467628479,0.025761775748128057,0.002149245153084093,0.011756674154329683
862,111.46719980239868,0.025761775748128057,0.002149245153084093,0.011756674154329683
863,111.59085130691528,0.025761775748128057,0.002149245153084093,0.011756674154329683
864,111.71458578109741,0.025761775748128057,0.002149245153084093,0.011756674154329683
865,111.83712530136108,0.025761775748128057,0.002149245153084093,0.011756674154329683
866,111.95933985710144,0.025761775748128057,0.002149245153084093,0.011756674154329683
867,112.09127569198608,0.025761775748128057,0.002149245153084093,0.011756674154329683
868,112.22298812866211,0.025761775748128057,0.002149245153084093,0.011756674154329683
869,112.3468668460846,0.025761775748128057,0.002149245153084093,0.011756674154329683
870,112.4701657295227,0.025761775748128057,0.002149245153084093,0.011756674154329683
871,112.59354400634766,0.025761775748128057,0.002149245153084093,0.011756674154329683
872,112.71621441841125,0.025761775748128057,0.002149245153084093,0.011756674154329683
873,112.83886480331421,0.025761775748128057,0.002149245153084093,0.011756674154329683
874,112.9606409072876,0.025761775748128057,0.002149245153084093,0.011756674154329683
875,113.0835108757019,0.025761775748128057,0.002149245153084093,0.011756674154329683
876,113.20602107048035,0.025761775748128057,0.002149245153084093,0.011756674154329683
877,113.33023381233215,0.025761775748128057,0.002149245153084093,0.011756674154329683
878,113.45320582389832,0.025761775748128057,0.002149245153084093,0.011756674154329683
879,113.57596564292908,0.025761775748128057,0.002149245153084093,0.011756674154329683
880,113.69936776161194,0.025761775748128057,0.002149245153084093,0.011756674154329683
881,113.82324552536011,0.025761775748128057,0.002149245153084093,0.011756674154329683
882,113.9466187953949,0.025761775748128057,0.002149245153084093,0.011756674154329683
883,114.06977891921997,0.025761775748128057,0.002149245153084093,0.011756674154329683
884,114.19185328483582,0.025761775748128057,0.002149245153084093,0.011756674154329683
885,114.31469297409058,0.025761775748128057,0.002149245153084093,0.011756674154329683
886,114.43487191200256,0.025761775748128057,0.002149245153084093,0.011756674154329683
887,114.55641055107117,0.025761775748128057,0.002149245153084093,0.011756674154329683
888,114.67882347106934,0.025761775748128057,0.002149245153084093,0.011756674154329683
889,114.80027627944946,0.025761775748128057,0.002149245153084093,0.011756674154329683
890,114.92277669906616,0.025761775748128057,0.002149245153084093,0.011756674154329683
891,115.0438768863678,0.025761775748128057,0.002149245153084093,0.011756674154329683
892,115.16755390167236,0.025761775748128057,0.002149245153084093,0.011756674154329683
893,115.2908787727356,0.025761775748128057,0.002149245153084093,0.011756674154329683
894,115.41427421569824,0.025761775748128057,0.002149245153084093,0.011756674154329683
895,115.53777766227722,0.025761775748128057,0.002149245153084093,0.011756674154329683
896,115.66098809242249,0.025761775748128057,0.002149245153084093,0.011756674154329683
897,115.78408002853394,0.025761775748128057,0.002149245153084093,0.011756674154329683
898,115.90811920166016,0.025761775748128057,0.002149245153084093,0.011756674154329683
899,116.03110361099243,0.025761775748128057,0.002149245153084093,0.011756674154329683
900,116.15495824813843,0.025761775748128057,0.002149245153084093,0.011756674154329683
901,116.27825403213501,0.025761775748128057,0.002149245153084093,0.011756674154329683
902,116.40143179893494,0.025761775748128057,0.002149245153084093,0.011756674154329683
903,116.52429175376892,0.025761775748128057,0.002149245153084093,0.011756674154329683
904,116.64781618118286,0.025761775748128057,0.002149245153084093,0.011756674154329683
905,116.77080941200256,0.025761775748128057,0.002149245153084093,0.011756674154329683
906,116.89366579055786,0.025761775748128057,0.002149245153084093,0.011756674154329683
907,117.01759266853333,0.025761775748128057,0.002149245153084093,0.011756674154329683
908,117.14049291610718,0.025761775748128057,0.002149245153084093,0.011756674154329683
909,117.26325178146362,0.025761775748128057,0.002149245153084093,0.011756674154329683
910,117.38641810417175,0.025761775748128057,0.002149245153084093,0.011756674154329683
911,117.50984764099121,0.025761775748128057,0.002149245153084093,0.011756674154329683
912,117.6315016746521,0.025761775748128057,0.002149245153084093,0.011756674154329683
913,117.75347185134888,0.025761775748128057,0.002149245153084093,0.011756674154329683
914,117.87591481208801,0.025761775748128057,0.002149245153084093,0.011756674154329683
915,117.99815678596497,0.025761775748128057,0.002149245153084093,0.011756674154329683
916,118.12004160881042,0.025761775748128057,0.002149245153084093,0.011756674154329683
917,118.24216914176941,0.025761775748128057,0.002149245153084093,0.011756674154329683
918,118.36455130577087,0.025761775748128057,0.002149245153084093,0.011756674154329683
919,118.48837304115295,0.025761775748128057,0.002149245153084093,0.011756674154329683
920,118.6115791797638,0.025761775748128057,0.002149245153084093,0.011756674154329683
921,118.73515152931213,0.025761775748128057,0.002149245153084093,0.011756674154329683
922,118.86415886878967,0.025761775748128057,0.002149245153084093,0.011756674154329683
923,118.99310612678528,0.025761775748128057,0.002149245153084093,0.011756674154329683
924,119.12121796607971,0.025761775748128057,0.002149245153084093,0.011756674154329683
925,119.25307559967041,0.025761775748128057,0.002149245153084093,0.011756674154329683
926,119.38563442230225,0.025761775748128057,0.002149245153084093,0.011756674154329683
927,119.51572489738464,0.025761775748128057,0.002149245153084093,0.011756674154329683
928,119.64825797080994,0.025761775748128057,0.002149245153084093,0.011756674154329683
929,119.77810788154602,0.025761775748128057,0.002149245153084093,0.011756674154329683
930,119.91028499603271,0.025761775748128057,0.002149245153084093,0.011756674154329683
931,120.04235291481018,0.025761775748128057,0.002149245153084093,0.011756674154329683
932,120.17146825790405,0.025761775748128057,0.002149245153084093,0.011756674154329683
933,120.29736638069153,0.025761775748128057,0.002149245153084093,0.011756674154329683
934,120.42790794372559,0.025761775748128057,0.002149245153084093,0.011756674154329683
935,120.55972385406494,0.025761775748128057,0.002149245153084093,0.011756674154329683
936,120.69108462333679,0.025761775748128057,0.002149245153084093,0.011756674154329683
937,120.818692445755,0.025761775748128057,0.002149245153084093,0.011756674154329683
938,120.94068169593811,0.025761775748128057,0.002149245153084093,0.011756674154329683
939,121.0630476474762,0.025761775748128057,0.002149245153084093,0.011756674154329683
940,121.18511605262756,0.025761775748128057,0.002149245153084093,0.011756674154329683
941,121.30744457244873,0.025761775748128057,0.002149245153084093,0.011756674154329683
942,121.43089008331299,0.025761775748128057,0.002149245153084093,0.011756674154329683
943,121.55213665962219,0.025761775748128057,0.002149245153084093,0.011756674154329683
944,121.67464804649353,0.025761775748128057,0.002149245153084093,0.011756674154329683
945,121.79658603668213,0.025761775748128057,0.002149245153084093,0.011756674154329683
946,121.91895651817322,0.025761775748128057,0.002149245153084093,0.011756674154329683
947,122.03933453559875,0.025761775748128057,0.002149245153084093,0.011756674154329683
948,122.16050887107849,0.025761775748128057,0.002149245153084093,0.011756674154329683
949,122.2828483581543,0.025761775748128057,0.002149245153084093,0.011756674154329683
950,122.40459203720093,0.025761775748128057,0.002149245153084093,0.011756674154329683
951,122.5303156375885,0.025761775748128057,0.002149245153084093,0.011756674154329683
952,122.66140580177307,0.025761775748128057,0.002149245153084093,0.011756674154329683
953,122.79068398475647,0.025761775748128057,0.002149245153084093,0.011756674154329683
954,122.91267156600952,0.025761775748128057,0.002149245153084093,0.011756674154329683
955,123.03469944000244,0.025761775748128057,0.002149245153084093,0.011756674154329683
956,123.15690088272095,0.025761775748128057,0.002149245153084093,0.011756674154329683
957,123.27914237976074,0.025761775748128057,0.002149245153084093,0.011756674154329683
958,123.40098333358765,0.025761775748128057,0.002149245153084093,0.011756674154329683
959,123.52456402778625,0.025761775748128057,0.002149245153084093,0.011756674154329683
960,123.64835810661316,0.025761775748128057,0.002149245153084093,0.011756674154329683
961,123.77203249931335,0.025761775748128057,0.002149245153084093,0.011756674154329683
962,123.89496874809265,0.025761775748128057,0.002149245153084093,0.011756674154329683
963,124.01869940757751,0.025761775748128057,0.002149245153084093,0.011756674154329683
964,124.14173555374146,0.025761775748128057,0.002149245153084093,0.011756674154329683
965,124.26497340202332,0.025761775748128057,0.002149245153084093,0.011756674154329683
966,124.38693332672119,0.025761775748128057,0.002149245153084093,0.011756674154329683
967,124.50702214241028,0.025761775748128057,0.002149245153084093,0.011756674154329683
968,124.62795352935791,0.025761775748128057,0.002149245153084093,0.011756674154329683
969,124.75047826766968,0.025761775748128057,0.002149245153084093,0.011756674154329683
970,124.8710606098175,0.025761775748128057,0.002149245153084093,0.011756674154329683
971,124.9929347038269,0.025761775748128057,0.002149245153084093,0.011756674154329683
972,125.11484718322754,0.025761775748128057,0.002149245153084093,0.011756674154329683
973,125.2377061843872,0.025761775748128057,0.002149245153084093,0.011756674154329683
974,125.36043047904968,0.025761775748128057,0.002149245153084093,0.011756674154329683
975,125.48391366004944,0.025761775748128057,0.002149245153084093,0.011756674154329683
976,125.6074435710907,0.025761775748128057,0.002149245153084093,0.011756674154329683
977,125.72842764854431,0.025761775748128057,0.002149245153084093,0.011756674154329683
978,125.85086631774902,0.025761775748128057,0.002149245153084093,0.011756674154329683
979,125.974294424057,0.025761775748128057,0.002149245153084093,0.011756674154329683
980,126.09599614143372,0.025761775748128057,0.002149245153084093,0.011756674154329683
981,126.21820640563965,0.025761775748128057,0.002149245153084093,0.011756674154329683
982,126.33886861801147,0.025761775748128057,0.002149245153084093,0.011756674154329683
983,126.45886445045471,0.025761775748128057,0.002149245153084093,0.011756674154329683
984,126.57910323143005,0.025761775748128057,0.002149245153084093,0.011756674154329683
985,126.69922161102295,0.025761775748128057,0.002149245153084093,0.011756674154329683
986,126.82227778434753,0.025761775748128057,0.002149245153084093,0.011756674154329683
987,126.9444751739502,0.025761775748128057,0.002149245153084093,0.011756674154329683
988,127.06844711303711,0.025761775748128057,0.002149245153084093,0.011756674154329683
989,127.19277477264404,0.025761775748128057,0.002149245153084093,0.011756674154329683
990,127.31548285484314,0.025761775748128057,0.002149245153084093,0.011756674154329683
991,127.43925929069519,0.025761775748128057,0.002149245153084093,0.011756674154329683
992,127.56115889549255,0.025761775748128057,0.002149245153084093,0.011756674154329683
993,127.6827142238617,0.025761775748128057,0.002149245153084093,0.011756674154329683
994,127.8064136505127,0.025761775748128057,0.002149245153084093,0.011756674154329683
995,127.9284131526947,0.025761775748128057,0.002149245153084093,0.011756674154329683
996,128.0508553981781,0.025761775748128057,0.002149245153084093,0.011756674154329683
997,128.1726188659668,0.025761775748128057,0.002149245153084093,0.011756674154329683
998,128.29500579833984,0.025761775748128057,0.002149245153084093,0.011756674154329683
999,128.4187433719635,0.025761775748128057,0.002149245153084093,0.011756674154329683
1000,128.54106044769287,0.025761775748128057,0.002149245153084093,0.011756674154329683
1001,128.66368126869202,0.025761775748128057,0.002149245153084093,0.011756674154329683
1002,128.78606033325195,0.025761775748128057,0.002149245153084093,0.011756674154329683
1003,128.904700756073,0.025761775748128057,0.002149245153084093,0.011756674154329683
1004,129.0267050266266,0.025761775748128057,0.002149245153084093,0.011756674154329683
1005,129.1489531993866,0.025761775748128057,0.002149245153084093,0.011756674154329683
1006,129.27131867408752,0.025761775748128057,0.002149245153084093,0.011756674154329683
1007,129.39304566383362,0.025761775748128057,0.002149245153084093,0.011756674154329683
1008,129.5148525238037,0.025761775748128057,0.002149245153084093,0.011756674154329683
1009,129.63784265518188,0.025761775748128057,0.002149245153084093,0.011756674154329683
1010,129.76191425323486,0.025761775748128057,0.002149245153084093,0.011756674154329683
1011,129.88647317886353,0.025761775748128057,0.002149245153084093,0.011756674154329683
1012,130.01087999343872,0.025761775748128057,0.002149245153084093,0.011756674154329683
1013,130.1310157775879,0.025761775748128057,0.002149245153084093,0.011756674154329683
1014,130.25246500968933,0.025761775748128057,0.002149245153084093,0.011756674154329683
1015,130.37468838691711,0.025761775748128057,0.002149245153084093,0.011756674154329683
1016,130.49639773368835,0.025761775748128057,0.002149245153084093,0.011756674154329683
1017,130.61894345283508,0.025761775748128057,0.002149245153084093,0.011756674154329683
1018,130.7393147945404,0.025761775748128057,0.002149245153084093,0.011756674154329683
1019,130.86096715927124,0.025761775748128057,0.002149245153084093,0.011756674154329683
1020,130.9830617904663,0.025761775748128057,0.002149245153084093,0.011756674154329683
1021,131.1045801639557,0.025761775748128057,0.002149245153084093,0.011756674154329683
1022,131.2268533706665,0.025761775748128057,0.002149245153084093,0.011756674154329683
1023,131.34839177131653,0.025761775748128057,0.002149245153084093,0.011756674154329683
1024,131.47076749801636,0.025761775748128057,0.002149245153084093,0.011756674154329683
1025,131.59223628044128,0.025761775748128057,0.002149245153084093,0.011756674154329683
1026,131.71430492401123,0.025761775748128057,0.002149245153084093,0.011756674154329683
1027,131.83515429496765,0.025761775748128057,0.002149245153084093,0.011756674154329683
1028,131.9572310447693,0.025761775748128057,0.002149245153084093,0.011756674154329683
1029,132.0790090560913,0.025761775748128057,0.002149245153084093,0.011756674154329683
1030,132.19937777519226,0.025761775748128057,0.002149245153084093,0.011756674154329683
1031,132.32163643836975,0.025761775748128057,0.002149245153084093,0.011756674154329683
1032,132.44306659698486,0.025761775748128057,0.002149245153084093,0.011756674154329683
1033,132.56484723091125,0.025761775748128057,0.002149245153084093,0.011756674154329683
1034,132.68708992004395,0.025761775748128057,0.002149245153084093,0.011756674154329683
1035,132.8082242012024,0.025761775748128057,0.002149245153084093,0.011756674154329683
1036,132.93057656288147,0.025761775748128057,0.002149245153084093,0.011756674154329683
1037,133.0525472164154,0.025761775748128057,0.002149245153084093,0.011756674154329683
1038,133.17485070228577,0.025761775748128057,0.002149245153084093,0.011756674154329683
1039,133.29606175422668,0.025761775748128057,0.002149245153084093,0.011756674154329683
1040,133.41842007637024,0.025761775748128057,0.002149245153084093,0.011756674154329683
1041,133.53947281837463,0.025761775748128057,0.002149245153084093,0.011756674154329683
1042,133.66100978851318,0.025761775748128057,0.002149245153084093,0.011756674154329683
1043,133.78458762168884,0.025761775748128057,0.002149245153084093,0.011756674154329683
1044,133.90679907798767,0.025761775748128057,0.002149245153084093,0.011756674154329683
1045,134.028559923172,0.025761775748128057,0.002149245153084093,0.011756674154329683
1046,134.1505537033081,0.025761775748128057,0.002149245153084093,0.011756674154329683
1047,134.27389574050903,0.025761775748128057,0.002149245153084093,0.011756674154329683
1048,134.39614272117615,0.025761775748128057,0.002149245153084093,0.011756674154329683
1049,134.51841568946838,0.025761775748128057,0.002149245153084093,0.011756674154329683
1050,134.63884496688843,0.025761775748128057,0.002149245153084093,0.011756674154329683
1051,134.75886058807373,0.025761775748128057,0.002149245153084093,0.011756674154329683
1052,134.88283491134644,0.025761775748128057,0.002149245153084093,0.011756674154329683
1053,135.00425624847412,0.025761775748128057,0.002149245153084093,0.011756674154329683
1054,135.12636971473694,0.025761775748128057,0.002149245153084093,0.011756674154329683
1055,135.24778246879578,0.025761775748128057,0.002149245153084093,0.011756674154329683
1056,135.37229371070862,0.025761775748128057,0.002149245153084093,0.011756674154329683
1057,135.49490904808044,0.025761775748128057,0.002149245153084093,0.011756674154329683
1058,135.6168212890625,0.025761775748128057,0.002149245153084093,0.011756674154329683
1059,135.73930072784424,0.025761775748128057,0.002149245153084093,0.011756674154329683
1060,135.86167454719543,0.025761775748128057,0.002149245153084093,0.011756674154329683
1061,135.98394799232483,0.025761775748128057,0.002149245153084093,0.011756674154329683
1062,136.1083950996399,0.025761775748128057,0.002149245153084093,0.011756674154329683
1063,136.23188829421997,0.025761775748128057,0.002149245153084093,0.011756674154329683
1064,136.35403156280518,0.025761775748128057,0.002149245153084093,0.011756674154329683
1065,136.47485208511353,0.025761775748128057,0.002149245153084093,0.011756674154329683
1066,136.59533524513245,0.025761775748128057,0.002149245153084093,0.011756674154329683
1067,136.7162311077118,0.025761775748128057,0.002149245153084093,0.011756674154329683
1068,136.83906078338623,0.025761775748128057,0.002149245153084093,0.011756674154329683
1069,136.9596128463745,0.025761775748128057,0.002149245153084093,0.011756674154329683
1070,137.08096361160278,0.025761775748128057,0.002149245153084093,0.011756674154329683
1071,137.20310354232788,0.025761775748128057,0.002149245153084093,0.011756674154329683
1072,137.32714247703552,0.025761775748128057,0.002149245153084093,0.011756674154329683
1073,137.4494309425354,0.025761775748128057,0.002149245153084093,0.011756674154329683
1074,137.57168340682983,0.025761775748128057,0.002149245153084093,0.011756674154329683
1075,137.69345593452454,0.025761775748128057,0.002149245153084093,0.011756674154329683
1076,137.8176121711731,0.025761775748128057,0.002149245153084093,0.011756674154329683
1077,137.9389386177063,0.025761775748128057,0.002149245153084093,0.011756674154329683
1078,138.06019043922424,0.025761775748128057,0.002149245153084093,0.011756674154329683
1079,138.1825499534607,0.025761775748128057,0.002149245153084093,0.011756674154329683
1080,138.30765199661255,0.025761775748128057,0.002149245153084093,0.011756674154329683
1081,138.42978715896606,0.025761775748128057,0.002149245153084093,0.011756674154329683
1082,138.55110931396484,0.025761775748128057,0.002149245153084093,0.011756674154329683
1083,138.67312788963318,0.025761775748128057,0.002149245153084093,0.011756674154329683
1084,138.79559350013733,0.025761775748128057,0.002149245153084093,0.011756674154329683
1085,138.9174165725708,0.025761775748128057,0.002149245153084093,0.011756674154329683
1086,139.039564371109,0.025761775748128057,0.002149245153084093,0.011756674154329683
1087,139.16202044487,0.025761775748128057,0.002149245153084093,0.011756674154329683
1088,139.284508228302,0.025761775748128057,0.002149245153084093,0.011756674154329683
1089,139.4066517353058,0.025761775748128057,0.002149245153084093,0.011756674154329683
1090,139.5272033214569,0.025761775748128057,0.002149245153084093,0.011756674154329683
1091,139.64859557151794,0.025761775748128057,0.002149245153084093,0.011756674154329683
1092,139.77258348464966,0.025761775748128057,0.002149245153084093,0.011756674154329683
1093,139.89478516578674,0.025761775748128057,0.002149245153084093,0.011756674154329683
1094,140.01657271385193,0.025761775748128057,0.002149245153084093,0.011756674154329683
1095,140.13890409469604,0.025761775748128057,0.002149245153084093,0.011756674154329683
1096,140.26130628585815,0.025761775748128057,0.002149245153084093,0.011756674154329683
1097,140.38285660743713,0.025761775748128057,0.002149245153084093,0.011756674154329683
1098,140.50285410881042,0.025761775748128057,0.002149245153084093,0.011756674154329683
1099,140.62446451187134,0.025761775748128057,0.002149245153084093,0.011756674154329683
1100,140.74723362922668,0.025761775748128057,0.002149245153084093,0.011756674154329683
1101,140.87089490890503,0.025761775748128057,0.002149245153084093,0.011756674154329683
1102,140.99486207962036,0.025761775748128057,0.002149245153084093,0.011756674154329683
1103,141.11519718170166,0.025761775748128057,0.002149245153084093,0.011756674154329683
1104,141.23497819900513,0.025761775748128057,0.002149245153084093,0.011756674154329683
1105,141.35815000534058,0.025761775748128057,0.002149245153084093,0.011756674154329683
1106,141.48218250274658,0.025761775748128057,0.002149245153084093,0.011756674154329683
1107,141.60504913330078,0.025761775748128057,0.002149245153084093,0.011756674154329683
1108,141.72897005081177,0.025761775748128057,0.002149245153084093,0.011756674154329683
1109,141.85136580467224,0.025761775748128057,0.002149245153084093,0.011756674154329683
1110,141.97327852249146,0.025761775748128057,0.002149245153084093,0.011756674154329683
1111,142.09483075141907,0.025761775748128057,0.002149245153084093,0.011756674154329683
1112,142.21497750282288,0.025761775748128057,0.002149245153084093,0.011756674154329683
1113,142.3376612663269,0.025761775748128057,0.002149245153084093,0.011756674154329683
1114,142.46125888824463,0.025761775748128057,0.002149245153084093,0.011756674154329683
1115,142.58466506004333,0.025761775748128057,0.002149245153084093,0.011756674154329683
1116,142.70695543289185,0.025761775748128057,0.002149245153084093,0.011756674154329683
1117,142.82993125915527,0.025761775748128057,0.002149245153084093,0.011756674154329683
1118,142.95088505744934,0.025761775748128057,0.002149245153084093,0.011756674154329683
1119,143.07296085357666,0.025761775748128057,0.002149245153084093,0.011756674154329683
1120,143.19485545158386,0.025761775748128057,0.002149245153084093,0.011756674154329683
1121,143.31738424301147,0.025761775748128057,0.002149245153084093,0.011756674154329683
1122,143.43992614746094,0.025761775748128057,0.002149245153084093,0.011756674154329683
1123,143.5623733997345,0.025761775748128057,0.002149245153084093,0.011756674154329683
1124,143.68704390525818,0.025761775748128057,0.002149245153084093,0.011756674154329683
1125,143.8101224899292,0.025761775748128057,0.002149245153084093,0.011756674154329683
1126,143.93385243415833,0.025761775748128057,0.002149245153084093,0.011756674154329683
1127,144.0564260482788,0.025761775748128057,0.002149245153084093,0.011756674154329683
1128,144.1788444519043,0.025761775748128057,0.002149245153084093,0.011756674154329683
1129,144.30025124549866,0.025761775748128057,0.002149245153084093,0.011756674154329683
1130,144.42297053337097,0.025761775748128057,0.002149245153084093,0.011756674154329683
1131,144.5444142818451,0.025761775748128057,0.002149245153084093,0.011756674154329683
1132,144.66717219352722,0.025761775748128057,0.002149245153084093,0.011756674154329683
1133,144.78959608078003,0.025761775748128057,0.002149245153084093,0.011756674154329683
1134,144.91353130340576,0.025761775748128057,0.002149245153084093,0.011756674154329683
1135,145.03503942489624,0.025761775748128057,0.002149245153084093,0.011756674154329683
1136,145.16006445884705,0.025761775748128057,0.002149245153084093,0.011756674154329683
1137,145.28309798240662,0.025761775748128057,0.002149245153084093,0.011756674154329683
1138,145.4028811454773,0.025761775748128057,0.002149245153084093,0.011756674154329683
1139,145.52289080619812,0.025761775748128057,0.002149245153084093,0.011756674154329683
1140,145.64687633514404,0.025761775748128057,0.002149245153084093,0.011756674154329683
1141,145.76877641677856,0.025761775748128057,0.002149245153084093,0.011756674154329683
1142,145.89085459709167,0.025761775748128057,0.002149245153084093,0.011756674154329683
1143,146.01175260543823,0.025761775748128057,0.002149245153084093,0.011756674154329683
1144,146.13529443740845,0.025761775748128057,0.002149245153084093,0.011756674154329683
1145,146.25746870040894,0.025761775748128057,0.002149245153084093,0.011756674154329683
1146,146.37973642349243,0.025761775748128057,0.002149245153084093,0.011756674154329683
1147,146.50316286087036,0.025761775748128057,0.002149245153084093,0.011756674154329683
1148,146.62680315971375,0.025761775748128057,0.002149245153084093,0.011756674154329683
1149,146.74988460540771,0.025761775748128057,0.002149245153084093,0.011756674154329683
1150,146.87213039398193,0.025761775748128057,0.002149245153084093,0.011756674154329683
1151,146.99431204795837,0.025761775748128057,0.002149245153084093,0.011756674154329683
1152,147.11886763572693,0.025761775748128057,0.002149245153084093,0.011756674154329683
1153,147.24058055877686,0.025761775748128057,0.002149245153084093,0.011756674154329683
1154,147.36354804039001,0.025761775748128057,0.002149245153084093,0.011756674154329683
1155,147.48638319969177,0.025761775748128057,0.002149245153084093,0.011756674154329683
1156,147.61065363883972,0.025761775748128057,0.002149245153084093,0.011756674154329683
1157,147.7319416999817,0.025761775748128057,0.002149245153084093,0.011756674154329683
1158,147.85706758499146,0.025761775748128057,0.002149245153084093,0.011756674154329683
1159,147.97886729240417,0.025761775748128057,0.002149245153084093,0.011756674154329683
1160,148.1025857925415,0.025761775748128057,0.002149245153084093,0.011756674154329683
1161,148.22645616531372,0.025761775748128057,0.002149245153084093,0.011756674154329683
1162,148.34933972358704,0.025761775748128057,0.002149245153084093,0.011756674154329683
1163,148.47171807289124,0.025761775748128057,0.002149245153084093,0.011756674154329683
1164,148.5960123538971,0.025761775748128057,0.002149245153084093,0.011756674154329683
1165,148.71887493133545,0.025761775748128057,0.002149245153084093,0.011756674154329683
1166,148.8404495716095,0.025761775748128057,0.002149245153084093,0.011756674154329683
1167,148.96264028549194,0.025761775748128057,0.002149245153084093,0.011756674154329683
1168,149.08315205574036,0.025761775748128057,0.002149245153084093,0.011756674154329683
1169,149.20449304580688,0.025761775748128057,0.002149245153084093,0.011756674154329683
1170,149.3283452987671,0.025761775748128057,0.002149245153084093,0.011756674154329683
1171,149.4509093761444,0.025761775748128057,0.002149245153084093,0.011756674154329683
1172,149.5720410346985,0.025761775748128057,0.002149245153084093,0.011756674154329683
1173,149.69572973251343,0.025761775748128057,0.002149245153084093,0.011756674154329683
1174,149.8179042339325,0.025761775748128057,0.002149245153084093,0.011756674154329683
1175,149.9398636817932,0.025761775748128057,0.002149245153084093,0.011756674154329683
1176,150.0620412826538,0.025761775748128057,0.002149245153084093,0.011756674154329683
1177,150.18282461166382,0.025761775748128057,0.002149245153084093,0.011756674154329683
1178,150.30298519134521,0.025761775748128057,0.002149245153084093,0.011756674154329683
1179,150.42342853546143,0.025761775748128057,0.002149245153084093,0.011756674154329683
1180,150.5457694530487,0.025761775748128057,0.002149245153084093,0.011756674154329683
1181,150.6668791770935,0.025761775748128057,0.002149245153084093,0.011756674154329683
1182,150.78800415992737,0.025761775748128057,0.002149245153084093,0.011756674154329683
1183,150.9114305973053,0.025761775748128057,0.002149245153084093,0.011756674154329683
1184,151.03462052345276,0.025761775748128057,0.002149245153084093,0.011756674154329683
1185,151.1573202610016,0.025761775748128057,0.002149245153084093,0.011756674154329683
1186,151.27941799163818,0.025761775748128057,0.002149245153084093,0.011756674154329683
1187,151.40406465530396,0.025761775748128057,0.002149245153084093,0.011756674154329683
1188,151.52756237983704,0.025761775748128057,0.002149245153084093,0.011756674154329683
1189,151.6507351398468,0.025761775748128057,0.002149245153084093,0.011756674154329683
1190,151.77393531799316,0.025761775748128057,0.002149245153084093,0.011756674154329683
1191,151.89693093299866,0.025761775748128057,0.002149245153084093,0.011756674154329683
1192,152.0208957195282,0.025761775748128057,0.002149245153084093,0.011756674154329683
1193,152.14494514465332,0.025761775748128057,0.002149245153084093,0.011756674154329683
1194,152.26728200912476,0.025761775748128057,0.002149245153084093,0.011756674154329683
1195,152.3914749622345,0.025761775748128057,0.002149245153084093,0.011756674154329683
1196,152.51465797424316,0.025761775748128057,0.002149245153084093,0.011756674154329683
1197,152.63815474510193,0.025761775748128057,0.002149245153084093,0.011756674154329683
1198,152.76095390319824,0.025761775748128057,0.002149245153084093,0.011756674154329683
1199,152.8839704990387,0.025761775748128057,0.002149245153084093,0.011756674154329683
1200,153.0063624382019,0.025761775748128057,0.002149245153084093,0.011756674154329683
1201,153.12802028656006,0.025761775748128057,0.002149245153084093,0.011756674154329683
1202,153.2504017353058,0.025761775748128057,0.002149245153084093,0.011756674154329683
1203,153.37304496765137,0.025761775748128057,0.002149245153084093,0.011756674154329683
1204,153.49706745147705,0.025761775748128057,0.002149245153084093,0.011756674154329683
1205,153.62070560455322,0.025761775748128057,0.002149245153084093,0.011756674154329683
1206,153.7448649406433,0.025761775748128057,0.002149245153084093,0.011756674154329683
1207,153.8681812286377,0.025761775748128057,0.002149245153084093,0.011756674154329683
1208,153.99297833442688,0.025761775748128057,0.002149245153084093,0.011756674154329683
1209,154.11590313911438,0.025761775748128057,0.002149245153084093,0.011756674154329683
1210,154.23912692070007,0.025761775748128057,0.002149245153084093,0.011756674154329683
1211,154.36258745193481,0.025761775748128057,0.002149245153084093,0.011756674154329683
1212,154.48614168167114,0.025761775748128057,0.002149245153084093,0.011756674154329683
1213,154.61007404327393,0.025761775748128057,0.002149245153084093,0.011756674154329683
1214,154.7330560684204,0.025761775748128057,0.002149245153084093,0.011756674154329683
1215,154.85507798194885,0.025761775748128057,0.002149245153084093,0.011756674154329683
1216,154.98772144317627,0.025761775748128057,0.002149245153084093,0.011756674154329683
1217,155.1110110282898,0.025761775748128057,0.002149245153084093,0.011756674154329683
1218,155.23190259933472,0.025761775748128057,0.002149245153084093,0.011756674154329683
1219,155.35486102104187,0.025761775748128057,0.002149245153084093,0.011756674154329683
1220,155.4771590232849,0.025761775748128057,0.002149245153084093,0.011756674154329683
1221,155.59885358810425,0.025761775748128057,0.002149245153084093,0.011756674154329683
1222,155.7206916809082,0.025761775748128057,0.002149245153084093,0.011756674154329683
1223,155.84300303459167,0.025761775748128057,0.002149245153084093,0.011756674154329683
1224,155.9656102657318,0.025761775748128057,0.002149245153084093,0.011756674154329683
1225,156.0872015953064,0.025761775748128057,0.002149245153084093,0.011756674154329683
1226,156.20707607269287,0.025761775748128057,0.002149245153084093,0.011756674154329683
1227,156.32722306251526,0.025761775748128057,0.002149245153084093,0.011756674154329683
1228,156.44853925704956,0.025761775748128057,0.002149245153084093,0.011756674154329683
1229,156.57210874557495,0.025761775748128057,0.002149245153084093,0.011756674154329683
1230,156.69464588165283,0.025761775748128057,0.002149245153084093,0.011756674154329683
1231,156.8182191848755,0.025761775748128057,0.002149245153084093,0.011756674154329683
1232,156.9390013217926,0.025761775748128057,0.002149245153084093,0.011756674154329683
1233,157.0624542236328,0.025761775748128057,0.002149245153084093,0.011756674154329683
1234,157.18559885025024,0.025761775748128057,0.002149245153084093,0.011756674154329683
1235,157.30740547180176,0.025761775748128057,0.002149245153084093,0.011756674154329683
1236,157.42676043510437,0.025761775748128057,0.002149245153084093,0.011756674154329683
1237,157.54720497131348,0.025761775748128057,0.002149245153084093,0.011756674154329683
1238,157.66713571548462,0.025761775748128057,0.002149245153084093,0.011756674154329683
1239,157.79092383384705,0.025761775748128057,0.002149245153084093,0.011756674154329683
1240,157.91344285011292,0.025761775748128057,0.002149245153084093,0.011756674154329683
1241,158.03502011299133,0.025761775748128057,0.002149245153084093,0.011756674154329683
1242,158.15684032440186,0.025761775748128057,0.002149245153084093,0.011756674154329683
1243,158.28291511535645,0.025761775748128057,0.002149245153084093,0.011756674154329683
1244,158.40419673919678,0.025761775748128057,0.002149245153084093,0.011756674154329683
1245,158.52664852142334,0.025761775748128057,0.002149245153084093,0.011756674154329683
1246,158.6473093032837,0.025761775748128057,0.002149245153084093,0.011756674154329683
1247,158.77040338516235,0.025761775748128057,0.002149245153084093,0.011756674154329683
1248,158.890869140625,0.025761775748128057,0.002149245153084093,0.011756674154329683
1249,159.01454067230225,0.025761775748128057,0.002149245153084093,0.011756674154329683
1250,159.13749408721924,0.025761775748128057,0.002149245153084093,0.011756674154329683
1251,159.2609875202179,0.025761775748128057,0.002149245153084093,0.011756674154329683
1252,159.38328075408936,0.025761775748128057,0.002149245153084093,0.011756674154329683
1253,159.50468850135803,0.025761775748128057,0.002149245153084093,0.011756674154329683
1254,159.62683296203613,0.025761775748128057,0.002149245153084093,0.011756674154329683
1255,159.74767684936523,0.025761775748128057,0.002149245153084093,0.011756674154329683
1256,159.87011003494263,0.025761775748128057,0.002149245153084093,0.011756674154329683
1257,159.99244594573975,0.025761775748128057,0.002149245153084093,0.011756674154329683
1258,160.11465907096863,0.025761775748128057,0.002149245153084093,0.011756674154329683
1259,160.23795127868652,0.025761775748128057,0.002149245153084093,0.011756674154329683
1260,160.35977840423584,0.025761775748128057,0.002149245153084093,0.011756674154329683
1261,160.48080921173096,0.025761775748128057,0.002149245153084093,0.011756674154329683
1262,160.60325980186462,0.025761775748128057,0.002149245153084093,0.011756674154329683
1263,160.72709131240845,0.025761775748128057,0.002149245153084093,0.011756674154329683
1264,160.85125160217285,0.025761775748128057,0.002149245153084093,0.011756674154329683
1265,160.97265672683716,0.025761775748128057,0.002149245153084093,0.011756674154329683
1266,161.09464359283447,0.025761775748128057,0.002149245153084093,0.011756674154329683
1267,161.21661615371704,0.025761775748128057,0.002149245153084093,0.011756674154329683
1268,161.33884358406067,0.025761775748128057,0.002149245153084093,0.011756674154329683
1269,161.4607973098755,0.025761775748128057,0.002149245153084093,0.011756674154329683
1270,161.58383178710938,0.025761775748128057,0.002149245153084093,0.011756674154329683
1271,161.7074797153473,0.025761775748128057,0.002149245153084093,0.011756674154329683
1272,161.8308548927307,0.025761775748128057,0.002149245153084093,0.011756674154329683
1273,161.95251560211182,0.025761775748128057,0.002149245153084093,0.011756674154329683
1274,162.07471251487732,0.025761775748128057,0.002149245153084093,0.011756674154329683
1275,162.19669246673584,0.025761775748128057,0.002149245153084093,0.011756674154329683
1276,162.31897163391113,0.025761775748128057,0.002149245153084093,0.011756674154329683
1277,162.44012260437012,0.025761775748128057,0.002149245153084093,0.011756674154329683
1278,162.56227350234985,0.025761775748128057,0.002149245153084093,0.011756674154329683
1279,162.68431305885315,0.025761775748128057,0.002149245153084093,0.011756674154329683
1280,162.806884765625,0.025761775748128057,0.002149245153084093,0.011756674154329683
1281,162.92721128463745,0.025761775748128057,0.002149245153084093,0.011756674154329683
1282,163.0486114025116,0.025761775748128057,0.002149245153084093,0.011756674154329683
1283,163.1710205078125,0.025761775748128057,0.002149245153084093,0.011756674154329683
1284,163.29421877861023,0.025761775748128057,0.002149245153084093,0.011756674154329683
1285,163.41849541664124,0.025761775748128057,0.002149245153084093,0.011756674154329683
1286,163.5392026901245,0.025761775748128057,0.002149245153084093,0.011756674154329683
1287,163.66789984703064,0.025761775748128057,0.002149245153084093,0.011756674154329683
1288,163.79367971420288,0.025761775748128057,0.002149245153084093,0.011756674154329683
1289,163.91623210906982,0.025761775748128057,0.002149245153084093,0.011756674154329683
1290,164.03918480873108,0.025761775748128057,0.002149245153084093,0.011756674154329683
1291,164.16369128227234,0.025761775748128057,0.002149245153084093,0.011756674154329683
1292,164.28646278381348,0.025761775748128057,0.002149245153084093,0.011756674154329683
1293,164.40689373016357,0.025761775748128057,0.002149245153084093,0.011756674154329683
1294,164.5307478904724,0.025761775748128057,0.002149245153084093,0.011756674154329683
1295,164.65285539627075,0.025761775748128057,0.002149245153084093,0.011756674154329683
1296,164.77635383605957,0.025761775748128057,0.002149245153084093,0.011756674154329683
1297,164.8987545967102,0.025761775748128057,0.002149245153084093,0.011756674154329683
1298,165.0207576751709,0.025761775748128057,0.002149245153084093,0.011756674154329683
1299,165.14458107948303,0.025761775748128057,0.002149245153084093,0.011756674154329683
1300,165.27086114883423,0.025761775748128057,0.002149245153084093,0.011756674154329683
1301,165.39268374443054,0.025761775748128057,0.002149245153084093,0.011756674154329683
1302,165.51553678512573,0.025761775748128057,0.002149245153084093,0.011756674154329683
1303,165.63963079452515,0.025761775748128057,0.002149245153084093,0.011756674154329683
1304,165.7630844116211,0.025761775748128057,0.002149245153084093,0.011756674154329683
1305,165.88667559623718,0.025761775748128057,0.002149245153084093,0.011756674154329683
1306,166.01026129722595,0.025761775748128057,0.002149245153084093,0.011756674154329683
1307,166.13351106643677,0.025761775748128057,0.002149245153084093,0.011756674154329683
1308,166.25701904296875,0.025761775748128057,0.002149245153084093,0.011756674154329683
1309,166.38117814064026,0.025761775748128057,0.002149245153084093,0.011756674154329683
1310,166.5048816204071,0.025761775748128057,0.002149245153084093,0.011756674154329683
1311,166.6281635761261,0.025761775748128057,0.002149245153084093,0.011756674154329683
1312,166.75189805030823,0.025761775748128057,0.002149245153084093,0.011756674154329683
1313,166.87533950805664,0.025761775748128057,0.002149245153084093,0.011756674154329683
1314,166.99726057052612,0.025761775748128057,0.002149245153084093,0.011756674154329683
1315,167.1206111907959,0.025761775748128057,0.002149245153084093,0.011756674154329683
1316,167.24315309524536,0.025761775748128057,0.002149245153084093,0.011756674154329683
1317,167.36510562896729,0.025761775748128057,0.002149245153084093,0.011756674154329683
1318,167.48737215995789,0.025761775748128057,0.002149245153084093,0.011756674154329683
1319,167.60963344573975,0.025761775748128057,0.002149245153084093,0.011756674154329683
1320,167.73156642913818,0.025761775748128057,0.002149245153084093,0.011756674154329683
1321,167.8538100719452,0.025761775748128057,0.002149245153084093,0.011756674154329683
1322,167.97485899925232,0.025761775748128057,0.002149245153084093,0.011756674154329683
1323,168.09671068191528,0.025761775748128057,0.002149245153084093,0.011756674154329683
1324,168.21881580352783,0.025761775748128057,0.002149245153084093,0.011756674154329683
1325,168.3392186164856,0.025761775748128057,0.002149245153084093,0.011756674154329683
1326,168.4597418308258,0.025761775748128057,0.002149245153084093,0.011756674154329683
1327,168.58203125,0.025761775748128057,0.002149245153084093,0.011756674154329683
1328,168.703675031662,0.025761775748128057,0.002149245153084093,0.011756674154329683
1329,168.82576990127563,0.025761775748128057,0.002149245153084093,0.011756674154329683
1330,168.94737887382507,0.025761775748128057,0.002149245153084093,0.011756674154329683
1331,169.0675332546234,0.025761775748128057,0.002149245153084093,0.011756674154329683
1332,169.1903269290924,0.025761775748128057,0.002149245153084093,0.011756674154329683
1333,169.31132197380066,0.025761775748128057,0.002149245153084093,0.011756674154329683
1334,169.43487334251404,0.025761775748128057,0.002149245153084093,0.011756674154329683
1335,169.55542135238647,0.025761775748128057,0.002149245153084093,0.011756674154329683
1336,169.67809510231018,0.025761775748128057,0.002149245153084093,0.011756674154329683
1337,169.7992787361145,0.025761775748128057,0.002149245153084093,0.011756674154329683
1338,169.92295861244202,0.025761775748128057,0.002149245153084093,0.011756674154329683
1339,170.04402565956116,0.025761775748128057,0.002149245153084093,0.011756674154329683
1340,170.16684651374817,0.025761775748128057,0.002149245153084093,0.011756674154329683
1341,170.28881096839905,0.025761775748128057,0.002149245153084093,0.011756674154329683
1342,170.41093468666077,0.025761775748128057,0.002149245153084093,0.011756674154329683
1343,170.53622722625732,0.025761775748128057,0.002149245153084093,0.011756674154329683
1344,170.66774010658264,0.025761775748128057,0.002149245153084093,0.011756674154329683
1345,170.80017256736755,0.025761775748128057,0.002149245153084093,0.011756674154329683
1346,170.93183279037476,0.025761775748128057,0.002149245153084093,0.011756674154329683
1347,171.06191897392273,0.025761775748128057,0.002149245153084093,0.011756674154329683


==> plot_data/HardwareExperimentFigures_3_CUs.csv <==
,t,dmax,dmin,mean
0,0.0,3.451234668410442,1.0089287916682244,2.2774847823779103
1,0.11276054382324219,3.4522981163838398,1.0093474761883037,2.2794413411120873
2,0.2245028018951416,3.4528603059356313,1.0090966640555934,2.280820730411996
3,0.3343017101287842,3.4533964977928173,1.008820156076121,2.2819131762412823
4,0.44509267807006836,3.454005864638092,1.009436747476745,2.2827915620622687
5,0.556483268737793,3.4541853936925757,1.0101062193615693,2.283682834940561
6,0.6694638729095459,3.453678355890898,1.0095917506780019,2.2836048541527
7,0.7800378799438477,3.4528873751901625,1.0072878341292741,2.281432216100164
8,0.8898866176605225,3.4517546286666683,1.001120557358595,2.275279836412612
9,1.0013198852539062,3.4493207953359803,0.9880105296304973,2.263081169332884
10,1.1121916770935059,3.440499486141028,0.9695136863098589,2.2464203939323384
11,1.221524953842163,3.419985230816337,0.9452830299260243,2.224551324439124
12,1.3309571743011475,3.389403014232327,0.9180337909140285,2.199562960923822
13,1.4419209957122803,3.337365268535852,0.8798828390102598,2.163589527112337
14,1.5547194480895996,3.278095027276361,0.8392998333986925,2.124035857768073
15,1.6627931594848633,3.2108881624482386,0.7945142679973123,2.078661757966942
16,1.7746076583862305,3.1391048388051073,0.7471265034159598,2.028506093624487
17,1.889305591583252,3.066700457978909,0.6983511065556105,1.9747821823377754
18,2.0025136470794678,2.989405463407288,0.6446111424220374,1.9130753454705915
19,2.1132125854492188,2.9204841831234924,0.5946482321503032,1.8541109810874123
20,2.222996234893799,2.8534312993337165,0.544478229749176,1.793460810643822
21,2.334728956222534,2.786978308345933,0.4982560974379695,1.7321119864712764
22,2.4460201263427734,2.7209530468027188,0.4537933544839233,1.670866096845523
23,2.5575456619262695,2.656215243920987,0.4135834661285036,1.610373350971758
24,2.6689295768737793,2.5950977268812534,0.38112172263757377,1.551430138270216
25,2.777653694152832,2.538279804127821,0.36186625463069433,1.4944762462637005
26,2.8877127170562744,2.4861625899388566,0.3610957369998733,1.4403181092211876
27,2.999633550643921,2.4393618455965007,0.3567493435857083,1.3876390772153222
28,3.111502170562744,2.3936976338064095,0.3403210199983634,1.3322385663323852
29,3.221036434173584,2.3609407935979276,0.32740796239123965,1.2880853459641655
30,3.331517219543457,2.3262199220670503,0.3142930645273798,1.238787169742873
31,3.443025588989258,2.296218275905092,0.29877865482816474,1.19524353241178
32,3.5545008182525635,2.267953044843067,0.28031466106363223,1.1528708460727137
33,3.6642794609069824,2.2407881196379424,0.264380782416208,1.1117341367248685
34,3.7754180431365967,2.213954188415233,0.2521007418971093,1.071650100584374
35,3.8848202228546143,2.1882551307201705,0.24113894849398768,1.0328964291556915
36,3.9943671226501465,2.1644128082591596,0.22795396928754974,0.9957124103083062
37,4.107542991638184,2.141775476884469,0.21264228118536713,0.9599072279924343
38,4.217497825622559,2.1195678238911344,0.19712983122535938,0.9259293345150463
39,4.331012725830078,2.093642156055866,0.1822463503000328,0.8937410862911652
40,4.443607330322266,2.0616394557115516,0.16746018862469864,0.8610999655035251
41,4.554286956787109,2.029677150092103,0.15468030933155943,0.831710607938256
42,4.663704872131348,1.9985045746245942,0.143964290023345,0.8028700202187993
43,4.775789022445679,1.9696855657099464,0.13461729722128302,0.7746015665399368
44,4.8863701820373535,1.9420269518917799,0.12725939488200966,0.7476900841278942
45,4.997835874557495,1.9113114023389024,0.12301974702046008,0.7219387603599565
46,5.106947660446167,1.877944711139548,0.12193908854557939,0.697076104472678
47,5.215967893600464,1.8425740377802267,0.12275609262232498,0.6733582439112613
48,5.3248982429504395,1.8101737577181916,0.12258811637635374,0.6511058788919577
49,5.43501353263855,1.7807702689709886,0.1200022052297575,0.6301090422404063
50,5.545949459075928,1.7523186320004158,0.11588827699215086,0.6100107952978714
51,5.65754246711731,1.725932466694382,0.11242588822121753,0.5903160027268357
52,5.77009391784668,1.7001183869695098,0.10569686585941021,0.570721765140119
53,5.882871389389038,1.6716098443033842,0.1003119638610481,0.549389496090772
54,5.993673324584961,1.6438033297500563,0.09795172735348172,0.5297944645624766
55,6.1029534339904785,1.6141854773120226,0.09282532097822206,0.5101059665935347
56,6.2123494148254395,1.584754194001292,0.08566452210440831,0.4908059957061778
57,6.323585033416748,1.556644645405668,0.08075791295350988,0.47190608127346023
58,6.437391042709351,1.5298704868428938,0.08313344425078713,0.4536477953014044
59,6.548392057418823,1.5026297072572783,0.08312321407527949,0.4357002233721358
60,6.658998489379883,1.4735367311473238,0.07388003052917161,0.4180881551912666
61,6.771313428878784,1.441043593806493,0.06199132428997006,0.40028606886974843
62,6.884467601776123,1.4025434049064156,0.04845714886766435,0.3811885820912415
63,6.995862007141113,1.3663119387653384,0.0389700053739793,0.3636630807340111
64,7.110464811325073,1.3287923735230633,0.035259784133790904,0.3466437762544904
65,7.2262046337127686,1.2853287742444703,0.02598061151333664,0.32864933251189843
66,7.339411735534668,1.2452039067257654,0.01978327543657351,0.3130857527568433
67,7.451880216598511,1.2057134967100076,0.028001572931946817,0.29777007592161303
68,7.563884258270264,1.1745028013508374,0.024310126230121794,0.28426324374708656
69,7.67397665977478,1.1479166704317099,0.020636673883873115,0.271126763750807
70,7.78725004196167,1.1234828562865957,0.01703006877276912,0.25861265664938593
71,7.9012770652771,1.095144470572558,0.014111613805132735,0.24528028107596878
72,8.01457405090332,1.0667887335091022,0.013994938607795073,0.23354253780560313
73,8.127875089645386,1.039967721364753,0.014873519738912589,0.22257679679003434
74,8.238444805145264,1.016602118237914,0.017092983435296274,0.21207520946747793
75,8.35164737701416,0.9939938693597075,0.009504924745274665,0.20081441100095127
76,8.463496446609497,0.9736629520494661,0.00917113439598572,0.19122334079467532
77,8.57551121711731,0.9523248632184326,0.013259721126112291,0.18209704895585946
78,8.686801433563232,0.9271516166340499,0.017036914656585828,0.17313893513309814
79,8.797102212905884,0.9019380863640457,0.020886086676358894,0.16449624792881007
80,8.907640933990479,0.8801428965805157,0.020327553263575326,0.15618031202517613
81,9.019380331039429,0.860891887635814,0.01756410368188257,0.14816623905012694
82,9.129678726196289,0.8465813058066806,0.014627465462208894,0.14099714847441375
83,9.23929762840271,0.8345777112413866,0.008929419014677661,0.134605457151362
84,9.35077953338623,0.8225274906202076,0.006456259104331774,0.128801142888052
85,9.460235357284546,0.8091199585737539,0.005822416641567643,0.12368586647771317
86,9.571025848388672,0.7932237669281048,0.008050004658515379,0.11942494992127806
87,9.681861639022827,0.776213833867796,0.007237911716014724,0.11619295004224958
88,9.791935205459595,0.7607197114624203,0.006418991215394309,0.11370107724754944
89,9.904361963272095,0.7436405315900482,0.007137760319965692,0.11098111698475863
90,10.015405654907227,0.7251604425724085,0.004783467750368074,0.1080791920136886
91,10.128341913223267,0.7048679903734939,0.00430779683988925,0.10477068786522993
92,10.239343643188477,0.6842465905700679,0.008036647716187312,0.10126879292313572
93,10.349182605743408,0.6662591361674514,0.009915521985902887,0.09764883728861956
94,10.46074366569519,0.650134803211683,0.008484173287902184,0.09365493098908168
95,10.57169508934021,0.6327714673464814,0.00771201973388955,0.0895100880434284
96,10.68342137336731,0.6083844014660321,0.0035889343418505225,0.08508579294216492
97,10.793586015701294,0.5807147524253511,0.00458697697833461,0.08152584275038688
98,10.90432333946228,0.5471749985063843,0.003964132895613063,0.07831333185402883
99,11.014707326889038,0.5118311139723271,0.0015320674954814781,0.07555806640541772
100,11.126871824264526,0.4791925087079514,0.002087308880542357,0.07362336311052615
101,11.236761331558228,0.45097489469034524,0.003689458335201847,0.0720379722538955
102,11.3477303981781,0.4253679006177941,0.0028564652348668958,0.07006501142229278
103,11.459835529327393,0.3985976423220172,0.0010682857530258472,0.06756524781567533
104,11.571744203567505,0.3679841618399598,0.0015422032523145978,0.0644865977979098
105,11.682102918624878,0.3323469342759334,0.003504592899579269,0.06138944830482822
106,11.791792392730713,0.2994068230001259,0.004145259222031599,0.05876676204772009
107,11.903321504592896,0.26907959984942603,0.00488023184058763,0.05636085455049544
108,12.012954235076904,0.2415673544939593,0.005038841616663729,0.05367067470368757
109,12.123002767562866,0.21658054191942738,0.00420229381698563,0.05110404731606469
110,12.233124732971191,0.19686670969153844,0.005105959254159373,0.04927098769876358
111,12.344111204147339,0.1834966256208209,0.00623547240096861,0.047013891295132976
112,12.455948114395142,0.17040061152740585,0.004356353211759913,0.04416585575620793
113,12.567098140716553,0.15837152468720822,0.003962842045775087,0.04136355659157151
114,12.678813219070435,0.14733350022476635,0.004324822936297449,0.039069098610538984
115,12.79014253616333,0.13593745560686057,0.0036362871577993875,0.03704315264436174
116,12.900714635848999,0.12319908234091247,0.001359428074755851,0.035441988547243224
117,13.0124671459198,0.10803755139018457,0.0027266102445846854,0.03443175509262501
118,13.122747659683228,0.10923710050021311,0.0011060790354435331,0.03321575529274338
119,13.23355507850647,0.11323952538298092,0.002662173134022513,0.03188285000095736
120,13.343871831893921,0.11647530507608132,0.003350398431743394,0.030638357937015765
121,13.453470945358276,0.1195638673235446,0.00368906221473298,0.02972857612257253
122,13.562306642532349,0.12254170883033293,0.004376206853635596,0.029298717436671194
123,13.67400050163269,0.12537445280314327,0.005042284472708876,0.028849525143272797
124,13.785449028015137,0.12775897369896078,0.005520001953983804,0.02801591805964307
125,13.897666931152344,0.12951447061625954,0.004783467177191214,0.02676420995347248
126,14.008661985397339,0.13107948216316323,0.003198033150070834,0.025140529195011578
127,14.119547843933105,0.13171717657997029,0.0024687430320650128,0.023459389487428636
128,14.233201265335083,0.13188539183835565,0.0026685072507852204,0.022388933551081527
129,14.342631340026855,0.13173737496058063,0.003334880503604689,0.021857600045993554
130,14.454933404922485,0.13108674459533412,0.0026623502141078902,0.022206301393030207
131,14.564537763595581,0.12985312316390188,0.0038798098326121963,0.022812453948356244
132,14.675554037094116,0.128458580808552,0.0031982021462733635,0.023146812351083897
133,14.78630256652832,0.12810900140951123,0.0039240562794460145,0.023142037952380075
134,14.897173881530762,0.1282988341002282,0.003447581433474005,0.022832430625170423
135,15.007274627685547,0.12872721443255306,0.002870600506857182,0.022783696606036158
136,15.119042158126831,0.129159314921299,0.0028003993041991145,0.023803951761224088
137,15.228551149368286,0.1300756047212893,0.0027359254443335194,0.024550314396088797
138,15.341859817504883,0.13225664507279614,0.0024888057152050746,0.02516058665819352
139,15.45339846611023,0.13516268837101325,0.0038438067811871774,0.02602478010957225
140,15.565871000289917,0.1386461059259782,0.0058998817771430765,0.02686994989466261
141,15.676442623138428,0.1427778717126096,0.00619271259365764,0.027735475994144977
142,15.78639268875122,0.14720016225515192,0.005667639266829988,0.028389307938032356
143,15.896440744400024,0.15176186755100066,0.0037622465568167927,0.029033695436751487
144,16.006338119506836,0.15629025067322008,0.0038835311093832095,0.029327381777980926
145,16.11659574508667,0.16106576388415944,0.009813068861339291,0.029661318247449425
146,16.229409217834473,0.16657559624105156,0.01087834715060063,0.029914443960343064
147,16.342302083969116,0.17349098640124827,0.010098714920117382,0.03029292143341004
148,16.45340323448181,0.17967939329929908,0.008982217140602473,0.031006771375006258
149,16.567229509353638,0.18678765846720177,0.009700600952868338,0.03220217128587159
150,16.677664756774902,0.19438195828171576,0.009058704670672513,0.03358788705586071
151,16.78921627998352,0.20346374373868986,0.008393140355565444,0.03499919542915503
152,16.900417804718018,0.2126294963363345,0.006543093398927382,0.03587991785390368
153,17.011576414108276,0.2211733623062359,0.004317236694306503,0.03634335602627852
154,17.120203971862793,0.22612903329249975,0.0033054298092503476,0.03672014725886073
155,17.231564044952393,0.6277096017222481,0.00429195872003415,0.10643663561121242
156,17.343230962753296,0.6275907473339926,0.006064239928307503,0.10650900439524236
157,17.45376706123352,0.6272840750717547,0.007540484165968947,0.10610019866789905
158,17.5634982585907,0.6263327819542573,0.0023580133764516836,0.10484837257586785
159,17.675326585769653,0.6267344762842504,0.002219858563679634,0.10446057666121755
160,17.78632164001465,0.6279677542157441,0.002453361431685116,0.10405059928657343
161,17.896607160568237,0.6286439271456822,0.005199723551240289,0.10437194064263838
162,18.006561756134033,0.626561280546194,0.0019528991791929915,0.10475049967925851
163,18.117908716201782,0.6200048142242264,0.0028085351523077897,0.10436612149347901
164,18.22704267501831,0.609435414895227,0.004480462240891451,0.10293905391272412
165,18.3377845287323,0.59519593729767,0.005993206095412273,0.1006041465126133
166,18.448089599609375,0.576972887476139,0.004302448229506269,0.09760099934795904
167,18.557785987854004,0.5566322466485348,0.003150863003501635,0.09456009290934915
168,18.669003009796143,0.5353357370748759,0.0029959843898089366,0.0912609365612532
169,18.780848264694214,0.5120003684523607,0.003761416366818798,0.08813552679512791
170,18.89298987388611,0.48416712957640295,0.003684871480064815,0.08494713133801515
171,19.003169775009155,0.45711418074234533,0.002235154090668842,0.08230558228954199
172,19.112329483032227,0.42877941833725686,0.0017459442813148468,0.07933793153087412
173,19.223960161209106,0.22785713524644707,0.002279118256744365,0.05417447990278536
174,19.33311414718628,0.25735443129921254,0.00308731277345406,0.057020761882608365
175,19.44397211074829,0.28503524209180225,0.0037594162805415217,0.0593786947902603
176,19.5548255443573,0.3137544951704854,0.004284602964502114,0.06162747810175667
177,19.664761781692505,0.3428491268344564,0.004372957423584754,0.06408040215160217
178,19.776060342788696,0.370216216937489,0.003746172258734442,0.06665400793064961
179,19.887434244155884,0.3971691283951024,0.00342858366026351,0.06895346983499441
180,19.998132467269897,0.4205753162261906,0.003200857536007663,0.07096770122896909
181,20.11066174507141,0.44348308700148525,0.0026428191125663393,0.07318356872590426
182,20.223219633102417,0.4600453682602071,0.002588633507802239,0.07475363346091916
183,20.333008527755737,0.4695142013129142,0.0006006289249603555,0.07551542140065222
184,20.443581581115723,0.4734028543758513,0.0026086311184504046,0.07635789487259448
185,20.555270433425903,0.47299462277378496,0.0017454034733680377,0.0765301231260395
186,20.669087409973145,0.4696212930817449,0.0035905427333145883,0.07564266901182874
187,20.778903484344482,0.4615932844738444,0.003953972651573981,0.07395205050840144
188,20.888358116149902,0.44945973006706835,0.0031072018248397885,0.07137722157874607
189,21.000816106796265,0.4350879943950733,0.002373047591752996,0.06832979112380433
190,21.110387802124023,0.41873198318591887,0.004558477080981031,0.06511036927359282
191,21.221744060516357,0.3998541116735919,0.0034537299800610293,0.06187221826197624
192,21.331493139266968,0.3790936314207046,0.006767220238182138,0.05929173550785051
193,21.440216779708862,0.35738518928298907,0.00648257740664305,0.05683905309140949
194,21.551387071609497,0.335709648247379,0.006034113356621721,0.05461621776692179
195,21.662506103515625,0.3120691446832549,0.006244936725788649,0.052245963744709745
196,21.77454948425293,0.2929771518235317,0.005157238883367147,0.05017506906236141
197,21.88576316833496,0.27089415292024055,0.0040771794059162704,0.047686294091661634
198,21.996159076690674,0.2507517454538456,0.005941867548470046,0.04528301344348171
199,22.106467723846436,0.23205235023691198,0.006983630218217159,0.042575777445704
200,22.216975688934326,0.21546254619968955,0.004737394999471397,0.04006294162962018
201,22.328139305114746,0.20004909074979665,0.002790805686768377,0.03785800946830117
202,22.439672470092773,0.18656194075818086,0.004149488409551795,0.03633110556250006
203,22.550198554992676,0.17519124731437008,0.004654769062231136,0.035146074312645215
204,22.66085147857666,0.1663810830612743,0.002815962122908637,0.03429377383335139
205,22.77344512939453,0.15949264338023916,0.003320501168283698,0.0338282793666297
206,22.88420057296753,0.1550602485211787,0.0034430473810579125,0.03428797233393335
207,22.99504828453064,0.1521796237701785,0.0037914889370669726,0.03507557104357175
208,23.106332540512085,0.15023794077058422,0.005052313429787487,0.03585347942390091
209,23.217217445373535,0.14864316990603207,0.007219805145622067,0.035994094658486006
210,23.329468250274658,0.1469191512818406,0.006369268171493828,0.03557941993620545
211,23.439539670944214,0.14521846553223547,0.005134951935077744,0.03475031039923497
212,23.549805402755737,0.14411374621434533,0.003508256520352464,0.03358826092585993
213,23.662144899368286,0.14336377266938388,0.0023665302254810565,0.03225860814899639
214,23.77341055870056,0.14281028765796228,0.002071566443650334,0.031744390395108894
215,23.88568878173828,0.1430452599964543,0.0008497728983169617,0.031934548807720176
216,23.998175144195557,0.14384541274672424,0.002141552759846633,0.0326013175007588
217,24.10993266105652,0.14420648799587177,0.0033503146060319764,0.03293987215827329
218,24.22006320953369,0.14449673408503672,0.003178759183523342,0.03275272771656787
219,24.332234382629395,0.1440365503668551,0.004078250905823478,0.032622083835138684
220,24.44182801246643,0.14299568962976894,0.004202083986757673,0.032316102055783
221,24.55108904838562,0.14185234849833953,0.003918167442426702,0.03201008740867533
222,24.661012887954712,0.14096477268704224,0.0033439715161363726,0.03168707316845229
223,24.771611213684082,0.1407245666235808,0.001922978586501586,0.030895876170224913
224,24.882784605026245,0.14106567608809725,0.0018362902857726377,0.030477904786528502
225,24.992943048477173,0.1418913035347765,0.002842238378157698,0.03115397547851169
226,25.10602068901062,0.1430289739643959,0.0037729857877062288,0.03197869757285984
227,25.216357707977295,0.1436473366207607,0.002855326154282187,0.03191441863656702
228,25.32811164855957,0.14439182721856503,0.0031755695546542353,0.031903179077311106
229,25.43889021873474,0.1456483501159593,0.0038881673697790434,0.03248359741362627
230,25.54785656929016,0.14787125064551057,0.004146224579656507,0.03321341384416398
231,25.661335229873657,0.1480755019034166,0.004570513662746331,0.03387995467990964
232,25.77281141281128,0.14630418535811818,0.00431582270365418,0.03390773224846383
233,25.883396863937378,0.14461346394667574,0.002040167313630356,0.03388165093019089
234,25.99345636367798,0.14335979182423547,0.004190536434036075,0.03445431035239373
235,26.10554313659668,0.14139032962793738,0.004257923242055261,0.034431824940334727
236,26.216986656188965,0.1386908181126619,0.004320205127245777,0.03382925302754229
237,26.328678369522095,0.13567840627858496,0.003926887586506488,0.03270047894202287
238,26.4421169757843,0.13257600697746755,0.0032143625339113866,0.03158950480273848
239,26.554386615753174,0.12800761395009785,0.002206105603332401,0.03026662454220566
240,26.66517686843872,0.12332634427141298,0.0029517186969418995,0.029527425161713916
241,26.777255058288574,0.11890125398131877,0.0027074330633806228,0.02862400706605257
242,26.89010739326477,0.11498126232592014,0.0032593718724992387,0.027424916987111008
243,27.00269627571106,0.10998079615308391,0.0023215293396105043,0.026417404143802788
244,27.113062858581543,0.10481340559605479,0.002314414662277011,0.025842893778780483
245,27.225638151168823,0.09956482573433766,0.0020666602213749055,0.025313711331946886
246,27.336859226226807,0.0941222686910253,0.0020367712772446666,0.025110801995053958
247,27.448662996292114,0.0881946984571189,0.002773773775853235,0.025282444587255648
248,27.557355880737305,0.08253286746488833,0.0020072385850463136,0.02524807876804052
249,27.66785717010498,0.0774011637440576,0.002133171918155639,0.025113769776327115
250,27.77833390235901,0.07283885541264108,0.002880374506407499,0.024832561238421594
251,27.889833211898804,0.06916635351714738,0.0026802786204795826,0.02412168995231883
252,28.002447843551636,0.06554015354209634,0.002205748262142004,0.0228931755510988
253,28.11416220664978,0.06227902700407526,0.0024550926643441234,0.02137451531177982
254,28.224775314331055,0.05841887675178071,0.0018440220360166552,0.02019938080850477
255,28.33506941795349,0.05395904344867143,0.0011986742780472181,0.01958720137595244
256,28.44600772857666,0.05409780102744258,0.001856224126692539,0.018659598820595258
257,28.557487726211548,0.05560680611110095,0.0024398543845652446,0.01739564941237199
258,28.671679258346558,0.05766153037356537,0.002752230994310289,0.0173758958447535
259,28.787027597427368,0.06028809377183735,0.0032415609340035734,0.017418169825019432
260,28.89780569076538,0.06306844757999377,0.0032205626278631306,0.017992371168152332
261,29.011951208114624,0.06647724467417142,0.003916736940085299,0.018976788343812147
262,29.123515367507935,0.06935914546802373,0.004092071121535367,0.019841402690901167
263,29.236786603927612,0.07202294648961646,0.0038797175804672515,0.02038769060318469
264,29.347609281539917,0.07464953732295315,0.003205185151576003,0.02071754474346835
265,29.45735478401184,0.0776172371984523,0.0025495586788795506,0.02043353584541435
266,29.569507837295532,0.0804959401264327,0.002402604708636734,0.01941249235278198
267,29.681716442108154,0.08321383541603998,0.0020468677455101735,0.018206206844365407
268,29.790791749954224,0.08540014712849665,0.0015263467015052675,0.017323774133258765
269,29.90218448638916,0.08822031369579801,0.0015698285642751165,0.01668664395073756
270,30.011741638183594,0.09165366136918156,0.0016589151118266742,0.016623739512655836
271,30.122251749038696,0.09521508091065133,0.0017233720502511972,0.017100002792816135
272,30.232784748077393,0.09949253927889146,0.0014553116443543565,0.018347564747859896
273,30.343653917312622,0.10419032721182415,0.0022307094178625818,0.019647579444116978
274,30.455403804779053,0.10915808709947869,0.003649776489465551,0.020597327872456835
275,30.56790590286255,0.11386645565508223,0.005020049131540343,0.02112552158202003
276,30.680051565170288,0.11873963148519674,0.0032876768897463155,0.022158919551459676
277,30.792662858963013,0.12402745182454614,0.001319919550872679,0.02361457929859945
278,30.903398275375366,3.6964189188701297,0.7410550364630429,1.9680911200585012
279,31.015652179718018,3.6959019998975293,0.7420754901966633,1.9678912192201212
280,31.12805461883545,3.695649946446507,0.7425950997821584,1.9674473783933424
281,31.240713834762573,3.6961768156526236,0.7429189858733839,1.9671978929944791
282,31.351619005203247,3.6983681470993552,0.7424533093016231,1.9674386815343894
283,31.46129846572876,3.7030329158495223,0.7409952216360118,1.9675864193188086
284,31.572282314300537,3.708902299614644,0.7386931372941283,1.9669285527856908
285,31.68403458595276,3.7140116907844978,0.7373644203446753,1.963628473513923
286,31.792735815048218,3.717652979413566,0.7358824597772365,1.9571143766117993
287,31.904330492019653,3.7191633885412547,0.7353093356961029,1.9464424515498842
288,32.01472473144531,3.717845883055153,0.7350118278713479,1.9307698220987084
289,32.12425351142883,3.7166009070631927,0.7323039555388449,1.9102976771654814
290,32.23479151725769,3.7167707587287797,0.7249051879765643,1.8854443762250337
291,32.34597158432007,3.7166228472613847,0.7120365323557636,1.8561926818444043
292,32.458070516586304,3.7144642920633575,0.6927629060277284,1.8231164419238297
293,32.56917071342468,3.707316048888123,0.6679696850823201,1.7862208555274757
294,32.67972493171692,3.69177722384521,0.6401701976328129,1.7461541568312207
295,32.78849124908447,3.6703348972537233,0.6100058080773628,1.702555452714635
296,32.898590326309204,3.6463508295702023,0.5770031209664522,1.6558174748714536
297,33.008745431900024,3.6182258810981476,0.5419062085315308,1.6068472292762221
298,33.121013164520264,3.5844427898266455,0.5051154105145692,1.5571697118031027
299,33.23166561126709,3.5368784631633394,0.46430713295807524,1.502722406061555
300,33.34219026565552,3.483756951373633,0.42582453146106003,1.4526874702537587
301,33.45321226119995,3.4251485721329535,0.38735710259884265,1.4023993945242252
302,33.56397533416748,3.366072957138226,0.3498337890140933,1.3512863695366513
303,33.678624391555786,3.308158327804328,0.31307464995374573,1.2992678850519632
304,33.787298917770386,3.2494301109942105,0.2787817800808353,1.2472230439795746
305,33.89707899093628,3.1886239103162937,0.24828952968947512,1.1965839675548178
306,34.00830554962158,3.1242246452714313,0.22213293329261072,1.1476704661649841
307,34.12029719352722,3.0535782576437014,0.20042793217981356,1.0990517515975058
308,34.23170280456543,2.9775903320067654,0.1831037924243833,1.047252347299659
309,34.34246039390564,2.9081674229480567,0.18095906740657788,1.0010233983260743
310,34.45395064353943,2.837751938067463,0.18727862030383194,0.9552062180974223
311,34.565569162368774,2.766573290097882,0.18971681701599866,0.9094460701319081
312,34.676703214645386,2.694289438628723,0.17861934897432016,0.8648694057174252
313,34.78762412071228,2.62722578876352,0.1637249140997315,0.825459985444182
314,34.8989143371582,2.5421418279124035,0.14604196380019754,0.7785699237591167
315,35.012020111083984,2.4471443157811588,0.1283706557221599,0.7314565149411145
316,35.12371253967285,2.3505835585099883,0.11519211132196307,0.6878186043066229
317,35.234936237335205,2.2490940806420903,0.10488768351206632,0.6446872974452506
318,35.34720706939697,2.1453741367743664,0.09512477324024333,0.6021954733081659
319,35.46108675003052,2.0412841562421415,0.08634926897568011,0.5606443956164255
320,35.57196569442749,1.926884287101265,0.07303668337820367,0.5172361661965579
321,35.68289375305176,1.8225105498711163,0.059574021052426346,0.4786378609482642
322,35.79656457901001,1.7159338047694648,0.04320362786499074,0.4411685265207777
323,35.9087815284729,1.6063958152028264,0.028644264332381174,0.4053975752790667
324,36.021862268447876,1.48556444153623,0.021929545006904555,0.3689414777975193
325,36.13081431388855,1.3889320873743365,0.02458978025245007,0.3405664695310305
326,36.240373849868774,1.289904198170413,0.027603629367950053,0.3119380360927829
327,36.35173797607422,1.186284825575188,0.020248159173170747,0.28214416051232893
328,36.46116256713867,1.0943000645856238,0.015428934619441613,0.2560987130980166
329,36.573872327804565,1.005037983324899,0.011860655057424797,0.23133574068395743
330,36.68416357040405,0.9193832895061188,0.010890099468948786,0.20898343602220054
331,36.79648780822754,0.8344455930750985,0.01375040417944949,0.18822116452655174
332,36.90756702423096,0.750087970663502,0.01717032611264658,0.1687746620848437
333,37.01836061477661,0.6688054840776673,0.018378466355129814,0.15072115560878302
334,37.13014340400696,0.5912038150276115,0.01814530254254994,0.1341171834451754
335,37.24026894569397,0.519063419538078,0.018985527397776897,0.11933947281940031
336,37.35209822654724,0.4467866782351397,0.01829989695176796,0.10427348304803186
337,37.46407699584961,0.3854279214128139,0.01752034025722142,0.09176692097109401
338,37.57437753677368,0.33482855120022725,0.01691545623971041,0.08163318383232382
339,37.684335470199585,0.28082529965916303,0.015708424557403126,0.07018289698903288
340,37.79577279090881,0.23388967566924335,0.013923491520345603,0.06044297160842939
341,37.90637159347534,0.18922315979401058,0.011836769880028247,0.051761873711936066
342,38.01709055900574,0.14873724722050746,0.010577535269388767,0.04470149783045127
343,38.127530097961426,0.11403489668816014,0.011127004452276894,0.039879571800799894
344,38.24096345901489,0.08585008020713748,0.010122318610133798,0.035717129508011675
345,38.35078024864197,0.06376460658458497,0.009165532485465467,0.03259167485912455
346,38.462077617645264,0.06140633748891818,0.009328835154410797,0.030583768375682607
347,38.571781158447266,0.06064567693720216,0.00974038587834033,0.029924001103335485
348,38.68489146232605,0.06349496018800324,0.010296778100195305,0.030257591742676754
349,38.79700303077698,0.07583397429400475,0.008515189312449952,0.03122960749682749
350,38.907434701919556,0.08548134506085994,0.005507801208837257,0.031469868652667495
351,39.01707911491394,0.08768674225810981,0.004434883586680162,0.03027077733534411
352,39.128013610839844,0.08185540585149137,0.005556919637878605,0.02828020238011107
353,39.24004125595093,0.07151830446425073,0.0037384441150815663,0.02537048744247148
354,39.35373902320862,0.06342747930428148,0.0026205240049608693,0.024416150449701055
355,39.468000173568726,0.06109287684004809,0.0033728169668393575,0.023607504928031445
356,39.58267641067505,0.05991627683645646,0.003500870171636887,0.022461290190714984
357,39.694313049316406,0.06166286498502465,0.005135374585568402,0.02210358304955849
358,39.807178020477295,0.059529648784292295,0.0032459911562408854,0.02050814844753204
359,39.917020082473755,0.054767159770615526,0.0016418491685913322,0.019069169986846497
360,40.028924226760864,0.046714047898359486,0.002415323393283818,0.018684806054135382
361,40.13988161087036,0.038929334072093306,0.0021813554047989503,0.01802411302631858
362,40.25325655937195,0.04273048081716156,0.002715731596240085,0.017309893985021856
363,40.365293979644775,0.041977524676328225,0.004046762894135527,0.01680959098287359
364,40.477988481521606,0.0387722273648634,0.003973799400493616,0.01656151355922295
365,40.59150958061218,0.03389320861230816,0.004053062267964822,0.016003432873268733
366,40.70318293571472,0.03067004385829342,0.004274122814752943,0.016388993824859865
367,40.81470203399658,0.03184921465028844,0.0026390743836702912,0.014673785458289047
368,40.926108598709106,0.03253948200830201,0.004577133049802041,0.014163363687270274
369,41.03911900520325,0.03451509515567891,0.002878868591604865,0.013712146225860585
370,41.149747133255005,0.038120567022295854,0.003125924255564706,0.013658973759998534
371,41.2589476108551,0.041225655414490685,0.0039895765741059085,0.014501382084136847
372,41.369099378585815,0.04261049428246556,0.005139602925194599,0.01435282818845222
373,41.47986841201782,0.04132618096185401,0.004746461438318911,0.0137181950544608
374,41.5926456451416,0.03991700164187512,0.002996989552242104,0.014103088905001024
375,41.70310592651367,0.05347180452066624,0.0030989340666565625,0.015284326852839309
376,41.814480781555176,0.05690685585649804,0.002722460515075626,0.015116649563764756
377,41.924779415130615,0.054001020940497,0.002430673248763004,0.014207914393691292
378,42.03759956359863,0.045635538570727,0.0022415452939580213,0.01299364222466999
379,42.15172457695007,0.03905692462084718,0.002024124021953161,0.012309827795310436
380,42.265297651290894,0.0363340664813157,0.0019397000806279192,0.012923626227371157
381,42.37602639198303,0.03684902549628133,0.00125333008775724,0.011678019562628872
382,42.4857964515686,0.031440993486891035,0.001119723290407709,0.012046183381211047
383,42.594807147979736,0.02859932474300695,0.0019634515720075617,0.012408691271003698
384,42.70384383201599,0.034700279553079874,0.0011694128569187784,0.01083765330971747
385,42.81406354904175,0.0371906348203902,0.002144313082982711,0.009487574902386997
386,42.92453598976135,0.038563538881706654,0.0020165945351502505,0.010780637974775225
387,43.03661251068115,0.03602596030707532,0.002170888214250221,0.011866360212540134
388,43.14892053604126,0.02688906465045971,0.0017946351363454583,0.010857724316854712
389,43.25937747955322,0.020437042165073218,0.0022081229357447563,0.009295199334253457
390,43.373899698257446,0.017888734936209256,0.0031359398289859844,0.009615368488029257
391,43.48486137390137,0.022127212253694475,0.00569948195423514,0.011835881609757033
392,43.59606170654297,0.02251291619846453,0.0034250309662507824,0.01149184487844995
393,43.706310987472534,0.01622921807792764,0.001591686706258528,0.01017268516721321
394,43.81784200668335,0.016496171509778126,0.0009872854388045325,0.010158720637030732
395,43.927891969680786,0.02185853540091076,0.0010315377610502577,0.010937566324508438
396,44.038233041763306,0.024035378320338103,0.0026410636957349648,0.012045311786981566
397,44.14950394630432,0.02239249092100592,0.0028193977113497907,0.011717917537516609
398,44.259666442871094,0.032907550262929165,0.0023466517632359622,0.011899385670384394
399,44.3718683719635,0.0500588023502071,0.0038485797503060586,0.012857622428862878
400,44.48319363594055,0.061246312202892755,0.0006065321213799617,0.012456672573217281
401,44.593992471694946,0.0616557135202246,0.0015308689723850701,0.013626590122240803
402,44.70309853553772,0.05328736972150703,0.0020288984072482233,0.014355872303901706
403,44.81284475326538,0.04319146886660317,0.002206881690630037,0.014088680132834014
404,44.922226667404175,0.03710562986563013,0.003430842297347193,0.013220261486761514
405,45.032410621643066,0.039657489700859826,0.0024960518740629765,0.012287447530339005
406,45.143343687057495,0.04293411645833337,0.0025076083463331416,0.012888933879899363
407,45.25381255149841,0.04723075162517174,0.0013842761255340953,0.012432075415704928
408,45.36638641357422,0.04912731681402407,0.0004856265016365292,0.011234638115624983
409,45.47599387168884,0.04526772004588849,0.0014795156957535232,0.010548359419418032
410,45.587976694107056,0.03758761932448666,0.0020883070545370938,0.010289797125665408
411,45.69796061515808,0.031018042703614874,0.0007576171675291713,0.01090052123170861
412,45.809207916259766,0.02540157478363545,0.0025883618367595587,0.010909186478185832
413,45.919726610183716,0.021298141521525205,0.0033999003300368524,0.01056218063041582
414,46.03265714645386,0.02495654583366194,0.004227102059472911,0.011331117666628386
415,46.14320182800293,0.037395340887980376,0.0043463658234932845,0.013800366961342854
416,46.25407695770264,0.04555202527489655,0.003844733314391591,0.01415744509993602
417,46.36606812477112,0.0439193440942051,0.0028392380099483213,0.01426057269668694
418,46.477230072021484,0.03463591175023121,0.0035504831076693393,0.013419813476316874
419,46.58941030502319,0.03545133067118415,0.003346903101566429,0.012597947287379986
420,46.69968557357788,0.0369788270601882,0.005277541842831885,0.013548167518475807
421,46.81198477745056,0.03728244649261908,0.0057266484170855865,0.015455393325822745
422,46.92350959777832,0.03443611934189037,0.006063652900434284,0.014937763619849151
423,47.03411054611206,0.030642884283375336,0.0038822606600971243,0.013199861136566567
424,47.144562005996704,0.030457901945787787,0.0019495865848342888,0.012722227891973942
425,47.25540494918823,0.027699660533666858,0.004532919465563998,0.012466087536269734
426,47.36749339103699,0.036242259392274684,0.0035787207021703337,0.012316362613599884
427,47.47947907447815,0.0345263707120998,0.003355311194208969,0.012429643991765093
428,47.59074640274048,0.032513052877645957,0.003442549112097171,0.013153259167722243
429,47.70338559150696,0.026224404855825032,0.0030273859565800175,0.01169375359727039
430,47.81428241729736,0.02962524584409178,0.0038334961193029855,0.012104512671317817
431,47.92691946029663,0.028112480059160366,0.004049963564005717,0.011893737540950118
432,48.03720164299011,0.02986714279153229,0.004157669554941998,0.011573488820613872
433,48.14897346496582,0.02737686667296341,0.003264508866433635,0.011011086161131896
434,48.25998640060425,0.022980305291238578,0.0037721868739356208,0.009996111707382353
435,48.369590282440186,0.02255309628577107,0.0027711056199682775,0.009899454959055348
436,48.481831312179565,0.0248041033277614,0.0018746985841341746,0.010533534174963761
437,48.59069347381592,0.02338168782719271,0.0015291136651077084,0.010252816908218844
438,48.70128560066223,0.02279157471763339,0.0008653134766045394,0.010017821279840522
439,48.8122136592865,0.0199772757875175,0.001830089995826415,0.010500117923047371
440,48.924644947052,0.018406566918757757,0.0031245453937180207,0.010794921017464359
441,49.0341432094574,0.019375042715277024,0.002630687568078424,0.011482554401021604
442,49.1431679725647,0.020853029436435657,0.0004508094192033373,0.011602997995265762
443,49.25547242164612,0.020430871703251537,0.0027188607377674184,0.011704423073144739
444,49.36659598350525,0.023224748647408536,0.003381179971588663,0.011530274692706623
445,49.47900700569153,0.022827079092210146,0.0022869921698066664,0.011076967446008116
446,49.59185028076172,0.019645166472330316,0.0006954953972950692,0.011039507321689398
447,49.70501923561096,0.023035292431419337,0.002552676308182224,0.012568889929075856
448,49.8169162273407,0.02727902572777532,0.00277580561724563,0.013943555521395808
449,49.92828726768494,0.038296167948988935,0.0028910060013652233,0.014227596681109358
450,50.0401291847229,0.04628201868372466,0.0037814064159166602,0.013435874354235726
451,50.15135312080383,0.0488807951465359,0.004946485303561918,0.01381999166349266
452,50.261680603027344,0.04317599879787072,0.003898636340704621,0.013683499484958086
453,50.37182664871216,0.03221508701528126,0.004935571557243903,0.013316227091153574
454,50.482802629470825,0.024658154042373936,0.004897767279032117,0.01227759237403684
455,50.593175649642944,0.02485737398831973,0.0037963870924462365,0.011387270825536363
456,50.706175327301025,0.025533123695006262,0.0027644586663093263,0.010476277281550013
457,50.81832957267761,0.025919925824016206,0.003344010124893006,0.011143595717674332
458,50.93084001541138,0.027609559142149107,0.003384941198264375,0.012014237756003836
459,51.04171276092529,0.030424123091283894,0.0016123834124351134,0.012769932444577345
460,51.15423607826233,0.0331176972714908,0.0034232000162016025,0.013238691912579998
461,51.268341064453125,0.03550319392092883,0.0021327465612451294,0.013021102847611443
462,51.379852294921875,0.033744002520593265,0.001949284959301734,0.012287283448288106
463,51.48921322822571,0.03044979478164221,0.0026638560245929527,0.012091586410807275
464,51.5982825756073,0.02920459885311569,0.000636633402308595,0.011591589474153941
465,51.70835900306702,0.025371756628650526,0.002150622954796995,0.01145637193456232
466,51.81875228881836,0.023905716530906982,0.0030569209061462855,0.011339717676500686
467,51.928144216537476,0.030409691362218348,0.004214803349509101,0.011403636794650259
468,52.03724813461304,0.034602637091796215,0.0030617254552267477,0.011583629589194256
469,52.148327112197876,0.030894324974204992,0.0020448680880397877,0.011362930924422776
470,52.259923219680786,0.02238875091500068,0.0016180100908805676,0.010718433827421867
471,52.368674755096436,0.021306461597778933,0.0017587300107427166,0.010455050192734888
472,52.47887420654297,0.024484089107919445,0.002964859753110721,0.010887642033903787
473,52.59253168106079,0.027134231877532545,0.0028027568963645763,0.011534541876675717
474,52.70328330993652,0.028887850013777798,0.0021316296319845948,0.01263849984989223
475,52.81506061553955,0.030731249810286,0.0016558201724580649,0.013891432781586008
476,52.92448329925537,0.03232169780575384,0.0033145505269084135,0.01535370796757531
477,53.035099029541016,0.03375152595914221,0.0027958055060135476,0.015782982822587
478,53.14496970176697,0.033640811676764096,0.0024754935397782655,0.015103611519926712
479,53.25794172286987,0.032192147201712776,0.0020590498005951734,0.014020893163245361
480,53.3691611289978,0.030648136874477552,0.001196259348440443,0.013504952505364607
481,53.48070001602173,0.029726268472357292,0.0025274416187344626,0.012846946660925944
482,53.590824365615845,0.02672267224951048,0.0040858375912001975,0.011808393487860138
483,53.70106863975525,0.030553056016775885,0.00395510943912029,0.011169606888338212
484,53.812705755233765,0.03089740801951733,0.0030447506460526937,0.010783068055907279
485,53.92203187942505,0.02393476365207481,0.004161381909487676,0.010052618693152693
486,54.03387522697449,0.020560571940380332,0.0020192651091541724,0.009221338995760602
487,54.146679639816284,0.02576523826102797,0.0025451422355572788,0.008973794848206214
488,54.25569176673889,0.028687787720813672,0.0010851756936500114,0.00939140273214986
489,54.368202686309814,0.028897047829440817,0.0017315254860181509,0.00969847068934414
490,54.479989767074585,0.027740214369063685,0.0018819189979100352,0.010877653074562555
491,54.59173083305359,0.02471086392997217,0.0016029168736031475,0.010498790306777292
492,54.70476937294006,0.021012988875043413,0.002066953532265461,0.00967040972387181
493,54.81702494621277,0.019186935909589153,0.0013563695120498347,0.00881596816687623
494,54.92680859565735,0.0200812732502436,0.002984362625661597,0.009732880555724762
495,55.03683638572693,0.023266978791886148,0.0034589101380848573,0.010982698476063063
496,55.149059534072876,0.02471205313843791,0.002365612840173448,0.011128618866503136
497,55.263426542282104,0.025149438326988835,0.0015983108256990956,0.0124924600255043
498,55.375807762145996,0.02462421924143395,0.0013860748182938773,0.01274531656362429
499,55.488860845565796,0.02674832124804041,0.0016469218671945956,0.012610819733163983
500,55.603633642196655,0.028040762721522866,0.0020072534874194083,0.01288204175049396
501,55.71835470199585,0.026537221591660713,0.0023527423903143404,0.013058762957319501
502,55.83234524726868,0.022071832579261923,0.0023781222655407507,0.012558864128236704
503,55.94377565383911,0.020779326921911142,0.002208009604255174,0.011745727140755327
504,56.05406832695007,0.02343131055886866,0.0019513886570986442,0.01208057677986479
505,56.16702103614807,0.022762454555084993,0.002482358808615419,0.012426195158730141
506,56.27844572067261,0.026357150422971567,0.0028231327979810782,0.013008571389663277
507,56.38950800895691,0.035442650168083754,0.0024893248135070194,0.013396344215665606
508,56.49809384346008,0.040637682640902915,0.003565583608041913,0.013799260420176174
509,56.60761380195618,0.041589253484648675,0.003190718506229335,0.011957143660693663
510,56.719297885894775,0.0410122365318362,0.002417119359984179,0.010880119921347329
511,56.831209897994995,0.03898093382466615,0.0021437139438297043,0.010634310379710937
512,56.94266700744629,0.037574797272403454,0.002969529833843775,0.011229045804808685
513,57.05268621444702,0.03892851146418039,0.000951488252410605,0.012244628434161171
514,57.165372133255005,0.04258426049330419,0.0008300863907025037,0.011816473034274117
515,57.27943205833435,0.04512703547094111,0.00267656090117632,0.012847799797752916
516,57.391989946365356,0.044207827651715166,0.0024022100018989546,0.012593687705266166
517,57.50372505187988,0.03609034849930371,0.0014801219044069012,0.012273725554071434
518,57.61427855491638,0.03267576358802539,0.0016219800265693033,0.0114201944651963
519,57.726083278656006,0.03313739448694185,0.00221156716986816,0.01151449958967413
520,57.8357093334198,0.0315601752119192,0.003089377338344599,0.011865835648471487
521,57.946107387542725,0.03181121579983769,0.0035344958957859154,0.012569302638393303
522,58.059640645980835,0.03154336207855946,0.003924259705444364,0.012149345172095295
523,58.171074628829956,0.030672747156308158,0.0037810624255279553,0.012171185048164862
524,58.28276824951172,0.030287064979867044,0.0037645288145849365,0.013986007660551357
525,58.39456343650818,0.034236455214813166,0.00198964107104458,0.014236149489275537
526,58.50549507141113,0.03699818340844789,0.0023035298232693957,0.013281035124393884
527,58.61562371253967,0.0389334162264953,0.0033019321121543306,0.012341293151502557
528,58.72603940963745,0.03719607512520626,0.0013879258671911777,0.012212885796764331
529,58.83450722694397,0.0324795688624834,0.004359554835114434,0.013113407563015982
530,58.94581604003906,0.02797630063439765,0.0038457086970466255,0.014543565844503129
531,59.05882239341736,0.027629577301355315,0.0028591417139459214,0.015218549625863411
532,59.171579360961914,0.03809400334136647,0.001169007695458058,0.015042291745552038
533,59.282265424728394,0.04219369699052595,0.0015927458239821937,0.015737195750370588
534,59.39152407646179,0.03784018464192277,0.0027487784467466474,0.016570346367232425
535,59.50362229347229,0.03638642304794705,0.0023733164793908927,0.01744055601886754
536,59.61569690704346,0.04203991735510049,0.0024289772596416204,0.016931702543991827
537,59.72791314125061,0.04538177213766292,0.0017635045860214863,0.017812789821167005
538,59.8399293422699,0.04705066997653813,0.004146366901862157,0.017129989529439858
539,59.95161843299866,0.047198508287602275,0.0043457925812112955,0.017739689060976747
540,60.06225609779358,0.04659249951055359,0.0037904093234098534,0.018309760117917163
541,60.171661138534546,0.04560841567712541,0.004029577254107028,0.01770216324635156
542,60.28321671485901,0.04417783905054007,0.0007126638379794217,0.016262533938364333
543,60.39493942260742,0.04168824446249539,0.0018740201512809458,0.015184269826273442
544,60.50449824333191,0.04374310742250252,0.00282683125154628,0.014502934513188435
545,60.61777687072754,0.04383908256105981,0.002377013548809382,0.013974991381424693
546,60.729509592056274,0.039950142501548894,0.0009254690762974454,0.013271692248054762
547,60.83811163902283,0.03576840104938673,0.002778270739867204,0.013540342536053268
548,60.94674897193909,0.02958658445646701,0.003131081604822896,0.0132255410870134
549,61.05651569366455,0.020764674607513994,0.0010787626707052759,0.011908288704363217
550,61.167341470718384,0.03147785925247083,0.004304116523588161,0.011657259536310444
551,61.278764486312866,0.037994571904866686,0.003617333708927553,0.01124448582414538
552,61.38842272758484,3.198167501326235,0.40507125265117516,2.0825219899176197
553,61.500141859054565,3.1966095134782893,0.4044420431525881,2.0811791954395917
554,61.61086058616638,3.1949346811773065,0.4053752542093371,2.0802787134284904
555,61.72175192832947,3.192260794275765,0.40676806614484934,2.0804223339074737
556,61.83366918563843,3.1956286568635113,0.40809926441100386,2.0814406314558793
557,61.94422221183777,3.198680372238099,0.4086447736100212,2.0828015944228966
558,62.053534507751465,3.2029563882866223,0.4081523451489925,2.083873227355647
559,62.163466691970825,3.2066331981200245,0.4072413165931808,2.084685271156454
560,62.27297639846802,3.2119582230313863,0.4073212022092285,2.0846730872343113
561,62.383901834487915,3.212030216754284,0.4077761818005934,2.082056693745946
562,62.493887186050415,3.2158504103911665,0.40868042499877233,2.078050119418563
563,62.60402965545654,3.209751201090876,0.40919444756325823,2.071551516656761
564,62.71510982513428,3.193133906609213,0.40973411372276464,2.0613141003551423
565,62.82703876495361,3.1626398721906543,0.41027740793011513,2.046404962511467
566,62.93752121925354,3.163692301121651,0.4117931828832073,2.0275149407156583
567,63.046828508377075,3.1585340503324955,0.4130442503751354,2.0043145961644546
568,63.15623188018799,3.138266303084509,0.4118546383476246,1.9765251786757063
569,63.26703643798828,3.101263233381572,0.40743900274372236,1.9429738456005783
570,63.37522625923157,3.0481518910005385,0.3995584608047304,1.904414746794093
571,63.485907793045044,2.9806406726998973,0.3877166326269067,1.860705957850786
572,63.597081899642944,2.9039320373562796,0.3722459469254497,1.8128154919013741
573,63.70948123931885,2.8273268894778445,0.35516733877382456,1.7617145615187642
574,63.819042444229126,2.751466819197714,0.33728937411318727,1.7071975545555185
575,63.92922258377075,2.6670961627421237,0.3193882372212429,1.6492287138740502
576,64.03893494606018,2.5729150763664195,0.301302921717091,1.5887535802921164
577,64.15213680267334,2.461920344774464,0.2793992142365447,1.5212115927748588
578,64.2633159160614,2.350516135077558,0.258327992693653,1.458321885240323
579,64.37505292892456,2.2320348552813716,0.23709822930437272,1.3954298567623553
580,64.48516583442688,2.1083047320184654,0.21672334262636303,1.332440378886974
581,64.5963294506073,2.0432043635493917,0.19829745210308589,1.269785002546465
582,64.70719027519226,2.0048872343291504,0.18281476948795988,1.2082985606704244
583,64.82053089141846,1.9658729854218042,0.16951952250627128,1.148025469886851
584,64.9308831691742,1.9262594850027335,0.15871206594657855,1.0896624799629289
585,65.04252552986145,1.8831539884835877,0.14987531570269666,1.0294470750997904
586,65.15303373336792,1.8428339927951511,0.1447679680491825,0.9775595787347362
587,65.262136220932,1.8011617215062334,0.14173226773532485,0.9291034708132323
588,65.37327885627747,1.758999108371807,0.14010986943749495,0.8842831142191552
589,65.48447680473328,1.7166506571200708,0.13975715225981405,0.8432591572720061
590,65.59662461280823,1.6759131080194691,0.14016900639664084,0.8057004443713367
591,65.70846199989319,1.6379732953665744,0.14010987222217433,0.7713382324942881
592,65.82023167610168,1.6020656454946334,0.13944916140673946,0.7397138780969164
593,65.92978549003601,1.5660977176751931,0.13509699099460754,0.7097620582312106
594,66.04276323318481,1.5268956208796816,0.1320859020109561,0.6790838139442403
595,66.15438842773438,1.4907756612891483,0.134697568916787,0.6529103067849813
596,66.26527094841003,1.4585324095623018,0.13386031119000236,0.6309481759277049
597,66.37540602684021,1.4201650622621007,0.1354895345773997,0.6069186325498048
598,66.48623514175415,1.385065249170165,0.1376708484234356,0.5861169456340465
599,66.59736371040344,1.3517437948093145,0.1395296522239712,0.5661276267171413
600,66.7097020149231,1.3207863282507595,0.1395155203005006,0.546572109940151
601,66.82054233551025,1.2930537170946796,0.13730044522147675,0.527074310537136
602,66.93268322944641,1.2658198866011592,0.1322088745898561,0.5057749730657572
603,67.04411268234253,1.2434531807231468,0.1256861200971048,0.4862035300262113
604,67.15773630142212,1.222987261237931,0.11900721321287927,0.46675189364817027
605,67.27058696746826,1.2038098263758477,0.1123096552798841,0.4478304482615094
606,67.38277220726013,1.18383600330854,0.10494465309995352,0.4275579878158625
607,67.49531245231628,1.167030237516674,0.09884349351174625,0.4089648374809477
608,67.60927319526672,1.151763787419628,0.09315756047804762,0.3907657806725012
609,67.7192599773407,1.1368118845849424,0.08600945929900634,0.3731396810498492
610,67.82917213439941,1.1223195924099572,0.07810581076476461,0.35611593279645937
611,67.93969750404358,1.1084800569089421,0.07053444100623799,0.33955502449626696
612,68.05054974555969,1.0929481266812564,0.0636963415932198,0.322835153376823
613,68.16165542602539,1.076819350656757,0.05790634415934758,0.30665995832482595
614,68.2729241847992,1.056657079967278,0.052681869910391504,0.28936597418424354
615,68.38375496864319,1.0370204228883277,0.049142718938554215,0.27325543210694947
616,68.49613094329834,1.0182693527462992,0.04152462531160374,0.2578065410875981
617,68.6093053817749,1.0007262334829379,0.03415072146991981,0.24328161651847396
618,68.72195100784302,0.9831271646089799,0.027490572321088782,0.22857577609839053
619,68.83159255981445,0.9689476137217861,0.022396736472090284,0.21614888070459898
620,68.94283866882324,0.9510935452393458,0.017507117458111704,0.20238404596287557
621,69.05346751213074,0.933402256612483,0.014184484079252003,0.18863676601156015
622,69.16328072547913,0.916919237659233,0.01166660891743121,0.17521461476989547
623,69.27406001091003,0.9010058432058642,0.010393685153695936,0.16276251326428448
624,69.38279438018799,0.8841357351352785,0.009260929923621698,0.15316744135253874
625,69.49355721473694,0.8662132974580672,0.009710365268037105,0.14514972314351782
626,69.60392546653748,0.8442041053640839,0.010174034414034349,0.13713971178276457
627,69.71344995498657,0.8153823239054154,0.011319651187622057,0.1285531507273101
628,69.82282876968384,0.7789103007083615,0.00915515250163329,0.11971458181547515
629,69.93364667892456,0.739268803247083,0.009022268024864477,0.11122302389423892
630,70.0446343421936,0.7007052292708892,0.008920163031600146,0.10270760856138804
631,70.15567016601562,0.6629904830811362,0.011247268381781979,0.09474178006245636
632,70.26650953292847,0.6243525665641213,0.010409085981294629,0.08760706904061268
633,70.37625193595886,0.5833297887551435,0.009136431599053425,0.08082828130871078
634,70.48659420013428,0.5398682592297019,0.008808494303855118,0.07442938545905552
635,70.59605383872986,0.49496412035338044,0.00854222143051577,0.06843911487872543
636,70.70533561706543,0.44949619453174566,0.008411342188164242,0.06240615256957195
637,70.81566333770752,0.4055498455346197,0.007910330228505236,0.05646064245258682
638,70.92603707313538,0.36424593609546746,0.005198530407177822,0.051291033385987256
639,71.03735280036926,0.32591836888519515,0.004654696965917856,0.0471390654594058
640,71.1492486000061,0.29010094945303605,0.006819548237916184,0.04406513837708254
641,71.25777196884155,0.2560071091207093,0.007970011093217466,0.04101293476379535
642,71.37047171592712,0.22326408527042396,0.006676853329698181,0.038001087783502474
643,71.48208975791931,0.18919505179370114,0.005957865161890676,0.03400154431655393
644,71.59475064277649,0.15926677496311067,0.009479449171161976,0.030521119524841565
645,71.71041584014893,0.13113381034259944,0.009875617664559537,0.02745502272249393
646,71.82292437553406,0.10260076171904381,0.007194314713696304,0.0243465692912939
647,71.9343671798706,0.07921891247293142,0.007920220535607125,0.02221746263737214
648,72.04431438446045,0.05862854991650386,0.009765950810372837,0.02074553150975371
649,72.15619325637817,0.041036711424590776,0.009780394316272206,0.019387201110200127
650,72.26909351348877,0.030677365225657657,0.008719515019811006,0.018155184381461676
651,72.3815233707428,0.025039892964999894,0.007496155062399217,0.01627630847327602
652,72.49441051483154,0.02656560232175448,0.006083799046245461,0.014842562163163379
653,72.60487389564514,0.029071843934982737,0.00538570270350307,0.014302632586941973
654,72.71627998352051,0.0270095767296291,0.00451653508929779,0.013843081170065993
655,72.82606077194214,0.024354721530402794,0.002614581634678506,0.013390993665905793
656,72.93769383430481,0.02437324721223058,0.0015044208289015078,0.012961699684629431
657,73.04821372032166,0.02662444053005696,0.003271668266091405,0.012633881174265886
658,73.15980577468872,0.02408067621466878,0.003254357033766828,0.012793591465225426
659,73.27040433883667,0.024147812231009716,0.0034085797649848195,0.012894635281512998
660,73.38081502914429,0.02457546235614366,0.0038658620166361094,0.01248313895023684
661,73.49327754974365,0.024890312260146586,0.004228170153985866,0.012215934397154151
662,73.60331845283508,0.027633745611332194,0.003928537314293152,0.012858455716189751
663,73.71409583091736,0.033326666193829735,0.0034616478119333513,0.01408239270098523
664,73.82376194000244,0.03613417753527344,0.003968428041103565,0.01428679083948528
665,73.93538880348206,0.037315210363688935,0.0033466835041846186,0.014133450270623241
666,74.04432845115662,0.03847859533653967,0.002983629427522488,0.013811804525876194
667,74.15550994873047,0.04027419142055179,0.0023109012034243175,0.014740965065634276
668,74.26736116409302,0.038729728750435455,0.0028977172015594013,0.015501079705707996
669,74.37810754776001,0.03652572736470317,0.0028329122634476993,0.016020183324823817
670,74.48845720291138,0.03702955130548119,0.0032950964914570217,0.016587775999394205
671,74.60095238685608,0.036490485616243636,0.004052716951109218,0.01713073923471467
672,74.71373248100281,0.03497842904045093,0.004967637918358479,0.016718741125476187
673,74.82645416259766,0.03455261600568719,0.005533747619585718,0.016038616094584984
674,74.93667030334473,0.03900311800031716,0.0056843357834933704,0.01569709260407289
675,75.0477044582367,0.04213623194151358,0.0058519058261755335,0.01581708178688484
676,75.15790557861328,0.04332561723670376,0.006391179031233311,0.016397104204089828
677,75.26900219917297,0.043987243567017005,0.006339189502777447,0.017173837828580556
678,75.37956833839417,0.043322577431774534,0.005974855480675784,0.017487015201660534
679,75.491525888443,0.03935067607089108,0.0027094989828942823,0.017461305746493645
680,75.60344409942627,0.0346911088897968,0.0013979329240646134,0.01693932987341812
681,75.71545600891113,0.03106835703671315,0.003470915447860451,0.016565887004869224
682,75.82613492012024,0.031811167264542126,0.0059399749059096995,0.016186810045122478
683,75.93654370307922,0.0336905934569622,0.005808583234093253,0.016038102324173496
684,76.04609155654907,0.03126246805023266,0.006118258493226413,0.015349957396975665
685,76.15587592124939,0.025790549219392635,0.006043883113631413,0.014899488020405749
686,76.26541590690613,0.025299765327029166,0.0058968461712255085,0.014370159108021346
687,76.37647461891174,0.02169847591340086,0.005160219306162451,0.013441256930943644
688,76.4857017993927,0.019016454169902164,0.006368356553734276,0.013274561211831085
689,76.59615516662598,0.020915634612857895,0.00608490719305201,0.01304673643703894
690,76.70934844017029,0.028274461119383584,0.005670815213541043,0.013735644705346642
691,76.81940960884094,0.03784547772540159,0.005234984791434795,0.015309019080519003
692,76.93136167526245,0.044850838185308044,0.005201550103715008,0.016598851893501736
693,77.04186224937439,0.044614253242309755,0.005791151622213043,0.01653530355704866
694,77.15326642990112,0.04068546453839393,0.006535688421205625,0.015766702871442478
695,77.2639832496643,0.040626605368074,0.005671839706788352,0.016331750289655833
696,77.37512373924255,0.04287162152569039,0.007028021933147614,0.017038067308963456
697,77.48511791229248,0.04484037074568628,0.005906107360071878,0.01662119914581086
698,77.59708428382874,0.04422453329126601,0.00558113086046828,0.01608369095322977
699,77.70699286460876,0.04509387829231472,0.0054006969324234405,0.01664646177126987
700,77.81923842430115,0.04537845871469772,0.004713814380516718,0.016593119129169553
701,77.93015456199646,0.045611130342516945,0.003252524251102652,0.016108752296933485
702,78.03923439979553,0.04499962020883294,0.002762411733985866,0.015107026554651976
703,78.15042781829834,0.043983894674686726,0.004574933780873041,0.015521878220940871
704,78.25982856750488,0.044889015423729986,0.0049938710162393705,0.016847980672893743
705,78.37003087997437,0.04694052430767728,0.005554533961426008,0.01839913001465454
706,78.47956705093384,0.04674197136938895,0.006266994145653648,0.018768382570966205
707,78.59358525276184,0.03861958539603426,0.005991179785111371,0.017648064525031627
708,78.70508074760437,0.029808106785655198,0.005324256720000201,0.01565970464799854
709,78.81568503379822,0.025160138451653363,0.005296346012220497,0.013824957760162938
710,78.9260311126709,0.025101435178362188,0.004847585618808362,0.013127041814756372
711,79.03668737411499,0.030030054133542036,0.003825209846487205,0.013076122800076155
712,79.14824628829956,0.03491430518019253,0.0029568330504874275,0.012539286208028508
713,79.26138544082642,0.03145402235426499,0.0034721088563240275,0.011317525528170063
714,79.37568378448486,0.023912436449093504,0.0028164086085219744,0.009853486545459535
715,79.48764634132385,0.015886904792880994,0.004610130949547781,0.009871560548393957
716,79.59903073310852,0.02328057670295703,0.00308979785830468,0.011638464676894899
717,79.7094612121582,0.03228923143049731,0.0019290317893547327,0.012956190706036104
718,79.81955337524414,0.032683892829796946,0.0029755545345860395,0.013316796247537828
719,79.93181300163269,0.027365413858755468,0.002614148153564204,0.01327285596492556
720,80.04288673400879,0.029137451210066112,0.002654014208438697,0.012610021138792586
721,80.15437245368958,0.030671290706593492,0.0018718000934271333,0.011627124931405722
722,80.26494550704956,0.029291524106631342,0.003790741296655517,0.01238087443014625
723,80.37395071983337,0.025713201290702727,0.004357532533039089,0.013512998091843509
724,80.48482131958008,0.03005650263260914,0.0038859515106962573,0.013961583917724776
725,80.595942735672,0.0342977866956594,0.002771918032247177,0.014344106108280701
726,80.70772695541382,0.03769910530430179,0.002760070730016539,0.01495309352313684
727,80.81706047058105,0.039260357073694574,0.003193199310329182,0.015670908675703765
728,80.9271092414856,0.03951119918965752,0.0032448302662128094,0.015268262757810572
729,81.03640604019165,0.03958750486478994,0.0028791251374721593,0.013742595606270863
730,81.1495909690857,0.03924263482505912,0.0029210760781033336,0.0135853671496006
731,81.26105999946594,0.03693753793033352,0.002877333734033687,0.014261292946513602
732,81.37167286872864,0.03645465620770815,0.002562193054234249,0.014907530340772834
733,81.48337435722351,0.034986149449187556,0.0023959862613462477,0.015286345546783958
734,81.59434103965759,0.03627122922355526,0.00302431883911821,0.01521897980344392
735,81.70497250556946,0.04434842299173039,0.002454254588247245,0.015239301689514276
736,81.81775140762329,0.04118231546935448,0.002719436707126664,0.014902079359296206
737,81.92619562149048,0.03241063587849054,0.003130687748822946,0.014120752135260317
738,82.03661680221558,0.025666142500743585,0.0032633638942163898,0.013155176145949871
739,82.14906549453735,0.023332559433851884,0.003405455397231549,0.012717429271047123
740,82.25909876823425,0.025793783396249614,0.0032712833035239597,0.013009771101934645
741,82.37104964256287,0.028862411072756392,0.005104948441181885,0.012818231931665827
742,82.4829888343811,0.027545714463367555,0.004516604429616125,0.01203307694597371
743,82.59614682197571,0.026447385596075818,0.0037106788876802737,0.011775817418688559
744,82.70673608779907,0.02198927947424425,0.0033142330643371586,0.011595255708450637
745,82.81933379173279,0.021837924150464757,0.003116877233471027,0.010958579172319498
746,82.93027424812317,0.023170621248159124,0.0024447422257202933,0.010544017177166925
747,83.04021430015564,0.023693948010144027,0.001968977820373249,0.010361428079104012
748,83.1497790813446,0.023796376725929328,0.002396658118034683,0.011270820849168743
749,83.261470079422,0.02306056440941379,0.0012246471135150998,0.01194219857843592
750,83.37246513366699,0.022433064693610085,0.0009548790854820201,0.012111649288786793
751,83.48321652412415,0.024636132611062508,0.0013110307070889485,0.012311520480951433
752,83.59538173675537,0.02710761682599511,0.003004683272731345,0.012332924351994536
753,83.70456910133362,0.026248190359667065,0.004156403139267957,0.012587888340613189
754,83.81731915473938,0.023507084012530086,0.004449963381015909,0.013456630450909153
755,83.92863249778748,0.022225044160431376,0.0052540350609526715,0.01360183762241608
756,84.03888368606567,0.027213588658403627,0.006740763329125128,0.0133911613013928
757,84.15020799636841,0.03397081569770431,0.007641649586571678,0.014025472135489138
758,84.25974655151367,0.03659289597242488,0.006948942646639143,0.014476624919686362
759,84.37209033966064,0.032894685273268276,0.005225506123410829,0.014133697638052847
760,84.48113965988159,0.024897379348434966,0.004214061002314855,0.013156935922125877
761,84.59039855003357,0.02429799112824446,0.0034630578149126745,0.012109010553281153
762,84.70092129707336,0.025041109263140474,0.0038087485704848324,0.011483174805761734
763,84.81363224983215,0.02503215542151969,0.003278562615975773,0.011869747710330211
764,84.92653918266296,0.03131679912994888,0.002217107390742711,0.012241942520619775
765,85.0357072353363,0.03794366664643452,0.0016064082653903813,0.012355625563770942
766,85.14584565162659,0.03768300437069247,0.002304110567855435,0.013169281738740067
767,85.26024127006531,0.03698782041891269,0.0037948052489524342,0.014575426729937696
768,85.37153840065002,0.03208219075968079,0.0028680392597024433,0.015435395157563592
769,85.48286151885986,0.03376405305818857,0.0016392424561932667,0.015774534968800692
770,85.59517908096313,0.040480265805209206,0.0010115261988988876,0.01584177279694976
771,85.70631742477417,0.04486572924359311,0.0013550699943636524,0.015881033874258457
772,85.81737947463989,0.048778350687520684,0.002968738639871198,0.01564797821540421
773,85.92882299423218,0.049334788406929696,0.005583560147159303,0.015687819755768943
774,86.04143762588501,0.04863849081412538,0.005304233392097906,0.015964782808064973
775,86.15223169326782,0.04090305864431565,0.005312828303232497,0.01542298354063414
776,86.26618909835815,0.030135268274208173,0.0051930732601433716,0.014437581565192273
777,86.37873077392578,0.027784561510646906,0.005122815088440484,0.013472234078198059
778,86.48921823501587,0.03176026815838789,0.004802044505311496,0.013572332191411143
779,86.59970498085022,0.03313237832931215,0.002888791315235911,0.013531083004645722
780,86.70974159240723,0.03242102542022589,0.001396496703007669,0.013376879509879659
781,86.81979203224182,0.029088212900556153,0.0019512251950611432,0.012685323858494059
782,86.93049716949463,0.03288326770733459,0.0034899449482859715,0.012414452730047099
783,87.04455494880676,0.042544063994345536,0.002256190009988107,0.012756101012114118
784,87.15489411354065,0.046863939638385116,0.002325703830632105,0.01296567519815143
785,87.26774525642395,0.04129756235449185,0.0022360261283171034,0.012408361231276276
786,87.37905788421631,0.027829477722750108,0.0019289056223722048,0.011802812134144223
787,87.48927688598633,0.023213097503185384,0.001848714172093917,0.011028029478606722
788,87.59980368614197,0.02183819479106164,0.0019136687498412302,0.010628713132996733
789,87.71214723587036,0.02439230085609685,0.0023426789654950888,0.012674543273334095
790,87.822274684906,0.027385868541033708,0.003220460463178939,0.014468977093716924
791,87.93394327163696,0.03454414896462866,0.004457131261858891,0.015700568367867027
792,88.0472583770752,0.042633666519682346,0.004487973218237765,0.016719593351601388
793,88.15711665153503,0.04840013665163227,0.004698435200383822,0.01714875313930001
794,88.26836061477661,0.048344940337428866,0.005789802426610126,0.016321101536230335
795,88.38006138801575,0.04408569967123087,0.005411536746387118,0.015194084151988363
796,88.49210381507874,0.03637954497176459,0.003977482393122524,0.014404596239278877
797,88.60290813446045,0.03269857342000576,0.0033557174697269225,0.013603382806496117
798,88.71371102333069,0.034033436124773775,0.003968546130017215,0.013301349811238962
799,88.82543206214905,0.03476202880274542,0.0028310315706768312,0.013188821879654514
800,88.93558621406555,0.032835098971117055,0.0016783023206460473,0.012970977119185823
801,89.04629683494568,0.028418819898194284,0.0012146327059179719,0.012409452427508367
802,89.15679430961609,0.023846743537342823,0.001487478561962361,0.011807962330073505
803,89.26810932159424,0.02161672771829096,0.002111243241992256,0.011672387086405259
804,89.37704420089722,0.023457270138891376,0.0027690483571061447,0.011847153947903824
805,89.48818397521973,0.03360837293344585,0.003270471951150075,0.012195108959329005
806,89.59679579734802,0.03595985817412126,0.003251956210271808,0.01269660579257489
807,89.70694184303284,0.03220566756083103,0.0031474735349090403,0.01239382908407942
808,89.82019424438477,0.02596131132098606,0.0020180570747749703,0.011122866480141231
809,89.93149304389954,0.028104975612040898,0.002671861568032704,0.010753872296157261
810,90.04234766960144,0.03380451260114713,0.003052456687346142,0.012031157784635572
811,90.15196800231934,0.04693910291890836,0.004047788210133274,0.013360570182155421
812,90.26393508911133,0.05143260177785056,0.004440293682007672,0.013820527615972213
813,90.37386584281921,0.048538204460246745,0.004108389250615115,0.014237287670223494
814,90.48394012451172,0.03774632129649248,0.00396777887419222,0.014005485987450508
815,90.59481811523438,0.023513168539335647,0.003561064987840752,0.013589571931377317
816,90.70360016822815,0.030876600184890322,0.0032418279843859934,0.013318372183452842
817,90.81599259376526,0.038054612043615536,0.00243612530969163,0.013334594772233867
818,90.92690443992615,0.03463984144491959,0.0023998657634319615,0.01333597740424658
819,91.0376968383789,0.02492680836000035,0.002330726947483752,0.012607620398050877
820,91.14944076538086,0.025617728508462678,0.0023828208043559884,0.011456054725147543
821,91.26169419288635,0.025997601132119734,0.0029239789744548166,0.01129285764923683
822,91.37417244911194,0.026084024368730335,0.002416947294197375,0.011945099623196953
823,91.48626518249512,0.026442376416188525,0.0021796545729855133,0.012636002961541205
824,91.59703302383423,0.027135460231430868,0.0025984999039387626,0.013261209946608041
825,91.70816421508789,0.02583704983753516,0.003088204479051915,0.013378484242560017
826,91.81627488136292,3.4631589790639734,0.6913849630891307,2.2783479929477712
827,91.9257333278656,3.4637608792053096,0.6991163152173193,2.2799089007472273
828,92.0362958908081,3.464955650209792,0.7092201646059132,2.280874052721188
829,92.14760065078735,3.465581144729751,0.716568067522778,2.2807434526813175
830,92.25787138938904,3.4661355925276403,0.7178209218817776,2.2798243812676686
831,92.36962723731995,3.4662994555515927,0.7125002125979326,2.278156158144019
832,92.48341512680054,3.466567495164287,0.7005477817167847,2.2753070306700516
833,92.59519529342651,3.466833236232791,0.6851898853359648,2.2712117507902727
834,92.70547294616699,3.467221417017045,0.680448534391812,2.2658598107599865
835,92.81633996963501,3.4671229203535634,0.6882818307871458,2.259076567525322
836,92.9265706539154,3.46687373564609,0.6997003482076232,2.249662367667264
837,93.03888845443726,3.4663775971099904,0.7037053883541099,2.2362033573368105
838,93.15066719055176,3.4653278035402377,0.697147524069497,2.2184621902395847
839,93.2606303691864,3.459568386671661,0.6801784987289324,2.1963719439406693
840,93.37304925918579,3.445363810435191,0.6590163360867731,2.167750436054524
841,93.4841206073761,3.4237952125875895,0.6401000385211786,2.13743674165358
842,93.59585547447205,3.3935011240534076,0.6200937553400114,2.102613355680906
843,93.70751094818115,3.3557698986807853,0.5973428659397583,2.0624986805025056
844,93.81869888305664,3.3122880245820516,0.5712231588446527,2.01710157331361
845,93.93037533760071,3.2656772642761553,0.5404942610739099,1.9666304066920968
846,94.0401017665863,3.2183409690694655,0.5036855641991772,1.912056399969998
847,94.15069365501404,3.1680812797303344,0.46456418320576603,1.8529105036948978
848,94.25928616523743,3.1145386988725257,0.42403451932007635,1.7918726134952225
849,94.36972951889038,3.057349399800795,0.3846651007140761,1.7301727733461196
850,94.48348355293274,2.989868628191952,0.3425887428168828,1.6626492458389075
851,94.59352517127991,2.923948868504868,0.3075549817224711,1.6008595359583329
852,94.70362591743469,2.8545850525986944,0.27882090231053347,1.5403151484739641
853,94.81304669380188,2.787916172317956,0.2546420536123018,1.4829753666122922
854,94.92524266242981,2.7252220880740303,0.233409320262108,1.4278542545205593
855,95.03601026535034,2.667045970493422,0.2139158806332795,1.374203762990875
856,95.14742040634155,2.6148405771896246,0.2028669611958608,1.3225241041906837
857,95.25828194618225,2.5649713524561903,0.1987403649974082,1.2739393878637997
858,95.36830067634583,2.513526855130659,0.19946572395842793,1.2278316014742208
859,95.47828841209412,2.4610634998098364,0.19315247853129636,1.1836846367770018
860,95.58876633644104,2.4081396294311577,0.16537597408201496,1.1410658706302486
861,95.6999568939209,2.357571327013779,0.1406760177048757,1.100593561098469
862,95.81244158744812,2.3066712739935706,0.11883086233217446,1.0586202512038412
863,95.92355251312256,2.265507067252573,0.10175358542790201,1.0220384099542312
864,96.03309392929077,2.229222248237915,0.0844479964334133,0.9865818164743949
865,96.1432900428772,2.196614205735317,0.06772047955333278,0.952845021756648
866,96.25384020805359,2.165453658498529,0.053731047695042077,0.9212587583317997
867,96.36543130874634,2.1361114230030886,0.041503906763173094,0.8917021727554113
868,96.47624230384827,2.1084102953885906,0.030048521062707896,0.8643563939798573
869,96.58802127838135,2.0808215932656777,0.02132085521413002,0.8384074791509017
870,96.69803643226624,2.054180559924107,0.0191999163676699,0.8134880563615516
871,96.80995297431946,2.029177886926154,0.02010274654449204,0.7891180840643797
872,96.92167162895203,2.0048790304244766,0.022624302719126615,0.7637634801285327
873,97.03370189666748,1.98400018448108,0.02511018136531823,0.7414054996670372
874,97.14311265945435,1.9645526621936817,0.02672028938468823,0.7195065245678671
875,97.25403904914856,1.9493751179612282,0.02773392180372202,0.6975245389721578
876,97.3653175830841,1.9372861059031765,0.02894324032398933,0.6751494052894499
877,97.47811937332153,1.9238378211632716,0.028570665579908523,0.6527335890686543
878,97.58941507339478,1.905535007572836,0.025080378399909124,0.6294846839830883
879,97.69787955284119,1.8806545103495695,0.01695198051891809,0.6047529537142335
880,97.80820202827454,1.8493397078485974,0.028865615224441504,0.5801261057095505
881,97.91993975639343,1.814148249501321,0.03897648071268233,0.5543445686088104
882,98.03189086914062,1.7763984164615982,0.041568538333050416,0.5253553010102673
883,98.1455991268158,1.7491860332470608,0.04726673414114653,0.49982194093467636
884,98.25651741027832,1.727705505928735,0.04552897879174042,0.4752103683071177
885,98.36788392066956,1.7044075599292177,0.03329687771881984,0.45037122968001264
886,98.47779750823975,1.6702176828332276,0.023565833549928354,0.424948074033038
887,98.58986949920654,1.6210464972145102,0.018246741074796194,0.3990307338655247
888,98.70010805130005,1.560251226455358,0.016068041973148466,0.37296425862752475
889,98.81152701377869,1.4973754052248394,0.01391479073146858,0.3475820940193196
890,98.92172002792358,1.4326723314217529,0.008963742385136248,0.322495962404972
891,99.03332304954529,1.3779230521545593,0.007602586865083712,0.30183669643697664
892,99.1458854675293,1.325192080343902,0.00871330187359678,0.2840306925504377
893,99.25697231292725,1.2704931179413723,0.009834526929905392,0.2687575069338344
894,99.36832880973816,1.2126328794731116,0.01065796791175801,0.2548865575322198
895,99.48198437690735,1.1478800223708068,0.010192035536357108,0.23803874803531774
896,99.59482502937317,1.0889139112220672,0.009795330354298396,0.23165891707058028
897,99.70436549186707,1.028202703658573,0.010407840626884605,0.21364373012570592
898,99.81910467147827,0.9659267051915129,0.010381716326648386,0.19752657297204482
899,99.93063592910767,0.9015106502488651,0.010021330921948424,0.18900456593774584
900,100.04192090034485,0.8304699283716509,0.009158117181943766,0.1723576726155172
901,100.15199375152588,0.7658188303695436,0.008555342352128298,0.1590304163489974
902,100.26257753372192,0.7015055799078114,0.009437471662037712,0.14938862134133835
903,100.37191987037659,0.6391720141193116,0.011887600892595948,0.13924830015858672
904,100.48291110992432,0.5978839315454022,0.008974259394300153,0.13021214463296915
905,100.59393787384033,0.5982030510009841,0.008034123287081923,0.1221171620823793
906,100.70452165603638,0.5982332887167947,0.008312163159409679,0.11528692253000215
907,100.81511497497559,0.5982355529057773,0.008462458329358078,0.1090865911200558
908,100.9249062538147,0.5982376916820321,0.008232922346563823,0.10344347008649324
909,101.03627419471741,0.598263193276501,0.006478597587552551,0.09869779533293124
910,101.14740014076233,0.5982554824108263,0.002841267612111861,0.0940442059707331
911,101.25827240943909,0.5982209280576692,0.006521104048374627,0.09028729694171789
912,101.36914157867432,0.598284929997206,0.0074864294626765925,0.0872826249904483
913,101.48004698753357,0.5982867995741147,0.0055490925894225865,0.08577427133825133
914,101.59027147293091,0.5982833963407108,0.00452161369547044,0.08502026931063386
915,101.69965887069702,0.5982803594461634,0.006956559023311235,0.08481811856008101
916,101.81193161010742,0.5982782157495752,0.0070008594458994735,0.08479236187333886
917,101.92335343360901,0.598288898962136,0.007183926918623244,0.08435094124115694
918,102.03500413894653,0.5983055592521568,0.007234178642045117,0.08337769839541212
919,102.14666032791138,0.5983113497135337,0.007295887726704256,0.08200150179715165
920,102.25657296180725,0.5983116192110698,0.006920306989715527,0.08109060674369316
921,102.36709451675415,0.5983030744928406,0.004748989949766656,0.0801777351924314
922,102.4792890548706,0.5983074455567979,0.0044138754909958545,0.07949739245613534
923,102.59026265144348,0.5983108614668884,0.005487184098120127,0.0789539044563361
924,102.7049388885498,0.5983113283668621,0.0063102129535127505,0.07911603834034256
925,102.81657838821411,0.598311026958055,0.005827682020476388,0.07954679935421413
926,102.92906045913696,0.5983101283227313,0.005475388796257657,0.07980299868303503
927,103.04167151451111,0.5983132904326487,0.005888623194278174,0.08031819792415354
928,103.15316390991211,0.5983135203992944,0.006513018760074546,0.08121140147683165
929,103.26418495178223,0.5983333344564409,0.007610293791161645,0.0824960363402287
930,103.37607097625732,0.598329463392034,0.0055158647551167075,0.08286932184410438
931,103.48836421966553,0.5983196994643423,0.0035800300034380043,0.08292510812115868
932,103.5992705821991,0.5983216414210145,0.005379055014711296,0.08320646598310141
933,103.70835471153259,0.5983499619605163,0.005262043434991784,0.08324569300442455
934,103.8194272518158,0.5983271700801843,0.005914353491190102,0.08310614762749793
935,103.92929482460022,0.5983254748331684,0.0034088826072335753,0.08292099445096293
936,104.03981876373291,0.5983445737494959,0.0034366829700533735,0.0831083958779537
937,104.14921164512634,0.5983387486737548,0.007588344689591845,0.08362890337223663
938,104.25999808311462,0.5983575036846436,0.007696639848624356,0.08398287733741487
939,104.37195444107056,0.5983482401302168,0.0075460363074514305,0.08382492241200298
940,104.48506331443787,0.5983397474291934,0.007522500293605566,0.08318958303243748
941,104.59533882141113,0.5983484169650962,0.007648208787606907,0.08297432628431718
942,104.70668363571167,0.5983403101722025,0.006346971429072228,0.08276427633469191
943,104.8170850276947,0.598353575149127,0.005462090177201733,0.08236629141279904
944,104.93173098564148,0.5983559634833817,0.004751806041359439,0.08129057791917417
945,105.0435061454773,0.5983628071628427,0.0037832432378134694,0.08081137884493422
946,105.15440797805786,0.5983498002893173,0.00859623492218159,0.081461717876701
947,105.2661247253418,0.5983669028251427,0.010004627216312425,0.08237147453948476
948,105.37907767295837,0.5983583860781942,0.009141330404199635,0.08287707994530118
949,105.49226522445679,0.5983631760219964,0.008305646475452193,0.08313775065183476
950,105.60743188858032,0.5983655285768601,0.007842759540481052,0.08350084311440883
951,105.72175741195679,0.5983622053778843,0.00774255507769522,0.08393107614394635
952,105.83307385444641,0.5983653219961907,0.008285662684765818,0.08396447841439178
953,105.94493341445923,0.5983675822073462,0.008771778273499405,0.08371365467838916
954,106.0567684173584,0.5983632751948962,0.008901997071186213,0.08305120727850882
955,106.16803932189941,0.5983740722889425,0.011528755730612671,0.0820766645339264
956,106.28022503852844,0.5983784957050251,0.01072721859383294,0.08071070925148163
957,106.3903443813324,0.5983885710683352,0.01063329008863733,0.08035870143732682
958,106.50215363502502,0.5983885710683352,0.01063329008863733,0.08035870143732682
959,106.61274433135986,0.5983885710683352,0.01063329008863733,0.08035870143732682
960,106.72333025932312,0.5983885710683352,0.01063329008863733,0.08035870143732682
961,106.83264541625977,0.5983885710683352,0.01063329008863733,0.08035870143732682
962,106.9436047077179,0.5983885710683352,0.01063329008863733,0.08035870143732682
963,107.05342721939087,0.5983885710683352,0.01063329008863733,0.08035870143732682
964,107.16509437561035,0.5983885710683352,0.01063329008863733,0.08035870143732682
965,107.27391862869263,0.5983885710683352,0.01063329008863733,0.08035870143732682
966,107.38398098945618,0.5983885710683352,0.01063329008863733,0.08035870143732682
967,107.4934732913971,0.5983885710683352,0.01063329008863733,0.08035870143732682
968,107.60529160499573,0.5983885710683352,0.01063329008863733,0.08035870143732682
969,107.71713519096375,0.5983885710683352,0.01063329008863733,0.08035870143732682
970,107.82777857780457,0.5983885710683352,0.01063329008863733,0.08035870143732682
971,107.9372832775116,0.5983885710683352,0.01063329008863733,0.08035870143732682
972,108.0471420288086,0.5983885710683352,0.01063329008863733,0.08035870143732682
973,108.15778803825378,0.5983885710683352,0.01063329008863733,0.08035870143732682
974,108.268390417099,0.5983885710683352,0.01063329008863733,0.08035870143732682
975,108.37826895713806,0.5983885710683352,0.01063329008863733,0.08035870143732682
976,108.48903632164001,0.5983885710683352,0.01063329008863733,0.08035870143732682
977,108.60051846504211,0.5983885710683352,0.01063329008863733,0.08035870143732682
978,108.71140360832214,0.5983885710683352,0.01063329008863733,0.08035870143732682
979,108.82361364364624,0.5983885710683352,0.01063329008863733,0.08035870143732682
980,108.93334031105042,0.5983885710683352,0.01063329008863733,0.08035870143732682
981,109.04453015327454,0.5983885710683352,0.01063329008863733,0.08035870143732682
982,109.15541934967041,0.5983885710683352,0.01063329008863733,0.08035870143732682
983,109.26787304878235,0.5983885710683352,0.01063329008863733,0.08035870143732682
984,109.38080835342407,0.5983885710683352,0.01063329008863733,0.08035870143732682
985,109.49135255813599,0.5983885710683352,0.01063329008863733,0.08035870143732682
986,109.60147047042847,0.5983885710683352,0.01063329008863733,0.08035870143732682
987,109.71198797225952,0.5983885710683352,0.01063329008863733,0.08035870143732682
988,109.82150387763977,0.5983885710683352,0.01063329008863733,0.08035870143732682
989,109.9340660572052,0.5983885710683352,0.01063329008863733,0.08035870143732682
990,110.04498219490051,0.5983885710683352,0.01063329008863733,0.08035870143732682
991,110.15603446960449,0.5983885710683352,0.01063329008863733,0.08035870143732682
992,110.2677264213562,0.5983885710683352,0.01063329008863733,0.08035870143732682
993,110.37857508659363,0.5983885710683352,0.01063329008863733,0.08035870143732682
994,110.48988008499146,0.5983885710683352,0.01063329008863733,0.08035870143732682
995,110.60027718544006,0.5983885710683352,0.01063329008863733,0.08035870143732682
996,110.71185827255249,0.5983885710683352,0.01063329008863733,0.08035870143732682
997,110.82330560684204,0.5983885710683352,0.01063329008863733,0.08035870143732682
998,110.93567228317261,0.5983885710683352,0.01063329008863733,0.08035870143732682
999,111.04622721672058,0.5983885710683352,0.01063329008863733,0.08035870143732682
1000,111.15729522705078,0.5983885710683352,0.01063329008863733,0.08035870143732682
1001,111.26778078079224,0.5983885710683352,0.01063329008863733,0.08035870143732682
1002,111.37834358215332,0.5983885710683352,0.01063329008863733,0.08035870143732682
1003,111.48797678947449,0.5983885710683352,0.01063329008863733,0.08035870143732682
1004,111.59643387794495,0.5983885710683352,0.01063329008863733,0.08035870143732682
1005,111.70616269111633,0.5983885710683352,0.01063329008863733,0.08035870143732682
1006,111.81644701957703,0.5983885710683352,0.01063329008863733,0.08035870143732682
1007,111.92823576927185,0.5983885710683352,0.01063329008863733,0.08035870143732682
1008,112.03829288482666,0.5983885710683352,0.01063329008863733,0.08035870143732682
1009,112.14924120903015,0.5983885710683352,0.01063329008863733,0.08035870143732682
1010,112.25950193405151,0.5983885710683352,0.01063329008863733,0.08035870143732682
1011,112.37056088447571,0.5983885710683352,0.01063329008863733,0.08035870143732682
1012,112.48041582107544,0.5983885710683352,0.01063329008863733,0.08035870143732682
1013,112.59131288528442,0.5983885710683352,0.01063329008863733,0.08035870143732682
1014,112.70335078239441,0.5983885710683352,0.01063329008863733,0.08035870143732682
1015,112.81479692459106,0.5983885710683352,0.01063329008863733,0.08035870143732682
1016,112.92643165588379,0.5983885710683352,0.01063329008863733,0.08035870143732682
1017,113.03650093078613,0.5983885710683352,0.01063329008863733,0.08035870143732682
1018,113.14763331413269,0.5983885710683352,0.01063329008863733,0.08035870143732682
1019,113.25930190086365,0.5983885710683352,0.01063329008863733,0.08035870143732682
1020,113.37010931968689,0.5983885710683352,0.01063329008863733,0.08035870143732682
1021,113.48046875,0.5983885710683352,0.01063329008863733,0.08035870143732682
1022,113.59204030036926,0.5983885710683352,0.01063329008863733,0.08035870143732682
1023,113.70430517196655,0.5983885710683352,0.01063329008863733,0.08035870143732682
1024,113.8143162727356,0.5983885710683352,0.01063329008863733,0.08035870143732682
1025,113.92652440071106,0.5983885710683352,0.01063329008863733,0.08035870143732682
1026,114.03717541694641,0.5983885710683352,0.01063329008863733,0.08035870143732682
1027,114.14756464958191,0.5983885710683352,0.01063329008863733,0.08035870143732682
1028,114.25847911834717,0.5983885710683352,0.01063329008863733,0.08035870143732682
1029,114.37043118476868,0.5983885710683352,0.01063329008863733,0.08035870143732682
1030,114.48146533966064,0.5983885710683352,0.01063329008863733,0.08035870143732682
1031,114.59275102615356,0.5983885710683352,0.01063329008863733,0.08035870143732682
1032,114.70211386680603,0.5983885710683352,0.01063329008863733,0.08035870143732682
1033,114.81353735923767,0.5983885710683352,0.01063329008863733,0.08035870143732682
1034,114.92553186416626,0.5983885710683352,0.01063329008863733,0.08035870143732682
1035,115.03593826293945,0.5983885710683352,0.01063329008863733,0.08035870143732682
1036,115.14519715309143,0.5983885710683352,0.01063329008863733,0.08035870143732682
1037,115.25501370429993,0.5983885710683352,0.01063329008863733,0.08035870143732682
1038,115.36621308326721,0.5983885710683352,0.01063329008863733,0.08035870143732682
1039,115.47840857505798,0.5983885710683352,0.01063329008863733,0.08035870143732682
1040,115.59000611305237,0.5983885710683352,0.01063329008863733,0.08035870143732682
1041,115.70007801055908,0.5983885710683352,0.01063329008863733,0.08035870143732682
1042,115.81110692024231,0.5983885710683352,0.01063329008863733,0.08035870143732682
1043,115.92048668861389,0.5983885710683352,0.01063329008863733,0.08035870143732682
1044,116.0305323600769,0.5983885710683352,0.01063329008863733,0.08035870143732682
1045,116.14251232147217,0.5983885710683352,0.01063329008863733,0.08035870143732682
1046,116.25471806526184,0.5983885710683352,0.01063329008863733,0.08035870143732682
1047,116.36686706542969,0.5983885710683352,0.01063329008863733,0.08035870143732682
1048,116.47726368904114,0.5983885710683352,0.01063329008863733,0.08035870143732682
1049,116.5898950099945,0.5983885710683352,0.01063329008863733,0.08035870143732682
1050,116.70163202285767,0.5983885710683352,0.01063329008863733,0.08035870143732682
1051,116.81164455413818,0.5983885710683352,0.01063329008863733,0.08035870143732682
1052,116.923583984375,0.5983885710683352,0.01063329008863733,0.08035870143732682
1053,117.0365002155304,0.5983885710683352,0.01063329008863733,0.08035870143732682
1054,117.14769244194031,0.5983885710683352,0.01063329008863733,0.08035870143732682
1055,117.25879955291748,0.5983885710683352,0.01063329008863733,0.08035870143732682
1056,117.37070536613464,0.5983885710683352,0.01063329008863733,0.08035870143732682
1057,117.4817807674408,0.5983885710683352,0.01063329008863733,0.08035870143732682
1058,117.59389925003052,0.5983885710683352,0.01063329008863733,0.08035870143732682
1059,117.70622682571411,0.5983885710683352,0.01063329008863733,0.08035870143732682
1060,117.81923365592957,0.5983885710683352,0.01063329008863733,0.08035870143732682
1061,117.93024778366089,0.5983885710683352,0.01063329008863733,0.08035870143732682
1062,118.04045677185059,0.5983885710683352,0.01063329008863733,0.08035870143732682
1063,118.14946699142456,0.5983885710683352,0.01063329008863733,0.08035870143732682
1064,118.25838470458984,0.5983885710683352,0.01063329008863733,0.08035870143732682
1065,118.36949181556702,0.5983885710683352,0.01063329008863733,0.08035870143732682
1066,118.48033714294434,0.5983885710683352,0.01063329008863733,0.08035870143732682
1067,118.59165787696838,0.5983885710683352,0.01063329008863733,0.08035870143732682
1068,118.70146179199219,0.5983885710683352,0.01063329008863733,0.08035870143732682
1069,118.81183457374573,0.5983885710683352,0.01063329008863733,0.08035870143732682
1070,118.9218647480011,0.5983885710683352,0.01063329008863733,0.08035870143732682
1071,119.03288435935974,0.5983885710683352,0.01063329008863733,0.08035870143732682
1072,119.14390516281128,0.5983885710683352,0.01063329008863733,0.08035870143732682
1073,119.25826525688171,0.5983885710683352,0.01063329008863733,0.08035870143732682
1074,119.37110877037048,0.5983885710683352,0.01063329008863733,0.08035870143732682
1075,119.48017430305481,0.5983885710683352,0.01063329008863733,0.08035870143732682
1076,119.59118318557739,0.5983885710683352,0.01063329008863733,0.08035870143732682
1077,119.70310878753662,0.5983885710683352,0.01063329008863733,0.08035870143732682
1078,119.81303882598877,0.5983885710683352,0.01063329008863733,0.08035870143732682
1079,119.92444920539856,0.5983885710683352,0.01063329008863733,0.08035870143732682
1080,120.03605055809021,0.5983885710683352,0.01063329008863733,0.08035870143732682
1081,120.1452784538269,0.5983885710683352,0.01063329008863733,0.08035870143732682
1082,120.2545735836029,0.5983885710683352,0.01063329008863733,0.08035870143732682
1083,120.36497902870178,0.5983885710683352,0.01063329008863733,0.08035870143732682
1084,120.47635865211487,0.5983885710683352,0.01063329008863733,0.08035870143732682
1085,120.58648204803467,0.5983885710683352,0.01063329008863733,0.08035870143732682
1086,120.69631218910217,0.5983885710683352,0.01063329008863733,0.08035870143732682
1087,120.8072555065155,0.5983885710683352,0.01063329008863733,0.08035870143732682
1088,120.92019152641296,0.5983885710683352,0.01063329008863733,0.08035870143732682
1089,121.03040051460266,0.5983885710683352,0.01063329008863733,0.08035870143732682
1090,121.14195990562439,0.5983885710683352,0.01063329008863733,0.08035870143732682
1091,121.25329399108887,0.5983885710683352,0.01063329008863733,0.08035870143732682
1092,121.36289858818054,0.5983885710683352,0.01063329008863733,0.08035870143732682
1093,121.47346305847168,0.5983885710683352,0.01063329008863733,0.08035870143732682
1094,121.5845468044281,0.5983885710683352,0.01063329008863733,0.08035870143732682
1095,121.69519567489624,0.5983885710683352,0.01063329008863733,0.08035870143732682
1096,121.80539870262146,0.5983885710683352,0.01063329008863733,0.08035870143732682
1097,121.91610288619995,0.5983885710683352,0.01063329008863733,0.08035870143732682
1098,122.02687406539917,0.5983885710683352,0.01063329008863733,0.08035870143732682
1099,122.13746953010559,0.5983885710683352,0.01063329008863733,0.08035870143732682
1100,122.24928283691406,0.5983885710683352,0.01063329008863733,0.08035870143732682
1101,122.36008787155151,0.5983885710683352,0.01063329008863733,0.08035870143732682
1102,122.47015428543091,0.5983885710683352,0.01063329008863733,0.08035870143732682
1103,122.5811824798584,0.5983885710683352,0.01063329008863733,0.08035870143732682
1104,122.69166016578674,0.5983885710683352,0.01063329008863733,0.08035870143732682
1105,122.8023579120636,0.5983885710683352,0.01063329008863733,0.08035870143732682
1106,122.91226434707642,0.5983885710683352,0.01063329008863733,0.08035870143732682
1107,123.02261090278625,0.5983885710683352,0.01063329008863733,0.08035870143732682
1108,123.13336181640625,0.5983885710683352,0.01063329008863733,0.08035870143732682
1109,123.2448878288269,0.5983885710683352,0.01063329008863733,0.08035870143732682
1110,123.35651469230652,0.5983885710683352,0.01063329008863733,0.08035870143732682
1111,123.46814227104187,0.5983885710683352,0.01063329008863733,0.08035870143732682
1112,123.57934761047363,0.5983885710683352,0.01063329008863733,0.08035870143732682
1113,123.69047117233276,0.5983885710683352,0.01063329008863733,0.08035870143732682
1114,123.80125594139099,0.5983885710683352,0.01063329008863733,0.08035870143732682
1115,123.91182613372803,0.5983885710683352,0.01063329008863733,0.08035870143732682
1116,124.02425003051758,0.5983885710683352,0.01063329008863733,0.08035870143732682
1117,124.13662481307983,0.5983885710683352,0.01063329008863733,0.08035870143732682
1118,124.24846291542053,0.5983885710683352,0.01063329008863733,0.08035870143732682
1119,124.35939455032349,0.5983885710683352,0.01063329008863733,0.08035870143732682
1120,124.469247341156,0.5983885710683352,0.01063329008863733,0.08035870143732682
1121,124.58021020889282,0.5983885710683352,0.01063329008863733,0.08035870143732682
1122,124.69037699699402,0.5983885710683352,0.01063329008863733,0.08035870143732682
1123,124.80026197433472,0.5983885710683352,0.01063329008863733,0.08035870143732682
1124,124.9102532863617,0.5983885710683352,0.01063329008863733,0.08035870143732682
1125,125.0215106010437,0.5983885710683352,0.01063329008863733,0.08035870143732682
1126,125.13130116462708,0.5983885710683352,0.01063329008863733,0.08035870143732682
1127,125.24273920059204,0.5983885710683352,0.01063329008863733,0.08035870143732682
1128,125.3542263507843,0.5983885710683352,0.01063329008863733,0.08035870143732682
1129,125.46525430679321,0.5983885710683352,0.01063329008863733,0.08035870143732682
1130,125.57495856285095,0.5983885710683352,0.01063329008863733,0.08035870143732682
1131,125.68420147895813,0.5983885710683352,0.01063329008863733,0.08035870143732682
1132,125.794193983078,0.5983885710683352,0.01063329008863733,0.08035870143732682
1133,125.9046106338501,0.5983885710683352,0.01063329008863733,0.08035870143732682
1134,126.01613998413086,0.5983885710683352,0.01063329008863733,0.08035870143732682
1135,126.12692379951477,0.5983885710683352,0.01063329008863733,0.08035870143732682
1136,126.23610329627991,0.5983885710683352,0.01063329008863733,0.08035870143732682
1137,126.34678721427917,0.5983885710683352,0.01063329008863733,0.08035870143732682
1138,126.45737433433533,0.5983885710683352,0.01063329008863733,0.08035870143732682
1139,126.56846761703491,0.5983885710683352,0.01063329008863733,0.08035870143732682
1140,126.67919611930847,0.5983885710683352,0.01063329008863733,0.08035870143732682
1141,126.789297580719,0.5983885710683352,0.01063329008863733,0.08035870143732682
1142,126.89926099777222,0.5983885710683352,0.01063329008863733,0.08035870143732682
1143,127.00862765312195,0.5983885710683352,0.01063329008863733,0.08035870143732682
1144,127.11925196647644,0.5983885710683352,0.01063329008863733,0.08035870143732682
1145,127.22936391830444,0.5983885710683352,0.01063329008863733,0.08035870143732682
1146,127.33949327468872,0.5983885710683352,0.01063329008863733,0.08035870143732682
1147,127.45109915733337,0.5983885710683352,0.01063329008863733,0.08035870143732682
1148,127.56539273262024,0.5983885710683352,0.01063329008863733,0.08035870143732682
1149,127.67696404457092,0.5983885710683352,0.01063329008863733,0.08035870143732682
1150,127.78930640220642,0.5983885710683352,0.01063329008863733,0.08035870143732682
1151,127.90333390235901,0.5983885710683352,0.01063329008863733,0.08035870143732682
1152,128.0163812637329,0.5983885710683352,0.01063329008863733,0.08035870143732682
1153,128.13010358810425,0.5983885710683352,0.01063329008863733,0.08035870143732682
1154,128.24376821517944,0.5983885710683352,0.01063329008863733,0.08035870143732682
1155,128.35724759101868,0.5983885710683352,0.01063329008863733,0.08035870143732682
1156,128.47015047073364,0.5983885710683352,0.01063329008863733,0.08035870143732682
1157,128.58368730545044,0.5983885710683352,0.01063329008863733,0.08035870143732682
1158,128.6938488483429,0.5983885710683352,0.01063329008863733,0.08035870143732682
1159,128.80407094955444,0.5983885710683352,0.01063329008863733,0.08035870143732682
1160,128.9183008670807,0.5983885710683352,0.01063329008863733,0.08035870143732682
1161,129.03321957588196,0.5983885710683352,0.01063329008863733,0.08035870143732682
1162,129.14699006080627,0.5983885710683352,0.01063329008863733,0.08035870143732682
1163,129.25957369804382,0.5983885710683352,0.01063329008863733,0.08035870143732682
1164,129.37489867210388,0.5983885710683352,0.01063329008863733,0.08035870143732682
1165,129.48754978179932,0.5983885710683352,0.01063329008863733,0.08035870143732682
1166,129.59679555892944,0.5983885710683352,0.01063329008863733,0.08035870143732682
1167,129.7097246646881,0.5983885710683352,0.01063329008863733,0.08035870143732682
1168,129.82136034965515,0.5983885710683352,0.01063329008863733,0.08035870143732682
1169,129.93446159362793,0.5983885710683352,0.01063329008863733,0.08035870143732682
1170,130.04614639282227,0.5983885710683352,0.01063329008863733,0.08035870143732682
1171,130.15801525115967,0.5983885710683352,0.01063329008863733,0.08035870143732682
1172,130.2681918144226,0.5983885710683352,0.01063329008863733,0.08035870143732682
1173,130.37832522392273,0.5983885710683352,0.01063329008863733,0.08035870143732682
1174,130.4902844429016,0.5983885710683352,0.01063329008863733,0.08035870143732682
1175,130.60140252113342,0.5983885710683352,0.01063329008863733,0.08035870143732682
1176,130.7111427783966,0.5983885710683352,0.01063329008863733,0.08035870143732682
1177,130.8223180770874,0.5983885710683352,0.01063329008863733,0.08035870143732682
1178,130.93357872962952,0.5983885710683352,0.01063329008863733,0.08035870143732682
1179,131.04561686515808,0.5983885710683352,0.01063329008863733,0.08035870143732682
1180,131.1558961868286,0.5983885710683352,0.01063329008863733,0.08035870143732682
1181,131.26644563674927,0.5983885710683352,0.01063329008863733,0.08035870143732682
1182,131.37792086601257,0.5983885710683352,0.01063329008863733,0.08035870143732682
1183,131.48861455917358,0.5983885710683352,0.01063329008863733,0.08035870143732682
1184,131.59955501556396,0.5983885710683352,0.01063329008863733,0.08035870143732682
1185,131.7111451625824,0.5983885710683352,0.01063329008863733,0.08035870143732682
1186,131.82147216796875,0.5983885710683352,0.01063329008863733,0.08035870143732682
1187,131.93244528770447,0.5983885710683352,0.01063329008863733,0.08035870143732682
1188,132.04479837417603,0.5983885710683352,0.01063329008863733,0.08035870143732682
1189,132.15522623062134,0.5983885710683352,0.01063329008863733,0.08035870143732682
1190,132.26651430130005,0.5983885710683352,0.01063329008863733,0.08035870143732682
1191,132.37667298316956,0.5983885710683352,0.01063329008863733,0.08035870143732682
1192,132.4885003566742,0.5983885710683352,0.01063329008863733,0.08035870143732682
1193,132.60149002075195,0.5983885710683352,0.01063329008863733,0.08035870143732682
1194,132.7123658657074,0.5983885710683352,0.01063329008863733,0.08035870143732682
1195,132.82357478141785,0.5983885710683352,0.01063329008863733,0.08035870143732682
1196,132.9357671737671,0.5983885710683352,0.01063329008863733,0.08035870143732682
1197,133.04655742645264,0.5983885710683352,0.01063329008863733,0.08035870143732682
1198,133.15724396705627,0.5983885710683352,0.01063329008863733,0.08035870143732682
1199,133.26809811592102,0.5983885710683352,0.01063329008863733,0.08035870143732682
1200,133.37759351730347,0.5983885710683352,0.01063329008863733,0.08035870143732682
1201,133.48865151405334,0.5983885710683352,0.01063329008863733,0.08035870143732682
1202,133.59982013702393,0.5983885710683352,0.01063329008863733,0.08035870143732682
1203,133.71022939682007,0.5983885710683352,0.01063329008863733,0.08035870143732682
1204,133.82107973098755,0.5983885710683352,0.01063329008863733,0.08035870143732682
1205,133.93224096298218,0.5983885710683352,0.01063329008863733,0.08035870143732682
1206,134.04327845573425,0.5983885710683352,0.01063329008863733,0.08035870143732682
1207,134.15324306488037,0.5983885710683352,0.01063329008863733,0.08035870143732682
1208,134.26365089416504,0.5983885710683352,0.01063329008863733,0.08035870143732682
1209,134.37436437606812,0.5983885710683352,0.01063329008863733,0.08035870143732682
1210,134.48447132110596,0.5983885710683352,0.01063329008863733,0.08035870143732682
1211,134.59570145606995,0.5983885710683352,0.01063329008863733,0.08035870143732682
1212,134.70570158958435,0.5983885710683352,0.01063329008863733,0.08035870143732682
1213,134.81663370132446,0.5983885710683352,0.01063329008863733,0.08035870143732682
1214,134.92640805244446,0.5983885710683352,0.01063329008863733,0.08035870143732682
1215,135.03729557991028,0.5983885710683352,0.01063329008863733,0.08035870143732682
1216,135.14583539962769,0.5983885710683352,0.01063329008863733,0.08035870143732682
1217,135.25745582580566,0.5983885710683352,0.01063329008863733,0.08035870143732682
1218,135.3674397468567,0.5983885710683352,0.01063329008863733,0.08035870143732682
1219,135.4784333705902,0.5983885710683352,0.01063329008863733,0.08035870143732682
1220,135.58913159370422,0.5983885710683352,0.01063329008863733,0.08035870143732682
1221,135.6996774673462,0.5983885710683352,0.01063329008863733,0.08035870143732682
1222,135.8099946975708,0.5983885710683352,0.01063329008863733,0.08035870143732682
1223,135.92326998710632,0.5983885710683352,0.01063329008863733,0.08035870143732682
1224,136.03370189666748,0.5983885710683352,0.01063329008863733,0.08035870143732682
1225,136.14429688453674,0.5983885710683352,0.01063329008863733,0.08035870143732682
1226,136.25410175323486,0.5983885710683352,0.01063329008863733,0.08035870143732682
1227,136.36601972579956,0.5983885710683352,0.01063329008863733,0.08035870143732682
1228,136.4766263961792,0.5983885710683352,0.01063329008863733,0.08035870143732682
1229,136.58828449249268,0.5983885710683352,0.01063329008863733,0.08035870143732682
1230,136.69842767715454,0.5983885710683352,0.01063329008863733,0.08035870143732682
1231,136.80841207504272,0.5983885710683352,0.01063329008863733,0.08035870143732682
1232,136.9181890487671,0.5983885710683352,0.01063329008863733,0.08035870143732682
1233,137.02709555625916,0.5983885710683352,0.01063329008863733,0.08035870143732682
1234,137.13811588287354,0.5983885710683352,0.01063329008863733,0.08035870143732682
1235,137.24732184410095,0.5983885710683352,0.01063329008863733,0.08035870143732682
1236,137.3558578491211,0.5983885710683352,0.01063329008863733,0.08035870143732682
1237,137.46623420715332,0.5983885710683352,0.01063329008863733,0.08035870143732682
1238,137.57486772537231,0.5983885710683352,0.01063329008863733,0.08035870143732682
1239,137.6850619316101,0.5983885710683352,0.01063329008863733,0.08035870143732682
1240,137.795654296875,0.5983885710683352,0.01063329008863733,0.08035870143732682
1241,137.9060356616974,0.5983885710683352,0.01063329008863733,0.08035870143732682
1242,138.01652145385742,0.5983885710683352,0.01063329008863733,0.08035870143732682
1243,138.12829637527466,0.5983885710683352,0.01063329008863733,0.08035870143732682
1244,138.2381775379181,0.5983885710683352,0.01063329008863733,0.08035870143732682
1245,138.34739995002747,0.5983885710683352,0.01063329008863733,0.08035870143732682
1246,138.45723462104797,0.5983885710683352,0.01063329008863733,0.08035870143732682
1247,138.56642293930054,0.5983885710683352,0.01063329008863733,0.08035870143732682
1248,138.67502236366272,0.5983885710683352,0.01063329008863733,0.08035870143732682
1249,138.78362894058228,0.5983885710683352,0.01063329008863733,0.08035870143732682
1250,138.8938329219818,0.5983885710683352,0.01063329008863733,0.08035870143732682
1251,139.00528359413147,0.5983885710683352,0.01063329008863733,0.08035870143732682
1252,139.11646914482117,0.5983885710683352,0.01063329008863733,0.08035870143732682
1253,139.22722721099854,0.5983885710683352,0.01063329008863733,0.08035870143732682
1254,139.33857107162476,0.5983885710683352,0.01063329008863733,0.08035870143732682
1255,139.4495940208435,0.5983885710683352,0.01063329008863733,0.08035870143732682
1256,139.5607991218567,0.5983885710683352,0.01063329008863733,0.08035870143732682
1257,139.6709020137787,0.5983885710683352,0.01063329008863733,0.08035870143732682
1258,139.78262615203857,0.5983885710683352,0.01063329008863733,0.08035870143732682
1259,139.89247298240662,0.5983885710683352,0.01063329008863733,0.08035870143732682
1260,140.0030620098114,0.5983885710683352,0.01063329008863733,0.08035870143732682
1261,140.11429071426392,0.5983885710683352,0.01063329008863733,0.08035870143732682
1262,140.2254614830017,0.5983885710683352,0.01063329008863733,0.08035870143732682
1263,140.33568215370178,0.5983885710683352,0.01063329008863733,0.08035870143732682
1264,140.44599747657776,0.5983885710683352,0.01063329008863733,0.08035870143732682
1265,140.5573103427887,0.5983885710683352,0.01063329008863733,0.08035870143732682
1266,140.66754722595215,0.5983885710683352,0.01063329008863733,0.08035870143732682
1267,140.77936911582947,0.5983885710683352,0.01063329008863733,0.08035870143732682
1268,140.88978838920593,0.5983885710683352,0.01063329008863733,0.08035870143732682
1269,141.00277090072632,0.5983885710683352,0.01063329008863733,0.08035870143732682
1270,141.11331224441528,0.5983885710683352,0.01063329008863733,0.08035870143732682
1271,141.22524547576904,0.5983885710683352,0.01063329008863733,0.08035870143732682
1272,141.33655166625977,0.5983885710683352,0.01063329008863733,0.08035870143732682
1273,141.44735622406006,0.5983885710683352,0.01063329008863733,0.08035870143732682
1274,141.55938076972961,0.5983885710683352,0.01063329008863733,0.08035870143732682
1275,141.67044258117676,0.5983885710683352,0.01063329008863733,0.08035870143732682
1276,141.78146481513977,0.5983885710683352,0.01063329008863733,0.08035870143732682
1277,141.89370226860046,0.5983885710683352,0.01063329008863733,0.08035870143732682
1278,142.00601053237915,0.5983885710683352,0.01063329008863733,0.08035870143732682
1279,142.11832451820374,0.5983885710683352,0.01063329008863733,0.08035870143732682
1280,142.23245787620544,0.5983885710683352,0.01063329008863733,0.08035870143732682
1281,142.34554600715637,0.5983885710683352,0.01063329008863733,0.08035870143732682
1282,142.45621156692505,0.5983885710683352,0.01063329008863733,0.08035870143732682
1283,142.5665159225464,0.5983885710683352,0.01063329008863733,0.08035870143732682
1284,142.6776614189148,0.5983885710683352,0.01063329008863733,0.08035870143732682
1285,142.78781270980835,0.5983885710683352,0.01063329008863733,0.08035870143732682
1286,142.8986406326294,0.5983885710683352,0.01063329008863733,0.08035870143732682
1287,143.0097415447235,0.5983885710683352,0.01063329008863733,0.08035870143732682
1288,143.1213788986206,0.5983885710683352,0.01063329008863733,0.08035870143732682
1289,143.23427987098694,0.5983885710683352,0.01063329008863733,0.08035870143732682
1290,143.3457863330841,0.5983885710683352,0.01063329008863733,0.08035870143732682
1291,143.45714139938354,0.5983885710683352,0.01063329008863733,0.08035870143732682
1292,143.56819581985474,0.5983885710683352,0.01063329008863733,0.08035870143732682
1293,143.67958688735962,0.5983885710683352,0.01063329008863733,0.08035870143732682
1294,143.7912380695343,0.5983885710683352,0.01063329008863733,0.08035870143732682
1295,143.90152215957642,0.5983885710683352,0.01063329008863733,0.08035870143732682
1296,144.01245594024658,0.5983885710683352,0.01063329008863733,0.08035870143732682
1297,144.1242823600769,0.5983885710683352,0.01063329008863733,0.08035870143732682
1298,144.23544549942017,0.5983885710683352,0.01063329008863733,0.08035870143732682
1299,144.3464298248291,0.5983885710683352,0.01063329008863733,0.08035870143732682
1300,144.45647406578064,0.5983885710683352,0.01063329008863733,0.08035870143732682
1301,144.5675950050354,0.5983885710683352,0.01063329008863733,0.08035870143732682
1302,144.67764496803284,0.5983885710683352,0.01063329008863733,0.08035870143732682
1303,144.7876636981964,0.5983885710683352,0.01063329008863733,0.08035870143732682
1304,144.8986349105835,0.5983885710683352,0.01063329008863733,0.08035870143732682
1305,145.00950598716736,0.5983885710683352,0.01063329008863733,0.08035870143732682
1306,145.11932015419006,0.5983885710683352,0.01063329008863733,0.08035870143732682
1307,145.22977685928345,0.5983885710683352,0.01063329008863733,0.08035870143732682
1308,145.340656042099,0.5983885710683352,0.01063329008863733,0.08035870143732682
1309,145.4512734413147,0.5983885710683352,0.01063329008863733,0.08035870143732682
1310,145.56281328201294,0.5983885710683352,0.01063329008863733,0.08035870143732682
1311,145.67400360107422,0.5983885710683352,0.01063329008863733,0.08035870143732682
1312,145.78461003303528,0.5983885710683352,0.01063329008863733,0.08035870143732682
1313,145.8947250843048,0.5983885710683352,0.01063329008863733,0.08035870143732682
1314,146.00650787353516,0.5983885710683352,0.01063329008863733,0.08035870143732682
1315,146.11935138702393,0.5983885710683352,0.01063329008863733,0.08035870143732682
1316,146.23390817642212,0.5983885710683352,0.01063329008863733,0.08035870143732682
1317,146.34681844711304,0.5983885710683352,0.01063329008863733,0.08035870143732682
1318,146.46049904823303,0.5983885710683352,0.01063329008863733,0.08035870143732682
1319,146.57343292236328,0.5983885710683352,0.01063329008863733,0.08035870143732682
1320,146.6863148212433,0.5983885710683352,0.01063329008863733,0.08035870143732682
1321,146.8001127243042,0.5983885710683352,0.01063329008863733,0.08035870143732682
1322,146.9145269393921,0.5983885710683352,0.01063329008863733,0.08035870143732682
1323,147.02530455589294,0.5983885710683352,0.01063329008863733,0.08035870143732682
1324,147.1362669467926,0.5983885710683352,0.01063329008863733,0.08035870143732682
1325,147.2460298538208,0.5983885710683352,0.01063329008863733,0.08035870143732682
1326,147.35737228393555,0.5983885710683352,0.01063329008863733,0.08035870143732682
1327,147.46945142745972,0.5983885710683352,0.01063329008863733,0.08035870143732682
1328,147.58048629760742,0.5983885710683352,0.01063329008863733,0.08035870143732682
1329,147.69056010246277,0.5983885710683352,0.01063329008863733,0.08035870143732682
1330,147.80152797698975,0.5983885710683352,0.01063329008863733,0.08035870143732682
1331,147.91324949264526,0.5983885710683352,0.01063329008863733,0.08035870143732682
1332,148.02316737174988,0.5983885710683352,0.01063329008863733,0.08035870143732682
1333,148.13348269462585,0.5983885710683352,0.01063329008863733,0.08035870143732682
1334,148.2447531223297,0.5983885710683352,0.01063329008863733,0.08035870143732682
1335,148.356436252594,0.5983885710683352,0.01063329008863733,0.08035870143732682
1336,148.4673092365265,0.5983885710683352,0.01063329008863733,0.08035870143732682
1337,148.5786852836609,0.5983885710683352,0.01063329008863733,0.08035870143732682
1338,148.6896288394928,0.5983885710683352,0.01063329008863733,0.08035870143732682
1339,148.80163836479187,0.5983885710683352,0.01063329008863733,0.08035870143732682
1340,148.91305303573608,0.5983885710683352,0.01063329008863733,0.08035870143732682
1341,149.02355694770813,0.5983885710683352,0.01063329008863733,0.08035870143732682
1342,149.1334934234619,0.5983885710683352,0.01063329008863733,0.08035870143732682
1343,149.24392819404602,0.5983885710683352,0.01063329008863733,0.08035870143732682
1344,149.35388207435608,0.5983885710683352,0.01063329008863733,0.08035870143732682
1345,149.4643394947052,0.5983885710683352,0.01063329008863733,0.08035870143732682
1346,149.5747196674347,0.5983885710683352,0.01063329008863733,0.08035870143732682
1347,149.6858410835266,0.5983885710683352,0.01063329008863733,0.08035870143732682
1348,149.79746842384338,0.5983885710683352,0.01063329008863733,0.08035870143732682
1349,149.9089117050171,0.5983885710683352,0.01063329008863733,0.08035870143732682
1350,150.02366876602173,0.5983885710683352,0.01063329008863733,0.08035870143732682
1351,150.13549327850342,0.5983885710683352,0.01063329008863733,0.08035870143732682
1352,150.2489194869995,0.5983885710683352,0.01063329008863733,0.08035870143732682
1353,150.36252355575562,0.5983885710683352,0.01063329008863733,0.08035870143732682
1354,150.47636365890503,0.5983885710683352,0.01063329008863733,0.08035870143732682
1355,150.59150958061218,0.5983885710683352,0.01063329008863733,0.08035870143732682


==> plot_data/HardwareExperimentFigures_DT.csv <==
,t,dmax,dmin,mean
0,0.0,3.0480605563356753,0.970103812702366,1.9746846457440734
1,0.12904739379882812,3.0499040284198613,0.9680404828192878,1.974162685187547
2,0.25580310821533203,3.0516980381668537,0.9658216659139518,1.9732185330940184
3,0.38704609870910645,3.053255668761013,0.9655773364307887,1.9720057012300105
4,0.5207540988922119,3.052527306414331,0.9655962427336303,1.9709146963444468
5,0.6520044803619385,3.052033708706551,0.9644703731472353,1.9702206182123194
6,0.785207986831665,3.05231937727773,0.9625318008023158,1.9696498295660185
7,0.9135241508483887,3.048125008863099,0.9621673632527245,1.9693257633285137
8,1.0447757244110107,3.0338968820420784,0.9652481957269218,1.9683059774545923
9,1.1747589111328125,3.0060018883026953,0.9677069423196836,1.9643154054160086
10,1.30216646194458,2.965140179628472,0.9660578241107384,1.9558357672866813
11,1.428908348083496,2.9141214793144523,0.9645510945065141,1.9421271942324871
12,1.5570383071899414,2.8617270918981226,0.9645966217915092,1.9254154595847863
13,1.6846020221710205,2.798635666671512,0.9631971148441512,1.9027205098417324
14,1.8114726543426514,2.7280175622901317,0.9612468886298605,1.876084775764689
15,1.9422345161437988,2.6510455335134946,0.9597957017758069,1.8462592315246371
16,2.0697083473205566,2.5702587902760055,0.9605071035614885,1.8132062444204298
17,2.1928908824920654,2.4928183041327108,0.9618752902433759,1.7796871446259035
18,2.321714401245117,2.4046645457890565,0.9637059200949813,1.739906598256026
19,2.452444076538086,2.3145936748149594,0.9632750401893044,1.697405789332898
20,2.5821681022644043,2.221502443122894,0.9625809268270928,1.6530499512157673
21,2.7100653648376465,2.1288059627000067,0.9642230877586919,1.6078852103655072
22,2.8394031524658203,2.0402505643624047,0.9631878113520398,1.562384412859425
23,2.965564012527466,1.9622817691851246,0.9397695574449556,1.5206550329752617
24,3.101104259490967,1.87432459629167,0.9132669394106222,1.471749973018221
25,3.235487461090088,1.7873510623517541,0.890356894658549,1.4255524860693367
26,3.3565685749053955,1.7044317249069436,0.8723193394944507,1.382246587859278
27,3.485523223876953,1.6086477199503297,0.8561144399403982,1.3332840122207452
28,3.6205015182495117,1.5254762261087806,0.8428337249780552,1.2798047006294464
29,3.7497568130493164,1.4421653501796374,0.834487662594518,1.2314712953054492
30,3.877765655517578,1.3886734894560495,0.8289022644222283,1.1892041303616758
31,4.006273984909058,1.337487569898694,0.82447904887728,1.145605766995574
32,4.13677453994751,1.2880198150618036,0.8195004555718428,1.1032454464268817
33,4.272706031799316,1.2360449016133577,0.8143026778306554,1.058289817832029
34,4.399896621704102,1.18874246817409,0.81112731206215,1.0166717395355112
35,4.530099630355835,1.142661789518643,0.7956907467193332,0.9756590113980608
36,4.661010503768921,1.099661528846008,0.7380653143823258,0.935674670567219
37,4.790022373199463,1.0607446118151866,0.6839080995433701,0.8972568291381388
38,4.919368743896484,1.0236405413804441,0.6273778248865105,0.8605087965965539
39,5.0515241622924805,0.9863360857314656,0.5634573253749927,0.8252933294037834
40,5.179277181625366,0.9518069002445156,0.5040292061705341,0.7939185643542339
41,5.302611589431763,0.9357139278373805,0.45262600489340177,0.7632471571306727
42,5.435032367706299,0.9229801722993818,0.40275370250286363,0.7325338736310388
43,5.567018508911133,0.9094430332830737,0.3614641601225306,0.7029101418276547
44,5.693883657455444,0.8935461566147789,0.33135395965313214,0.6750290753563286
45,5.822201490402222,0.8753279605801408,0.3129674572821153,0.6491633142525016
46,5.954053640365601,0.8541350344972567,0.302405886693998,0.6250873935803003
47,6.079960584640503,0.8303728044506041,0.29658431411927905,0.6027752053457076
48,6.205441236495972,0.8081817147854632,0.29471633289836174,0.5841816546119571
49,6.337393760681152,0.7950615261047665,0.2918578748379961,0.5653928784824698
50,6.471593856811523,0.7780425084196296,0.28392413763944996,0.5459122585242369
51,6.6016504764556885,0.7568582307392768,0.2737181122578952,0.527897302936392
52,6.731083393096924,0.7313585404397219,0.26419479487312675,0.5103276893534311
53,6.861626863479614,0.7015377674097476,0.25704676503334806,0.4940585581129341
54,6.991204738616943,0.6753441716934322,0.2517353795886621,0.47918350850141034
55,7.11959433555603,0.654994929888128,0.2482161356265796,0.46555401565378035
56,7.246100187301636,0.6339050783379631,0.24476070516610546,0.45321543693789246
57,7.373868227005005,0.6076094126867142,0.2403042360381712,0.4394093572383943
58,7.504561185836792,0.5786596090850386,0.23876370911727088,0.42564908623401243
59,7.629777193069458,0.5673979445553409,0.2399841189515003,0.4116743935124645
60,7.759705305099487,0.5502412848951113,0.24431666385210898,0.3963287580079866
61,7.884774684906006,0.5306345158953768,0.2439960651853044,0.3821977666927494
62,8.017859697341919,0.5058751942658835,0.22233967324045562,0.36682065364494637
63,8.15027666091919,0.4744124958943668,0.20619588571978362,0.3493093393292055
64,8.279583215713501,0.43966720980872137,0.19801982362456338,0.33203511022228277
65,8.405728101730347,0.4055256101739817,0.1923246398715551,0.3158091482152495
66,8.540185928344727,0.38171652339184514,0.16102931672226015,0.29732123845278524
67,8.667866230010986,0.3827946002142505,0.13509142794276421,0.2814487557276082
68,8.79594874382019,0.3810229191908201,0.11601335537848054,0.26488482205957287
69,8.931200742721558,0.3734625660079912,0.10653052759951377,0.24704258830611875
70,9.059935331344604,0.3620830188970248,0.10978521096736928,0.2305842616565425
71,9.19207501411438,0.34668115732415233,0.11932506881689055,0.21474316109809832
72,9.324307441711426,0.32893941177170527,0.1259585706629978,0.19910088012992055
73,9.450041770935059,0.31049669678876063,0.1251029285901451,0.18333288784227095
74,9.576671123504639,0.2932683443875455,0.12193330702026174,0.1689895853428992
75,9.71026611328125,0.27211157129466446,0.11351767801516616,0.1529021241385628
76,9.841639995574951,0.25145955415479043,0.10151418937390644,0.13868426808138212
77,9.972137212753296,0.229633438234468,0.0838628110283083,0.1252226098011156
78,10.101436138153076,0.20742641004783846,0.06951919267245298,0.11276945469525901
79,10.224952220916748,0.1861215305444277,0.058863408103351854,0.1020243702229339
80,10.348238229751587,0.1651652807969755,0.04972098812013661,0.09211375884177744
81,10.471355199813843,0.14290848203809647,0.0438280989232063,0.08260388059262329
82,10.604713201522827,0.12112802594688848,0.04484434451455079,0.07418776316660379
83,10.723127365112305,0.1087328524043612,0.04088683050260077,0.06691910082162193
84,10.859607696533203,0.0948767665876037,0.033669690911271234,0.058794977249761876
85,10.986510038375854,0.08373205192945574,0.0257153024918947,0.05268452603918942
86,11.117368936538696,0.07790014609110331,0.01956396535428458,0.045369720272009806
87,11.2507963180542,0.07404216620466418,0.015579620084171901,0.03871470238219746
88,11.38304615020752,0.07039558326319745,0.009999376434440403,0.03401112551940366
89,11.51772403717041,0.0687235285723842,0.007365484992030125,0.030700772985843183
90,11.655678510665894,0.06970348936719173,0.006746922694193981,0.028742030993769856
91,11.785093784332275,0.07042659396216236,0.0049290361203191985,0.02734612346279073
92,11.911876916885376,0.06976839566827651,0.004638217166799379,0.02530781408288616
93,12.039083003997803,0.06447720433254847,0.004751538928839208,0.02257464392340018
94,12.17151927947998,0.05516634044704924,0.00615532580603151,0.01989853067250024
95,12.297685623168945,0.044626177331938716,0.004015792500813873,0.01806813392170437
96,12.43318772315979,0.05215138156241109,0.0039866542727029575,0.01768564656213989
97,12.561530590057373,0.055908372234618864,0.005688587945236569,0.018217390276693952
98,12.693362712860107,0.05966425793470009,0.005919240471909572,0.019195125699362478
99,12.82482385635376,0.059664729073389454,0.00453577732550777,0.019361136758470412
100,12.953214406967163,0.05609740050102573,0.003411154404459195,0.018298403365271564
101,13.081120252609253,0.051691868840472624,0.0034107632777785244,0.016939835592467038
102,13.207072973251343,0.04911557324315046,0.0016366489684556634,0.01638328816121567
103,13.337037801742554,0.047444524164752776,0.002776576953271806,0.016333096312681247
104,13.464214324951172,0.047781029800590055,0.002764559907607626,0.016619521567720355
105,13.585709571838379,0.04766674392223421,0.004623457079434217,0.017396084933463597
106,13.716268539428711,0.045024614418943815,0.005228567828107367,0.018299737413858125
107,13.846848249435425,0.039950676018395755,0.00523532305660844,0.018831156279990907
108,13.973205089569092,0.04068084238202795,0.0036500137850237675,0.018372859126340083
109,14.104267120361328,0.03657446726724302,0.0012219169389243386,0.01740529379586203
110,14.229685068130493,0.03009022036510229,0.002216647390882034,0.01632897916480889
111,14.360159635543823,0.029479417224322572,0.0024357410348505326,0.01525029280913974
112,14.485226392745972,0.027091783930226786,0.00277236990478905,0.01397372608757146
113,14.617465496063232,0.02349276236825766,0.0033986814761126564,0.013205964304558126
114,14.752376079559326,0.02662359785788473,0.004461815505720386,0.013842489685085592
115,14.883006572723389,0.029808461250853666,0.004533885877682253,0.014824254472574612
116,15.014037132263184,0.030859103971712133,0.004509381478254766,0.014813614197804147
117,15.141911268234253,0.027804194268644413,0.0017588729002873914,0.014653463262327304
118,15.269883632659912,0.03164219852080635,0.0025454809326386097,0.015380873686717238
119,15.39361047744751,0.03616153148531077,0.0036460060046023513,0.015731517877718763
120,15.532480239868164,0.0345441707684671,0.005239790725001009,0.014908951754178106
121,15.664227724075317,0.029480642838380706,0.006219219878916151,0.013093527857790738
122,15.799981832504272,0.03283296242403689,0.004053338316053799,0.011814395540518705
123,15.930728673934937,0.03513500021648824,0.003068377625911953,0.012482166793937807
124,16.056381702423096,0.03460991036743454,0.003192629863804246,0.013442974700034381
125,16.18476152420044,0.029978892579363512,0.002666312565466365,0.01321727380123395
126,16.314223766326904,0.02251950269570526,0.0024409205026104473,0.012018338509962903
127,16.436429023742676,0.019320367264735797,0.0034449234130300216,0.01105562545235159
128,16.569005250930786,0.01909939590006386,0.001970318802432858,0.011036081928292541
129,16.698187828063965,0.019063215892934054,0.0035128704858966723,0.011964201904551762
130,16.82691717147827,0.021631137994048855,0.004411394356891413,0.01235825563042953
131,16.95720601081848,0.027185673088141096,0.004418638940258035,0.012733510391329157
132,17.086345911026,0.03819803649652194,0.005306380057606269,0.01397256833104364
133,17.216578483581543,0.049742898257154396,0.005622069895841891,0.014754832450162632
134,17.348371267318726,0.055172757787729745,0.005955035654783948,0.01513804621047215
135,17.47807002067566,0.05347484499421262,0.004835508149172078,0.01570039848566199
136,17.61014151573181,0.047556220673239794,0.0018960923900107755,0.016521349920112338
137,17.735462188720703,0.04228046481030901,0.0017282839916359328,0.016668908129038124
138,17.86999487876892,0.03844477086221394,0.002659722166088248,0.016552172284506263
139,17.996980667114258,0.037577678735011506,0.0026108977443587253,0.01593251157305252
140,18.13104772567749,0.036463483694274115,0.0020924983263634384,0.014516327234040312
141,18.260244369506836,0.038817767391493875,0.002480931198658654,0.013915837660147158
142,18.38925814628601,0.03877145443833498,0.0026765513047903615,0.013887439443838856
143,18.519306659698486,0.03675170282664953,0.0024655228007432325,0.013545481599582822
144,18.653944730758667,0.032436678332445436,0.002235467283364687,0.013032769892811099
145,18.78253722190857,0.028183754916099958,0.001911171630226857,0.012508221892687018
146,18.911593437194824,0.02350178094645346,0.002822707868597289,0.012114579678947595
147,19.038512706756592,0.023677848344384918,0.0019198650702439625,0.01188663305767616
148,19.16427183151245,0.02619307098742724,0.0047656652287512615,0.011966402197213462
149,19.292672634124756,0.024984321204143872,0.002797209731315974,0.011810111962899493
150,19.42164421081543,0.03070404364163845,0.0023616047161637366,0.011849215872036349
151,19.550994157791138,0.0384931610588081,0.003656719806947916,0.012066735403730627
152,19.683034896850586,0.046310981444758065,0.0028837041294930256,0.012727128373747457
153,19.815744400024414,0.05060935832815863,0.0017841175286679642,0.013029536365493234
154,19.950409173965454,0.05022625031514881,0.001602165773227196,0.013005397107583748
155,20.08193349838257,0.04742839335740149,0.00233683239533582,0.012985391400294925
156,20.210224866867065,0.04249863148402002,0.0024571009688308,0.012756044441728787
157,20.345163822174072,0.03464500459240951,0.0018581249145687504,0.012517165429324288
158,20.476590394973755,0.035093337296403,0.0019896085768617215,0.011693283958508598
159,20.606788873672485,0.03379157324432894,0.0024509522970323056,0.009853554514851964
160,20.73669672012329,0.03149457288443072,0.003442750242560639,0.009822674922369226
161,20.863935232162476,0.029287523022424634,0.0028616149809157273,0.010637854742326133
162,20.99297523498535,0.027653948038167092,0.00349028529473772,0.011739500485838961
163,21.124507427215576,0.03334315087548214,0.004795713280632577,0.012819853343027817
164,21.251885890960693,0.03168613895183187,0.0035502626704503547,0.013291130841410977
165,21.38120746612549,0.028100596867096563,0.0013715976088048269,0.012463554902358925
166,21.511471271514893,0.03029980302069063,0.002893581763601114,0.012008545977205033
167,21.6376736164093,0.02961860027965536,0.0029379416581444464,0.011408380849206517
168,21.769409894943237,0.026007016814813527,0.003904327619675677,0.010884828906000156
169,21.90129041671753,0.02197511275112596,0.00296072818305035,0.010710377409758318
170,22.024421215057373,4.089720695208427,0.9291840760254445,2.2792986751741204
171,22.152522087097168,4.090195626333392,0.9304752020975477,2.279817915494407
172,22.281272649765015,4.0894669280812,0.9330910701574971,2.2801929486968397
173,22.410409688949585,4.090889263977122,0.9365152576851052,2.2803281122489247
174,22.541233777999878,4.09226485530047,0.9395090526421891,2.2803546281158615
175,22.66964340209961,4.093630876101216,0.9411270953227011,2.2801975418371043
176,22.797032117843628,4.093350931796948,0.9417912919323768,2.2799513226257173
177,22.92320728302002,4.091496500371966,0.9420544145627483,2.279028627655221
178,23.05044960975647,4.083569692754271,0.9425602310147165,2.2766302822395916
179,23.175437450408936,4.068070518319811,0.9436264111784795,2.2719326851892334
180,23.305503368377686,4.038657798767451,0.9449552879337979,2.2631022502643674
181,23.43635320663452,3.995192323383192,0.9460151760615936,2.2496806975360175
182,23.56790828704834,3.940478912601844,0.9469897889879648,2.2315118794389006
183,23.698774814605713,3.873099311775288,0.9468124525211137,2.2075312702378342
184,23.825085163116455,3.795651754722395,0.9459912792641898,2.1795981959248074
185,23.953951597213745,3.709369926934272,0.9447709726718021,2.146876579837744
186,24.08944821357727,3.6166894735543833,0.9432154001131787,2.1089373712562676
187,24.214014530181885,3.5174346196635993,0.905528993487826,2.070396302633384
188,24.339993715286255,3.4139160480591157,0.8352462427759536,2.02780554244572
189,24.46947145462036,3.304457547523223,0.7673255186750025,1.983241857075026
190,24.601089477539062,3.186730294772664,0.7019937013483609,1.9375351353198633
191,24.729780197143555,3.0602318837197884,0.6426772779148525,1.891918938457255
192,24.857832431793213,2.938220362472042,0.5967492935745585,1.8512784343893631
193,24.990832567214966,2.7936698537887663,0.5569900287882085,1.806456976187253
194,25.119462728500366,2.6591033424128763,0.5352196907207217,1.767603782473901
195,25.247793674468994,2.569253021404607,0.5232030599619762,1.7323393390962336
196,25.379789352416992,2.4805673034668385,0.5177218555657198,1.695934324333601
197,25.512277603149414,2.4000896772529945,0.5162997681988573,1.661848002476931
198,25.638340711593628,2.352435818194138,0.5119709140385998,1.6306850440974667
199,25.76888418197632,2.3135964707379006,0.5048552739021445,1.5975167675742101
200,25.89617419242859,2.270762198834252,0.5001153492602315,1.5670786919312996
201,26.025020599365234,2.224862514790052,0.5056748978106945,1.5377561641340336
202,26.157811641693115,2.1771522147017204,0.5178995611054015,1.5101153718032803
203,26.284415006637573,2.127353564494256,0.5280137943827178,1.4822531560089507
204,26.413726091384888,2.0771366954400112,0.5314280754846368,1.4534537178477458
205,26.543729543685913,2.0279147068497796,0.525951033775463,1.4238863169701097
206,26.672375440597534,1.980802846948061,0.5128422274888801,1.393926981752238
207,26.80196714401245,1.9365935671274508,0.5004760881718425,1.3646919833910935
208,26.93260097503662,1.8962101333515144,0.48948900597704437,1.335728024808824
209,27.05971384048462,1.859838698445496,0.4759448761515885,1.3066857407529242
210,27.18562960624695,1.8290803069085695,0.4573655874081252,1.2787666733380194
211,27.312803506851196,1.7983644680962743,0.426450940885275,1.2460782654415599
212,27.444134950637817,1.7702006763079174,0.3876045817057612,1.2110443290737112
213,27.577249765396118,1.744908718384384,0.3462071562658712,1.1738280872837168
214,27.708640098571777,1.7220979282331494,0.3075564534960629,1.1336514813774228
215,27.837450981140137,1.7006027432315758,0.27096612509984197,1.0951147612688281
216,27.963030338287354,1.680753977166887,0.23721300236579704,1.0555006391402464
217,28.096434831619263,1.6616671801953844,0.20826479073526205,1.0164144774671464
218,28.22512984275818,1.64366784345769,0.18723444473180564,0.9781203938864478
219,28.356040477752686,1.6277003446193599,0.173380233935221,0.9403095357569415
220,28.484947443008423,1.613328474598738,0.16153190441904616,0.9026703108365496
221,28.616462230682373,1.5995563191310425,0.14660217304954287,0.866046115707778
222,28.75010323524475,1.5831700231460224,0.13042481610082393,0.8293993828733293
223,28.880369186401367,1.5638672751695308,0.11967033136174388,0.7989434185886694
224,29.00246787071228,1.5421890176034707,0.11567431631721799,0.773961462054582
225,29.13511896133423,1.5150352458640333,0.11407680683620926,0.750097338435242
226,29.264325857162476,1.4844951236351884,0.11156699198671835,0.7285843394503884
227,29.39608144760132,1.448414706881679,0.10495411286894342,0.7082426732637629
228,29.529264450073242,1.4009295324530835,0.097298998576033,0.6876186547118528
229,29.65661358833313,1.3521127172622054,0.0935881582141645,0.6702594628483912
230,29.784589767456055,1.291101448799371,0.09763859001801396,0.6512072328890781
231,29.917041301727295,1.2236009810495463,0.10754043647091495,0.6314021221749646
232,30.044673442840576,1.1518487803318782,0.11513579876838166,0.6100541750552684
233,30.176732301712036,1.077759394145302,0.11602919016039313,0.5865139599743808
234,30.308391571044922,1.0017044612075932,0.11576280262667252,0.5612242301295175
235,30.436033725738525,0.9248158714516975,0.11547282953549134,0.53453250069219
236,30.56933856010437,0.8424448697464347,0.11830246365421715,0.5053067251330905
237,30.698461771011353,0.7670111132910356,0.12137868072486555,0.4778909539371341
238,30.820462703704834,0.711562425596413,0.12283734256618649,0.45208649556103764
239,30.951777458190918,0.6634722137936246,0.1258501919543331,0.4225398402667476
240,31.080779552459717,0.6112914767194334,0.12801113411662265,0.3919369426130933
241,31.21146535873413,0.5598756442330333,0.13278194562206627,0.3617778989245237
242,31.337031841278076,0.5140385034472289,0.1377976668267758,0.33483073321804957
243,31.47220468521118,0.46195834515124584,0.14324801584777488,0.30402831662491525
244,31.604156255722046,0.41341706452572596,0.14357824676813857,0.275608217214392
245,31.734156131744385,0.36507095515528504,0.1418663519399411,0.24725334544292032
246,31.865376710891724,0.3174667304262078,0.13896526783530147,0.2201715291974362
247,31.991859912872314,0.2721469014983173,0.13196965043447623,0.19474544300697538
248,32.12355661392212,0.2374963590586575,0.1144607934201847,0.17140064895757762
249,32.252020597457886,0.2087802689227191,0.0956850338282664,0.15002995238482997
250,32.381627798080444,0.17970685890135002,0.07983122415786101,0.13049323986331451
251,32.51220512390137,0.15209872851619702,0.06424633302934973,0.11219567934105228
252,32.640748739242554,0.128813892361511,0.050762337685750995,0.09526118416434687
253,32.771674156188965,0.10965061353058615,0.04107330580992908,0.07993752682916562
254,32.90407609939575,0.09262008181688104,0.03439191164355806,0.06739791342951615
255,33.03986883163452,0.09018952728817702,0.03002954272633972,0.0569467239377036
256,33.171339988708496,0.08655838303079165,0.024457088667820363,0.04917903045502245
257,33.30542588233948,0.09272386010178126,0.015198309347954148,0.04269003661127693
258,33.43474292755127,0.09693464159008391,0.012704806739086983,0.036990353299696986
259,33.56892514228821,0.0938860799323335,0.010804288255483897,0.0316919182171781
260,33.69973278045654,0.08786758188283056,0.005470893572114123,0.028754383849348565
261,33.829712867736816,0.08225276807445893,0.0042793571636977525,0.027154742397101077
262,33.96026587486267,0.07383648365937967,0.006610889247856578,0.02561978959802117
263,34.09253978729248,0.061307085548901144,0.007185111853097947,0.023365517628442516
264,34.215620040893555,0.04800766639320934,0.006092962809607915,0.021633689435120756
265,34.345816135406494,0.0403165636672463,0.002496136507790737,0.02013806573712791
266,34.48070454597473,0.04079445534136455,0.004860801259515371,0.020034119400548077
267,34.609825134277344,0.04326809459911098,0.008397556984762782,0.01999367355281467
268,34.74133801460266,0.045974723102084884,0.0064549604210618694,0.020686242665190237
269,34.86821150779724,0.04772219154372663,0.004440818744871062,0.02107002772972324
270,34.99663782119751,0.049729382740770184,0.006383943066053565,0.021203005381574547
271,35.12378931045532,0.04291810574157991,0.007654022273188532,0.020404425179084047
272,35.25227379798889,0.03722117207473464,0.005110726199541579,0.019782747828545506
273,35.38523077964783,0.04106112863275076,0.0035321764728476015,0.019502281349752053
274,35.516053676605225,0.04443892098564354,0.0021217329486918047,0.01883248427981949
275,35.65049505233765,0.04426001161629678,0.0022558996500022578,0.01755741244551834
276,35.78195142745972,0.03954860589483753,0.004779462347305085,0.017629291350841726
277,35.91120171546936,0.043793704448775665,0.006672760006966985,0.018374881147925244
278,36.03923726081848,0.04346426103649661,0.006102782932835861,0.017409351834699677
279,36.17389464378357,0.03313631858471024,0.005122332097679542,0.016038511759618488
280,36.316760778427124,0.031256827364338394,0.005981196309198635,0.014990698351762484
281,36.44992709159851,0.02705592535948044,0.00502475479533298,0.014939495451675756
282,36.58409857749939,0.026713828960726264,0.004711498362828594,0.016173382158889783
283,36.71353888511658,0.039436230557623964,0.005071516732557847,0.018004407238789794
284,36.84201169013977,0.04712765285094494,0.005165433042617236,0.01871786197449086
285,36.970234632492065,0.04437773476946537,0.004828602430518645,0.019022972752577853
286,37.10523843765259,0.04696420441376094,0.004522266827911533,0.01843920146904164
287,37.23227643966675,0.045208883642516136,0.00401035707319331,0.016661112858833038
288,37.36118793487549,0.040528501135315476,0.0037421713927922313,0.015121223096833485
289,37.48978328704834,0.036380875168825655,0.005045037869197143,0.015270664316100253
290,37.61760425567627,0.031169892862172865,0.006226576783080267,0.01564019339612513
291,37.75616788864136,0.03401875956088465,0.006781808667447889,0.016065325579658722
292,37.88204073905945,0.03787742073592831,0.0052524365893256665,0.016145565352254785
293,38.009732723236084,0.03893664695246017,0.0036468723924561633,0.015424843028800556
294,38.14273524284363,0.03474829619492754,0.003926049903328778,0.015014303656282906
295,38.269052267074585,0.028446855628877797,0.005218017522224007,0.0153009596155824
296,38.40261220932007,0.03085851057336902,0.004716974609048275,0.015262705231911915
297,38.528138399124146,0.032440455904083954,0.0011275244396291926,0.015159813607289685
298,38.6595413684845,0.03301119390986706,0.004739215816625124,0.015458610206443782
299,38.78992748260498,0.03626160071108536,0.0059137184542964495,0.015210886780226893
300,38.91930818557739,0.03495072649980408,0.0059255872664432515,0.014722980524241678
301,39.04830551147461,0.03173793783708848,0.005966772860835028,0.014328923929343493
302,39.17654466629028,0.0343407827820533,0.004936871373112763,0.01401608479571504
303,39.30908274650574,0.037055790514783755,0.003336009712636076,0.016873647831064605
304,39.43792915344238,0.04071962513667194,0.0028523610679746384,0.019264157083738156
305,39.565200328826904,0.04518602408064366,0.003948536539410122,0.020139831810474747
306,39.69618558883667,0.04591181037381494,0.005727467799363462,0.020008934979894658
307,39.824636459350586,0.04320570282641323,0.006724198500157523,0.01808402091200216
308,39.957268714904785,0.03788687056315043,0.004940866243764486,0.01634697126821217
309,40.08998250961304,0.03165519969201082,0.0025710661063572163,0.015803493453402588
310,40.21620798110962,0.031306135214587145,0.001076284269881836,0.015865423950334526
311,40.34252071380615,0.030592745876139877,0.0020732756753596487,0.015615464613828121
312,40.47062063217163,0.03160529342602611,0.002102732674489943,0.014110251343206502
313,40.59964108467102,0.02960291985953253,0.002201330837030938,0.013938662460140328
314,40.72914171218872,0.023944492011034907,0.0024893781312845236,0.013599196454806407
315,40.85817050933838,0.025375051981217252,0.004148321786987446,0.012264225117796046
316,40.98895859718323,0.0247409407531104,0.0031108606383816947,0.011745545960023043
317,41.11621427536011,0.023999614658527676,0.003212983993994331,0.01224472970066827
318,41.24629473686218,0.023582652350798945,0.004009613447134525,0.012162074999875655
319,41.3761727809906,0.025956456825380062,0.004454838764065847,0.012970232236423851
320,41.50481152534485,0.027331808032528267,0.005022519549047105,0.013531431780401046
321,41.63905596733093,0.028008103281366974,0.003097137580629482,0.013780278927527298
322,41.76755356788635,0.030056115729084783,0.0020917776394766526,0.013458171852689754
323,41.90202355384827,0.032826401674460305,0.0018699026074132804,0.014022636735323495
324,42.03018879890442,0.031095322332084663,0.0025897569953746225,0.014876143795751716
325,42.159138441085815,0.026136172848566782,0.003310591017188289,0.013536373778694674
326,42.29163360595703,0.024764463517969196,0.0018436898624664545,0.01240147409487835
327,42.421966791152954,0.026044109435009677,0.003074254819526614,0.012343530427082174
328,42.550127267837524,0.027651989189955817,0.004134874529486439,0.012107802157608493
329,42.67590022087097,0.02757241643679331,0.0037689809857086366,0.01239868045573475
330,42.80453276634216,0.03143163720357152,0.003636693571051089,0.013454795291269077
331,42.93861532211304,0.03719275166857899,0.002994507707651051,0.0150280561121846
332,43.06811571121216,0.034414700261348644,0.002714852914190292,0.01603890183465664
333,43.20002007484436,0.05507033993636931,0.0037377980199731833,0.016633358511746063
334,43.332459688186646,0.05784841045437099,0.00471654846622391,0.015874282934665165
335,43.456772565841675,0.05063300553465239,0.004961186103890439,0.014533668596291079
336,43.586410999298096,0.04131158375857927,0.005937082512990151,0.013203355350122386
337,43.71212697029114,0.033448320229910504,0.006573689248940377,0.013200131371767497
338,43.83789014816284,0.029201993742009307,0.004832786178845189,0.013309755500331345
339,43.97007083892822,0.03269104177688734,0.004662071896660437,0.01353471313828172
340,44.10565710067749,3.2023670668791198,0.4056851811077823,2.084217510609898
341,44.23339223861694,3.2025779658517584,0.40987211633422466,2.083212663690781
342,44.362104177474976,3.2003486387171263,0.4105908410310858,2.0806610269398025
343,44.493467807769775,3.204702760855381,0.40928938337628273,2.079005025297703
344,44.62179398536682,3.206806522792061,0.4076358311386254,2.0788148610008346
345,44.752344369888306,3.207056231635869,0.4061455815706854,2.079350089918245
346,44.88175415992737,3.206599178353454,0.40484749865220687,2.079613810298125
347,45.001375913619995,3.2065393313509736,0.40464000869291905,2.0782705391608074
348,45.13348722457886,3.2011962914524017,0.40547187719793515,2.0737773665878634
349,45.263208627700806,3.189222207232176,0.40709837456500436,2.0642157296844204
350,45.39429235458374,3.17282376414162,0.409045453421832,2.049576060422032
351,45.52577590942383,3.136308111571435,0.40938728436078803,2.0281641500047343
352,45.65521478652954,3.0762005364144587,0.40621558998242285,1.9994974078892467
353,45.78400778770447,2.995228429423324,0.40188010721589335,1.9640533377743246
354,45.913288831710815,2.8983601584496705,0.3963110183601601,1.9218454387175714
355,46.03984570503235,2.7904138791484545,0.39175198830853786,1.8734024352806653
356,46.17118048667908,2.7013372036654766,0.38905380967500264,1.8200749825877198
357,46.3028244972229,2.610087518626582,0.3874733147765235,1.7627905516248648
358,46.429848432540894,2.5099364303132643,0.38787403164367207,1.702321499109397
359,46.558502197265625,2.4073079903048145,0.3891845435036096,1.6425292183687317
360,46.69367480278015,2.2795214206149894,0.3913674738716604,1.5754280040822548
361,46.82213521003723,2.212349494245799,0.3945191040435136,1.511652620287201
362,46.95396900177002,2.143064720936727,0.39845434223406334,1.4486505271738286
363,47.08449673652649,2.073683331007112,0.4005851718378464,1.3869944155482434
364,47.20903420448303,2.0048938093766795,0.40108234600088344,1.3276149508027186
365,47.33498215675354,1.9420391631784721,0.40066353220084905,1.2755360892845529
366,47.463393688201904,1.8755429610081253,0.3991689239985605,1.2218830684507804
367,47.59263205528259,1.8126579636522318,0.39777779056460366,1.1704308010194822
368,47.72207975387573,1.7556751416940954,0.39793189528871015,1.1217014848683056
369,47.85446572303772,1.7055039377148051,0.39799089275541794,1.0763840892102468
370,47.98496770858765,1.660922193248076,0.39782616668334997,1.0351062332074819
371,48.115355491638184,1.6200448673365206,0.3983308040619077,0.9979242949767473
372,48.24654722213745,1.5819168772092635,0.3985357483989523,0.9645110634844364
373,48.37415409088135,1.5456811844059544,0.3985962825495902,0.9343640618746423
374,48.503788471221924,1.5101226772338883,0.4004610253311332,0.9079538817481689
375,48.63383507728577,1.4758477679180486,0.4035881752118358,0.8851148799486546
376,48.7618613243103,1.442739826936171,0.4074922518627512,0.8655224249384108
377,48.88975715637207,1.4110495396905396,0.41054251025255084,0.8486208016480199
378,49.01451301574707,1.3825615920498133,0.4128423070149286,0.8346623746150649
379,49.146138429641724,1.3524354187453902,0.414746677652055,0.8213158629225025
380,49.27038383483887,1.323301213697107,0.41410507126902324,0.8093604650410678
381,49.398850202560425,1.2973571582991135,0.4109862396675181,0.7986781389357692
382,49.530508279800415,1.2684111031088783,0.40647907203246164,0.7873570414735098
383,49.65982103347778,1.2445578688718546,0.40211261653905506,0.7775963047023837
384,49.791781425476074,1.218550051927725,0.3978152155711227,0.7672336807433473
385,49.92327857017517,1.1950611398079976,0.3949647373361962,0.7570481300114486
386,50.053518533706665,1.1714630083548712,0.39332567304296095,0.7473023496534974
387,50.18423819541931,1.1483397642920121,0.3913242691171042,0.7375731459630186
388,50.31363034248352,1.1263009437710012,0.388749890478307,0.7278391229008991
389,50.44612526893616,1.1068954475312671,0.3871430733675677,0.7185756986163654
390,50.5764000415802,1.0895592993614647,0.3872095436787347,0.7098390235127072
391,50.70490908622742,1.073361519882144,0.3872998751003846,0.7009115894834275
392,50.83770537376404,1.0575994230001375,0.3872962488465018,0.6918098347857491
393,50.964640378952026,1.0417633686760124,0.38731466291709,0.6819503289754076
394,51.09436750411987,1.0262832396108452,0.3862131456245261,0.6710738991592227
395,51.22261643409729,1.0116688854385016,0.3848511404227704,0.6592933581541118
396,51.350425243377686,0.9989500422805955,0.3837062933662147,0.6468169158423465
397,51.47458624839783,0.9882077724935809,0.383057736898574,0.6344978303418437
398,51.60213565826416,0.9768235406243748,0.38292763725608203,0.6205316301597781
399,51.73002290725708,0.9661901821730491,0.3829627984392973,0.6061046590829187
400,51.857619762420654,0.9566360850851922,0.38317950691896147,0.5923262651698955
401,51.99095678329468,0.9456709478735145,0.38356053063185586,0.5767544207881222
402,52.12485909461975,0.9347385457837817,0.380703117128046,0.5619748181577993
403,52.25323152542114,0.9228231982491315,0.36590788066886115,0.5470271021921428
404,52.37870669364929,0.9141709231446216,0.3428783771212702,0.5325806924723607
405,52.50932741165161,0.9170552296732821,0.3255985408359275,0.5171460629511847
406,52.63958501815796,0.9196441895731317,0.315069156737842,0.5020188022562715
407,52.77087330818176,0.9224844014468082,0.30320599854305413,0.48802862832088223
408,52.901381731033325,0.9259167651038395,0.2817812244589683,0.47462315014569056
409,53.03083300590515,0.930074886564252,0.2663365749386959,0.4620974020907037
410,53.160306453704834,0.9340407914835998,0.24075310619361287,0.45031584549954207
411,53.28652572631836,0.937216120395385,0.222251189248417,0.4396394434041816
412,53.41556453704834,0.9395705477057228,0.20741235305438607,0.4282845609615874
413,53.544501543045044,0.9413998739341333,0.19828301368680887,0.4177546308060356
414,53.67284393310547,0.943262633467124,0.1930789128407288,0.4075136966050579
415,53.80432486534119,0.9450478609281134,0.19094134669496926,0.3979627360453202
416,53.93407678604126,0.9461581329625016,0.18899162005522088,0.3890675412734452
417,54.06635570526123,0.9462497559538973,0.18667298208992245,0.3809931242896183
418,54.19468092918396,0.9455841473850146,0.16730982858267848,0.3736384321014382
419,54.32931709289551,0.9450700218369217,0.15201983516645884,0.365810795275133
420,54.45626139640808,0.9454165453989589,0.14728160333548498,0.3584186664124763
421,54.585715770721436,0.9448506708714655,0.15138792211038118,0.34942308244762027
422,54.717952489852905,0.9421570867276471,0.15823754604891918,0.33942477927387293
423,54.85040497779846,0.9350957619961588,0.16052962545961308,0.3276798551295696
424,54.98056387901306,0.9232374054538605,0.1585761458535736,0.31603822501240947
425,55.111817359924316,0.9042653012565282,0.15518327442930643,0.3035128504533956
426,55.24131226539612,0.8778807919838529,0.14494466994181218,0.28943068952908013
427,55.377482175827026,0.8449863265787554,0.14117135994617744,0.2747079811538582
428,55.50186538696289,0.8062675112546058,0.14228802835089116,0.2600932814775683
429,55.62998557090759,0.7631008236392096,0.12736471434480715,0.24503352618419735
430,55.759886503219604,0.7154473368833322,0.11107468043522623,0.22942780099401766
431,55.88535523414612,0.6688079860187428,0.10120727949449658,0.21484690275418097
432,56.01663589477539,0.6180509508098397,0.09602876451180797,0.19939268703399968
433,56.144012212753296,0.5670507340984602,0.09186115755882066,0.18383336348763218
434,56.2729332447052,0.5167129726927119,0.09405893076645502,0.16880869910142882
435,56.403290033340454,0.46680193826707866,0.0916607370353174,0.15435009137085143
436,56.53218936920166,0.41924283962402875,0.08530273146518863,0.14036535726084026
437,56.65690588951111,0.3773357274530614,0.07854556599228583,0.12775533789327342
438,56.79203462600708,0.3304645553341412,0.0636921783153422,0.11331157361025063
439,56.92539191246033,0.2884218311677732,0.05109253752890227,0.10031555362920347
440,57.05530834197998,0.2475693368929228,0.043542968438945964,0.08790587966578414
441,57.184651374816895,0.2096968841007683,0.0417697359881059,0.07677776097248278
442,57.315141916275024,0.17472954132287427,0.04100522594145346,0.06760430135019369
443,57.444973945617676,0.14397270982331575,0.030663458918306914,0.05955840717419817
444,57.58365797996521,0.11474057448974084,0.01945324898022666,0.051396680535230305
445,57.711015462875366,0.09051997708672074,0.012495723754969787,0.04456444335802257
446,57.837363481521606,0.0702787736445801,0.01045621771567719,0.039666125806995314
447,57.96771049499512,0.06372249576000859,0.012792035982371424,0.035988693452694016
448,58.09981322288513,0.05904255409133601,0.012909822247965384,0.032927579775651
449,58.23217296600342,0.06422313709424303,0.010156645972414393,0.03134109814583279
450,58.36121726036072,0.061275683714030665,0.008655878850987654,0.02935448473865477
451,58.48987555503845,0.053867958434534215,0.00447153182477654,0.026064113156495226
452,58.617409467697144,0.0511791496536612,0.0015613401188233759,0.023693829947564318
453,58.750953912734985,0.04754427913317166,0.0015391233976629409,0.022057413750016533
454,58.885202169418335,0.04465451393040941,0.0017202383163205809,0.020851278728573314
455,59.013225078582764,0.04240633417248594,0.0014022774798736232,0.021339146519949934
456,59.1403431892395,0.04405708891957381,0.0016342778426754235,0.02195859078036818
457,59.27364993095398,0.04100198203417828,0.0034610438495247314,0.021261464825627442
458,59.39406704902649,0.036248187957712105,0.004939629651973394,0.02042696693372498
459,59.53064298629761,0.03899818060273753,0.00513060139806562,0.02061553955076307
460,59.66519212722778,0.037038828994749334,0.004469550470967747,0.020262548045891216
461,59.794124364852905,0.035896338660940164,0.0038189675457321803,0.019358732542744936
462,59.92625594139099,0.033671214961232335,0.0028485398345031686,0.018934065042023045
463,60.0499312877655,0.031979261004233886,0.003442354452953552,0.018141319238495258
464,60.17911720275879,0.03176040937776577,0.00506377871180627,0.016957306065355435
465,60.310792207717896,0.034761216786181506,0.004530500809251371,0.017051262954429484
466,60.440319538116455,0.04099557375908002,0.0020136822308963118,0.017657875227919638
467,60.572224378585815,0.04234380385011956,0.004602339889189784,0.01869251571005572
468,60.702473402023315,0.038537290015383224,0.00440669217727522,0.019073936865781498
469,60.832300901412964,0.03757315914246903,0.004449384604483833,0.018885605267093052
470,60.956934690475464,0.03664378762568166,0.0066821769371907605,0.019077745709500986
471,61.09222412109375,0.04141293385499591,0.007079968779851712,0.019616053332207273
472,61.21693301200867,0.04701864673249292,0.006940687043062674,0.019935064814660383
473,61.341992139816284,0.04374228921010628,0.006283713098686233,0.020009591527109093
474,61.471405267715454,0.03836549136272971,0.005905680842466764,0.019546034845624685
475,61.59898567199707,0.041375719851909756,0.006735702769403043,0.019493255238644334
476,61.73124599456787,0.038885139747144574,0.007824354869739559,0.01873106086982941
477,61.859787702560425,0.03360929182563095,0.007414030736477344,0.0176319921798139
478,61.99248909950256,0.031701470779318244,0.003534791845214926,0.017076689491799038
479,62.11923789978027,0.03409466995448821,0.004286545575222427,0.017158922100470445
480,62.24883484840393,0.036274631894802366,0.0025482783424226915,0.0174744644819827
481,62.38027381896973,0.03817854661739197,0.0017372416141218966,0.018380390249472495
482,62.50727415084839,0.04016930347793917,0.0016491341214557042,0.01947504078053279
483,62.63355779647827,0.04071748144325337,0.0017965269935008817,0.019625308429871292
484,62.76520824432373,0.039539813680808174,0.0033076020290781763,0.01835178163456956
485,62.892760276794434,0.035552937478972625,0.004754538812711544,0.017977645538381073
486,63.017067193984985,0.03180120511466474,0.0037579353989558896,0.017403012526982592
487,63.14289045333862,0.03457409108556968,0.00397910596358753,0.018126168996816516
488,63.27642631530762,0.040819822248343685,0.0048618472067711626,0.019429285278226942
489,63.40523028373718,0.042863404579576415,0.0060260420777500994,0.019735628634658817
490,63.537596464157104,0.04072210247466641,0.005686477853215694,0.018559468780539462
491,63.67177200317383,0.032010332254373004,0.0028798364294634446,0.016595143541187463
492,63.80423426628113,0.02868307492994534,0.0026172437038817775,0.015266571617620569
493,63.93217945098877,0.03424829736517815,0.0029636390326347553,0.014296252846481367
494,64.06012630462646,0.036853838987887653,0.0031220681843675564,0.014310911927185636
495,64.18941593170166,0.034982970482072155,0.005101943069094576,0.01595130252952852
496,64.32010269165039,0.0315530196925657,0.005951243402074771,0.01784159977244302
497,64.44923138618469,0.03298489378958982,0.007876567558424767,0.01884385216673519
498,64.5836911201477,0.031150093201048154,0.010298421777124214,0.01895000541438769
499,64.71213984489441,0.03649961190340968,0.009992033644394202,0.01850489170824171
500,64.84047389030457,0.03442278390063725,0.007529061994821825,0.017356671484962758
501,64.97198271751404,0.03938269920464468,0.006305934637543207,0.016171402984934555
502,65.09780216217041,0.041311144149478306,0.004717269410032642,0.015435293247195959
503,65.22719979286194,0.04497407507219415,0.003995239002809001,0.016065443044524973
504,65.35695838928223,0.04982045493428011,0.00521695782088434,0.016698453536457714
505,65.4867205619812,0.050917864303126566,0.006411866386580278,0.017485270544961434
506,65.61695051193237,0.04383992749840856,0.00555447248257128,0.017372350371067977
507,65.74778199195862,0.03581064513652103,0.006221126127997902,0.017375430483777737
508,65.87511086463928,0.03834264624647971,0.005705252468364598,0.0172198243872204
509,66.00462794303894,0.035996955635928723,0.004361382984809315,0.016719511800301748
510,66.1434211730957,3.4863945616556093,0.7055936507919488,2.285755212513202
511,66.27244138717651,3.4873330834403866,0.7066066835224142,2.2862685837868315
512,66.40479516983032,3.488119271421585,0.7037501603707949,2.2856897737358817
513,66.5323555469513,3.488489338167542,0.6982502319632623,2.285038901841361
514,66.66182041168213,3.4882131465858435,0.6949367926117076,2.2843897167934886
515,66.78885674476624,3.4875154464767206,0.6945883859407598,2.2833329746796354
516,66.91321468353271,3.486797271893381,0.70033578018681,2.2834265453682008
517,67.0415449142456,3.485420957125266,0.7045313582186628,2.283583647778963
518,67.1711323261261,3.4792395133755147,0.700804653232026,2.2813206235663284
519,67.29900121688843,3.463943494075494,0.6990680098542362,2.2764495379574603
520,67.42871642112732,3.438586165436395,0.7002714223509242,2.2680408142673603
521,67.55578684806824,3.4064199838107445,0.701289791035634,2.256950678501792
522,67.68226838111877,3.3632725187083663,0.7004593565040977,2.241001060655987
523,67.81161952018738,3.3137896130511937,0.6999843338963626,2.221537895730532
524,67.94332003593445,3.261415199941086,0.6961198471227384,2.198399464369283
525,68.07444167137146,3.2076645741837426,0.6883796323699465,2.1720966062235334
526,68.20350480079651,3.150548639754607,0.6876844542229041,2.142977809000252
527,68.32937359809875,3.0886901163502785,0.6871597883259868,2.109170121283841
528,68.45699977874756,3.027823459764503,0.6839918318681629,2.074321383739248
529,68.58746933937073,2.962409476562523,0.6784315961858622,2.034592955385172
530,68.71441769599915,2.90025098792123,0.6769660652428908,1.9928638108398964
531,68.84225153923035,2.8434034046949606,0.6841166859566545,1.9491627938042975
532,68.97431182861328,2.7861582245897267,0.6910991664705736,1.9038134082638942
533,69.1042058467865,2.7232516194325713,0.6946784691708238,1.8560788816758085
534,69.23831057548523,2.6441595850857555,0.6920879109546391,1.8044685379675052
535,69.36906790733337,2.565527195187372,0.6897408422396453,1.7518348036425784
536,69.49709725379944,2.4952766147100123,0.6900395107545753,1.7067330036285302
537,69.62925481796265,2.423018312425018,0.6936756170400026,1.657272694022034
538,69.75390148162842,2.3660125469826716,0.6987182807828584,1.6172972914711712
539,69.88638234138489,2.305187990106472,0.7043709277598235,1.5771315034111737
540,70.01719284057617,2.2408983279150942,0.7089044329067737,1.5399410545091747
541,70.1513843536377,2.166979025633724,0.7180729048695648,1.5032913805708783
542,70.27862811088562,2.09814092624223,0.724246216675902,1.4744757963406756
543,70.40373802185059,2.0243609197423416,0.7269358531712159,1.4464054006245846
544,70.53961968421936,1.9426644458872218,0.6877100228715601,1.4197599871786108
545,70.66576838493347,1.8708754625905772,0.6505225129398989,1.3967522063462894
546,70.79970002174377,1.795674659733923,0.6305222538303346,1.3734854029314598
547,70.93161129951477,1.7529657505407041,0.6256716862396521,1.3524584966559572
548,71.06169486045837,1.7145306169117582,0.6271206712484564,1.3324733844563026
549,71.18983101844788,1.675066305925173,0.6256820521096007,1.3122712718640979
550,71.31749868392944,1.6411388996494285,0.6232533949070402,1.2934966382562978
551,71.4451196193695,1.6084877996368465,0.620766351730486,1.2722793565222474
552,71.57560110092163,1.5778112920830507,0.617018222274392,1.2501599507246142
553,71.70529317855835,1.5445517554698849,0.6133356360732368,1.2269342122706672
554,71.83625030517578,1.5047630763204676,0.6138161902059207,1.2030238957370307
555,71.96465849876404,1.457794554723988,0.6145641938646189,1.177407513220376
556,72.09510731697083,1.425938544366059,0.6155379560116122,1.1495164752054268
557,72.2241530418396,1.3973452960690327,0.6155010161499147,1.1198008309852179
558,72.35806632041931,1.369012353245789,0.6144558349000848,1.0886328258051243
559,72.48638963699341,1.3434542047077915,0.6120227905286557,1.0578554358529146
560,72.61635279655457,1.3454502212949013,0.5963900563251208,1.0282962941478484
561,72.74750661849976,1.349828423043789,0.521934269579893,1.0002290596779888
562,72.87563061714172,1.3515479328419788,0.45858296680574256,0.9717799090936805
563,73.00970911979675,1.3511217170262064,0.4039044874110007,0.9405423415376982
564,73.1438319683075,1.3488056242292639,0.3651796023454602,0.9112129573668406
565,73.27296590805054,1.3469907931343077,0.34034890749290636,0.8824265226742827
566,73.40486001968384,1.3476497292353893,0.3299758122374313,0.8550214194804895
567,73.53302264213562,1.3498824307609962,0.33256512991475834,0.8288812979304298
568,73.66096329689026,1.3510379110867285,0.34208184039993644,0.8033127423437945
569,73.79053139686584,1.350399232917404,0.3498383745333174,0.7764554331474512
570,73.91689705848694,1.3480670603491969,0.35211285567174966,0.7518121117386216
571,74.05189847946167,1.3419968516866383,0.3510412094375182,0.723364475756286
572,74.18448829650879,1.3288076628407264,0.35137332153801315,0.6981756600797554
573,74.31887459754944,1.3038943383400468,0.3554876686745763,0.6720852935155563
574,74.45012092590332,1.2693997361000302,0.3611958206797267,0.6476006414357348
575,74.58278059959412,1.2279172873187731,0.3654435678268918,0.6216894839442064
576,74.71244764328003,1.1851180771459515,0.36461704899874703,0.5950153033388116
577,74.84049534797668,1.146790006482101,0.3596870736204586,0.5691302676759089
578,74.96666860580444,1.1149488512508945,0.3317981013852144,0.5461423938366241
579,75.10228610038757,1.0768471997720377,0.2956714974506491,0.5205883359483852
580,75.23126411437988,1.036893362905629,0.2677621791651217,0.49786346366838263
581,75.3584291934967,0.9899032581477936,0.2443364685828088,0.47556649233424364
582,75.49238610267639,0.9360613995112684,0.2282656566240855,0.4528210427428487
583,75.6259171962738,0.8791094270250912,0.2198414341975008,0.4295271877672821
584,75.75742816925049,0.8192585024783485,0.2158899655100796,0.4062072115580407
585,75.88677048683167,0.761518920687935,0.21477144331336565,0.38489361032541725
586,76.01584815979004,0.7093607253429788,0.21205168187340853,0.3606071836728084
587,76.14468097686768,0.6794733679448068,0.20754724137951613,0.33823218841882696
588,76.28202629089355,0.6443714368952171,0.2025272482812282,0.31429040376077744
589,76.4110963344574,0.6084228210437326,0.1900869013624795,0.29218855270202193
590,76.54042410850525,0.5709956278499563,0.1738989638834495,0.27049501110269125
591,76.66725325584412,0.5340790709305866,0.16811965478149965,0.25111313120854106
592,76.7944483757019,0.49263122050209274,0.17038196939628258,0.23119335100671123
593,76.92505240440369,0.4499554247592676,0.15542030303013588,0.21174294727731285
594,77.05434536933899,0.4048802165128702,0.14152419153335777,0.1925124973946969
595,77.18732643127441,0.3590911562589986,0.1295495774887613,0.1736087091128368
596,77.31594276428223,0.315231944601757,0.11545282738751662,0.15522139093318052
597,77.4491548538208,0.27080463229287133,0.09814558844501975,0.13659909291925093
598,77.58365511894226,0.23336369254712777,0.08200025448184092,0.12066432262026591
599,77.71220779418945,0.19982908772725722,0.06638936263923328,0.10668662849181276
600,77.83701491355896,0.17083884456219917,0.05239867031247052,0.09501849918079988
601,77.96501612663269,0.15624340722673977,0.0386560907472235,0.08357375810251613
602,78.09336304664612,0.15677347465530797,0.028372310929916142,0.07343382235033294
603,78.21549868583679,0.15438828396539248,0.0216354077591978,0.0652850533171889
604,78.34679198265076,0.14520951115084926,0.015747969314990052,0.0571476279410552
605,78.47459483146667,0.12787970582002597,0.011883200354008899,0.04950226773390959
606,78.60464859008789,0.10789115159581937,0.010192496029097536,0.043136290828214296
607,78.73228931427002,0.08968553623525603,0.010701878361314527,0.03841832208510512
608,78.86959457397461,0.07439269155557399,0.006117766709732081,0.03419224765076229
609,78.99740099906921,0.07100770502835564,0.004330077237254998,0.03067213832705805
610,79.12768530845642,0.07542859970792645,0.0029012779824079994,0.027339271056277873
611,79.25960206985474,0.07494437075226444,0.003683790375601543,0.024431430640796642
612,79.39021134376526,0.06903200800351321,0.005298859009136488,0.022225319009939667
613,79.51929903030396,0.06111637980513426,0.006545416724599773,0.019608403993377703
614,79.64355635643005,0.05330809114384006,0.0055173362526503705,0.0169104610986958
615,79.77564311027527,0.044555395356667964,0.0036073163006347495,0.014630416139146526
616,79.90459561347961,0.03511634529080359,0.0028970119235076095,0.013910815952645109
617,80.03386163711548,0.02742944693901546,0.002926909387862478,0.013454967659734286
618,80.16504311561584,0.02772783354993328,0.0031039689063250627,0.013048083035702257
619,80.2973062992096,0.028883042878560514,0.0030933945791941165,0.01289672988029334
620,80.43056201934814,0.030465782497694566,0.0025498149902091287,0.013398165171826307
621,80.56298446655273,0.03195121432066362,0.0020355142682930974,0.014260494618014805
622,80.68572306632996,0.03509194915041869,0.0008562213528913279,0.015323076981966851
623,80.81235408782959,0.03834355494470582,0.0013779528062682173,0.01624860596121401
624,80.93936514854431,0.04002224624748829,0.0015117512330008887,0.016436835633255983
625,81.06533098220825,0.039573433614916304,0.0016228600022369396,0.015810396074317376
626,81.19210028648376,0.03854322674490318,0.0035204384153204853,0.01519253473785807
627,81.32547640800476,0.03937130160185603,0.004319652119251375,0.01494512587291217
628,81.45438814163208,0.042045512308906,0.0026565913753436605,0.014737990668201802
629,81.58472752571106,0.044111479500197656,0.0034775310151897365,0.014725157559858646
630,81.71205830574036,0.044132592190364923,0.005025719780274887,0.01434773944399235
631,81.8456928730011,0.04159521381930515,0.004427700320401303,0.013644809352224181
632,81.97372078895569,0.037242383989489196,0.002258076488914937,0.013697618531599358
633,82.10219550132751,0.03258883431931268,0.002533888582468879,0.014362686534168858
634,82.23219347000122,0.028017959598182558,0.003786799616171147,0.014438855799365328
635,82.35883378982544,0.02871578028568232,0.0028647567259969127,0.013866170806921365
636,82.48420739173889,0.03074441570909808,0.0016422931288518588,0.01334000545028566
637,82.6145670413971,0.028011265763640374,0.002252900742745281,0.013669811693247443
638,82.74358415603638,0.0253896228149533,0.0039055092284082564,0.013746317419121377
639,82.86945819854736,0.02684000936125053,0.005053722052975253,0.013928429464378219
640,82.99660038948059,0.026893287363591048,0.0055040969730693785,0.014898346117366703
641,83.1263165473938,0.026292762726701384,0.005882634397919464,0.015244912796000556
642,83.25751638412476,0.025902268841951168,0.004479855345686323,0.014844411908210406
643,83.38970112800598,0.02670768067901315,0.005197566848746415,0.014485700749685557
644,83.51681470870972,0.028715542723857544,0.005776611800861442,0.014595598836681576
645,83.64455223083496,0.030104038776491614,0.007151367415160313,0.014628438931467952
646,83.77869915962219,0.029849757726502727,0.006023818595536311,0.013950794729371142
647,83.90599179267883,0.027334183669164434,0.004688554988266288,0.0128135472957406
648,84.03612780570984,0.025351003714083088,0.0046722746987227426,0.011911362374374453
649,84.16355061531067,0.02494790490249346,0.002425033842350978,0.011191631241849107
650,84.28931927680969,0.02330297439635789,0.0029987583618974003,0.010947165347269399
651,84.4193525314331,0.02128477477448641,0.001668158502121311,0.011444032241810155
652,84.55192017555237,0.021611962881125598,0.0023509765092445093,0.013153626561401236
653,84.68136978149414,0.02384030173485035,0.0036929615651479565,0.014971439421498811
654,84.80935525894165,0.025294799971440067,0.006832946303561269,0.016134350415497576
655,84.93313336372375,0.027378091542158974,0.00851159074505289,0.016980204371156254
656,85.06476068496704,0.030707016024271533,0.00998677183391939,0.017213285930798114
657,85.19167613983154,0.032595602360091167,0.00892826729233414,0.016784375178587708
658,85.32084393501282,0.03298536296019465,0.0051132339069626,0.01568638187824449
659,85.44357299804688,0.032243939100815217,0.004627414459323917,0.015241006162662423
660,85.5697979927063,0.02963652853494747,0.005216335172126649,0.015583153559535452
661,85.69650793075562,0.02806775967849973,0.0054727513470186765,0.015907327196453415
662,85.82100772857666,0.026469421237198847,0.003022730510339621,0.01577904498896683
663,85.94863271713257,0.02741695708396952,0.0022803694468890843,0.01522942822222794
664,86.07999348640442,0.0275478331461255,0.0013476857457682572,0.014706340882076821
665,86.20893692970276,0.02986787070493173,0.0012713466625658783,0.014115809464905794
666,86.33461093902588,0.03183711870516778,0.0018940447839628537,0.01373630209171064
667,86.460205078125,0.02970522182510867,0.003271511642916694,0.013472159800889064
668,86.59243059158325,0.026722961021165434,0.00276157749559668,0.012778373367666851
669,86.7208526134491,0.029917939666985662,0.001787957471549076,0.01141225557834175
670,86.84940123558044,0.03177546040086504,0.003404262602238251,0.010537301239059313
671,86.98011183738708,0.030482155624968314,0.0013734703882800072,0.010468477423803493
672,87.11459231376648,0.028751942823001846,0.002797000582331504,0.011293330394550886
673,87.24462294578552,0.027596814380465927,0.0021269007982114957,0.011619312257243334
674,87.37021160125732,0.02901408487250569,0.002307849300032753,0.011018379351787875
675,87.49671506881714,0.027596291580273512,0.003948631754252049,0.010796687131182708
676,87.62724757194519,0.026529848645495062,0.0032435657955636756,0.011150184292288253
677,87.75730776786804,0.02918279890797559,0.0032192448535857112,0.0121964907275736
678,87.87677264213562,0.032939977535816706,0.004488782502344719,0.013249705822643917
679,88.00475978851318,0.036939157992058276,0.003549758593531059,0.014430422536256478
680,88.13897371292114,0.03595721624165525,0.0026270704741343607,0.014750022274873716
681,88.27026891708374,0.027018194260054834,0.0013442398088754479,0.01401397460266373
682,88.40573334693909,0.022230664394712198,0.0006502535113996488,0.012352730479603346
683,88.53921008110046,0.023915247483289798,0.0019233916891433292,0.0109893386934219
684,88.672278881073,0.02789369481321798,0.004658778616621809,0.011396403280079827
685,88.8008484840393,0.03227932607299022,0.0029393002274672054,0.012464039565885085
686,88.9323456287384,0.033629586118680735,0.002047519367330645,0.013594825147731077
687,89.05921196937561,0.03289180453164496,0.0010360562548816638,0.014197535766053202
688,89.18877124786377,0.031448747192978334,0.00181555541174629,0.014252784499643251
689,89.31657600402832,0.03077678939304546,0.002132756231840273,0.014197549401028879
690,89.44899868965149,0.02934778350228162,0.0018737144812012347,0.01379402177659143
691,89.57537412643433,0.027272920971707016,0.0020609484037309236,0.012789224832521743
692,89.70373678207397,0.02518820483869555,0.00414833642218205,0.011866163612050479
693,89.83118557929993,0.020981719985924265,0.003909125864553935,0.01083073182767198
694,89.95654535293579,0.016443780891120197,0.0054717948071186465,0.010337588707208257
695,90.08699417114258,0.017071372070719962,0.0038627304420176473,0.010272474984325201
696,90.21444845199585,0.019192201344537807,0.00335287561486546,0.011031537618771198
697,90.34114742279053,0.024876225469632775,0.006097270593340383,0.012134249745400637
698,90.47186923027039,0.02607742310491387,0.005870133369135356,0.011932449443685707
699,90.60264682769775,0.024152403086877886,0.004987816731323357,0.010834344829236507
700,90.73175811767578,0.021972437225526113,0.0043911648525349145,0.009897007003464565
701,90.86056590080261,0.019065348963966333,0.0031121710475014944,0.010151644783947006
702,90.99010443687439,0.020679112895272793,0.0032551690976167064,0.011490193121070729
703,91.12052059173584,0.020340386166129352,0.004121940304176743,0.012667870406000587
704,91.2457594871521,0.02428737962579097,0.003487896940849548,0.012939716099188443
705,91.37474584579468,0.026969093470662127,0.002928017015188493,0.012374243601874356
706,91.49976444244385,0.02586587584128911,0.003222961458750122,0.011116457790282593
707,91.62539935112,0.023447858614984735,0.0036799561100365483,0.010029495797451146
708,91.75403785705566,0.01822159072882461,0.0034765890596160295,0.009539178637702518
709,91.88284659385681,0.02824926961834182,0.004327357400292977,0.009765974354530162
710,92.013099193573,0.03610150600401375,0.00465133945559751,0.010859440846236752
711,92.14337849617004,0.03928185689841016,0.0034961154470829784,0.011862871532508052
712,92.27077603340149,0.0373685630957097,0.0017565676206396429,0.012065432513346325
713,92.39271712303162,0.031130107759218078,0.00298283795303474,0.012190274470530268
714,92.51765394210815,0.0236122371075424,0.003612657968002106,0.012099722209518635
715,92.6489052772522,0.019950916492505043,0.0027969772279413828,0.01177821286772722
716,92.78181910514832,0.027612501014348482,0.00293577402940052,0.011645800058456307
717,92.91404938697815,0.03111452356367768,0.002148343873715454,0.012273946126829619
718,93.04414892196655,0.03166844950320425,0.003922736965121886,0.01274238503043564
719,93.17654418945312,0.02976740869185503,0.00501373707268416,0.013029851312534703
720,93.31160616874695,0.024459384354689997,0.004039269074334878,0.012934666999601841
721,93.43977785110474,0.026799566916284812,0.0030750792421653248,0.011944628853062366
722,93.56962776184082,0.027494628438314295,0.0028683786636617844,0.011194570836309793
723,93.69855308532715,0.024365456313414482,0.0037445676225962535,0.010855853023195288
724,93.82914972305298,0.01969559728753897,0.004981424263243996,0.010574963400749305
725,93.9585189819336,0.01773562902094844,0.003468760755445916,0.009956005551159258
726,94.09313893318176,0.01742040556758126,0.003211579610736593,0.01003926072791006
727,94.22464871406555,0.01915067245049762,0.003888510207963227,0.01058470425393212
728,94.35870361328125,0.021921984452829123,0.0031590081075689408,0.010549564354295682
729,94.48431301116943,0.02363163847533997,0.002538389988230656,0.010205716442627577
730,94.61501741409302,0.026566582844239232,0.0033092469304400423,0.010495667134386856
731,94.74433827400208,0.028259852137502976,0.001989313023797551,0.011263328584920004
732,94.87020492553711,0.02839846142146713,0.003794643667638783,0.01189973535440315
733,95.00134015083313,0.024848377822910574,0.0028170156097869596,0.011927765663609431
734,95.1250684261322,0.024243126954440038,0.0023175457625733724,0.011549331377153658
735,95.25227928161621,0.02464174994253861,0.0019997986661594667,0.010485150306893697
736,95.38587212562561,0.024682575891738154,0.0015838569270980075,0.009461553455230523
737,95.51769089698792,0.023320035063922103,0.002010238889750857,0.008812139198086353
738,95.64238452911377,0.021123064552807366,0.0038678505784504394,0.00897970607247419
739,95.77567028999329,0.019426184853308114,0.00288570294096496,0.010512096203056352
740,95.90429925918579,0.018489408899879146,0.004091443509076193,0.011665816496989445
741,96.03693795204163,0.020414617467779343,0.005336332858038716,0.011799616735918611
742,96.16993451118469,0.020348778697000115,0.0036987255338896893,0.011015070301765233
743,96.29445624351501,0.017531489272954788,0.0024053067842785035,0.010162106578695377
744,96.43076992034912,0.020307471274230035,0.004066883683954963,0.01024685863121178
745,96.56012320518494,0.022054761901304638,0.0036339160871690984,0.011262015391736786
746,96.68557476997375,0.02152844556237207,0.004418474507331333,0.01232014075241451
747,96.81669402122498,0.020877015396394315,0.00548383947383481,0.013884835482142087
748,96.94439673423767,0.022810253022043654,0.004519644689833546,0.014554136026932847
749,97.07567000389099,0.027996321372555557,0.007839462808510738,0.015387511047202275
750,97.20585989952087,0.031387820505182476,0.008662478733960548,0.016168577259028344
751,97.33627009391785,0.03081345495294789,0.006160713006171421,0.015678895415192257
752,97.47146129608154,0.03197702235807883,0.002952613247300273,0.014300432820812363
753,97.60236072540283,0.03444197931196945,0.0031835146295698803,0.013918449704313558
754,97.7309262752533,0.03570636740631976,0.004657165577798583,0.014164185563178128
755,97.8631546497345,0.03721985640691994,0.005033623578092446,0.014702355349066668
756,97.99399971961975,0.03519115052578972,0.0059281067956054425,0.01440938485222523
757,98.1203989982605,0.030448732299475742,0.004684810171783833,0.013296760177989028
758,98.25097370147705,0.025600558173174966,0.0039504408684559395,0.012057773612737297
759,98.38942813873291,0.02385724055565993,0.00044811855424619365,0.01216087100798622
760,98.5148196220398,0.0207259669462878,0.0013474904304700804,0.012515804664025201
761,98.64520502090454,0.020305598183698807,0.0031176640792738427,0.012586601358274972
762,98.77828478813171,0.02040150240249386,0.004243498822170505,0.012547089978804554
763,98.90513205528259,0.02165775225531663,0.002766717348402732,0.012812984872926605
764,99.03480434417725,0.024322152843215077,0.004491330408214669,0.013141769613135021
765,99.16129779815674,0.025158555019778338,0.0019101565842840826,0.013462913311082375
766,99.28955459594727,0.024444007331067746,0.003855280958831696,0.014565022226724109
767,99.42155647277832,0.030948506866995223,0.005136851493212061,0.015105946136872961
768,99.55233573913574,0.03365909528744165,0.006891209613025801,0.014626497704419948
769,99.67666435241699,0.0303412515400166,0.006801313748415096,0.01323209400018779
770,99.81108689308167,0.02893714809506572,0.0035574471360898608,0.01180520045832879
771,99.93704581260681,0.025722680073326086,0.0018409493248488576,0.011132603512338574
772,100.0650691986084,0.022860229769400813,0.0023640153195646405,0.010480947113591758
773,100.1916081905365,0.02412912956172906,0.0025489528331397258,0.009914068287111307
774,100.31889605522156,0.024753003376650276,0.001665819361096121,0.009848944408230753
775,100.451420545578,0.023776565886330446,0.0032717450415649784,0.010981946782387514
776,100.58373284339905,0.024294148521062667,0.0023824824521980295,0.012184136696783567
777,100.71315884590149,0.028918940921124008,0.0019092416935917035,0.012829802521150607
778,100.84142565727234,0.027759582546616354,0.0042522900462269005,0.013063967345864097
779,100.96734261512756,0.027587602379897803,0.002470230317900419,0.013035200602593135
780,101.0976812839508,0.028292261592057995,0.0020311123793112684,0.013006609358271488
781,101.22517609596252,0.029642740854962848,0.002585965291873611,0.012757323124648145
782,101.3598484992981,0.027536628465123943,0.0023124835780121444,0.011971097651656083
783,101.48832941055298,0.022213243581473474,0.0019463484153019856,0.011329588316808945
784,101.62018346786499,0.02030778879452767,0.002246040047262661,0.011926736364049745
785,101.7498950958252,0.02858594947597636,0.003589388046675322,0.012354931291100133
786,101.88287925720215,0.030266433086967068,0.0021646774531895864,0.012142400191317024
787,102.00632238388062,0.03340369868585553,0.0016211799346007682,0.011916954494190939
788,102.13471388816833,0.03402061306786267,0.0016447743992482019,0.01214746342592143
789,102.26110363006592,0.03131135646815138,0.0035865655989241805,0.012537143291618098
790,102.3919153213501,0.026936884811863727,0.0024711778643396456,0.012442009646451174
791,102.5211112499237,0.021428003056573396,0.001137418457091028,0.012195503831567835
792,102.65440773963928,0.021687582596309245,0.00502001599458194,0.01226727007181603
793,102.78440165519714,0.022257311689395497,0.005214750864858698,0.011987261684861063
794,102.91585326194763,0.023229662547039197,0.0032154936389347383,0.011649008189468108
795,103.04375958442688,0.022859214447922844,0.0033964673134135644,0.011985670510834157
796,103.17755389213562,0.022582404251794256,0.006552489130114502,0.01304975673659653
797,103.31165719032288,0.026215817600846375,0.0046213125259199055,0.013672516707709663
798,103.44296503067017,0.025577630154233377,0.0025851996965411193,0.012879541262296375
799,103.5693895816803,0.022095514995982224,0.0012033546187565469,0.010395903694719334
800,103.69773721694946,0.018605294614840562,0.002022160778999314,0.009061603922739449
801,103.82905602455139,0.019274817512013216,0.001871463249983962,0.008556612200869652
802,103.96217632293701,0.022981961833794345,0.0018988299583794712,0.008918505070243356
803,104.09256625175476,0.026326269689800317,0.003593127924402563,0.010006558835742982
804,104.21461057662964,0.027591100571438494,0.0033918449987506492,0.010739607363515067
805,104.34123277664185,0.02636827384984157,0.0035409430124200953,0.011436765765532448
806,104.47172141075134,0.02419514523130275,0.0030217921337013596,0.012076375550503362
807,104.60048294067383,0.022759201929935698,0.0016583195616964284,0.012726028073072257
808,104.72803783416748,0.025873932580635917,0.0018880583835300683,0.013597825946863361
809,104.85534477233887,0.028625771754692192,0.0038613428840802676,0.014164888808161542
810,104.98478269577026,0.02977830614780935,0.004267210142381712,0.014490919823815004
811,105.11807179450989,0.029889110873018977,0.0009192421116283109,0.014518601493818579
812,105.24536466598511,0.0307091828308993,0.0032837583372426213,0.014671285250310523
813,105.3778281211853,0.02940933760952498,0.0051672156871440675,0.01474499620655765
814,105.50574660301208,0.02690778779509378,0.005336785417667445,0.014352187851234799
815,105.63263654708862,0.02625030768995245,0.003606126082671646,0.013531720811107031
816,105.76521444320679,0.02801406918070422,0.004333525065594069,0.012802999271666187
817,105.89203071594238,0.03147009801491407,0.003989258149580942,0.011858432766363398
818,106.02336287498474,0.032004172002926184,0.0028604757493787786,0.010738618815780565
819,106.15256524085999,0.029533671197140933,0.0022039028225394005,0.010972736750529885
820,106.28138303756714,0.034564294214169816,0.0006949701300439614,0.01141663228433035
821,106.4091579914093,0.037204970873872395,0.0017454954406325627,0.010849128203777276
822,106.53376293182373,0.03941807646941486,0.0026224873258268097,0.011110874932632287
823,106.66505169868469,0.04239434066534505,0.002956959737858339,0.012287166971262739
824,106.79916596412659,0.03871236382241135,0.0022807458647569273,0.013046417508738941
825,106.93219661712646,0.02970860863032813,0.002670724150276969,0.012349780169398989
826,107.05810475349426,0.02994498063559832,0.0012382223859205394,0.01158600950778392
827,107.19169116020203,0.028064226917152657,0.0009985009160211314,0.011515514264611216
828,107.32187128067017,0.02478069530826827,0.001252149642532093,0.012119423908358594
829,107.45112156867981,0.02996266097972796,0.0016163003099243217,0.012671765645537004
830,107.580322265625,0.03112579285390966,0.0010992477595532174,0.012414655218834628
831,107.71060466766357,0.027902704179698024,0.0014272846955228269,0.011715829116015935
832,107.84092712402344,0.022709247510952612,0.002038982946686047,0.011742280104409229
833,107.96995854377747,0.018855974413124012,0.0028991513212509295,0.011949274549989543
834,108.09462451934814,0.021571914225853323,0.0032361112104764616,0.011996683438537537
835,108.22467994689941,0.026773446887349277,0.0032274347951464473,0.01197004406393106
836,108.35705041885376,0.029105332246779258,0.0022418240364446623,0.011781828519598619
837,108.48542284965515,0.02930162309162811,0.0024436248666512435,0.011399317844166014
838,108.61571145057678,0.026116265375847336,0.0032597447998734923,0.010701966718445324
839,108.74513506889343,0.0233753638676573,0.0007104283711763405,0.010119608357523673
840,108.87606525421143,0.02198291652164381,0.0028724203730888702,0.010148166210825448
841,109.00517416000366,0.023757334141468956,0.0038191819522105167,0.010271489504368127
842,109.13230800628662,0.02493412241046524,0.0031636872859771795,0.01045719974831097
843,109.26906943321228,0.02157339518770635,0.003859093572845227,0.010726992794134365
844,109.40515732765198,0.026399236678741084,0.0023337005526097602,0.011149751141199971
845,109.53181791305542,0.02863535889650833,0.00156235750596895,0.011250478870941496
846,109.65919065475464,0.027626437814815902,0.003358058603772494,0.012268022914002086
847,109.7904007434845,0.02810899376526458,0.004225323016715673,0.013339856970962313
848,109.92137384414673,0.02924188437260258,0.00393553413693042,0.01401275481820765
849,110.04937219619751,0.029714646934930755,0.0038283918053216076,0.014212569081042258
850,110.1783196926117,0.028218791382353132,0.004024299291098336,0.013617298491957228
851,110.30868864059448,0.025709649010158264,0.0050086106730244506,0.012185813403508768
852,110.43826651573181,0.02220108273735855,0.002998803549757171,0.010334990919429035
853,110.57323002815247,0.018807248715349,0.002383375060551639,0.00940707089886953
854,110.70432758331299,0.015436420823458676,0.002883400344765314,0.009443507019236436
855,110.84006023406982,0.020856800220000787,0.0034394351465592563,0.010109852568627018
856,110.97073411941528,0.022798256244049908,0.0037980894010952765,0.010923351833357919
857,111.10066676139832,0.017189795612180748,0.003195505628521841,0.010919713966009187
858,111.23042297363281,0.017420632450409156,0.002554283872208583,0.010937306227896104
859,111.3600549697876,0.017607201060974152,0.0018133758594340767,0.011466658298200412
860,111.48443126678467,0.019103204061663836,0.0027132467076868587,0.01248060248913267
861,111.61371421813965,0.021518133268834297,0.0036871748509249894,0.013015737564349941
862,111.74446988105774,0.025919739221202272,0.002862171911275012,0.012988593991463968
863,111.87646317481995,0.0326507874186825,0.0023090220475616946,0.012652752120127599
864,112.00857853889465,0.039209463480992045,0.0023139536621509683,0.012243837515720649
865,112.13905310630798,0.04400228400768205,0.003340185643705847,0.012689986184429073
866,112.26130437850952,0.050300121396623286,0.003893030034567317,0.013613167583181
867,112.3921844959259,0.054922804744677,0.0029193757163463075,0.014140921086434836
868,112.52298617362976,0.05799982266727683,0.003186419702478174,0.014357596786432399
869,112.64954209327698,0.05997112307980464,0.004544656041392096,0.014452008606198476
870,112.78547668457031,0.05889948128281653,0.0034586892977806665,0.013717382244674083
871,112.9117820262909,0.055690199768296936,0.0015674522776079533,0.01275122099814778
872,113.03839898109436,0.05156874192426948,0.0034075147627289255,0.012093258987934126
873,113.16416120529175,0.04598853518244502,0.0020872467467967924,0.012147259286595503
874,113.292307138443,0.03890899385946105,0.0024768726194018724,0.012290414943520074
875,113.42357110977173,0.033058095166774215,0.0027615729229612364,0.012522491415786425
876,113.5534348487854,0.036855645093852335,0.0015896921673642626,0.013404022907789359
877,113.68412590026855,0.03918564831887418,0.0028859819071560522,0.013509379260962531
878,113.8157651424408,0.041977837847881255,0.001435949728499652,0.013565969161580373
879,113.94370484352112,0.04214278962215585,0.0006096941035701007,0.013556622501817486
880,114.07863759994507,0.04184576998966582,0.002344831730317564,0.013531744315931304
881,114.20597076416016,0.04083570462741699,0.0020110309724641388,0.012721702036048423
882,114.3351981639862,0.03764444669668891,0.0021575395129268204,0.011615279582250636
883,114.46355032920837,0.03351816550183602,0.001038220521105055,0.011341724737337385
884,114.59619188308716,0.030904679848745533,0.0034174673228226145,0.012146325723985248
885,114.72466611862183,0.028849922601534708,0.0018838022483545303,0.01236503610767814
886,114.85484528541565,0.026349167047639774,0.0026467555822169194,0.012312936520013817
887,114.984530210495,0.024412310331833983,0.002934487224024297,0.011532969762994016
888,115.10992765426636,0.02303886959221702,0.0031556730666367112,0.01097410074007044
889,115.23723530769348,0.02363317560516511,0.005283476707118499,0.011946438945964737
890,115.36468768119812,0.026478184991635786,0.003594589492919474,0.013176881690197657
891,115.50119137763977,0.030879696336812545,0.0036254974149612217,0.014213969836900469
892,115.62430119514465,0.038006899531874826,0.004636177337233832,0.015382207663737836
893,115.75633549690247,0.04372124482341592,0.004217359487743159,0.016119581446518972
894,115.88738536834717,0.04482846891924524,0.001978991103597494,0.015927470895503903
895,116.02316331863403,0.043997330051319276,0.004078109484338006,0.01560503268927272
896,116.15198850631714,0.040924375845534454,0.00404948730767708,0.014980096975868315
897,116.27072215080261,0.03332853192703757,0.0029669421789275713,0.013675420608514411
898,116.40149068832397,0.031388300998661446,0.002124649856269569,0.012209858478774451
899,116.52947878837585,0.033128476924185954,0.0015957036633941267,0.011029091240045532
900,116.65883326530457,0.03134799264096272,0.002991718580902709,0.01107907146404295
901,116.79473662376404,0.02730603633729784,0.001749447119371805,0.011432812135077419
902,116.92082977294922,0.023441841612760292,0.0020520730904709365,0.012470088782921555
903,117.0502495765686,0.026017252698278155,0.0022469608504879605,0.013609673443343802
904,117.17797923088074,0.03006687468536815,0.0012790668677020384,0.013599572082621952
905,117.29899978637695,0.032020820800945385,0.00308493484748063,0.012603493362308085
906,117.42707896232605,0.032371583621001176,0.0031877415046917554,0.011627006437904135
907,117.55418229103088,0.03208860700332673,0.0033096624136234013,0.010930890103975726
908,117.68211245536804,0.033193479600003066,0.0033166830672767384,0.010541209958338505
909,117.81060433387756,0.03242090250374308,0.002803883898841435,0.01057962780003636
910,117.9396710395813,0.02950947777944305,0.0033949115932099434,0.01111093674154638
911,118.06598424911499,0.02590803464354459,0.003028575595862957,0.011559090911053824
912,118.19875192642212,0.0224571965508199,0.003192464114133761,0.011830878771585542
913,118.32926321029663,0.02103648009485651,0.003053956358176471,0.011639874295531798
914,118.45315599441528,0.019230885089746325,0.0031631092607521307,0.011500427843488637
915,118.58214402198792,0.017955639558043125,0.0012289511610716832,0.011056037604941523
916,118.7137725353241,0.021210013574995842,0.00484847030905472,0.010964277887490015
917,118.83945178985596,0.024241126597773083,0.0039017559480224637,0.01095401717131092
918,118.97341775894165,0.02442103952403106,0.002782736540408073,0.01059261464624425
919,119.10428929328918,0.0215559709759037,0.0026851673337349724,0.010623770658841174
920,119.22891736030579,0.022837460374188982,0.0024890024308423784,0.010556059082808888
921,119.35707020759583,0.024674425447012944,0.0020760434815871474,0.010233745331122777
922,119.48498845100403,0.027694765126361095,0.0011323163567139962,0.010498075500899992
923,119.61673283576965,0.026532669866344123,0.0027892463194246937,0.011523365642847491
924,119.74595093727112,0.022986613689862982,0.005773609491121198,0.012019729977464637
925,119.87295699119568,0.019911784611155895,0.005109155520967093,0.011926012053052812
926,120.00399422645569,0.02244577075087067,0.002023624488446732,0.011600626744269244
927,120.13131809234619,0.025997974179561265,0.003200067097003331,0.011227170400759082
928,120.26478052139282,0.028994834927838897,0.0025390931277069918,0.011221817071053096
929,120.3924765586853,0.03138942407624482,0.00320503525791415,0.01157331699461954
930,120.52489805221558,0.03394283186295842,0.0031891566790800867,0.012060875679325008
931,120.64944434165955,0.03665168302428707,0.002757621918108164,0.012795966233329046
932,120.78256273269653,0.03773318620576424,0.002505236157471583,0.013230750192021959
933,120.91245698928833,0.037150626030483136,0.0015161855346549288,0.013475314197761896
934,121.0321614742279,0.03658250792259815,0.002067540564188596,0.013845298145579228
935,121.1637659072876,0.034754155633265026,0.0011164146329071393,0.013644329125543028
936,121.29254913330078,0.03271156646722401,0.0013844937946349643,0.01286199461999201
937,121.41889095306396,0.030683798842125222,0.001803713926206919,0.012357376955549804
938,121.54976677894592,0.029932121765601054,0.0007383024483078532,0.01279399744985463
939,121.67417287826538,0.031454474841185735,0.0023264180080143373,0.013822171544520461
940,121.80852198600769,0.0331229211834223,0.0049008862064342925,0.014506528102796783
941,121.93753600120544,0.032111546380529446,0.004226112469644753,0.014510801918054442
942,122.06792616844177,0.03109879384212214,0.00442950683927098,0.014689606014754057
943,122.19860243797302,0.03156623408131429,0.0046811080839886466,0.014343396801690684
944,122.33204293251038,0.027459235100805394,0.0036720947111423125,0.013501572582212833
945,122.4641182422638,0.020985161661673586,0.0029042964130768056,0.012702728559812488
946,122.59158658981323,0.019148320291820543,0.0040974268855396906,0.012400232502866315
947,122.7222535610199,0.021697264325675727,0.005352437052796129,0.01211758725504733
948,122.85064601898193,0.022259124886460355,0.005046982562655633,0.011540440733061668
949,122.98600673675537,0.018116823096652898,0.004384484870794708,0.01046875329929644
950,123.1177909374237,0.017136588053809923,0.0030199842765001143,0.009757012018440134
951,123.24758720397949,0.0175909942251485,0.0028642364084715734,0.009355136174711915
952,123.37943410873413,0.018461175135289054,0.0035261018123160215,0.010005391570153328
953,123.51394271850586,0.018373102345969033,0.0035780934105515724,0.010366979241013846
954,123.64525032043457,0.01979361686715209,0.0029897391135118947,0.010796438152266333
955,123.77562189102173,0.02511502467387343,0.002541653502658293,0.01103285193883408
956,123.90372228622437,0.03008684442545936,0.0034017097631242037,0.011552617125268245
957,124.03259468078613,0.03072436139317287,0.004109701345597865,0.012095602503391468
958,124.16117262840271,0.029228777750755188,0.002842924004879538,0.012345744703015558
959,124.29006910324097,0.028001655937102066,0.004850834972443134,0.012604961709463978
960,124.42219924926758,0.033053366555693506,0.0036558462631617787,0.012785220457459862
961,124.54989886283875,0.033583778116096835,0.0029372694676045733,0.013258346225281353
962,124.67884087562561,0.03287950557966253,0.003780649971718838,0.01378352882571838
963,124.8072099685669,0.033259157027434365,0.002694319636863656,0.013770479393070828
964,124.93417453765869,0.03326273499252673,0.00295100745129163,0.01383498284855144
965,125.06451225280762,0.03326273499252673,0.00295100745129163,0.01383498284855144
966,125.19250726699829,0.03326273499252673,0.00295100745129163,0.01383498284855144
967,125.31373310089111,0.03326273499252673,0.00295100745129163,0.01383498284855144
968,125.43727421760559,0.03326273499252673,0.00295100745129163,0.01383498284855144
969,125.55868196487427,0.03326273499252673,0.00295100745129163,0.01383498284855144
970,125.68100452423096,0.03326273499252673,0.00295100745129163,0.01383498284855144
971,125.80143761634827,0.03326273499252673,0.00295100745129163,0.01383498284855144
972,125.92185974121094,0.03326273499252673,0.00295100745129163,0.01383498284855144
973,126.04512405395508,0.03326273499252673,0.00295100745129163,0.01383498284855144
974,126.16738724708557,0.03326273499252673,0.00295100745129163,0.01383498284855144
975,126.28814601898193,0.03326273499252673,0.00295100745129163,0.01383498284855144
976,126.4086389541626,0.03326273499252673,0.00295100745129163,0.01383498284855144
977,126.53305673599243,0.03326273499252673,0.00295100745129163,0.01383498284855144
978,126.65677881240845,0.03326273499252673,0.00295100745129163,0.01383498284855144
979,126.77894592285156,0.03326273499252673,0.00295100745129163,0.01383498284855144
980,126.90292406082153,0.03326273499252673,0.00295100745129163,0.01383498284855144
981,127.02082252502441,0.03326273499252673,0.00295100745129163,0.01383498284855144
982,127.14709138870239,0.03326273499252673,0.00295100745129163,0.01383498284855144
983,127.2739794254303,0.03326273499252673,0.00295100745129163,0.01383498284855144
984,127.39233064651489,0.03326273499252673,0.00295100745129163,0.01383498284855144
985,127.51335716247559,0.03326273499252673,0.00295100745129163,0.01383498284855144
986,127.6349573135376,0.03326273499252673,0.00295100745129163,0.01383498284855144
987,127.75734829902649,0.03326273499252673,0.00295100745129163,0.01383498284855144
988,127.87984657287598,0.03326273499252673,0.00295100745129163,0.01383498284855144
989,128.00210881233215,0.03326273499252673,0.00295100745129163,0.01383498284855144
990,128.12465119361877,0.03326273499252673,0.00295100745129163,0.01383498284855144
991,128.24693202972412,0.03326273499252673,0.00295100745129163,0.01383498284855144
992,128.3692033290863,0.03326273499252673,0.00295100745129163,0.01383498284855144
993,128.48999977111816,0.03326273499252673,0.00295100745129163,0.01383498284855144
994,128.612895488739,0.03326273499252673,0.00295100745129163,0.01383498284855144
995,128.7353241443634,0.03326273499252673,0.00295100745129163,0.01383498284855144
996,128.85779786109924,0.03326273499252673,0.00295100745129163,0.01383498284855144
997,128.97988867759705,0.03326273499252673,0.00295100745129163,0.01383498284855144
998,129.102370262146,0.03326273499252673,0.00295100745129163,0.01383498284855144
999,129.22556495666504,0.03326273499252673,0.00295100745129163,0.01383498284855144
1000,129.34865427017212,0.03326273499252673,0.00295100745129163,0.01383498284855144
1001,129.47185611724854,0.03326273499252673,0.00295100745129163,0.01383498284855144
1002,129.59404253959656,0.03326273499252673,0.00295100745129163,0.01383498284855144
1003,129.71721959114075,0.03326273499252673,0.00295100745129163,0.01383498284855144
1004,129.83920884132385,0.03326273499252673,0.00295100745129163,0.01383498284855144
1005,129.96141862869263,0.03326273499252673,0.00295100745129163,0.01383498284855144
1006,130.08459520339966,0.03326273499252673,0.00295100745129163,0.01383498284855144
1007,130.20650911331177,0.03326273499252673,0.00295100745129163,0.01383498284855144
1008,130.32926654815674,0.03326273499252673,0.00295100745129163,0.01383498284855144
1009,130.45121717453003,0.03326273499252673,0.00295100745129163,0.01383498284855144
1010,130.57350325584412,0.03326273499252673,0.00295100745129163,0.01383498284855144
1011,130.69540691375732,0.03326273499252673,0.00295100745129163,0.01383498284855144
1012,130.8172800540924,0.03326273499252673,0.00295100745129163,0.01383498284855144
1013,130.937744140625,0.03326273499252673,0.00295100745129163,0.01383498284855144
1014,131.06057858467102,0.03326273499252673,0.00295100745129163,0.01383498284855144
1015,131.18248558044434,0.03326273499252673,0.00295100745129163,0.01383498284855144
1016,131.30501508712769,0.03326273499252673,0.00295100745129163,0.01383498284855144
1017,131.42672657966614,0.03326273499252673,0.00295100745129163,0.01383498284855144
1018,131.5498058795929,0.03326273499252673,0.00295100745129163,0.01383498284855144
1019,131.67322444915771,0.03326273499252673,0.00295100745129163,0.01383498284855144
1020,131.79456496238708,0.03326273499252673,0.00295100745129163,0.01383498284855144
1021,131.9166874885559,0.03326273499252673,0.00295100745129163,0.01383498284855144
1022,132.0388686656952,0.03326273499252673,0.00295100745129163,0.01383498284855144
1023,132.16148328781128,0.03326273499252673,0.00295100745129163,0.01383498284855144
1024,132.281476020813,0.03326273499252673,0.00295100745129163,0.01383498284855144
1025,132.4034721851349,0.03326273499252673,0.00295100745129163,0.01383498284855144
1026,132.52564454078674,0.03326273499252673,0.00295100745129163,0.01383498284855144
1027,132.64848732948303,0.03326273499252673,0.00295100745129163,0.01383498284855144
1028,132.77215480804443,0.03326273499252673,0.00295100745129163,0.01383498284855144
1029,132.8950538635254,0.03326273499252673,0.00295100745129163,0.01383498284855144
1030,133.01824522018433,0.03326273499252673,0.00295100745129163,0.01383498284855144
1031,133.14166569709778,0.03326273499252673,0.00295100745129163,0.01383498284855144
1032,133.265234708786,0.03326273499252673,0.00295100745129163,0.01383498284855144
1033,133.38656425476074,0.03326273499252673,0.00295100745129163,0.01383498284855144
1034,133.5091588497162,0.03326273499252673,0.00295100745129163,0.01383498284855144
1035,133.63084292411804,0.03326273499252673,0.00295100745129163,0.01383498284855144
1036,133.7531497478485,0.03326273499252673,0.00295100745129163,0.01383498284855144
1037,133.8749704360962,0.03326273499252673,0.00295100745129163,0.01383498284855144
1038,133.9972116947174,0.03326273499252673,0.00295100745129163,0.01383498284855144
1039,134.1203646659851,0.03326273499252673,0.00295100745129163,0.01383498284855144
1040,134.2427577972412,0.03326273499252673,0.00295100745129163,0.01383498284855144
1041,134.36501669883728,0.03326273499252673,0.00295100745129163,0.01383498284855144
1042,134.48700165748596,0.03326273499252673,0.00295100745129163,0.01383498284855144
1043,134.60927820205688,0.03326273499252673,0.00295100745129163,0.01383498284855144
1044,134.73272514343262,0.03326273499252673,0.00295100745129163,0.01383498284855144
1045,134.85636520385742,0.03326273499252673,0.00295100745129163,0.01383498284855144
1046,134.97949814796448,0.03326273499252673,0.00295100745129163,0.01383498284855144
1047,135.10280442237854,0.03326273499252673,0.00295100745129163,0.01383498284855144
1048,135.22527503967285,0.03326273499252673,0.00295100745129163,0.01383498284855144
1049,135.3476595878601,0.03326273499252673,0.00295100745129163,0.01383498284855144
1050,135.46987962722778,0.03326273499252673,0.00295100745129163,0.01383498284855144
1051,135.5923683643341,0.03326273499252673,0.00295100745129163,0.01383498284855144
1052,135.71558594703674,0.03326273499252673,0.00295100745129163,0.01383498284855144
1053,135.83727550506592,0.03326273499252673,0.00295100745129163,0.01383498284855144
1054,135.95882415771484,0.03326273499252673,0.00295100745129163,0.01383498284855144
1055,136.08166337013245,0.03326273499252673,0.00295100745129163,0.01383498284855144
1056,136.20364928245544,0.03326273499252673,0.00295100745129163,0.01383498284855144
1057,136.32673811912537,0.03326273499252673,0.00295100745129163,0.01383498284855144
1058,136.44920682907104,0.03326273499252673,0.00295100745129163,0.01383498284855144
1059,136.57133722305298,0.03326273499252673,0.00295100745129163,0.01383498284855144
1060,136.69320249557495,0.03326273499252673,0.00295100745129163,0.01383498284855144
1061,136.81531977653503,0.03326273499252673,0.00295100745129163,0.01383498284855144
1062,136.9378800392151,0.03326273499252673,0.00295100745129163,0.01383498284855144
1063,137.06034064292908,0.03326273499252673,0.00295100745129163,0.01383498284855144
1064,137.18281054496765,0.03326273499252673,0.00295100745129163,0.01383498284855144
1065,137.30494356155396,0.03326273499252673,0.00295100745129163,0.01383498284855144
1066,137.42728471755981,0.03326273499252673,0.00295100745129163,0.01383498284855144
1067,137.5502073764801,0.03326273499252673,0.00295100745129163,0.01383498284855144
1068,137.67244672775269,0.03326273499252673,0.00295100745129163,0.01383498284855144
1069,137.7945625782013,0.03326273499252673,0.00295100745129163,0.01383498284855144
1070,137.91666173934937,0.03326273499252673,0.00295100745129163,0.01383498284855144
1071,138.03924179077148,0.03326273499252673,0.00295100745129163,0.01383498284855144
1072,138.16199827194214,0.03326273499252673,0.00295100745129163,0.01383498284855144
1073,138.284494638443,0.03326273499252673,0.00295100745129163,0.01383498284855144
1074,138.40650033950806,0.03326273499252673,0.00295100745129163,0.01383498284855144
1075,138.52922534942627,0.03326273499252673,0.00295100745129163,0.01383498284855144
1076,138.65116786956787,0.03326273499252673,0.00295100745129163,0.01383498284855144
1077,138.77419328689575,0.03326273499252673,0.00295100745129163,0.01383498284855144
1078,138.89703154563904,0.03326273499252673,0.00295100745129163,0.01383498284855144
1079,139.01901388168335,0.03326273499252673,0.00295100745129163,0.01383498284855144
1080,139.14161372184753,0.03326273499252673,0.00295100745129163,0.01383498284855144
1081,139.2640073299408,0.03326273499252673,0.00295100745129163,0.01383498284855144
1082,139.38610076904297,0.03326273499252673,0.00295100745129163,0.01383498284855144
1083,139.508526802063,0.03326273499252673,0.00295100745129163,0.01383498284855144
1084,139.63057255744934,0.03326273499252673,0.00295100745129163,0.01383498284855144
1085,139.75486707687378,0.03326273499252673,0.00295100745129163,0.01383498284855144
1086,139.8772211074829,0.03326273499252673,0.00295100745129163,0.01383498284855144
1087,139.99944758415222,0.03326273499252673,0.00295100745129163,0.01383498284855144
1088,140.12167835235596,0.03326273499252673,0.00295100745129163,0.01383498284855144
1089,140.24400687217712,0.03326273499252673,0.00295100745129163,0.01383498284855144
1090,140.36603665351868,0.03326273499252673,0.00295100745129163,0.01383498284855144
1091,140.48865914344788,0.03326273499252673,0.00295100745129163,0.01383498284855144
1092,140.6106367111206,0.03326273499252673,0.00295100745129163,0.01383498284855144
1093,140.73213052749634,0.03326273499252673,0.00295100745129163,0.01383498284855144
1094,140.85443782806396,0.03326273499252673,0.00295100745129163,0.01383498284855144
1095,140.97660875320435,0.03326273499252673,0.00295100745129163,0.01383498284855144
1096,141.09869742393494,0.03326273499252673,0.00295100745129163,0.01383498284855144
1097,141.22111105918884,0.03326273499252673,0.00295100745129163,0.01383498284855144
1098,141.3433747291565,0.03326273499252673,0.00295100745129163,0.01383498284855144
1099,141.46526670455933,0.03326273499252673,0.00295100745129163,0.01383498284855144
1100,141.58737468719482,0.03326273499252673,0.00295100745129163,0.01383498284855144
1101,141.70984625816345,0.03326273499252673,0.00295100745129163,0.01383498284855144
1102,141.83199429512024,0.03326273499252673,0.00295100745129163,0.01383498284855144
1103,141.95402216911316,0.03326273499252673,0.00295100745129163,0.01383498284855144
1104,142.07647228240967,0.03326273499252673,0.00295100745129163,0.01383498284855144
1105,142.19849491119385,0.03326273499252673,0.00295100745129163,0.01383498284855144
1106,142.3214569091797,0.03326273499252673,0.00295100745129163,0.01383498284855144
1107,142.44481492042542,0.03326273499252673,0.00295100745129163,0.01383498284855144
1108,142.56787037849426,0.03326273499252673,0.00295100745129163,0.01383498284855144
1109,142.69093561172485,0.03326273499252673,0.00295100745129163,0.01383498284855144
1110,142.8138027191162,0.03326273499252673,0.00295100745129163,0.01383498284855144
1111,142.93674063682556,0.03326273499252673,0.00295100745129163,0.01383498284855144
1112,143.05727648735046,0.03326273499252673,0.00295100745129163,0.01383498284855144
1113,143.17826890945435,0.03326273499252673,0.00295100745129163,0.01383498284855144
1114,143.30103516578674,0.03326273499252673,0.00295100745129163,0.01383498284855144
1115,143.42293453216553,0.03326273499252673,0.00295100745129163,0.01383498284855144
1116,143.5452320575714,0.03326273499252673,0.00295100745129163,0.01383498284855144
1117,143.66739654541016,0.03326273499252673,0.00295100745129163,0.01383498284855144
1118,143.79006147384644,0.03326273499252673,0.00295100745129163,0.01383498284855144
1119,143.91242957115173,0.03326273499252673,0.00295100745129163,0.01383498284855144
1120,144.03479862213135,0.03326273499252673,0.00295100745129163,0.01383498284855144
1121,144.15726470947266,0.03326273499252673,0.00295100745129163,0.01383498284855144
1122,144.27980303764343,0.03326273499252673,0.00295100745129163,0.01383498284855144
1123,144.40433478355408,0.03326273499252673,0.00295100745129163,0.01383498284855144
1124,144.5283398628235,0.03326273499252673,0.00295100745129163,0.01383498284855144
1125,144.65068221092224,0.03326273499252673,0.00295100745129163,0.01383498284855144
1126,144.77317142486572,0.03326273499252673,0.00295100745129163,0.01383498284855144
1127,144.89501404762268,0.03326273499252673,0.00295100745129163,0.01383498284855144
1128,145.0172336101532,0.03326273499252673,0.00295100745129163,0.01383498284855144
1129,145.139151096344,0.03326273499252673,0.00295100745129163,0.01383498284855144
1130,145.26145029067993,0.03326273499252673,0.00295100745129163,0.01383498284855144
1131,145.38361525535583,0.03326273499252673,0.00295100745129163,0.01383498284855144
1132,145.50586867332458,0.03326273499252673,0.00295100745129163,0.01383498284855144
1133,145.628573179245,0.03326273499252673,0.00295100745129163,0.01383498284855144
1134,145.75014352798462,0.03326273499252673,0.00295100745129163,0.01383498284855144
1135,145.8725142478943,0.03326273499252673,0.00295100745129163,0.01383498284855144
1136,145.99564146995544,0.03326273499252673,0.00295100745129163,0.01383498284855144
1137,146.11898851394653,0.03326273499252673,0.00295100745129163,0.01383498284855144
1138,146.24208116531372,0.03326273499252673,0.00295100745129163,0.01383498284855144
1139,146.36492109298706,0.03326273499252673,0.00295100745129163,0.01383498284855144
1140,146.48709321022034,0.03326273499252673,0.00295100745129163,0.01383498284855144
1141,146.60942029953003,0.03326273499252673,0.00295100745129163,0.01383498284855144
1142,146.7314932346344,0.03326273499252673,0.00295100745129163,0.01383498284855144
1143,146.8536307811737,0.03326273499252673,0.00295100745129163,0.01383498284855144
1144,146.97576260566711,0.03326273499252673,0.00295100745129163,0.01383498284855144
1145,147.09827136993408,0.03326273499252673,0.00295100745129163,0.01383498284855144
1146,147.2208023071289,0.03326273499252673,0.00295100745129163,0.01383498284855144
1147,147.34307217597961,0.03326273499252673,0.00295100745129163,0.01383498284855144
1148,147.4655840396881,0.03326273499252673,0.00295100745129163,0.01383498284855144
1149,147.58756184577942,0.03326273499252673,0.00295100745129163,0.01383498284855144
1150,147.71022748947144,0.03326273499252673,0.00295100745129163,0.01383498284855144
1151,147.83280491828918,0.03326273499252673,0.00295100745129163,0.01383498284855144
1152,147.95490026474,0.03326273499252673,0.00295100745129163,0.01383498284855144
1153,148.07748198509216,0.03326273499252673,0.00295100745129163,0.01383498284855144
1154,148.19943261146545,0.03326273499252673,0.00295100745129163,0.01383498284855144
1155,148.3219952583313,0.03326273499252673,0.00295100745129163,0.01383498284855144
1156,148.4441978931427,0.03326273499252673,0.00295100745129163,0.01383498284855144
1157,148.5666263103485,0.03326273499252673,0.00295100745129163,0.01383498284855144
1158,148.68875432014465,0.03326273499252673,0.00295100745129163,0.01383498284855144
1159,148.8107144832611,0.03326273499252673,0.00295100745129163,0.01383498284855144
1160,148.9335298538208,0.03326273499252673,0.00295100745129163,0.01383498284855144
1161,149.05604362487793,0.03326273499252673,0.00295100745129163,0.01383498284855144
1162,149.17814302444458,0.03326273499252673,0.00295100745129163,0.01383498284855144
1163,149.30066299438477,0.03326273499252673,0.00295100745129163,0.01383498284855144
1164,149.42293119430542,0.03326273499252673,0.00295100745129163,0.01383498284855144
1165,149.54515314102173,0.03326273499252673,0.00295100745129163,0.01383498284855144
1166,149.66765093803406,0.03326273499252673,0.00295100745129163,0.01383498284855144
1167,149.78990578651428,0.03326273499252673,0.00295100745129163,0.01383498284855144
1168,149.9116792678833,0.03326273499252673,0.00295100745129163,0.01383498284855144
1169,150.0342619419098,0.03326273499252673,0.00295100745129163,0.01383498284855144
1170,150.1560764312744,0.03326273499252673,0.00295100745129163,0.01383498284855144
1171,150.2782220840454,0.03326273499252673,0.00295100745129163,0.01383498284855144
1172,150.40103697776794,0.03326273499252673,0.00295100745129163,0.01383498284855144
1173,150.5241720676422,0.03326273499252673,0.00295100745129163,0.01383498284855144
1174,150.64619064331055,0.03326273499252673,0.00295100745129163,0.01383498284855144
1175,150.76872324943542,0.03326273499252673,0.00295100745129163,0.01383498284855144
1176,150.89116096496582,0.03326273499252673,0.00295100745129163,0.01383498284855144
1177,151.013432264328,0.03326273499252673,0.00295100745129163,0.01383498284855144
1178,151.13602018356323,0.03326273499252673,0.00295100745129163,0.01383498284855144
1179,151.25789666175842,0.03326273499252673,0.00295100745129163,0.01383498284855144
1180,151.37917518615723,0.03326273499252673,0.00295100745129163,0.01383498284855144
1181,151.50277853012085,0.03326273499252673,0.00295100745129163,0.01383498284855144
1182,151.62712740898132,0.03326273499252673,0.00295100745129163,0.01383498284855144
1183,151.7492220401764,0.03326273499252673,0.00295100745129163,0.01383498284855144
1184,151.87166595458984,0.03326273499252673,0.00295100745129163,0.01383498284855144
1185,151.99476623535156,0.03326273499252673,0.00295100745129163,0.01383498284855144
1186,152.11724877357483,0.03326273499252673,0.00295100745129163,0.01383498284855144
1187,152.23912525177002,0.03326273499252673,0.00295100745129163,0.01383498284855144
1188,152.36122727394104,0.03326273499252673,0.00295100745129163,0.01383498284855144
1189,152.4823398590088,0.03326273499252673,0.00295100745129163,0.01383498284855144
1190,152.60540509223938,0.03326273499252673,0.00295100745129163,0.01383498284855144
1191,152.7273964881897,0.03326273499252673,0.00295100745129163,0.01383498284855144
1192,152.84993958473206,0.03326273499252673,0.00295100745129163,0.01383498284855144
1193,152.97339844703674,0.03326273499252673,0.00295100745129163,0.01383498284855144
1194,153.09715867042542,0.03326273499252673,0.00295100745129163,0.01383498284855144
1195,153.2194468975067,0.03326273499252673,0.00295100745129163,0.01383498284855144
1196,153.34156441688538,0.03326273499252673,0.00295100745129163,0.01383498284855144
1197,153.46396660804749,0.03326273499252673,0.00295100745129163,0.01383498284855144
1198,153.58610463142395,0.03326273499252673,0.00295100745129163,0.01383498284855144
1199,153.7062966823578,0.03326273499252673,0.00295100745129163,0.01383498284855144
1200,153.82825255393982,0.03326273499252673,0.00295100745129163,0.01383498284855144
1201,153.9499795436859,0.03326273499252673,0.00295100745129163,0.01383498284855144
1202,154.07203102111816,0.03326273499252673,0.00295100745129163,0.01383498284855144
1203,154.1944661140442,0.03326273499252673,0.00295100745129163,0.01383498284855144
1204,154.31667971611023,0.03326273499252673,0.00295100745129163,0.01383498284855144
1205,154.43892240524292,0.03326273499252673,0.00295100745129163,0.01383498284855144
1206,154.56088423728943,0.03326273499252673,0.00295100745129163,0.01383498284855144
1207,154.68329405784607,0.03326273499252673,0.00295100745129163,0.01383498284855144
1208,154.80568480491638,0.03326273499252673,0.00295100745129163,0.01383498284855144
1209,154.9287233352661,0.03326273499252673,0.00295100745129163,0.01383498284855144
1210,155.05092763900757,0.03326273499252673,0.00295100745129163,0.01383498284855144
1211,155.17321276664734,0.03326273499252673,0.00295100745129163,0.01383498284855144
1212,155.29531288146973,0.03326273499252673,0.00295100745129163,0.01383498284855144
1213,155.41745114326477,0.03326273499252673,0.00295100745129163,0.01383498284855144
1214,155.54152393341064,0.03326273499252673,0.00295100745129163,0.01383498284855144
1215,155.6639485359192,0.03326273499252673,0.00295100745129163,0.01383498284855144
1216,155.78603386878967,0.03326273499252673,0.00295100745129163,0.01383498284855144
1217,155.90840530395508,0.03326273499252673,0.00295100745129163,0.01383498284855144
1218,156.03263926506042,0.03326273499252673,0.00295100745129163,0.01383498284855144
1219,156.15363597869873,0.03326273499252673,0.00295100745129163,0.01383498284855144
1220,156.27574014663696,0.03326273499252673,0.00295100745129163,0.01383498284855144
1221,156.3979470729828,0.03326273499252673,0.00295100745129163,0.01383498284855144
1222,156.52156138420105,0.03326273499252673,0.00295100745129163,0.01383498284855144
1223,156.64164686203003,0.03326273499252673,0.00295100745129163,0.01383498284855144
1224,156.76278495788574,0.03326273499252673,0.00295100745129163,0.01383498284855144
1225,156.88522124290466,0.03326273499252673,0.00295100745129163,0.01383498284855144
1226,157.00638222694397,0.03326273499252673,0.00295100745129163,0.01383498284855144
1227,157.12921929359436,0.03326273499252673,0.00295100745129163,0.01383498284855144
1228,157.25073528289795,0.03326273499252673,0.00295100745129163,0.01383498284855144
1229,157.37335467338562,0.03326273499252673,0.00295100745129163,0.01383498284855144
1230,157.49579691886902,0.03326273499252673,0.00295100745129163,0.01383498284855144
1231,157.61782264709473,0.03326273499252673,0.00295100745129163,0.01383498284855144
1232,157.73987078666687,0.03326273499252673,0.00295100745129163,0.01383498284855144
1233,157.86208081245422,0.03326273499252673,0.00295100745129163,0.01383498284855144
1234,157.98523354530334,0.03326273499252673,0.00295100745129163,0.01383498284855144
1235,158.1071014404297,0.03326273499252673,0.00295100745129163,0.01383498284855144
1236,158.22961115837097,0.03326273499252673,0.00295100745129163,0.01383498284855144
1237,158.35127019882202,0.03326273499252673,0.00295100745129163,0.01383498284855144
1238,158.47322177886963,0.03326273499252673,0.00295100745129163,0.01383498284855144
1239,158.59716629981995,0.03326273499252673,0.00295100745129163,0.01383498284855144
1240,158.71906399726868,0.03326273499252673,0.00295100745129163,0.01383498284855144
1241,158.8415904045105,0.03326273499252673,0.00295100745129163,0.01383498284855144
1242,158.96399331092834,0.03326273499252673,0.00295100745129163,0.01383498284855144
1243,159.0870189666748,0.03326273499252673,0.00295100745129163,0.01383498284855144
1244,159.2094271183014,0.03326273499252673,0.00295100745129163,0.01383498284855144
1245,159.33169507980347,0.03326273499252673,0.00295100745129163,0.01383498284855144
1246,159.45409107208252,0.03326273499252673,0.00295100745129163,0.01383498284855144
1247,159.5771701335907,0.03326273499252673,0.00295100745129163,0.01383498284855144
1248,159.69813919067383,0.03326273499252673,0.00295100745129163,0.01383498284855144
1249,159.82052087783813,0.03326273499252673,0.00295100745129163,0.01383498284855144
1250,159.94225072860718,0.03326273499252673,0.00295100745129163,0.01383498284855144
1251,160.06506538391113,0.03326273499252673,0.00295100745129163,0.01383498284855144
1252,160.1872546672821,0.03326273499252673,0.00295100745129163,0.01383498284855144
1253,160.3096113204956,0.03326273499252673,0.00295100745129163,0.01383498284855144
1254,160.43189454078674,0.03326273499252673,0.00295100745129163,0.01383498284855144
1255,160.55337977409363,0.03326273499252673,0.00295100745129163,0.01383498284855144
1256,160.67502331733704,0.03326273499252673,0.00295100745129163,0.01383498284855144
1257,160.79721021652222,0.03326273499252673,0.00295100745129163,0.01383498284855144
1258,160.9179184436798,0.03326273499252673,0.00295100745129163,0.01383498284855144
1259,161.04109597206116,0.03326273499252673,0.00295100745129163,0.01383498284855144
1260,161.16282320022583,0.03326273499252673,0.00295100745129163,0.01383498284855144
1261,161.28513026237488,0.03326273499252673,0.00295100745129163,0.01383498284855144
1262,161.4071750640869,0.03326273499252673,0.00295100745129163,0.01383498284855144
1263,161.5323269367218,0.03326273499252673,0.00295100745129163,0.01383498284855144
1264,161.65438103675842,0.03326273499252673,0.00295100745129163,0.01383498284855144
1265,161.7764914035797,0.03326273499252673,0.00295100745129163,0.01383498284855144
1266,161.89878392219543,0.03326273499252673,0.00295100745129163,0.01383498284855144
1267,162.02301239967346,0.03326273499252673,0.00295100745129163,0.01383498284855144
1268,162.14526343345642,0.03326273499252673,0.00295100745129163,0.01383498284855144
1269,162.26655173301697,0.03326273499252673,0.00295100745129163,0.01383498284855144
1270,162.3886752128601,0.03326273499252673,0.00295100745129163,0.01383498284855144
1271,162.51046991348267,0.03326273499252673,0.00295100745129163,0.01383498284855144
1272,162.6335256099701,0.03326273499252673,0.00295100745129163,0.01383498284855144
1273,162.75607681274414,0.03326273499252673,0.00295100745129163,0.01383498284855144
1274,162.87795305252075,0.03326273499252673,0.00295100745129163,0.01383498284855144
1275,163.00034379959106,0.03326273499252673,0.00295100745129163,0.01383498284855144
1276,163.12223482131958,0.03326273499252673,0.00295100745129163,0.01383498284855144
1277,163.24439668655396,0.03326273499252673,0.00295100745129163,0.01383498284855144
1278,163.36700129508972,0.03326273499252673,0.00295100745129163,0.01383498284855144
1279,163.48950004577637,0.03326273499252673,0.00295100745129163,0.01383498284855144
1280,163.6122989654541,0.03326273499252673,0.00295100745129163,0.01383498284855144
1281,163.7343761920929,0.03326273499252673,0.00295100745129163,0.01383498284855144
1282,163.85696363449097,0.03326273499252673,0.00295100745129163,0.01383498284855144
1283,163.97932124137878,0.03326273499252673,0.00295100745129163,0.01383498284855144
1284,164.10163617134094,0.03326273499252673,0.00295100745129163,0.01383498284855144
1285,164.22395038604736,0.03326273499252673,0.00295100745129163,0.01383498284855144
1286,164.346266746521,0.03326273499252673,0.00295100745129163,0.01383498284855144
1287,164.468820810318,0.03326273499252673,0.00295100745129163,0.01383498284855144
1288,164.59140467643738,0.03326273499252673,0.00295100745129163,0.01383498284855144
1289,164.71375226974487,0.03326273499252673,0.00295100745129163,0.01383498284855144
1290,164.83571934700012,0.03326273499252673,0.00295100745129163,0.01383498284855144
1291,164.95807814598083,0.03326273499252673,0.00295100745129163,0.01383498284855144
1292,165.08030462265015,0.03326273499252673,0.00295100745129163,0.01383498284855144
1293,165.20370292663574,0.03326273499252673,0.00295100745129163,0.01383498284855144
1294,165.32545471191406,0.03326273499252673,0.00295100745129163,0.01383498284855144
1295,165.4460527896881,0.03326273499252673,0.00295100745129163,0.01383498284855144
1296,165.56830286979675,0.03326273499252673,0.00295100745129163,0.01383498284855144
1297,165.69100522994995,0.03326273499252673,0.00295100745129163,0.01383498284855144
1298,165.8135416507721,0.03326273499252673,0.00295100745129163,0.01383498284855144
1299,165.93587732315063,0.03326273499252673,0.00295100745129163,0.01383498284855144
1300,166.05784583091736,0.03326273499252673,0.00295100745129163,0.01383498284855144
1301,166.17960715293884,0.03326273499252673,0.00295100745129163,0.01383498284855144
1302,166.30171632766724,0.03326273499252673,0.00295100745129163,0.01383498284855144
1303,166.42407250404358,0.03326273499252673,0.00295100745129163,0.01383498284855144
1304,166.54641771316528,0.03326273499252673,0.00295100745129163,0.01383498284855144
1305,166.66867017745972,0.03326273499252673,0.00295100745129163,0.01383498284855144
1306,166.7906928062439,0.03326273499252673,0.00295100745129163,0.01383498284855144
1307,166.91328740119934,0.03326273499252673,0.00295100745129163,0.01383498284855144
1308,167.03553676605225,0.03326273499252673,0.00295100745129163,0.01383498284855144
1309,167.15869617462158,0.03326273499252673,0.00295100745129163,0.01383498284855144
1310,167.28121733665466,0.03326273499252673,0.00295100745129163,0.01383498284855144
1311,167.40333437919617,0.03326273499252673,0.00295100745129163,0.01383498284855144
1312,167.52528405189514,0.03326273499252673,0.00295100745129163,0.01383498284855144
1313,167.6463782787323,0.03326273499252673,0.00295100745129163,0.01383498284855144
1314,167.76834177970886,0.03326273499252673,0.00295100745129163,0.01383498284855144
1315,167.8902952671051,0.03326273499252673,0.00295100745129163,0.01383498284855144
1316,168.01385617256165,0.03326273499252673,0.00295100745129163,0.01383498284855144
1317,168.1359977722168,0.03326273499252673,0.00295100745129163,0.01383498284855144
1318,168.25875568389893,0.03326273499252673,0.00295100745129163,0.01383498284855144
1319,168.3813111782074,0.03326273499252673,0.00295100745129163,0.01383498284855144
1320,168.5028018951416,0.03326273499252673,0.00295100745129163,0.01383498284855144
1321,168.6254599094391,0.03326273499252673,0.00295100745129163,0.01383498284855144
1322,168.74718832969666,0.03326273499252673,0.00295100745129163,0.01383498284855144
1323,168.8696014881134,0.03326273499252673,0.00295100745129163,0.01383498284855144
1324,168.99142837524414,0.03326273499252673,0.00295100745129163,0.01383498284855144
1325,169.11408305168152,0.03326273499252673,0.00295100745129163,0.01383498284855144
1326,169.23652005195618,0.03326273499252673,0.00295100745129163,0.01383498284855144
1327,169.35881805419922,0.03326273499252673,0.00295100745129163,0.01383498284855144
1328,169.4812204837799,0.03326273499252673,0.00295100745129163,0.01383498284855144
1329,169.60324573516846,0.03326273499252673,0.00295100745129163,0.01383498284855144
1330,169.7257125377655,0.03326273499252673,0.00295100745129163,0.01383498284855144
1331,169.84762382507324,0.03326273499252673,0.00295100745129163,0.01383498284855144
1332,169.970073223114,0.03326273499252673,0.00295100745129163,0.01383498284855144
1333,170.09325456619263,0.03326273499252673,0.00295100745129163,0.01383498284855144
1334,170.21690464019775,0.03326273499252673,0.00295100745129163,0.01383498284855144
1335,170.33962535858154,0.03326273499252673,0.00295100745129163,0.01383498284855144
1336,170.46141719818115,0.03326273499252673,0.00295100745129163,0.01383498284855144
1337,170.58124923706055,0.03326273499252673,0.00295100745129163,0.01383498284855144
1338,170.70347571372986,0.03326273499252673,0.00295100745129163,0.01383498284855144
1339,170.8263704776764,0.03326273499252673,0.00295100745129163,0.01383498284855144
1340,170.94909644126892,0.03326273499252673,0.00295100745129163,0.01383498284855144
1341,171.0692217350006,0.03326273499252673,0.00295100745129163,0.01383498284855144
1342,171.190767288208,0.03326273499252673,0.00295100745129163,0.01383498284855144
1343,171.31380367279053,0.03326273499252673,0.00295100745129163,0.01383498284855144
1344,171.43692708015442,0.03326273499252673,0.00295100745129163,0.01383498284855144
1345,171.55746817588806,0.03326273499252673,0.00295100745129163,0.01383498284855144
1346,171.67967414855957,0.03326273499252673,0.00295100745129163,0.01383498284855144
1347,171.80138731002808,0.03326273499252673,0.00295100745129163,0.01383498284855144
1348,171.9238042831421,0.03326273499252673,0.00295100745129163,0.01383498284855144
1349,172.0460455417633,0.03326273499252673,0.00295100745129163,0.01383498284855144
1350,172.1682333946228,0.03326273499252673,0.00295100745129163,0.01383498284855144
1351,172.29041004180908,0.03326273499252673,0.00295100745129163,0.01383498284855144
1352,172.4124767780304,0.03326273499252673,0.00295100745129163,0.01383498284855144


==> plot_data/HardwareExperimentFigures_HT.csv <==
,t,dmax,dmin,mean
0,0.0,3.0520202481569356,0.9485321664301901,1.9732607912706606
1,0.1098017692565918,3.051568341405198,0.9477518975519215,1.973756899988698
2,0.22107815742492676,3.050902989534711,0.9493588050452036,1.974166659169952
3,0.3308408260345459,3.0513838634622763,0.9534245846083281,1.974755767873831
4,0.44228410720825195,3.0522069462350663,0.9567781378445128,1.9755443329172837
5,0.5541543960571289,3.0521548888218097,0.9591549039601419,1.9765390377039225
6,0.6648237705230713,3.052050050265459,0.9617957445921536,1.9775920914426006
7,0.7763400077819824,3.051083210011324,0.9640055556817352,1.9787546595140124
8,0.8895535469055176,3.0503798948073286,0.9646358154120066,1.9792618127895452
9,0.9991798400878906,3.049906601529081,0.9650202062819304,1.9787271249765812
10,1.1101670265197754,3.0466671959111844,0.9657214089250037,1.976541200411293
11,1.218834400177002,3.033902564023349,0.9658833128490456,1.9723759246711046
12,1.3316092491149902,3.012148577861254,0.9652010154335335,1.9657877111919881
13,1.4422800540924072,2.9823943662761465,0.9643945890910739,1.9566448456025258
14,1.554072380065918,2.9437700823359747,0.9636660735404188,1.943153453266604
15,1.665585994720459,2.906500447342513,0.9644122334956752,1.9280144809390067
16,1.77671480178833,2.86499779912367,0.9670761020579962,1.910324235960994
17,1.885986089706421,2.817699073933097,0.97090600960023,1.8899524747947787
18,1.996950387954712,2.7646592430744463,0.9731140624125645,1.8661730767401172
19,2.1092610359191895,2.7397566334586556,0.9728259547547896,1.8390292505578083
20,2.219022035598755,2.735520756775264,0.9705324452006683,1.8086773554507978
21,2.330620288848877,2.725432251486132,0.9678947091205901,1.7758396959764462
22,2.442800283432007,2.7068296516532064,0.9651183309111597,1.7404260086528853
23,2.5540223121643066,2.6765231403820757,0.9606104810383282,1.70127013852757
24,2.6645076274871826,2.6407281391946644,0.9559733147871982,1.663698711895369
25,2.776235818862915,2.600348489582471,0.9482846155900211,1.625238317976887
26,2.8874270915985107,2.5572135898728843,0.9370859947945237,1.5863212530083883
27,2.999244213104248,2.5124969536433683,0.9240914755508686,1.546863767261493
28,3.1089329719543457,2.465121394839994,0.9100028654777609,1.5073453685472578
29,3.21862530708313,2.415120012174261,0.8959194441477573,1.4681649002097328
30,3.3297665119171143,2.3650598774537444,0.8823432768682915,1.430008576947135
31,3.4389901161193848,2.31532749415309,0.8660626309837273,1.3936185996780643
32,3.548776865005493,2.264967518296931,0.8306172072598104,1.358873901710174
33,3.6590874195098877,2.218641716059065,0.8036795298219307,1.328879616817015
34,3.767857074737549,2.16294027749425,0.7768090475463244,1.2951482924576023
35,3.8786470890045166,2.128858907239201,0.7578673166473884,1.2654149002989
36,3.988464593887329,2.11859151665178,0.7046073622175772,1.2368355110020197
37,4.0982935428619385,2.108985101389894,0.6522903902286379,1.209283695652538
38,4.208650350570679,2.0978778492792385,0.6015657322398679,1.1828729015032415
39,4.3185875415802,2.0856041384771435,0.5539155486386944,1.1578903362701012
40,4.429323434829712,2.07305249946652,0.5085662972223732,1.1339343440685041
41,4.539723873138428,2.0622156152961804,0.46698306480292806,1.1108032013296436
42,4.649404048919678,2.0542178017456783,0.4295320714490124,1.0881953032970977
43,4.759860038757324,2.0481013564283588,0.3967906159018606,1.0661509262023035
44,4.872696399688721,2.0441129237233833,0.36950028750376746,1.0449882444056229
45,4.9832704067230225,2.0408832552011114,0.34687987080240096,1.0234435255065666
46,5.095279693603516,2.036803732630828,0.3330277433957004,1.0043903178381461
47,5.205902099609375,2.0308831023594123,0.32596270464998595,0.9859548397819392
48,5.317488431930542,2.0235821711417348,0.3248554400758319,0.9678280576438585
49,5.428868770599365,2.016158676206336,0.32626976128888147,0.949759741885499
50,5.540104866027832,2.008478685517305,0.32681266548867505,0.9313730871199182
51,5.650164842605591,1.9998075729321736,0.32346007947053534,0.9125182269244528
52,5.761044025421143,1.9897076341182722,0.3187677856961423,0.8938087482924619
53,5.8711631298065186,1.9753374377830342,0.3142960178282346,0.8753290714409423
54,5.9833807945251465,1.9515001291319327,0.3114543858358987,0.8555112492203356
55,6.094540119171143,1.9201829474078294,0.3094296061982376,0.83744189855417
56,6.206073522567749,1.8807320071791611,0.2843802920679444,0.8195578374218181
57,6.315097093582153,1.835436619147753,0.2600667733654759,0.8018362006993851
58,6.42388129234314,1.7865490867730252,0.23695754968546942,0.7845293943556433
59,6.534981727600098,1.7372007551182,0.21578355579037153,0.76757803181766
60,6.6454668045043945,1.7256903399328158,0.19685439791889503,0.7510030316572267
61,6.753911018371582,1.7145949211471634,0.179727917123877,0.7350886257863479
62,6.867080211639404,1.7046618409631158,0.16446907902020846,0.7199592841056405
63,6.978680610656738,1.6958699982966352,0.14952496031803492,0.7051548132626183
64,7.089905023574829,1.687654454149963,0.13601222516226916,0.6901337095242412
65,7.2018420696258545,1.6800599013461066,0.12510823662330137,0.6749525114634334
66,7.311827898025513,1.6724973452652105,0.11695447782669766,0.6598465776999406
67,7.424316644668579,1.665348024101804,0.11451504916914172,0.6449315755038596
68,7.5369789600372314,1.6581460917759971,0.11636120527376123,0.6290226476204956
69,7.648564338684082,1.652009781091607,0.11925432061723804,0.6141968521295782
70,7.759558200836182,1.6460370324354092,0.12042995351946412,0.59937769478028
71,7.870029449462891,1.639687312880324,0.12132782187949227,0.584616330795314
72,7.979870319366455,1.6318834579788606,0.1150205179932483,0.5699170109718864
73,8.089303731918335,1.6230259154926616,0.1046857367115909,0.555194945489443
74,8.198245763778687,1.614190060412402,0.09721873060086052,0.5404189868104735
75,8.309108257293701,1.6062018731444097,0.09165344921959234,0.5259468523352996
76,8.418976306915283,1.6000562477091909,0.0881786884807694,0.5115721610696733
77,8.52899432182312,1.5949907572964033,0.08570279148314999,0.4969971781545354
78,8.639942646026611,1.5898452096427285,0.08476379255604072,0.4818939709916019
79,8.752562522888184,1.5814981516938256,0.08465443246584227,0.46485264260084275
80,8.865052700042725,1.5696760152575784,0.08560647290720182,0.4484892801234215
81,8.975691080093384,1.5547138359588772,0.08812204341660011,0.431561392068484
82,9.086927890777588,1.5380303044830002,0.09040556221033133,0.41414450135859504
83,9.197293281555176,1.5225684230668517,0.09137264524318205,0.39750036146869094
84,9.30835223197937,1.5090235823897324,0.09356687279913056,0.3818976823908101
85,9.418613910675049,1.4973729756997085,0.09337704982309299,0.3670633652067773
86,9.52780032157898,1.4852621934563714,0.08887657064465217,0.35236306069361767
87,9.639047384262085,1.4718894289289597,0.0840619619459122,0.33730643616906303
88,9.752475261688232,1.4551216895561712,0.07635392018081076,0.32053804411182163
89,9.864092826843262,1.438636186940941,0.07076789484561552,0.3065307309660823
90,9.975884437561035,1.4170294875065006,0.06286703880284468,0.29050433483618915
91,10.086297512054443,1.396641751077144,0.05316712468288484,0.27671622824862674
92,10.195366144180298,1.3769178555774704,0.042496791999407986,0.2636345926461611
93,10.305007934570312,1.3601771124574693,0.033371091864083775,0.2524335192904632
94,10.416597604751587,1.342373030411054,0.027209280631408907,0.24013889972768443
95,10.528448581695557,1.3298697988892147,0.027471183123113762,0.23100517991040093
96,10.63902735710144,1.3178410020424718,0.03280835324451139,0.22120776088812738
97,10.751413583755493,1.3089531885354404,0.0364323855089536,0.2131176200552639
98,10.861940145492554,1.3016795895731077,0.034654688998750516,0.20538185473699583
99,10.969986200332642,1.2953053644776853,0.03273739255341254,0.19778171288084045
100,11.08063268661499,1.2894000694597763,0.029918004864460043,0.19055729065210122
101,11.190606594085693,1.2829151175748021,0.027860479335390143,0.18402833142866512
102,11.30262303352356,1.2754331167572288,0.026944087920350395,0.17750400317549356
103,11.411016464233398,1.270138909950196,0.02671579142639136,0.17295490218068918
104,11.520713806152344,1.2634234409114458,0.026406594893575518,0.1671862890024314
105,11.63113284111023,1.2576866928117503,0.02608787543254824,0.1619611673954831
106,11.742907524108887,1.2523883543712995,0.025520170242520963,0.15699838947476685
107,11.853582620620728,1.2473469227373208,0.0237472685479582,0.15206326486138871
108,11.962441444396973,1.2439225151892015,0.021808255358253547,0.1480329243437679
109,12.075864315032959,1.2417299884404445,0.01980095833317587,0.14417865662443163
110,12.186019897460938,1.2395874826705005,0.01847762005540844,0.140099736167208
111,12.298396825790405,1.2368232288131416,0.017316825135035744,0.13601490718761128
112,12.407271146774292,1.2326511622488419,0.01666200617726352,0.13233495929012512
113,12.517432928085327,1.2271385708500786,0.015875740683733902,0.12913656560956277
114,12.627845525741577,1.2190898930973044,0.015913421006408704,0.1250679673684237
115,12.73935580253601,1.210749486882361,0.016148577267983456,0.12097078551889538
116,12.849196672439575,1.2028450080504376,0.012516034623880274,0.11737702554199271
117,12.959905862808228,1.1925184751832847,0.01369189189571077,0.1135152973369356
118,13.071823358535767,1.182629544935739,0.01609557515879588,0.11047955904850962
119,13.184592962265015,1.1708219218824647,0.015264567853939145,0.10721072161836971
120,13.29735541343689,1.1605744076375875,0.012494739416339565,0.10432977919015621
121,13.406010627746582,1.1477621791667891,0.010398777571608743,0.10104046879255967
122,13.517163753509521,1.1354087719229922,0.009565813953373874,0.09842119758125065
123,13.629239320755005,1.1232463144103348,0.008863440441156419,0.09629792689541006
124,13.740640640258789,1.1072800102782603,0.007642251013040802,0.09395081671896137
125,13.85172176361084,1.0914862332894402,0.006399317188551736,0.09183718036485752
126,13.9632568359375,1.075152407644917,0.00577402804174913,0.08988097859715033
127,14.074220418930054,1.0564396436529213,0.004221465620569799,0.08802228600364737
128,14.185438871383667,1.0375973756052865,0.004049699458233569,0.08640993976616054
129,14.295239210128784,1.0084319134885005,0.004507506148314116,0.08354763786821176
130,14.405559062957764,0.9753328229996083,0.0041697674352094306,0.08045191497950022
131,14.516242265701294,0.9373421134042247,0.0037395921597261736,0.07759565528041329
132,14.62796425819397,0.8973035487200774,0.003966680339419011,0.07569244354205404
133,14.740392446517944,0.8614552898898697,0.004631536508705118,0.07480464359992317
134,14.851081848144531,0.8194825583471145,0.004625690162693558,0.07334687608240029
135,14.962526082992554,0.7803612023342812,0.0021410130834352246,0.07105101682088982
136,15.075053691864014,0.7393550181169689,0.005152666025562343,0.06833633583495492
137,15.185933113098145,0.6900887967107407,0.003800934536002836,0.0643622099291011
138,15.296313047409058,0.6455822345335017,0.002417984063188791,0.060256977148259616
139,15.40751028060913,0.589946193186656,0.0013601775253430414,0.05472224500039459
140,15.518646478652954,0.5443873507352318,0.0016171150411719724,0.05007549108802192
141,15.629071474075317,0.49150977065365187,0.003633835700271016,0.0451515529227255
142,15.740859031677246,0.4448951030495611,0.004864185709298502,0.04123142897434343
143,15.851248264312744,0.39995511799713296,0.005030743986653208,0.03799984899422657
144,15.962189435958862,0.3538831554123285,0.005145325407150062,0.03419563220358947
145,16.070478200912476,0.31734080729349634,0.0017568033043291757,0.031236534302910308
146,16.179678201675415,0.2799881548121232,0.003448649613866762,0.02899476785279366
147,16.29191017150879,0.24544373971891587,0.0044103576429135255,0.02713295477845772
148,16.404261589050293,0.21186297172125018,0.005685961624903534,0.025215462766199997
149,16.51509404182434,0.18379216886093688,0.002766856302600144,0.02375136212144474
150,16.62587285041809,0.15934494840229463,0.0034566386587003405,0.022691536960694963
151,16.736791133880615,0.13119495434858952,0.005101863797722316,0.021612534132489848
152,16.847116470336914,0.1070649798073008,0.0044004382960486565,0.020515999271589737
153,16.957885265350342,0.08775880269503968,0.0018175902261497122,0.019508772521884463
154,17.067777395248413,0.06896066880602252,0.0017474028080500794,0.01904050339796244
155,17.177464723587036,0.056206818183959985,0.002664312499675718,0.019698438536499687
156,17.28657817840576,0.05074333847779678,0.0028633787732725946,0.020703579018190255
157,17.395671367645264,0.054371180919296255,0.0030327814764569585,0.021073923437139964
158,17.50697898864746,0.05426329776709024,0.0025609132153674692,0.020635996280614324
159,17.61902618408203,0.05473774149626801,0.0022136225054971417,0.01996196424104686
160,17.729180812835693,0.05444378181772676,0.002744704767154047,0.019335318946548115
161,17.83889079093933,0.052531854173579876,0.003799662199444695,0.01848859899649356
162,17.95085835456848,0.050144028573021485,0.004784105955164516,0.017975946463641545
163,18.06237268447876,0.04814631799603948,0.005335990686772504,0.017706638186781608
164,18.17382550239563,0.04639455401686733,0.004710803656715383,0.017213634237119628
165,18.285093069076538,0.04692665676756017,0.004417616742895869,0.016700747021058827
166,18.397976398468018,0.04704054297605233,0.004711106289482269,0.01697226323934231
167,18.508875370025635,0.04564098146120725,0.005270224912537576,0.017692466440167292
168,18.620553016662598,0.04344166428155091,0.005553284886186808,0.018138485801383733
169,18.730229377746582,0.047003026835529364,0.0055293030560068296,0.018525907763283354
170,18.841167211532593,0.05303316603397637,0.0052961223196135885,0.018785994653927864
171,18.94912552833557,0.05588988519256715,0.004023587674159697,0.01872130665718101
172,19.059762954711914,0.05247018924150887,0.003012903631472817,0.018046631407431468
173,19.168199062347412,0.04353613191603903,0.002499356828731466,0.016965777052991834
174,19.28090786933899,0.029993648194442432,0.0022109384504109984,0.015469007230912525
175,19.392277002334595,0.026293888286887748,0.002336019094251357,0.01364496010373624
176,19.502894401550293,0.02454113436645242,0.0028793080267058304,0.012382778870643554
177,19.61449384689331,0.023997441847192737,0.002888807805138332,0.011787024568990723
178,19.725591897964478,0.02545546095897947,0.002528842377575467,0.010921719275025988
179,19.836052894592285,0.02347359853443034,0.002688847907979309,0.010299404196965919
180,19.94951844215393,0.02407716041689058,0.002481444560416476,0.009921269230935292
181,20.059075355529785,0.026415709452564093,0.0019796884610399786,0.009978781499792328
182,20.16921091079712,0.02992252238298926,0.0016865557467369114,0.010515779396709305
183,20.279531002044678,0.0326306650377823,0.0016608997825055885,0.01114865796889251
184,20.39115810394287,0.03155564355660477,0.0012786483882784383,0.011451240838915414
185,20.500861167907715,0.024757565639668612,0.0015723223643426827,0.011369670098930442
186,20.61081027984619,0.022431010211475616,0.002744883792814318,0.010770583322437546
187,20.721611499786377,0.024422516677337695,0.002939731345382588,0.010345096503215113
188,20.830941438674927,0.027440000122663264,0.0030158752640402843,0.010687048454417876
189,20.940423250198364,0.028668751024187665,0.0019403376349486185,0.010671447010906842
190,21.052263736724854,0.02869464965615022,0.0010593509116048816,0.011372813391499497
191,21.162693977355957,0.028224530867546643,0.0012442054254073556,0.012771379828870088
192,21.272053003311157,0.036700527741995115,0.0016763160913828752,0.01380590291598088
193,21.381438493728638,0.03936858667354438,0.001753807565226137,0.014250564361934361
194,21.494677782058716,0.03290934226815616,0.0012746549190356192,0.01378152949489481
195,21.606618642807007,0.03248832814633005,0.00148136163274773,0.013392435315905796
196,21.718039989471436,0.029697517393810043,0.0015766708780171647,0.013209558316876563
197,21.827577114105225,0.029831854024888253,0.0015300663983411184,0.01355055529427084
198,21.937967538833618,0.03367331638077374,0.002147334181527839,0.013893028286485795
199,22.047585010528564,4.105738723288865,0.9287153569695106,2.2812357347185435
200,22.161057710647583,4.10847521891878,0.9282507979135759,2.2807198960295545
201,22.271756172180176,4.110889655071465,0.9280036531672079,2.279829131116974
202,22.386901140213013,4.11286714267238,0.9280502507698623,2.2785900133832735
203,22.497039794921875,4.115170129379977,0.9282018382643773,2.2769474773417366
204,22.608137130737305,4.116402161936984,0.9288163070059994,2.2757893066198616
205,22.71833562850952,4.117856453027268,0.9298710033228509,2.2754416254894494
206,22.8287456035614,4.118822679727638,0.9306450105301685,2.2759987093021428
207,22.942397594451904,4.1169505812315235,0.9311552282591286,2.2762536562648403
208,23.055222988128662,4.109498267197434,0.9311574227393374,2.2744635005389435
209,23.165003061294556,4.092079505207409,0.9307774476990863,2.269406069639733
210,23.27777671813965,4.064312345348842,0.9302710540298141,2.2608556274567615
211,23.38891839981079,4.02551156157082,0.9291804188273648,2.24843088688215
212,23.49927282333374,3.978488938784153,0.9281569789984534,2.232171878679815
213,23.609811067581177,3.926272090911184,0.9277279176512776,2.2125898840259532
214,23.720029830932617,3.87166374516602,0.9275079539110554,2.1895998180097846
215,23.8304500579834,3.8145652269156627,0.927846162137988,2.16357242264433
216,23.94090986251831,3.755385815224505,0.9285761081963642,2.1343479374883065
217,24.050394535064697,3.700865872084511,0.9292291497131995,2.105092828249921
218,24.161299467086792,3.6347829040790605,0.9224906849983798,2.0671873297298164
219,24.270928144454956,3.5769803521986123,0.8736442696618868,2.0288125088927975
220,24.38180112838745,3.5279847711934154,0.8217117608085525,1.9919223677357951
221,24.493064880371094,3.467496038675516,0.7580541409326607,1.941927320435439
222,24.60251784324646,3.4176241557274376,0.7103242475836441,1.9004626132071132
223,24.713945388793945,3.3729334544834737,0.6712728985084987,1.8581751039288457
224,24.823939323425293,3.319723659725653,0.6326542090212408,1.8105199466321786
225,24.934268712997437,3.2720636410021045,0.6008708371515482,1.766916969133324
226,25.0444233417511,3.227399735294836,0.5750235074731372,1.7243811745503383
227,25.15842080116272,3.1861129331066165,0.5579031529525457,1.6833792414821134
228,25.266726970672607,3.1465946633613306,0.5507014102004201,1.6442541400950432
229,25.376673698425293,3.1061004072259624,0.5508571203290902,1.6073093823701392
230,25.48668932914734,3.061895873997068,0.5344535635335929,1.572342236287444
231,25.597128868103027,3.0134561581551886,0.4921838763174217,1.5388953011003674
232,25.70917057991028,2.9608424194590715,0.4556470812141475,1.5069794136496255
233,25.82039475440979,2.9055053323105002,0.4250175428391753,1.4765841214395103
234,25.92991304397583,2.853957129347213,0.4023730672554139,1.4502825105137525
235,26.041943788528442,2.792073121294932,0.3824092765526456,1.420538303409431
236,26.150788068771362,2.734151936730747,0.37017384696514866,1.3940266686024392
237,26.263628244400024,2.6746934849310753,0.36245638881877235,1.367778291174882
238,26.372727155685425,2.6092415925588948,0.3592804598092178,1.3398105352018128
239,26.48556351661682,2.5498709935631743,0.35709732068119615,1.3147964232899376
240,26.59785270690918,2.4924662863670712,0.35282553747954937,1.2903233966831253
241,26.709333658218384,2.450090226878776,0.3456590978706152,1.2666926342379021
242,26.819867610931396,2.431034501519028,0.33743006698790873,1.2464268996546708
243,26.930914640426636,2.4109349006772507,0.32802420696843426,1.2237828641732111
244,27.040735244750977,2.397008486019363,0.3071392615785444,1.205708316886854
245,27.151018619537354,2.3823599088898697,0.28487520654383036,1.1848111303288906
246,27.260724782943726,2.372415128611066,0.26781997203304125,1.1663149863829214
247,27.371450901031494,2.364101819667294,0.25378333236716083,1.1475460100830546
248,27.482431411743164,2.356296438673563,0.24089317712276295,1.1286301023949612
249,27.593955278396606,2.3504395133605085,0.23093072702412684,1.111005745359846
250,27.70486545562744,2.3449430525709625,0.2213078715849315,1.0909992378209519
251,27.81529402732849,2.341728243060988,0.214178721714815,1.072133953742112
252,27.926141023635864,2.3395651385288887,0.2093022931259677,1.0534271562353483
253,28.036991834640503,2.3377849329357905,0.20756882080311626,1.0366752187242367
254,28.146616220474243,2.3378153437649476,0.2087730680491929,1.018690370839498
255,28.25835108757019,2.3395208116632933,0.2053697979918809,0.9987139061795173
256,28.367844343185425,2.33926893339118,0.19804135937446576,0.9797768268286282
257,28.47622513771057,2.338330617545566,0.19109516585526057,0.9601644962605991
258,28.58688998222351,2.33512312904452,0.18508729064277132,0.9397801061032648
259,28.698934316635132,2.3302193988433815,0.1830605519077395,0.9194898006140466
260,28.810070991516113,2.323576569445857,0.1846037414171129,0.8992668569358507
261,28.921123504638672,2.314554490572062,0.19119887483022113,0.8793604768974499
262,29.033875703811646,2.305219221797751,0.19965658473638428,0.8575054765692993
263,29.145999908447266,2.295737270691116,0.1977710817956797,0.8371012418673813
264,29.257822513580322,2.2836798716923097,0.1944693148663181,0.8163836851212167
265,29.37010931968689,2.273116105054348,0.1892097698015311,0.7956058560944281
266,29.479839086532593,2.2611125544685233,0.17730134087897723,0.7751811454497711
267,29.58936858177185,2.2434701879024233,0.16728716437281727,0.7546693735029721
268,29.70121932029724,2.215262822280651,0.15969790620423963,0.7331128318862614
269,29.811788320541382,2.177293040772621,0.15169326600178654,0.7104368195849271
270,29.92382788658142,2.124701291760337,0.14315399850491148,0.6863035017715668
271,30.03460717201233,2.0768859906214057,0.13377106296981597,0.6654825088750287
272,30.14649724960327,2.0176620366227307,0.12004184030925397,0.6408064572846652
273,30.257864475250244,1.9635140936132685,0.10674298849392883,0.6181446304574851
274,30.368333101272583,1.9098697875282793,0.09745962023175563,0.5963074446500041
275,30.477554082870483,1.8547072340318131,0.09235637155839678,0.5739662981315421
276,30.586982488632202,1.7987403874076324,0.08873082346839942,0.5520133118397987
277,30.697669506072998,1.740770269403184,0.0835991939452271,0.5297511624240003
278,30.807645797729492,1.6860347716318966,0.07699048365675237,0.5095550296209002
279,30.91750168800354,1.6180063514042293,0.07363251205751738,0.4857936319505928
280,31.027337789535522,1.554689695026571,0.06868166912195743,0.46417084968622324
281,31.135947227478027,1.4902485622660302,0.06068680235771433,0.44262600907015937
282,31.245845556259155,1.4257318207301186,0.055384341639543096,0.4213119412325677
283,31.355497360229492,1.4043740280400494,0.04624740275895205,0.399589912391843
284,31.466673612594604,1.4004074064047645,0.04133129417271353,0.37817184970403683
285,31.579254627227783,1.3966437527392395,0.039281108821734946,0.3576444183330896
286,31.68910574913025,1.392674977854973,0.04118284959077083,0.3380347699591344
287,31.800453662872314,1.3880872978129162,0.04521394506583243,0.31962008859339275
288,31.91227698326111,1.3828558873590284,0.04686298260877796,0.3011354797617761
289,32.02260375022888,1.3752791330648537,0.042235068332653114,0.2822650128180711
290,32.13455080986023,1.3625956707129527,0.04153654101663887,0.2659795503631054
291,32.24745965003967,1.3409620631229184,0.04103148002470946,0.24973077481780342
292,32.35694885253906,1.3090042478797475,0.04126782176409507,0.23364162884561038
293,32.46831440925598,1.266067007548189,0.040817439905627376,0.21799214511970394
294,32.57945394515991,1.2131793170337453,0.035853686880319105,0.20181870584472011
295,32.68985319137573,1.1554513834146154,0.03224155472364965,0.18619317931607168
296,32.801372051239014,1.0951094118435925,0.03152138314062526,0.17143958723055489
297,32.91158056259155,1.0328377180242774,0.02753571492609445,0.15736274567594088
298,33.02206540107727,0.9698866535072668,0.024824528560858036,0.14471048802320927
299,33.13404321670532,0.9023966363753988,0.01957972972340516,0.13075929997469
300,33.244693756103516,0.8400844681480556,0.015223475904770504,0.11942142734320778
301,33.35473585128784,0.7762513025151501,0.011767992848847393,0.10814099336112595
302,33.46413516998291,0.7118062945844481,0.009141418032312758,0.09753134275342376
303,33.57573080062866,0.6477069207687759,0.007395183933224441,0.08777016534076558
304,33.68850874900818,0.5847885367228342,0.005858779610980774,0.08003552701481631
305,33.79802203178406,0.5238485391220573,0.006105344662404392,0.0726757229852564
306,33.906930446624756,0.4660816508021266,0.008490383090558688,0.06606104515642156
307,34.019367694854736,0.4166049403956039,0.008012174312029417,0.060033881712732565
308,34.12989830970764,0.3610786103457295,0.007755276809982843,0.052892465940042266
309,34.24136543273926,0.3132337073748431,0.011188313874531442,0.0475464393688695
310,34.35115838050842,0.2681421633816587,0.009666143051554393,0.04468004267984757
311,34.460144996643066,0.22631389675112248,0.00692167569923772,0.04158440635782708
312,34.57124137878418,0.18784191679028966,0.00286928913733151,0.039662394467312456
313,34.68346667289734,0.149754086161153,0.007677913409445841,0.036504726335452486
314,34.79571986198425,0.11964274036160866,0.004985250327980405,0.032903043049077374
315,34.9070405960083,0.09387041794188156,0.003303011182721707,0.030470936356664906
316,35.01912879943848,0.07156589261177479,0.0035581419039218375,0.027822715974886083
317,35.13044023513794,0.051021308354478795,0.006130967082354032,0.026291203149446503
318,35.239530086517334,0.0379796861351562,0.006515864201180249,0.025674740676525927
319,35.352312326431274,0.038808594288661985,0.006411384251345069,0.02398695097521765
320,35.46398639678955,0.04076261956664797,0.006834993903886063,0.024071130963286832
321,35.57363271713257,0.040638400516595286,0.007324243232133015,0.024706652093995675
322,35.68210434913635,0.04494133993387523,0.00747042621139411,0.02513843449499242
323,35.793283224105835,0.04497830149028011,0.007451718703894553,0.025521078224841606
324,35.90329098701477,0.0521849054232312,0.007079618055396987,0.02518182276956399
325,36.01463532447815,0.057606016121607914,0.006884518347960239,0.024506547663313977
326,36.12575078010559,0.05855204843359405,0.004656896685248327,0.02298491560824202
327,36.23637080192566,0.055777070767110644,0.003568072729863478,0.02177703368149087
328,36.34664845466614,0.052934992495875466,0.006222607973498229,0.020964326454111656
329,36.45719599723816,0.05432524992785371,0.005684022140375636,0.020932359406316152
330,36.56828689575195,0.05482580178457607,0.006280434420027009,0.021803903486801814
331,36.680402755737305,0.05507536389468477,0.006333028742859596,0.022669413079664608
332,36.79101061820984,0.05447496878577694,0.006350351241867201,0.022691496224586456
333,36.90281796455383,0.052533127925303354,0.004322531230639735,0.02196429225418418
334,37.016682624816895,0.050649404221624485,0.0025137126319609675,0.020957916295485886
335,37.12727761268616,0.04862598179039464,0.0023583557352820812,0.019055698621224637
336,37.23616647720337,0.04668669560016292,0.0012086096986436137,0.018050015451508132
337,37.34600901603699,0.044517078820428796,0.0017401000444366523,0.01741212811823431
338,37.45581674575806,0.041845425136528565,0.0010517689171561366,0.01716554082816884
339,37.566943645477295,0.04217211472351504,0.005463128780161608,0.016905339274009546
340,37.67631721496582,0.040984118041632406,0.003756474785725216,0.01614166092204579
341,37.78718423843384,0.03841726327600158,0.0005343783731562344,0.015314595129300947
342,37.89871573448181,0.0362429967871167,0.0035726934403108846,0.015200397488510986
343,38.011143922805786,0.03987640145131409,0.0012358037763430712,0.015489747082569214
344,38.124027490615845,0.05052899775430047,0.002966409970564291,0.017094755456567686
345,38.23606753349304,0.047099940480526584,0.005971651106374743,0.01803643732996663
346,38.34663915634155,0.0379147633400235,0.005439631970170834,0.01810426486706289
347,38.458852767944336,0.032361807282439065,0.004703118041281448,0.017077762837359428
348,38.56908392906189,0.027275789507233174,0.006000993222542391,0.016281117697739673
349,38.68106293678284,0.024478556163942327,0.006410048756698666,0.015056180506854727
350,38.7931649684906,0.02949706692479756,0.0022004505200979236,0.01413089582119536
351,38.90552353858948,0.050229280670012845,0.005576031426233871,0.01660583674282214
352,39.01962637901306,0.0354530819645567,0.0057241331369107355,0.015793903554069615
353,39.130377769470215,0.03692641084822896,0.0056090556692168945,0.016146209146571357
354,39.24089479446411,0.037576372026248396,0.005891474091726241,0.01765032438900414
355,39.35138487815857,0.038279353737332274,0.007173531786559311,0.016941542766893636
356,39.4622368812561,0.037135594632954974,0.007225350441984727,0.01693879522572389
357,39.57375621795654,0.03572107743601063,0.007107230168449243,0.01689680679417479
358,39.68240308761597,0.033105194726338306,0.0069906265943195855,0.015550723958098667
359,39.79437470436096,0.029153645009244212,0.0059844241370887565,0.01374180306854133
360,39.90312170982361,0.025562982064144604,0.004078831485545071,0.012837266582861367
361,40.01309394836426,0.0284930476660987,0.0024782335261871414,0.012814262033549052
362,40.122931718826294,0.03967798220582921,0.002098090271242877,0.01234663294948866
363,40.232510805130005,0.04337786083826347,0.0013253211022933044,0.013143555957800049
364,40.34455680847168,0.03894435934664769,0.003068435694581389,0.013721050520993636
365,40.455552101135254,0.030685146927350162,0.0023900739798019903,0.01340166254014221
366,40.56634020805359,0.03626680851310998,0.0016504099831909406,0.013432963279445154
367,40.677531003952026,0.036310023395582945,0.0016216984297469678,0.012245900442406081
368,40.78894305229187,0.03514928795736964,0.0019463138154626656,0.012480710497824177
369,40.89893102645874,0.034438614494673905,0.0020317556627158784,0.013819950356962514
370,41.010241746902466,0.031192215357522927,0.002180183345329441,0.013706203507212696
371,41.12068462371826,0.032720516633321615,0.0025216096087298957,0.013535688991078229
372,41.231099367141724,0.04215725949308622,0.0028745341925013783,0.013081584776237446
373,41.342599630355835,0.050530780654629716,0.0031098623450028116,0.01375892676508235
374,41.4549355506897,0.04735834152129012,0.004148934447005039,0.014048086293749082
375,41.56613731384277,0.032843261475804214,0.004516937592427259,0.013788560915032822
376,41.67770504951477,0.026221482239926007,0.0032659253047060193,0.011525883077026133
377,41.78914833068848,0.026691617309227297,0.004641813773656376,0.012260069130990913
378,41.90060567855835,0.028343124194973392,0.004505285756887068,0.01444811190409882
379,42.01223301887512,0.038827266541389883,0.0027559395261754892,0.014810752975625455
380,42.1224799156189,0.03646253839949413,0.0049770933183499845,0.015070438236621391
381,42.232139587402344,0.027473796880236573,0.004596578540071954,0.014583837212214353
382,42.34439396858215,0.025330257452978525,0.005196289225364092,0.013952006244329808
383,42.453831911087036,0.03068023940457041,0.005993734633453657,0.014702929259176123
384,42.56375288963318,0.032413040792147164,0.005663929227951929,0.016031015961037304
385,42.673985958099365,0.03478051104225479,0.004554084407509259,0.017184335553557938
386,42.7825722694397,0.038694241967439084,0.003712156644503083,0.017297826245817112
387,42.894882917404175,0.039225936414050644,0.003363032998207823,0.017150230864924766
388,43.00390839576721,0.03607249408164801,0.003349158105234537,0.016207489803194097
389,43.11529564857483,0.03395256017007954,0.003822639811086426,0.015556097152168203
390,43.22684645652771,0.033751871270553326,0.005171260616963711,0.01467264716646726
391,43.33994102478027,0.0334569506900742,0.0038919393224175172,0.013996654296085521
392,43.450429916381836,0.03142056757438824,0.003083353104358063,0.014557014086814993
393,43.559969902038574,0.028642696950050357,0.005194562826054183,0.014348685995612644
394,43.6708710193634,0.026183642024378992,0.006030427222347271,0.013560996511009456
395,43.78373336791992,0.02441909888994445,0.004516708436522932,0.013270281836667251
396,43.8949089050293,0.02931625006053899,0.003381945725266461,0.013788894971003496
397,44.006216287612915,0.027155725129241706,0.004240269604978587,0.01421142519588882
398,44.11694002151489,3.200349476824412,0.40632432059552487,2.081015871322836
399,44.22712755203247,3.2002146895390124,0.40308504466692097,2.0808131256462463
400,44.33731818199158,3.2017827313877287,0.4008037343346549,2.0807389369826748
401,44.447383880615234,3.2051359126116847,0.39916436577602954,2.0812206779276496
402,44.55879783630371,3.2074040223659694,0.39904761396472677,2.08068473579896
403,44.66905879974365,3.208311081823582,0.3994588968214397,2.081384964099617
404,44.77930998802185,3.2066130205858525,0.3986339472297489,2.081974555802038
405,44.88806772232056,3.203978124887608,0.39646617713200666,2.0820298825826855
406,44.99891138076782,3.201343862314418,0.39418572002038754,2.0808831161227825
407,45.108973264694214,3.198911548164862,0.3923880182695229,2.076531341895169
408,45.22187685966492,3.199010470135898,0.39038420184305517,2.0676504809656264
409,45.33223509788513,3.1988973545858572,0.38922250311952583,2.054729089804793
410,45.44162082672119,3.1976300586256476,0.3884812213129541,2.037513275603228
411,45.550910234451294,3.196454287196675,0.3876523369043593,2.0182091216962865
412,45.6623752117157,3.1967952187149087,0.3869261533431164,1.9919959018980864
413,45.77385640144348,3.1944837813471105,0.38660230436164905,1.964952470194803
414,45.88436841964722,3.188869671825171,0.386163148043507,1.9344919040783224
415,45.99521255493164,3.1724397410375746,0.3853002471887994,1.8999038559817807
416,46.10694909095764,3.1421600840539403,0.38428322425040745,1.8610831275082034
417,46.219040870666504,3.0971142503331137,0.38188920757115874,1.8184399812951022
418,46.3299126625061,3.038968323608913,0.37693641252487436,1.7725182819360739
419,46.43950152397156,2.9747263392308287,0.36976693047373466,1.7279267076312919
420,46.5507116317749,2.8892316570847507,0.3585011547825224,1.6732078474990664
421,46.662336349487305,2.803164870370118,0.3462762433753708,1.6225477425012766
422,46.77320122718811,2.7103274123205634,0.3318481592450091,1.5707506403029468
423,46.88423013687134,2.6037991295522738,0.3142284021947131,1.5129489579216338
424,46.99469184875488,2.503596464482692,0.2963071237238964,1.459169385440135
425,47.106438636779785,2.4041930531910025,0.27877222054353845,1.406431058798989
426,47.217952728271484,2.3062232463808447,0.26207456350729574,1.3548464620913658
427,47.32720994949341,2.2188818029039146,0.24823247645705512,1.3092617870141647
428,47.43937158584595,2.1139005975986853,0.2308369987509323,1.2553170654824117
429,47.549824237823486,2.0261779382181424,0.21569680562631113,1.2107540828664265
430,47.66039514541626,1.9754865215806467,0.19842173157247192,1.1582093378850482
431,47.77228760719299,1.9523456321828074,0.18357940039523188,1.11124371155466
432,47.8827543258667,1.9263462019343214,0.16933929049574922,1.0619021161554278
433,47.991334676742554,1.9071035675785002,0.16134657197867466,1.0263645348750945
434,48.10271096229553,1.8793671511300618,0.1533994063339006,0.9779357654647349
435,48.215163230895996,1.8558801231120114,0.14873654313486312,0.9395400699774484
436,48.32566857337952,1.8327196375476265,0.14725171371320517,0.904714298357438
437,48.43466544151306,1.8115068770223912,0.14850509649738622,0.8724747105256716
438,48.5456337928772,1.793982248133231,0.15056732503733278,0.8418353138576785
439,48.65669131278992,1.779868313958251,0.15135905089433496,0.8137783209285336
440,48.7679398059845,1.7685507137354453,0.1497107900466074,0.7883146560452614
441,48.87805914878845,1.758981671007845,0.14612403450643624,0.7648614355337879
442,48.98963379859924,1.7503689099034891,0.14211652568379923,0.7433856888047813
443,49.10175561904907,1.7425190933256953,0.13797485693706124,0.7240569393978455
444,49.21058249473572,1.7349402206542544,0.13446424756643335,0.707031849450729
445,49.320592403411865,1.7278425958264876,0.13202166275233307,0.6916323208026275
446,49.430715799331665,1.721927618313649,0.13055265458519855,0.6785401936076509
447,49.5415894985199,1.7150061354239134,0.12845033330310457,0.6619391256261355
448,49.654300928115845,1.7102105316348952,0.1263390431494862,0.6490910779710981
449,49.76617097854614,1.7046365993341999,0.12442523802683303,0.6339625864858123
450,49.8780779838562,1.6986209208951464,0.12455678547095449,0.6203967595758468
451,49.98634052276611,1.6911904101297461,0.12619295137693778,0.6071134065079666
452,50.09679365158081,1.6816252688334397,0.1285607031630415,0.5937991587142736
453,50.20624399185181,1.6707039110301947,0.13166539679287076,0.5802274599903127
454,50.3187038898468,1.6589221147951692,0.13461547902656743,0.566043787011524
455,50.428958892822266,1.6462600767590125,0.13865939703612917,0.5516063596385898
456,50.54048943519592,1.633302365696871,0.12899650845564514,0.5365278057057382
457,50.65020799636841,1.6200055900717512,0.11250060883728526,0.5215975064052046
458,50.76320791244507,1.606156445742807,0.09819746757689121,0.5071699955898177
459,50.872270584106445,1.5899585980560658,0.08508721134530998,0.4918450053952348
460,50.982248306274414,1.5744171218787328,0.07844249948869776,0.47854303737755743
461,51.09191012382507,1.5578976379512555,0.07566448801303159,0.46556779264061166
462,51.20296573638916,1.5420836653950747,0.07456144292762872,0.4540001864976121
463,51.31345057487488,1.5225814595920923,0.07522938462584902,0.4398925720067802
464,51.42280960083008,1.504627696289732,0.07494827417129483,0.4262843903154009
465,51.534337520599365,1.4881185256205078,0.07295057910145436,0.4124729867314034
466,51.64573311805725,1.4735497185889748,0.07029491469353945,0.39862195579025483
467,51.75648784637451,1.459926747855299,0.06831104166488931,0.384275297690748
468,51.865137577056885,1.4470578878145144,0.06642809358208163,0.36903802000647445
469,51.97454309463501,1.435099823702604,0.06516551017640115,0.35291581221069734
470,52.08377814292908,1.4240470025063772,0.0642902051496425,0.336633480469966
471,52.193634271621704,1.4140221494024998,0.06011705610613333,0.32066639828276455
472,52.30343961715698,1.4044483856434957,0.05616558819285232,0.30551548250678195
473,52.41524791717529,1.3955338270389936,0.053415802932838326,0.2916678781089751
474,52.52882933616638,1.3869740197065457,0.0517279552053279,0.2786659898390288
475,52.64189672470093,1.3784082958140584,0.050615437722016106,0.2654672890488339
476,52.75252032279968,1.3678931919312733,0.04948608819769446,0.2509151846327299
477,52.863303661346436,1.3560968835210685,0.045980392070206925,0.2375946791540684
478,52.97366976737976,1.343058654483613,0.0431227682255927,0.22482712765589974
479,53.086835622787476,1.3299999507686937,0.041155003574637916,0.21310174018920036
480,53.195600271224976,1.3165641975425322,0.03972214879349137,0.20201074782723497
481,53.30690264701843,1.3030757104358854,0.03922540407788745,0.19107440096451592
482,53.41772818565369,1.28918700051479,0.03610816459646409,0.1805411766790188
483,53.52734112739563,1.2739486862446172,0.0314467649190011,0.17110896241716456
484,53.63835668563843,1.2587147066183029,0.028308387936907233,0.16301753989269596
485,53.74710440635681,1.23842430706271,0.02576567551702358,0.15283707872267976
486,53.85855746269226,1.2179617737778865,0.01969587130679684,0.14304439352163711
487,53.97023105621338,1.1951663539883757,0.022086732423138234,0.13395743766642693
488,54.07796359062195,1.1690408489682442,0.0190934062131617,0.12592223218481766
489,54.18821930885315,1.1401821543250628,0.014756632421719817,0.11777828296810626
490,54.297338247299194,1.1094690598364194,0.012985269428615387,0.11031139425953973
491,54.40806531906128,1.0678577954421922,0.012323669801020525,0.10154834950310536
492,54.51979112625122,1.0283310994215293,0.011596894844374967,0.09404418133555177
493,54.629579305648804,0.9887267469879453,0.01068007489854331,0.08693925564945816
494,54.73916506767273,0.9499326579849091,0.00706172206926702,0.08163738482164808
495,54.848188638687134,0.9097219809855409,0.00780227847340666,0.07799719064081435
496,54.95713806152344,0.8660714910853167,0.008389063618322418,0.07571400996025254
497,55.06636619567871,0.8179170011104726,0.007790234912920667,0.07316471294438606
498,55.176450967788696,0.7664279843021831,0.007380337397861694,0.06982984614626567
499,55.286046266555786,0.7128288100763923,0.006879408071952155,0.06532954556739724
500,55.39575791358948,0.65906422981233,0.0065281728031464925,0.060359809009489784
501,55.508514404296875,0.6066029177689006,0.006956513037228553,0.05514136725375485
502,55.619070291519165,0.555684948031196,0.007852820092468488,0.05003475124154322
503,55.72900438308716,0.5059990003805171,0.006253137942822035,0.046004399430349494
504,55.83927869796753,0.4574405127632816,0.0073476998155085895,0.043301998795720886
505,55.94951272010803,0.4098038774620492,0.006914155567160142,0.04083882517528702
506,56.05849838256836,0.36452049200044256,0.004715569240926745,0.03855987716115139
507,56.171165466308594,0.32179837682853146,0.00439369296350492,0.03641090282487242
508,56.282219648361206,0.2780786965900931,0.003874751063397724,0.03349097808190389
509,56.39244627952576,0.2406162945365642,0.002611827463678349,0.03069804717495874
510,56.50267720222473,0.20560629844797576,0.001167735636652946,0.027641696252967935
511,56.613518953323364,0.17283976735841294,0.0022504502069472677,0.02542498301209136
512,56.72607898712158,0.1429942555454687,0.0031591076067582313,0.023546172181786174
513,56.836841344833374,0.11586214831911935,0.004136552911058467,0.02210255861619314
514,56.94744157791138,0.09188652349224818,0.006041857240589332,0.021497328570027535
515,57.05876612663269,0.07123968197588776,0.006931269591831681,0.020969508073221198
516,57.17113661766052,0.05242820195913971,0.0071118025271637115,0.020253266089531458
517,57.28182530403137,0.04164909551092352,0.007074234299881564,0.019513739079114197
518,57.3914110660553,0.041709919460699345,0.007034659803318525,0.019163501859187596
519,57.50163125991821,0.03736117464404296,0.007842041551577646,0.018969690597230006
520,57.61165714263916,0.03847642302118357,0.006588833458906642,0.019919467000883727
521,57.72245001792908,0.042973776405947926,0.005642055798764528,0.021039011111528456
522,57.83463001251221,0.0430146859260382,0.0055834632622902905,0.02149519942372858
523,57.94885730743408,0.0385750925821543,0.005443255005985843,0.020491475457759797
524,58.06291580200195,0.04064051076816108,0.004774639535494137,0.018436084264503615
525,58.17542576789856,0.04016900006217302,0.004259151290018694,0.016529321411962672
526,58.2851996421814,0.03903640457096181,0.003876286987036326,0.015931345856207882
527,58.39504671096802,0.038084329983360865,0.0041686790369698115,0.015760383235653496
528,58.50786995887756,0.03824102073660533,0.005914499923958056,0.01574286672678634
529,58.61833882331848,0.04062778763286452,0.0042710088461505695,0.0165464964657039
530,58.731191635131836,0.04097801064071179,0.003210991742594547,0.01726603923007792
531,58.843719244003296,0.04090321943564705,0.0016521341472720275,0.01670859567380399
532,58.95621299743652,0.038603716408769216,0.0024405389834096084,0.015296250869820581
533,59.066569566726685,0.03524469793228177,0.0028849505029342488,0.013687960536559391
534,59.17698049545288,0.03015571016314832,0.002048117720636944,0.013278110041432607
535,59.28789401054382,0.02614333992495472,0.0014030415267091653,0.013817242351071433
536,59.39794993400574,0.027702639956219546,0.001086218811225695,0.014415470866699923
537,59.507941007614136,0.03359070390103097,0.0017726171711320022,0.015329488872383692
538,59.61806678771973,0.04000254691604479,0.002980115215879677,0.016054892498559556
539,59.72917199134827,0.0482031118427233,0.004417394489978097,0.016585910307378965
540,59.84019684791565,0.05496986822601235,0.0049221137011298795,0.017010992568980154
541,59.949591636657715,0.056744383262244395,0.005281612695357973,0.016621843910894437
542,60.058513164520264,0.049896503591213545,0.004998234572002382,0.01494580448954055
543,60.17279934883118,0.042825453578870375,0.0059180604432966894,0.013321427855887816
544,60.28338885307312,0.03528495536919038,0.0049381076239429856,0.011982233785835524
545,60.39118480682373,0.031487170476852074,0.002502276478368066,0.011405209882459797
546,60.501136302948,0.031924129063173136,0.006690161748541754,0.012397836547596647
547,60.61231350898743,0.03604423138256651,0.0058042626618566955,0.013765377275899956
548,60.72259211540222,0.04261542690039988,0.004585226692372554,0.014548976485190346
549,60.83214354515076,0.043180212650707886,0.0021517433159066457,0.014250284248606391
550,60.94243144989014,0.041858915353267905,0.003082184658826378,0.013858250438411933
551,61.05428194999695,0.031338686975825154,0.0033318658027482614,0.013721330480911925
552,61.164880990982056,0.03479918390391637,0.0025309227516907428,0.014043995095451291
553,61.27730631828308,0.039894964208950126,0.0026962955753655382,0.01544052798826013
554,61.387065410614014,0.03532518658948298,0.004237674201206143,0.016013305004854088
555,61.497724533081055,0.03986232477434891,0.005642372271801961,0.015644773656193732
556,61.607483863830566,0.04490269281530435,0.006674951916614418,0.015237876955617095
557,61.71787428855896,0.05202881420621144,0.006920362598242555,0.015139757477854288
558,61.828840494155884,0.05972236969651227,0.0060163887127008524,0.015962034261682405
559,61.940465211868286,0.06551242491655616,0.003948036031171559,0.016829335345717927
560,62.05063557624817,0.06333632094069865,0.003086601743203568,0.016568556966553676
561,62.16207218170166,0.052683121330705275,0.002724725669942657,0.01567193326709048
562,62.27255582809448,0.03923729993231617,0.0022901282533654287,0.015644583048567286
563,62.384687662124634,0.036971440947318995,0.003708357305186705,0.01533422707426733
564,62.49719858169556,0.03343254635375052,0.005092677323277992,0.01513002731973459
565,62.60913372039795,0.03361371426676061,0.0045631463241035996,0.015243539197919466
566,62.71932649612427,0.03744613599425008,0.0044174028895243534,0.015676743007577203
567,62.82912635803223,0.04018719642498988,0.004449957465979896,0.016244737716704746
568,62.937949419021606,0.04082077998592296,0.004409340546945832,0.01695774417934032
569,63.04911518096924,0.041864571923304866,0.004288707239333606,0.017187608031839507
570,63.161399126052856,0.04364330074050617,0.004086174364473372,0.017016348962929403
571,63.27327871322632,0.04608492717479016,0.004299325677931692,0.016093174038170965
572,63.38314199447632,0.04697220137924535,0.00409152248657134,0.014971665175797389
573,63.49204111099243,0.04237189894726394,0.0037331526948287492,0.013704537949284161
574,63.60205030441284,0.03420136663869919,0.002159470860190788,0.01267992709953
575,63.711153507232666,0.03070371687890449,0.0022943098283207974,0.012222104598545457
576,63.823474168777466,0.0353739449895802,0.0038383447822263467,0.012528918182624617
577,63.93426585197449,0.0399318181930757,0.004360828286545212,0.013301795971213351
578,64.04537677764893,0.042027864186627475,0.004529560828319379,0.014104955645009703
579,64.15628170967102,0.04054695204376258,0.0035629111308826946,0.014590329853464732
580,64.2671844959259,0.04042844929333626,0.0026161416470432256,0.014562000606912748
581,64.37952852249146,0.04662381734013949,0.001170769774876611,0.015452907708770875
582,64.48873782157898,0.05412973783487617,0.0004236783546850864,0.01640511842341523
583,64.60070252418518,0.05373646096536639,0.0026370623993023875,0.0163991587112002
584,64.71059274673462,0.043567860266544585,0.0043337234610019305,0.015222668808550874
585,64.82202219963074,0.031147550956326875,0.00345993541707407,0.01393377038651392
586,64.93273138999939,0.03579950368742366,0.002930553076764335,0.013676004498281404
587,65.043527841568,0.04054758282084882,0.002398380409348237,0.014405153074010454
588,65.15484857559204,0.045684211840801944,0.00262214673165315,0.01536720929301085
589,65.26836466789246,0.04923591278709767,0.00301675274076585,0.016691517524843852
590,65.38046216964722,0.04894767296545618,0.00345002990467497,0.017818901004335315
591,65.4901225566864,0.050977397466830436,0.0040157848541236985,0.017323147185548414
592,65.6019389629364,0.043026600697314746,0.0049110672160510216,0.0156464524096432
593,65.71346735954285,0.03304577948033013,0.005750795236479234,0.01428177099944513
594,65.82511067390442,0.037738173763776486,0.004162539015872374,0.013685346125707362
595,65.93739247322083,0.03940964555836056,0.0006406944345074069,0.013628529588068889
596,66.05040764808655,3.459834465251756,0.6848603426402613,2.2753656590451405
597,66.16160106658936,3.4592464887487906,0.6778111207937676,2.2750243569318487
598,66.27253532409668,3.4578991738289204,0.6735688950973034,2.2751166335287243
599,66.38196873664856,3.4564669206718985,0.6795772277191333,2.2755491731695456
600,66.49297881126404,3.4541553088371275,0.6881570074485871,2.2752539152248454
601,66.60435914993286,3.453294961710967,0.6984558636291384,2.2749407668972594
602,66.71763634681702,3.453012284954056,0.7096356486222113,2.2749088033740352
603,66.8327283859253,3.453306464769678,0.7172581356648954,2.2750635329152633
604,66.94313883781433,3.4541724529699347,0.7208993906276676,2.275514503194386
605,67.05311107635498,3.455623601813731,0.7202448074043472,2.2761113818508742
606,67.16525411605835,3.4564977530768517,0.7166650850128959,2.2764396975331254
607,67.277099609375,3.4571627290515785,0.7148642038222082,2.2768141673393774
608,67.38928151130676,3.457205213121537,0.7180035264970773,2.27610785569307
609,67.50244522094727,3.456617038631363,0.7222922650162795,2.2728130417850094
610,67.61371946334839,3.454709398370784,0.7223767644735316,2.2670581940145635
611,67.726637840271,3.450672320344997,0.7255426359529904,2.258476218717991
612,67.83903074264526,3.4418798948524185,0.7286637693649365,2.247022500344199
613,67.94968891143799,3.427203905360164,0.7243625109260222,2.231196049335704
614,68.05898952484131,3.406748015321258,0.7120127727217257,2.21137553663582
615,68.17038345336914,3.3820662453740167,0.7004968991670536,2.189036711545365
616,68.28158903121948,3.353337819082504,0.6915805535557109,2.164256165355842
617,68.39466190338135,3.3185372848242323,0.6767429348711934,2.1347482978171017
618,68.5060544013977,3.2831852365320477,0.6580217189608173,2.104018490192046
619,68.61727595329285,3.2442228882879416,0.6403377762885353,2.069976080643313
620,68.72873783111572,3.2039982156004307,0.6211647706284064,2.0325891799158597
621,68.83966493606567,3.1627285155076783,0.5990117207440513,1.9915791629329407
622,68.95079588890076,3.1194713620530528,0.5726362805011694,1.9466505270847465
623,69.06220817565918,3.074500531690809,0.5427592644216662,1.8975114434358096
624,69.17190980911255,3.026306813398594,0.5123153364531183,1.850792978798021
625,69.28129577636719,2.9742723989100393,0.479119165586521,1.8020556801715713
626,69.39349126815796,2.915992225929573,0.441590927954116,1.7504267528008046
627,69.50457882881165,2.864715803718154,0.4066930540332497,1.7040447133597023
628,69.61519074440002,2.8167473402389116,0.36760469901370313,1.6587051284082148
629,69.72842621803284,2.7696155333873076,0.3266475130693138,1.6148757032851515
630,69.83962631225586,2.7245273698279964,0.28827616333325395,1.5726782660078027
631,69.94979190826416,2.6864516474645863,0.2584538270396278,1.5353790712787538
632,70.0593810081482,2.6436998164689722,0.23064480442321822,1.4918158978126739
633,70.16884803771973,2.604247647592221,0.21426572501158217,1.454200095011733
634,70.27842497825623,2.563259488415582,0.20456717486343085,1.4197438652477055
635,70.38809037208557,2.5187228787795437,0.1982055351088168,1.3885510063664082
636,70.49809002876282,2.4713721739213517,0.19674896946286413,1.3599273105427783
637,70.60828733444214,2.4211358652829817,0.20187984713341886,1.3320879183446874
638,70.72100877761841,2.376031694361965,0.2096196615847812,1.3076082547346113
639,70.82930040359497,2.326503786886971,0.21680178517140858,1.2804936016736868
640,70.93989562988281,2.286832090200799,0.22034589429701837,1.257177895321626
641,71.05142974853516,2.2520725505283634,0.22071725188503416,1.2367587615015327
642,71.16284990310669,2.217836043583253,0.21726677036634742,1.2175721127023005
643,71.27318048477173,2.187005142936782,0.2112188690130476,1.2012987191924196
644,71.38380718231201,2.154834960211723,0.2072605889958738,1.1853414788712149
645,71.49488878250122,2.121848371364464,0.20623946216616446,1.1697747560314773
646,71.60501337051392,2.090094707646232,0.2051548095790878,1.1543411649300683
647,71.71749925613403,2.0631907613653646,0.20192869682982534,1.1405895735423863
648,71.82861924171448,2.034556393306744,0.18412006619313773,1.124855685296163
649,71.93809175491333,2.012156233322993,0.17659489361276345,1.1113741429757438
650,72.05106616020203,1.9961370291588425,0.17809903566889485,1.0990045250321492
651,72.16330623626709,1.9839872264542435,0.1805225486403688,1.0866502137183316
652,72.27440285682678,1.9731470339074841,0.18340088157545117,1.0758904824166047
653,72.38583707809448,1.956597732906923,0.18659443610279092,1.0651988508905856
654,72.4962317943573,1.9320507603205517,0.1924581929506384,1.0544639759047518
655,72.60995149612427,1.9011884355980937,0.20002870730111103,1.0431758350298115
656,72.721670627594,1.8670803552496262,0.21023052855238708,1.0308649685829476
657,72.83383560180664,1.8311101992391798,0.22269101895553714,1.0164150050686969
658,72.942862033844,1.800226629176722,0.22691445950673012,1.0022051463249853
659,73.05214071273804,1.7720262952149322,0.2182023823723011,0.9872234600498888
660,73.16317915916443,1.746067913379801,0.19956137315021039,0.9718210898578559
661,73.27351093292236,1.7223173051959284,0.18416586744819954,0.9558650720234148
662,73.38435673713684,1.6999501144542473,0.17249687329214386,0.9397484131063969
663,73.49470520019531,1.6790015490957597,0.1644637857095575,0.9233957239590705
664,73.60673642158508,1.6515143503538865,0.1606849838577375,0.9064635117350224
665,73.71777963638306,1.6142196526289558,0.1582808199052358,0.8885602213892119
666,73.82977318763733,1.56376322531276,0.14737946837875648,0.8696199792729584
667,73.94196486473083,1.5021846592457007,0.13363928088869806,0.8488358267734426
668,74.0496289730072,1.4682794003767357,0.12014558956373551,0.8287290029678034
669,74.15860676765442,1.4626211069406594,0.10746055577382822,0.8084246873118257
670,74.26695108413696,1.4583729676283526,0.09706927029968845,0.7893033017845157
671,74.3768002986908,1.45527440958302,0.08897625182857287,0.7711475913505493
672,74.48606967926025,1.4521922071007214,0.08248097081329867,0.7531637980774348
673,74.59747624397278,1.449272856455329,0.07798633870574287,0.7353260110977861
674,74.70835828781128,1.4468715838725013,0.07518532490609814,0.7174150140887122
675,74.81831765174866,1.4437827571686361,0.07363235310435647,0.6991157026481479
676,74.93002963066101,1.4386950678977668,0.07205626999755499,0.6801860226293952
677,75.04183268547058,1.4307472909465275,0.07026736905219898,0.6605546182131328
678,75.152667760849,1.4199941361176776,0.07015150868552684,0.638663034378945
679,75.26303935050964,1.4087905428581449,0.06986971186839806,0.6191567082847085
680,75.37274122238159,1.3985466624375547,0.0731443926709367,0.600997648036851
681,75.48350524902344,1.3900321040164672,0.07370633060205695,0.5834062545903231
682,75.59284687042236,1.3832645208147194,0.07245210716689175,0.5659124452157436
683,75.70273280143738,1.3773215879250351,0.07415376820552678,0.5480232782491856
684,75.81367206573486,1.3695149819425885,0.06044387141155595,0.5301226156429533
685,75.92482995986938,1.35854272209928,0.04696328029236823,0.5125134808359308
686,76.03351426124573,1.3445240855042535,0.04177076147682195,0.495536435788401
687,76.1425051689148,1.3319452387206112,0.042457230957653656,0.4802748471258951
688,76.25426173210144,1.317408064390039,0.04480265905213363,0.46212571702583544
689,76.36493468284607,1.3064014471868388,0.04591753046637823,0.44684818115457725
690,76.47526264190674,1.293384539788972,0.04907617093271073,0.4286823817418593
691,76.58626747131348,1.2821272005937288,0.0522777418128251,0.41192111885992333
692,76.69757747650146,1.2721934795285648,0.054383622996470773,0.3959036056103616
693,76.80673599243164,1.2692251989583747,0.05370932217584695,0.3809231387529285
694,76.92154431343079,1.2623910407081131,0.05127348139019453,0.36491497309913346
695,77.03170895576477,1.2517331212812848,0.046439285390960955,0.35076230529606084
696,77.14194893836975,1.2445624224943255,0.04291866737387276,0.3383362911922213
697,77.2509400844574,1.2400851100147265,0.04208709860791678,0.32659071720542654
698,77.36075282096863,1.2341103478201068,0.044330165343883,0.31329561120785565
699,77.47207522392273,1.228382867712213,0.04771967462017843,0.30032332879698753
700,77.58251428604126,1.223330282556741,0.05068450782356631,0.2883888603126218
701,77.69475317001343,1.2184740389645348,0.05164454526673923,0.27619704615892915
702,77.80637717247009,1.2137172305418913,0.05121490915566482,0.26424637928661265
703,77.91723370552063,1.2094613659924405,0.04821447858081772,0.252591300232218
704,78.02845430374146,1.2055961876326375,0.0450641362981501,0.2417369742910156
705,78.13959336280823,1.2035922604574052,0.040889490617417514,0.23119531050493441
706,78.2532479763031,1.2022250718624248,0.036853850524281154,0.22002817644483513
707,78.364417552948,1.2004055128428683,0.033758832306948636,0.20953804698605358
708,78.47541499137878,1.1978080666643873,0.029386896273519467,0.20046039629361176
709,78.58741974830627,1.1945335011012592,0.021257934280178203,0.18975254882583906
710,78.69841408729553,1.1918129793957457,0.015039926444247963,0.18030736743125747
711,78.80859351158142,1.1909742718257375,0.00981046086518745,0.171773123560637
712,78.91967701911926,1.1908634466567598,0.009685558118657737,0.16453695229704043
713,79.0322904586792,1.1924569798887192,0.012502215717861299,0.15769529803773372
714,79.14188766479492,1.1938882503543742,0.010451492739210665,0.15187850410910786
715,79.2547676563263,1.1942495379732914,0.009657495789608598,0.14475562035173184
716,79.3657078742981,1.1940084893860854,0.010424424436397725,0.13803318724435187
717,79.47854161262512,1.1927886263335286,0.011198860290212605,0.13126556455081528
718,79.58960437774658,1.1919609978357586,0.01206192264863207,0.12547360007309166
719,79.70151400566101,1.1910657681864514,0.012543680656712148,0.11947025809767392
720,79.81268978118896,1.1898146661095168,0.012765891535099046,0.11445532451647794
721,79.92304348945618,1.1888516882444005,0.009757847007415124,0.1107605500953642
722,80.03334140777588,1.1880220026872275,0.0038710917896653653,0.10760522288929357
723,80.14361929893494,1.186765190310421,0.006919287783706116,0.10600267266168392
724,80.25384879112244,1.185686009208053,0.011173726305392845,0.1042237742909036
725,80.36363935470581,1.185101838839584,0.012916721157618096,0.10211341810272989
726,80.47402167320251,1.1848250607613482,0.01034064596693216,0.10009209450485076
727,80.58306956291199,1.1847970258360767,0.0073628447065425305,0.09830814693310427
728,80.69313645362854,1.1839365214312887,0.006678908274420155,0.09696002831545619
729,80.80338168144226,1.1830384276171473,0.005844540303710221,0.095354489379567
730,80.913494348526,1.1811574272868948,0.006949544354821065,0.09399726358312363
731,81.02239298820496,1.1791718891575609,0.0065796627482821,0.09304187041560996
732,81.1352915763855,1.1764741911425347,0.006150328196669172,0.09192869657735009
733,81.24495935440063,1.1734735434504016,0.00402289625317582,0.09103410483480287
734,81.35649681091309,1.1717968826780767,0.007744651028129814,0.09077335955608969
735,81.46721911430359,1.1693692997250527,0.007266812755562666,0.09049683452650926
736,81.57872533798218,1.1680490689925305,0.007586753416807051,0.0904383867821617
737,81.69123435020447,1.166862255910891,0.00806656357903947,0.0903968913868024
738,81.8019425868988,1.1660124179387985,0.008054075340117166,0.09028906011730181
739,81.91491556167603,1.1656728442450275,0.0057102679230250555,0.09012276251544829
740,82.0286648273468,1.1659862926105669,0.0029028353154810275,0.09004017661731611
741,82.13959431648254,1.166333390976638,0.002453938745436143,0.09010144368182364
742,82.24992251396179,1.1670760196925778,0.0021552512549690202,0.09086167687863377
743,82.36163926124573,1.1685933286831074,0.0038970858378004005,0.09249057075482753
744,82.47051453590393,1.1697769973065544,0.004590681603074658,0.09352680921538818
745,82.58018469810486,1.1698134225341994,0.003275492208669075,0.09379850314559508
746,82.69036769866943,1.167203154692664,0.002182533287180231,0.09399791294511828
747,82.80082058906555,1.1617567023843254,0.0021930740848811973,0.09420947839815333
748,82.91087222099304,1.1551313000685455,0.0025542969200621365,0.09440876736569706
749,83.02286505699158,1.1454732982682292,0.0032995317366738574,0.09422837069107304
750,83.13351511955261,1.135356093978487,0.004501745353555914,0.09361415577438394
751,83.24660468101501,1.1228708501227371,0.004875286411585858,0.09315117484187398
752,83.35671353340149,1.10793594529041,0.0035647276798828863,0.0926740523564982
753,83.46840763092041,1.0911638468447684,0.0032881258906030802,0.09249828681168817
754,83.5794723033905,1.0737377633109835,0.006338032736574078,0.09218992591471027
755,83.69100952148438,1.0571639757059235,0.003918507856367499,0.09247031218499868
756,83.80311799049377,1.0392146024546753,0.0033293692203587933,0.092782458209649
757,83.91324067115784,1.0208133970009725,0.003661538917562545,0.09295455878061509
758,84.02355241775513,1.000218242254502,0.003594823463900658,0.09264283845150222
759,84.13449215888977,0.9716067903830052,0.004050592025127739,0.09218616250428101
760,84.2433762550354,0.9407468219240294,0.0036101572275339697,0.09077564005162604
761,84.35385179519653,0.9067980118181057,0.002317112605601803,0.08828623422073192
762,84.46359133720398,0.869724970912645,0.0031622953585918093,0.08599905651001803
763,84.57390189170837,0.8315134017660858,0.00478179913258594,0.0836997139189482
764,84.68477487564087,0.7918694136987481,0.0030767679134168836,0.08152762561959831
765,84.79414939880371,0.7496416184317864,0.001139794374799834,0.07900388652124256
766,84.90406227111816,0.7043647118442149,0.0024421865481560807,0.07640193412673968
767,85.01535320281982,0.6618053277546876,0.004011127145655518,0.07386728924798255
768,85.12693738937378,0.6097427275217167,0.0026491364627696822,0.07070975348818016
769,85.23659753799438,0.5618539321154876,0.002165973691686471,0.06801487976685112
770,85.34881854057312,0.5137107670641122,0.0016983617495397291,0.06581819911224447
771,85.46184301376343,0.4637118597542318,0.002501202634402969,0.06353910980509528
772,85.57249140739441,0.4199559379026462,0.0035921977844164095,0.061530519355803
773,85.68156170845032,0.3789053547537957,0.004677920986295713,0.05951941018187008
774,85.79525661468506,0.3691511628380305,0.005310476733846842,0.05760830294922752
775,85.90520358085632,0.3690512802548277,0.005400592379591924,0.05540926786121423
776,86.01521944999695,0.3668414058238994,0.003857955223734168,0.05289669674449221
777,86.12690353393555,0.36207304280316316,0.002909950863916887,0.049930512648475346
778,86.23608255386353,0.35479473132986494,0.003297790016633169,0.04623181592824348
779,86.34593987464905,0.34441294376736975,0.0007608366113471434,0.042092210303464724
780,86.45522665977478,0.33089525592445546,0.002784323921364774,0.039263970446847846
781,86.56624484062195,0.3155959766359925,0.005065030577653173,0.037196838332090656
782,86.67759275436401,0.2998418586203336,0.00437019448256193,0.03539479350164921
783,86.78917527198792,0.2832956277424613,0.0007731350617337889,0.033202132176801166
784,86.89953255653381,0.2666105081658221,0.002536806428971756,0.031944785718226246
785,87.00996327400208,0.24996146403584077,0.001660248877482538,0.030755148401206724
786,87.12167620658875,0.2325476242446847,0.0009025573813917771,0.02929805802742309
787,87.2305920124054,0.21485842707183328,0.0023846899274454552,0.02800210654280286
788,87.34337639808655,0.19547378470739998,0.00453999450582304,0.0268555005778514
789,87.45198655128479,0.1775515639806115,0.003199095816807121,0.02623137081002613
790,87.56185746192932,0.1602480974587792,0.0035998475670150484,0.02630979840188183
791,87.67355942726135,0.1436028549394655,0.005154723668318559,0.02614095945357674
792,87.78268623352051,0.12696637407060918,0.0053725021253453855,0.02560568266640992
793,87.8945255279541,0.1113494201648917,0.006092227347031967,0.02457480310353477
794,88.00550436973572,0.09660302096275043,0.004117834773085092,0.02264312305003499
795,88.11679196357727,0.08315578248758813,0.004810561625235923,0.020944765637795872
796,88.2278459072113,0.07095588571438012,0.005938985237056599,0.019970791526701805
797,88.33832263946533,0.05993499858890861,0.0069900754078266346,0.019502907849782668
798,88.44904804229736,0.05125084982270367,0.00307418292072343,0.01897222960449365
799,88.56046557426453,0.044018603733139615,0.004130204971006375,0.018443340512274316
800,88.67278170585632,0.03972648222219955,0.0028512334139679167,0.01802088815346269
801,88.7832305431366,0.03560457269011587,0.003409763964828985,0.017861186051770745
802,88.89438080787659,0.037832650695013674,0.005350963836815711,0.017855040634597204
803,89.00514459609985,0.04245868543502852,0.0031244142694910695,0.017917226681455622
804,89.11367106437683,0.04640963960891153,0.004054990736900597,0.018647273894632076
805,89.22367310523987,0.04751464315507334,0.005131094089503882,0.019175069781896474
806,89.33427333831787,0.04571667377878169,0.005807547849491813,0.018876144878317173
807,89.44527244567871,0.04148238601389657,0.0047382837666310705,0.01819875107736184
808,89.55835366249084,0.03646670338734577,0.002148169547978696,0.017149226779383152
809,89.67020773887634,0.0329589678501643,0.0015501468687607223,0.01613931995962433
810,89.78240180015564,0.030299113049994546,0.0024492410819392046,0.016179794922706173
811,89.89579796791077,0.028946611058070015,0.0007257887814280887,0.016154481668612525
812,90.00713086128235,0.02909743673573052,0.0045921690222288855,0.016887330856112215
813,90.11737871170044,0.037888349630612474,0.00391849733955773,0.01726692463010794
814,90.2279462814331,0.04604481726399581,0.0032285087741680354,0.01700776213251686
815,90.33941650390625,0.051055750759100835,0.00394233970223108,0.016089697767746793
816,90.44928193092346,0.05176268585280823,0.0035027702713225617,0.014696067921066886
817,90.55732583999634,0.04857425213369825,0.0029914938631153526,0.013709732503917334
818,90.67065620422363,0.04419300302857752,0.0021974103705585165,0.013046598740330304
819,90.78002715110779,0.040196900784937706,0.0017860325879816715,0.01234324108029639
820,90.89203095436096,0.03773399088455619,0.002704028594288408,0.011807527100591278
821,91.00246596336365,0.03665092286864729,0.0029869049021513717,0.01161074899773257
822,91.1162600517273,0.03794366311856349,0.001953761678261368,0.011794106698061479
823,91.22699785232544,0.03930669230863502,0.0021029231800113383,0.01226815950566338
824,91.33688950538635,0.03897299897137105,0.0020433706721183606,0.013223372746983684
825,91.44712615013123,0.03749827080478322,0.0018217627760000194,0.014167605161713788
826,91.55584335327148,0.035784179005356694,0.0018739419565364384,0.015166252933650749
827,91.66521906852722,0.03269613375225593,0.004080413974604474,0.015515629873414243
828,91.77726531028748,0.031491254402052686,0.0049844612822592775,0.015406715220745755
829,91.88742303848267,0.03151853803073995,0.0038903284921234385,0.014679591313988088
830,92.00024104118347,0.03126085048770239,0.0023352944870184494,0.014038986019799062
831,92.1135995388031,0.030377049580910948,0.004659142293694275,0.014040749228475544
832,92.22438836097717,0.03083691469411596,0.005121142272908614,0.014013322567751766
833,92.33577919006348,0.02909976323666839,0.005212625046713841,0.013861365885197173
834,92.44887924194336,0.025557756644850105,0.004720383513352631,0.013834677828327245
835,92.56057095527649,0.026657783438505632,0.003364797093724768,0.013951884375101517
836,92.66921615600586,0.026107398228797873,0.0021372073424725762,0.013758628162670282
837,92.7804901599884,0.025260623159331568,0.0017466122534179752,0.013702870652805472
838,92.89075565338135,0.02365584501575703,0.001797376881189326,0.013805025186252795
839,93.00196290016174,0.03095772637325166,0.004590335728128419,0.014422631925636949
840,93.11236429214478,0.037875286327803785,0.0015378002845501059,0.014612708614546874
841,93.2242820262909,0.03985517849725113,0.0036466574737433637,0.014654825616059108
842,93.33449101448059,0.038952708698027076,0.0032592180528436994,0.014152098810095822
843,93.44522428512573,0.03576198526139721,0.004350948305165495,0.013634444726590166
844,93.55639243125916,0.033771861911338436,0.0010225583264776145,0.013305903672665506
845,93.66917419433594,0.031520378209812176,0.004589848768941207,0.013686607595935462
846,93.77950620651245,0.030669261688999454,0.005318232113466433,0.014000892099956638
847,93.89051580429077,0.03191917023480429,0.0062619056497173675,0.014491655999271052
848,94.00372529029846,0.03252666530434881,0.005388510244546592,0.014739444660928719
849,94.11513924598694,0.03261900464994779,0.006150616433200006,0.014723071843756904
850,94.22547101974487,0.033053903023106096,0.005940605420931975,0.014248062757027145
851,94.33450245857239,0.031596339127072125,0.004724609311031856,0.013562426428615836
852,94.44306445121765,0.03107335624284434,0.003033782050360946,0.012668269581524904
853,94.55762791633606,0.028328553883988594,0.0033023368267880047,0.011966645774431378
854,94.66898775100708,0.026805135405495256,0.005694817448638782,0.011610274707051449
855,94.78245496749878,0.024901635048679076,0.004903741547573817,0.011897494247309655
856,94.89420294761658,0.025073604601718858,0.0051978662887636135,0.011989984314740625
857,95.0064115524292,0.028366030952854115,0.004428130511959359,0.011731707736507188
858,95.11830735206604,0.028713158235669126,0.0034310122101310256,0.011387232383477865
859,95.22889971733093,0.025163759900187103,0.0032951965810286525,0.01055127038087952
860,95.33910536766052,0.020120490040658235,0.0024577705713677424,0.009055976888803262
861,95.44998073577881,0.018308659287999907,0.00153248675982808,0.008377076858139529
862,95.56017684936523,0.01934417842588784,0.0010350082262554551,0.008738214933267735
863,95.67081689834595,0.02532974450743219,0.002389753936292049,0.009619099750718129
864,95.78099370002747,0.032686986645461054,0.002721619448597273,0.01041681313693731
865,95.89277052879333,0.03658412728596721,0.0018030695242950302,0.010974487317684498
866,96.00458693504333,0.03777969487600554,0.0022210391938022322,0.011045639584242203
867,96.11637926101685,0.03488934699840217,0.002735508346302306,0.010798571373465966
868,96.22751808166504,0.02898982862764772,0.001388325852481057,0.010922031838799896
869,96.33706903457642,0.027904141560541083,0.0013535458621008526,0.011432871115238386
870,96.44627356529236,0.025120133713360897,0.0017495316887352432,0.011252464592781774
871,96.55666971206665,0.021824149415631974,0.0019439096555933007,0.010444390703787212
872,96.66636323928833,0.020257626013892523,0.0008231853666734711,0.009011670778637947
873,96.7776665687561,0.019136034661775967,0.002689341694234678,0.008191441510572666
874,96.88697624206543,0.016167189168003325,0.0032549293301783046,0.00774305442642861
875,96.99704718589783,0.013869200303083034,0.004265854953370824,0.008087497136160506
876,97.10858368873596,0.012335259059469039,0.003606767976291491,0.008068136756148385
877,97.21854400634766,0.014826814948833615,0.0026400920354251885,0.008117548571288248
878,97.32813906669617,0.015368540233116118,0.003983772456661429,0.008377319873131627
879,97.43840527534485,0.01606689653084272,0.0025686390542182095,0.009093330029731474
880,97.55004620552063,0.020154981418075237,0.0023235875615515295,0.0102443542290431
881,97.66148233413696,0.02302474260136813,0.006050023706301209,0.011448791587945779
882,97.77313470840454,0.02682262967116747,0.0034213079813254993,0.01204304124821998
883,97.88291692733765,0.02743223602420311,0.0007331564177955407,0.012364063348926778
884,97.99426126480103,0.02567451343447992,0.0031180755357069667,0.012688041106515034
885,98.10562491416931,0.027024278486213665,0.004553379136914396,0.012940524638159076
886,98.21786832809448,0.02920181111644088,0.0020619087950439234,0.012838853919551644
887,98.32960534095764,0.028151533526259896,0.0029171461891597163,0.012629351845937475
888,98.44289827346802,0.02638819117709291,0.0009754654916201703,0.012176113128342558
889,98.55301570892334,0.0258459776523373,0.0032947640121004386,0.012250539854109415
890,98.66413593292236,0.02202158137123556,0.0033827334184908524,0.011996732633299872
891,98.77472305297852,0.018274852729480734,0.0033955368424736098,0.011159356393636287
892,98.88896417617798,0.020239784591794555,0.002532469044486088,0.010736660070050363
893,99.00174069404602,0.026440454698777895,0.002726789459334602,0.011465721627687848
894,99.1130268573761,0.029788759599977743,0.0029284861925845938,0.012704226751462579
895,99.22263526916504,0.026179384983049815,0.0023222640636616563,0.013261475156745705
896,99.33217573165894,0.0247332877545284,0.002655460804709976,0.013203241897984004
897,99.44368004798889,0.032326720858986475,0.002178300339031067,0.013466348721441314
898,99.55478405952454,0.038586440717085224,0.0016391189661658621,0.013766746205001788
899,99.6636643409729,0.04214736983598967,0.0017867270972484197,0.013792057615959363
900,99.77660393714905,0.04222451365842521,0.002362846059921786,0.01338193948815733
901,99.88740134239197,0.04033962307302461,0.0013640784969943004,0.012829876817245456
902,99.99952149391174,0.03625835714166031,0.0025069641297347707,0.012473639356413416
903,100.11154961585999,0.03144992862501434,0.0023283133073705386,0.011937539758874575
904,100.22414875030518,0.02836501344529951,0.003373865026966221,0.012237391989890586
905,100.3364143371582,0.027820792621931482,0.0019256410018473312,0.012854019014882211
906,100.44496464729309,0.029173956474976753,0.002172483646581752,0.013427101231193395
907,100.55462121963501,0.02978593749990747,0.004130487387103806,0.013856109786118087
908,100.66482973098755,0.02976602416282964,0.0063934142232623505,0.01430726883499457
909,100.7758891582489,0.029747691236229574,0.006767742399573453,0.01447181420018529
910,100.8877317905426,0.15783799459919634,0.005810894011638216,0.02286522437264493
911,100.99653697013855,0.4760496730785539,0.0029058985671384712,0.04149212928612297
912,101.10674834251404,0.4731356421474541,0.0048687992951396255,0.040888194294755105
913,101.21654772758484,0.44817135155806465,0.0026540483635806742,0.03912604927091688
914,101.32752990722656,0.48592022928830847,0.0018502753035029716,0.041658079255061604
915,101.43805456161499,0.46323133230178126,0.003414726035113548,0.040528429992476994
916,101.55042791366577,0.4632008288702089,0.0022849061138993094,0.040295309387545004
917,101.66254830360413,0.4741373850585701,0.0009032832377067575,0.0406133967463633
918,101.77527475357056,0.5063783490012946,0.0030435480629034716,0.04315328368824249
919,101.88803505897522,0.4963731101545664,0.0033819011746472026,0.043381668121958816
920,102.00125670433044,0.538024594862033,0.0033736112435861277,0.04704437666283595
921,102.11343502998352,0.5380273135053127,0.00517744417580684,0.04832699375788345
922,102.22731900215149,0.5345329136743094,0.00749428439844294,0.04880289759600445
923,102.33890175819397,0.5255545720042435,0.00837142177205268,0.04807749524072407
924,102.44957375526428,0.5253427064238193,0.006836806740420393,0.04717836784828216
925,102.56057071685791,0.5256403236538515,0.005376268165368374,0.04650786412069086
926,102.67062902450562,0.5258159024350539,0.004328906155709961,0.046241687935686615
927,102.78044533729553,0.523329186771223,0.004173397260247569,0.04569287987617837
928,102.89253759384155,0.5257592039021521,0.004389964305333718,0.0458377132705393
929,103.00586414337158,0.5254407502033577,0.005748389093444647,0.04666808316976879
930,103.1159040927887,0.5263526630135779,0.00524072471278729,0.04790911051225002
931,103.22715282440186,0.5401367263844773,0.00528371750856431,0.049164771081972945
932,103.3381118774414,0.5399699223177179,0.006207444013584554,0.049541707504592435
933,103.44975447654724,0.5401157356204241,0.006593410644393623,0.04982589383372702
934,103.56081295013428,0.540435144897876,0.006621095370566329,0.04989849815930095
935,103.67146635055542,0.5405122998209599,0.005936371134466368,0.04961361160197219
936,103.78284502029419,0.539223733648406,0.004524341986045878,0.04845603566229758
937,103.89342617988586,0.5390772448485779,0.004265601040157919,0.04706689270170354
938,104.00568222999573,0.5394478037872382,0.0037049943860457315,0.04557020585450655
939,104.11777234077454,0.5391996114998678,0.0011014635489065186,0.044383253867055036
940,104.22738575935364,0.5394363830163044,0.0006894635082419799,0.044341276544471016
941,104.33929371833801,0.5348872785879213,0.002496566397494497,0.04431471259735832
942,104.4508900642395,0.539630742650986,0.0030277544269740045,0.06413767024370692
943,104.56254744529724,0.5394760253232034,0.0032849432309547586,0.07521065556758304
944,104.67297101020813,0.5397923839918601,0.0023122973887540594,0.07138850105082198
945,104.78585648536682,0.5739192497127557,0.0018547219561084855,0.07905703943862846
946,104.89537525177002,0.6055445903881282,0.0030586906105015093,0.08105527815181214
947,105.00769114494324,0.657765217368793,0.003527339183958934,0.08441382552995227
948,105.11696600914001,0.7492290661265217,0.0032237854622208088,0.09029456131680091
949,105.22872591018677,0.7492290661265217,0.0022236974225511197,0.09080907836149171
950,105.33933234214783,1.0123657315539556,0.0010376395169857243,0.10786835004628209
951,105.45245718955994,1.01417657823814,0.0005778991818214337,0.10857144870467163
952,105.56248664855957,1.014908403863537,0.0008037267115483232,0.10916736210811417
953,105.67384004592896,1.0155854876514683,0.0020330032669753023,0.11005365373548323
954,105.78571152687073,1.0164724825829936,0.002409520186090993,0.11033333038093512
955,105.89682340621948,1.0181192375246282,0.0022718725700464934,0.11016046175387961
956,106.00858926773071,1.0194199043844903,0.0022465719744832716,0.10964566725003363
957,106.12075424194336,1.0197205976499633,0.002268054169931587,0.10933444580024483
958,106.23034286499023,1.019015912336223,0.001637692508046526,0.10906961110135145
959,106.33962535858154,1.0172104234326953,0.0012107173703250888,0.10857689254761856
960,106.44841122627258,1.0150925269061428,0.0030349031057370105,0.10791492369548224
961,106.56043481826782,1.0135938727836378,0.0022605464112262067,0.10732652311432078
962,106.6682915687561,1.0118166543561486,0.0025028552568920237,0.10665827877525161
963,106.77901005744934,1.0098814095158009,0.0015878576538890597,0.1061471931585289
964,106.88937520980835,1.0085365915317184,0.0029306808126888166,0.10616694497017998
965,107.00002574920654,1.0080037845200038,0.002267651285345663,0.10621799831472506
966,107.11213445663452,1.0075295790051273,0.0016733461373435652,0.10661269940519888
967,107.22230195999146,1.0077811384329212,0.002382462656681813,0.10728579103623395
968,107.33325695991516,1.008038208729399,0.004386267958409834,0.10813991086857007
969,107.44360446929932,1.0090692229554992,0.0061797324782401665,0.1086375126686828
970,107.55389428138733,1.0091279075498603,0.005768567875739196,0.10880986595639829
971,107.66438412666321,1.009488120876373,0.00394322028858905,0.10862855530893942
972,107.77489852905273,1.0089885433043033,0.0026537785116847027,0.10841632138747065
973,107.88591432571411,1.0088972402266771,0.001280958717054084,0.10819024638535324
974,107.99614667892456,1.009921490039993,0.0016598899161865317,0.10803708986535501
975,108.10549759864807,1.0113486498612247,0.002260248277781432,0.10715061146787566
976,108.21510243415833,1.013274268018834,0.0027135703883561396,0.10693393428324367
977,108.32464218139648,1.015030029252101,0.0030797149675775306,0.10689668867620522
978,108.43509912490845,1.0171135818885266,0.004031347943786149,0.10720445006569707
979,108.5469765663147,1.01808566078886,0.0052050655029870566,0.10737226050113086
980,108.6585431098938,1.018946939667138,0.004356675423557964,0.10739143758015918
981,108.7735333442688,1.0206099133396151,0.0035904229374789085,0.10751647816847815
982,108.88668489456177,1.019916471621147,0.0034219326492608807,0.10762628035177403
983,108.99741315841675,1.018059770505547,0.003336410186792936,0.10738002147761734
984,109.10839104652405,1.0152212327546137,0.001704944232764085,0.10686057240471511
985,109.2197117805481,1.0118722125161637,0.00192127850578393,0.10665052910898282
986,109.33240795135498,1.0081372621814038,0.0032572496082649573,0.10652623996772288
987,109.44413781166077,1.006777587265858,0.002112392580204406,0.10662230289675054
988,109.55465817451477,1.005336210879808,0.0021086955020022603,0.10726189512606785
989,109.66483688354492,1.004864241328941,0.002677299945715894,0.10777400158848446
990,109.77597641944885,1.004824684474711,0.002938340573485225,0.10796430368379394
991,109.88660073280334,1.0051160305314994,0.0036880092924424838,0.10743574155938707
992,109.99639058113098,1.0054249819430252,0.002067011741134035,0.1061006240605097
993,110.10662245750427,1.0062332942761523,0.0019508917704987713,0.1051768852525232
994,110.21591806411743,1.0073437598245045,0.0020056830565347156,0.10558181070514047
995,110.324209690094,1.0076585875498238,0.002452398460262552,0.10645138739221886
996,110.4334352016449,1.0077517735446466,0.0033039711356269916,0.1075147544849117
997,110.54386782646179,1.0083642503859538,0.013438827814118027,0.11319734266621306
998,110.6571683883667,1.0088420941445524,0.02911030796074945,0.12550413860686627
999,110.77091240882874,1.0094522464595288,0.043978886182629406,0.14196327980792522
1000,110.88285517692566,1.0101901402902314,0.06620341402849987,0.16019182336853183
1001,110.99201989173889,1.0105483369990016,0.08904820353120205,0.17926372163906412
1002,111.10142469406128,1.0104634375227146,0.11287553080317085,0.1994556461924767
1003,111.21108770370483,1.0108794896621096,0.1373834397689308,0.21925031249715765
1004,111.32248663902283,1.0116425047328368,0.1578354929144346,0.2389439624251644
1005,111.43284964561462,1.0149155874576723,0.18373736199154456,0.26261086927362265
1006,111.54445099830627,1.0204152118349838,0.20834546797462442,0.2843258835422362
1007,111.65460205078125,1.0261605733663242,0.22982841560057105,0.30530793806997114
1008,111.76755285263062,1.0323709168213133,0.2571457495411314,0.3263099519616758
1009,111.8774790763855,1.038601339064572,0.28141860440920563,0.3473285515974654
1010,111.98883700370789,1.0449153624092973,0.30425459345824335,0.3691322567784989
1011,112.10046219825745,1.05926472906447,0.3496769294598366,0.4141080688940433
1012,112.21118593215942,1.114046929494442,0.4673634239419757,0.5333696730178683
1013,112.32293391227722,1.0883091649326246,0.42576780638489115,0.49629083744537617
1014,112.43452072143555,1.090949286441429,0.4678725936214608,0.5230166349999894
1015,112.54444193840027,1.08824046779028,0.45956853400636427,0.5293147233495773
1016,112.6539089679718,1.092191963940462,0.4677415473293705,0.5343805978772296
1017,112.76423168182373,1.0929132736999994,0.4703785128333401,0.5353967298923339
1018,112.8756787776947,1.092644557617469,0.4702631030123786,0.5353835078357003
1019,112.98930978775024,1.092891825479884,0.47022238211678397,0.5354796227318175
1020,113.1016674041748,1.0928289710989265,0.47023205556631587,0.5354903683926537
1021,113.2120213508606,1.0925696445883488,0.4702619747425743,0.5340565932075017
1022,113.32430410385132,1.0926000599917032,0.47028495141730303,0.5340529774355747
1023,113.43636631965637,1.0928253575600995,0.4702891599599786,0.5340564474197147
1024,113.54787969589233,1.0927824842086096,0.47026534911588896,0.534077420148979
1025,113.66091680526733,1.0928109548167282,0.47025415041576873,0.5344821817524217
1026,113.77161598205566,1.0928109548167282,0.47025415041576873,0.5344821817524217
1027,113.88265919685364,1.0928109548167282,0.47025415041576873,0.5344821817524217
1028,113.99413204193115,1.0928109548167282,0.47025415041576873,0.5344821817524217
1029,114.10660290718079,1.0928109548167282,0.47025415041576873,0.5344821817524217
1030,114.21641874313354,1.0928109548167282,0.47025415041576873,0.5344821817524217
1031,114.32769846916199,1.0928109548167282,0.47025415041576873,0.5344821817524217
1032,114.43884754180908,1.0928109548167282,0.47025415041576873,0.5344821817524217
1033,114.54849362373352,1.0928109548167282,0.47025415041576873,0.5344821817524217
1034,114.65930247306824,1.0928109548167282,0.47025415041576873,0.5344821817524217
1035,114.77072358131409,1.0928109548167282,0.47025415041576873,0.5344821817524217
1036,114.88299512863159,1.0928109548167282,0.47025415041576873,0.5344821817524217
1037,114.99391651153564,1.0928109548167282,0.47025415041576873,0.5344821817524217
1038,115.10621047019958,1.0928109548167282,0.47025415041576873,0.5344821817524217
1039,115.21697950363159,1.0928109548167282,0.47025415041576873,0.5344821817524217
1040,115.32733416557312,1.0928109548167282,0.47025415041576873,0.5344821817524217
1041,115.43789863586426,1.0928109548167282,0.47025415041576873,0.5344821817524217
1042,115.54755115509033,1.0928109548167282,0.47025415041576873,0.5344821817524217
1043,115.65864872932434,1.0928109548167282,0.47025415041576873,0.5344821817524217
1044,115.76850080490112,1.0928109548167282,0.47025415041576873,0.5344821817524217
1045,115.88266372680664,1.0928109548167282,0.47025415041576873,0.5344821817524217
1046,115.9951982498169,1.0928109548167282,0.47025415041576873,0.5344821817524217
1047,116.10792207717896,1.0928109548167282,0.47025415041576873,0.5344821817524217
1048,116.21997857093811,1.0928109548167282,0.47025415041576873,0.5344821817524217
1049,116.33153128623962,1.0928109548167282,0.47025415041576873,0.5344821817524217
1050,116.44455099105835,1.0928109548167282,0.47025415041576873,0.5344821817524217
1051,116.55739331245422,1.0928109548167282,0.47025415041576873,0.5344821817524217
1052,116.66943693161011,1.0928109548167282,0.47025415041576873,0.5344821817524217
1053,116.78203177452087,1.0928109548167282,0.47025415041576873,0.5344821817524217
1054,116.89487624168396,1.0928109548167282,0.47025415041576873,0.5344821817524217
1055,117.00595927238464,1.0928109548167282,0.47025415041576873,0.5344821817524217
1056,117.11510372161865,1.0928109548167282,0.47025415041576873,0.5344821817524217
1057,117.2243161201477,1.0928109548167282,0.47025415041576873,0.5344821817524217
1058,117.33411598205566,1.0928109548167282,0.47025415041576873,0.5344821817524217
1059,117.44441270828247,1.0928109548167282,0.47025415041576873,0.5344821817524217
1060,117.55538582801819,1.0928109548167282,0.47025415041576873,0.5344821817524217
1061,117.66697549819946,1.0928109548167282,0.47025415041576873,0.5344821817524217
1062,117.77969169616699,1.0928109548167282,0.47025415041576873,0.5344821817524217
1063,117.88962626457214,1.0928109548167282,0.47025415041576873,0.5344821817524217
1064,118.0002110004425,1.0928109548167282,0.47025415041576873,0.5344821817524217
1065,118.11180543899536,1.0928109548167282,0.47025415041576873,0.5344821817524217
1066,118.22366666793823,1.0928109548167282,0.47025415041576873,0.5344821817524217
1067,118.33392453193665,1.0928109548167282,0.47025415041576873,0.5344821817524217
1068,118.4450032711029,1.0928109548167282,0.47025415041576873,0.5344821817524217
1069,118.55640268325806,1.0928109548167282,0.47025415041576873,0.5344821817524217
1070,118.66741800308228,1.0928109548167282,0.47025415041576873,0.5344821817524217
1071,118.77887988090515,1.0928109548167282,0.47025415041576873,0.5344821817524217
1072,118.88836646080017,1.0928109548167282,0.47025415041576873,0.5344821817524217
1073,118.99906659126282,1.0928109548167282,0.47025415041576873,0.5344821817524217
1074,119.10933518409729,1.0928109548167282,0.47025415041576873,0.5344821817524217
1075,119.21963286399841,1.0928109548167282,0.47025415041576873,0.5344821817524217
1076,119.32908916473389,1.0928109548167282,0.47025415041576873,0.5344821817524217
1077,119.43867444992065,1.0928109548167282,0.47025415041576873,0.5344821817524217
1078,119.54758787155151,1.0928109548167282,0.47025415041576873,0.5344821817524217
1079,119.65890979766846,1.0928109548167282,0.47025415041576873,0.5344821817524217
1080,119.76893830299377,1.0928109548167282,0.47025415041576873,0.5344821817524217
1081,119.87889790534973,1.0928109548167282,0.47025415041576873,0.5344821817524217
1082,119.98848295211792,1.0928109548167282,0.47025415041576873,0.5344821817524217
1083,120.1001524925232,1.0928109548167282,0.47025415041576873,0.5344821817524217
1084,120.2118489742279,1.0928109548167282,0.47025415041576873,0.5344821817524217
1085,120.32268023490906,1.0928109548167282,0.47025415041576873,0.5344821817524217
1086,120.43461656570435,1.0928109548167282,0.47025415041576873,0.5344821817524217
1087,120.54561161994934,1.0928109548167282,0.47025415041576873,0.5344821817524217
1088,120.65614819526672,1.0928109548167282,0.47025415041576873,0.5344821817524217
1089,120.76833367347717,1.0928109548167282,0.47025415041576873,0.5344821817524217
1090,120.87815499305725,1.0928109548167282,0.47025415041576873,0.5344821817524217
1091,120.98823356628418,1.0928109548167282,0.47025415041576873,0.5344821817524217
1092,121.09896469116211,1.0928109548167282,0.47025415041576873,0.5344821817524217
1093,121.20926237106323,1.0928109548167282,0.47025415041576873,0.5344821817524217
1094,121.32117772102356,1.0928109548167282,0.47025415041576873,0.5344821817524217
1095,121.43396973609924,1.0928109548167282,0.47025415041576873,0.5344821817524217
1096,121.54571151733398,1.0928109548167282,0.47025415041576873,0.5344821817524217
1097,121.65979266166687,1.0928109548167282,0.47025415041576873,0.5344821817524217
1098,121.77475595474243,1.0928109548167282,0.47025415041576873,0.5344821817524217
1099,121.886887550354,1.0928109548167282,0.47025415041576873,0.5344821817524217
1100,122.00060415267944,1.0928109548167282,0.47025415041576873,0.5344821817524217
1101,122.11071395874023,1.0928109548167282,0.47025415041576873,0.5344821817524217
1102,122.22224187850952,1.0928109548167282,0.47025415041576873,0.5344821817524217
1103,122.33316659927368,1.0928109548167282,0.47025415041576873,0.5344821817524217
1104,122.44499444961548,1.0928109548167282,0.47025415041576873,0.5344821817524217
1105,122.55972599983215,1.0928109548167282,0.47025415041576873,0.5344821817524217
1106,122.67251563072205,1.0928109548167282,0.47025415041576873,0.5344821817524217
1107,122.78457760810852,1.0928109548167282,0.47025415041576873,0.5344821817524217
1108,122.89647030830383,1.0928109548167282,0.47025415041576873,0.5344821817524217
1109,123.00656032562256,1.0928109548167282,0.47025415041576873,0.5344821817524217
1110,123.11577701568604,1.0928109548167282,0.47025415041576873,0.5344821817524217
1111,123.22676873207092,1.0928109548167282,0.47025415041576873,0.5344821817524217
1112,123.33849787712097,1.0928109548167282,0.47025415041576873,0.5344821817524217
1113,123.44899487495422,1.0928109548167282,0.47025415041576873,0.5344821817524217
1114,123.55858445167542,1.0928109548167282,0.47025415041576873,0.5344821817524217
1115,123.67005825042725,1.0928109548167282,0.47025415041576873,0.5344821817524217
1116,123.78089165687561,1.0928109548167282,0.47025415041576873,0.5344821817524217
1117,123.89292478561401,1.0928109548167282,0.47025415041576873,0.5344821817524217
1118,124.00265765190125,1.0928109548167282,0.47025415041576873,0.5344821817524217
1119,124.11374521255493,1.0928109548167282,0.47025415041576873,0.5344821817524217
1120,124.22321772575378,1.0928109548167282,0.47025415041576873,0.5344821817524217
1121,124.33367991447449,1.0928109548167282,0.47025415041576873,0.5344821817524217
1122,124.44466972351074,1.0928109548167282,0.47025415041576873,0.5344821817524217
1123,124.55443120002747,1.0928109548167282,0.47025415041576873,0.5344821817524217
1124,124.66462707519531,1.0928109548167282,0.47025415041576873,0.5344821817524217
1125,124.77386164665222,1.0928109548167282,0.47025415041576873,0.5344821817524217
1126,124.88354063034058,1.0928109548167282,0.47025415041576873,0.5344821817524217
1127,124.99647259712219,1.0928109548167282,0.47025415041576873,0.5344821817524217
1128,125.1095757484436,1.0928109548167282,0.47025415041576873,0.5344821817524217
1129,125.22338628768921,1.0928109548167282,0.47025415041576873,0.5344821817524217
1130,125.33644104003906,1.0928109548167282,0.47025415041576873,0.5344821817524217
1131,125.44748711585999,1.0928109548167282,0.47025415041576873,0.5344821817524217
1132,125.56178593635559,1.0928109548167282,0.47025415041576873,0.5344821817524217
1133,125.6747350692749,1.0928109548167282,0.47025415041576873,0.5344821817524217
1134,125.78777241706848,1.0928109548167282,0.47025415041576873,0.5344821817524217
1135,125.89872241020203,1.0928109548167282,0.47025415041576873,0.5344821817524217
1136,126.00979709625244,1.0928109548167282,0.47025415041576873,0.5344821817524217
1137,126.12448287010193,1.0928109548167282,0.47025415041576873,0.5344821817524217
1138,126.2392966747284,1.0928109548167282,0.47025415041576873,0.5344821817524217
1139,126.35052704811096,1.0928109548167282,0.47025415041576873,0.5344821817524217
1140,126.4605393409729,1.0928109548167282,0.47025415041576873,0.5344821817524217
1141,126.57337522506714,1.0928109548167282,0.47025415041576873,0.5344821817524217
1142,126.68335032463074,1.0928109548167282,0.47025415041576873,0.5344821817524217
1143,126.79468607902527,1.0928109548167282,0.47025415041576873,0.5344821817524217
1144,126.90438961982727,1.0928109548167282,0.47025415041576873,0.5344821817524217
1145,127.01457810401917,1.0928109548167282,0.47025415041576873,0.5344821817524217
1146,127.1244375705719,1.0928109548167282,0.47025415041576873,0.5344821817524217
1147,127.23486375808716,1.0928109548167282,0.47025415041576873,0.5344821817524217
1148,127.34523177146912,1.0928109548167282,0.47025415041576873,0.5344821817524217
1149,127.45555305480957,1.0928109548167282,0.47025415041576873,0.5344821817524217
1150,127.56682872772217,1.0928109548167282,0.47025415041576873,0.5344821817524217
1151,127.67683458328247,1.0928109548167282,0.47025415041576873,0.5344821817524217
1152,127.78688383102417,1.0928109548167282,0.47025415041576873,0.5344821817524217
1153,127.89668202400208,1.0928109548167282,0.47025415041576873,0.5344821817524217
1154,128.00764846801758,1.0928109548167282,0.47025415041576873,0.5344821817524217
1155,128.11836171150208,1.0928109548167282,0.47025415041576873,0.5344821817524217
1156,128.22901320457458,1.0928109548167282,0.47025415041576873,0.5344821817524217
1157,128.33886218070984,1.0928109548167282,0.47025415041576873,0.5344821817524217
1158,128.450501203537,1.0928109548167282,0.47025415041576873,0.5344821817524217
1159,128.56163120269775,1.0928109548167282,0.47025415041576873,0.5344821817524217
1160,128.67233324050903,1.0928109548167282,0.47025415041576873,0.5344821817524217
1161,128.78372383117676,1.0928109548167282,0.47025415041576873,0.5344821817524217
1162,128.89845991134644,1.0928109548167282,0.47025415041576873,0.5344821817524217
1163,129.01202249526978,1.0928109548167282,0.47025415041576873,0.5344821817524217
1164,129.12568283081055,1.0928109548167282,0.47025415041576873,0.5344821817524217
1165,129.23938703536987,1.0928109548167282,0.47025415041576873,0.5344821817524217
1166,129.3539595603943,1.0928109548167282,0.47025415041576873,0.5344821817524217
1167,129.4628462791443,1.0928109548167282,0.47025415041576873,0.5344821817524217
1168,129.57262682914734,1.0928109548167282,0.47025415041576873,0.5344821817524217
1169,129.68355417251587,1.0928109548167282,0.47025415041576873,0.5344821817524217
1170,129.7988157272339,1.0928109548167282,0.47025415041576873,0.5344821817524217
1171,129.91269445419312,1.0928109548167282,0.47025415041576873,0.5344821817524217
1172,130.02286386489868,1.0928109548167282,0.47025415041576873,0.5344821817524217
1173,130.13467979431152,1.0928109548167282,0.47025415041576873,0.5344821817524217
1174,130.24429893493652,1.0928109548167282,0.47025415041576873,0.5344821817524217
1175,130.35581159591675,1.0928109548167282,0.47025415041576873,0.5344821817524217
1176,130.46902704238892,1.0928109548167282,0.47025415041576873,0.5344821817524217
1177,130.5790228843689,1.0928109548167282,0.47025415041576873,0.5344821817524217
1178,130.68748211860657,1.0928109548167282,0.47025415041576873,0.5344821817524217
1179,130.79852771759033,1.0928109548167282,0.47025415041576873,0.5344821817524217
1180,130.908545255661,1.0928109548167282,0.47025415041576873,0.5344821817524217
1181,131.02242851257324,1.0928109548167282,0.47025415041576873,0.5344821817524217
1182,131.13670563697815,1.0928109548167282,0.47025415041576873,0.5344821817524217
1183,131.25088477134705,1.0928109548167282,0.47025415041576873,0.5344821817524217
1184,131.36518836021423,1.0928109548167282,0.47025415041576873,0.5344821817524217
1185,131.47878313064575,1.0928109548167282,0.47025415041576873,0.5344821817524217
1186,131.5924415588379,1.0928109548167282,0.47025415041576873,0.5344821817524217
1187,131.706707239151,1.0928109548167282,0.47025415041576873,0.5344821817524217
1188,131.8224174976349,1.0928109548167282,0.47025415041576873,0.5344821817524217
1189,131.93457579612732,1.0928109548167282,0.47025415041576873,0.5344821817524217
1190,132.04977679252625,1.0928109548167282,0.47025415041576873,0.5344821817524217
1191,132.16205191612244,1.0928109548167282,0.47025415041576873,0.5344821817524217
1192,132.2744116783142,1.0928109548167282,0.47025415041576873,0.5344821817524217
1193,132.3879644870758,1.0928109548167282,0.47025415041576873,0.5344821817524217
1194,132.50177145004272,1.0928109548167282,0.47025415041576873,0.5344821817524217
1195,132.613538980484,1.0928109548167282,0.47025415041576873,0.5344821817524217
1196,132.72341656684875,1.0928109548167282,0.47025415041576873,0.5344821817524217
1197,132.83408999443054,1.0928109548167282,0.47025415041576873,0.5344821817524217
1198,132.94484210014343,1.0928109548167282,0.47025415041576873,0.5344821817524217
1199,133.05469155311584,1.0928109548167282,0.47025415041576873,0.5344821817524217
1200,133.16640758514404,1.0928109548167282,0.47025415041576873,0.5344821817524217
1201,133.28071689605713,1.0928109548167282,0.47025415041576873,0.5344821817524217
1202,133.3925416469574,1.0928109548167282,0.47025415041576873,0.5344821817524217
1203,133.503737449646,1.0928109548167282,0.47025415041576873,0.5344821817524217
1204,133.6150517463684,1.0928109548167282,0.47025415041576873,0.5344821817524217
1205,133.7247064113617,1.0928109548167282,0.47025415041576873,0.5344821817524217
1206,133.83598113059998,1.0928109548167282,0.47025415041576873,0.5344821817524217
1207,133.9460711479187,1.0928109548167282,0.47025415041576873,0.5344821817524217
1208,134.0551233291626,1.0928109548167282,0.47025415041576873,0.5344821817524217
1209,134.16661071777344,1.0928109548167282,0.47025415041576873,0.5344821817524217
1210,134.27689170837402,1.0928109548167282,0.47025415041576873,0.5344821817524217
1211,134.3874158859253,1.0928109548167282,0.47025415041576873,0.5344821817524217
1212,134.4979510307312,1.0928109548167282,0.47025415041576873,0.5344821817524217
1213,134.60841464996338,1.0928109548167282,0.47025415041576873,0.5344821817524217
1214,134.7201178073883,1.0928109548167282,0.47025415041576873,0.5344821817524217
1215,134.83328080177307,1.0928109548167282,0.47025415041576873,0.5344821817524217
1216,134.94354009628296,1.0928109548167282,0.47025415041576873,0.5344821817524217
1217,135.05470538139343,1.0928109548167282,0.47025415041576873,0.5344821817524217
1218,135.16492199897766,1.0928109548167282,0.47025415041576873,0.5344821817524217
1219,135.2757604122162,1.0928109548167282,0.47025415041576873,0.5344821817524217
1220,135.3879497051239,1.0928109548167282,0.47025415041576873,0.5344821817524217
1221,135.49788808822632,1.0928109548167282,0.47025415041576873,0.5344821817524217
1222,135.60844826698303,1.0928109548167282,0.47025415041576873,0.5344821817524217
1223,135.72043895721436,1.0928109548167282,0.47025415041576873,0.5344821817524217
1224,135.8316569328308,1.0928109548167282,0.47025415041576873,0.5344821817524217
1225,135.94113159179688,1.0928109548167282,0.47025415041576873,0.5344821817524217
1226,136.05260586738586,1.0928109548167282,0.47025415041576873,0.5344821817524217
1227,136.16269874572754,1.0928109548167282,0.47025415041576873,0.5344821817524217
1228,136.27370262145996,1.0928109548167282,0.47025415041576873,0.5344821817524217
1229,136.38556909561157,1.0928109548167282,0.47025415041576873,0.5344821817524217
1230,136.49778413772583,1.0928109548167282,0.47025415041576873,0.5344821817524217
1231,136.60732412338257,1.0928109548167282,0.47025415041576873,0.5344821817524217
1232,136.71754050254822,1.0928109548167282,0.47025415041576873,0.5344821817524217
1233,136.82939887046814,1.0928109548167282,0.47025415041576873,0.5344821817524217
1234,136.94089889526367,1.0928109548167282,0.47025415041576873,0.5344821817524217
1235,137.04996633529663,1.0928109548167282,0.47025415041576873,0.5344821817524217
1236,137.16125106811523,1.0928109548167282,0.47025415041576873,0.5344821817524217
1237,137.27431726455688,1.0928109548167282,0.47025415041576873,0.5344821817524217
1238,137.38620948791504,1.0928109548167282,0.47025415041576873,0.5344821817524217
1239,137.49676990509033,1.0928109548167282,0.47025415041576873,0.5344821817524217
1240,137.6078746318817,1.0928109548167282,0.47025415041576873,0.5344821817524217
1241,137.71963810920715,1.0928109548167282,0.47025415041576873,0.5344821817524217
1242,137.83092880249023,1.0928109548167282,0.47025415041576873,0.5344821817524217
1243,137.94167518615723,1.0928109548167282,0.47025415041576873,0.5344821817524217
1244,138.05360054969788,1.0928109548167282,0.47025415041576873,0.5344821817524217
1245,138.16342425346375,1.0928109548167282,0.47025415041576873,0.5344821817524217
1246,138.274760723114,1.0928109548167282,0.47025415041576873,0.5344821817524217
1247,138.38744258880615,1.0928109548167282,0.47025415041576873,0.5344821817524217
1248,138.4986548423767,1.0928109548167282,0.47025415041576873,0.5344821817524217
1249,138.61010456085205,1.0928109548167282,0.47025415041576873,0.5344821817524217
1250,138.7238049507141,1.0928109548167282,0.47025415041576873,0.5344821817524217
1251,138.83895254135132,1.0928109548167282,0.47025415041576873,0.5344821817524217
1252,138.95148229599,1.0928109548167282,0.47025415041576873,0.5344821817524217
1253,139.06528544425964,1.0928109548167282,0.47025415041576873,0.5344821817524217
1254,139.1805865764618,1.0928109548167282,0.47025415041576873,0.5344821817524217
1255,139.29574418067932,1.0928109548167282,0.47025415041576873,0.5344821817524217
1256,139.40777206420898,1.0928109548167282,0.47025415041576873,0.5344821817524217
1257,139.5186378955841,1.0928109548167282,0.47025415041576873,0.5344821817524217
1258,139.63273906707764,1.0928109548167282,0.47025415041576873,0.5344821817524217
1259,139.74399828910828,1.0928109548167282,0.47025415041576873,0.5344821817524217
1260,139.85568809509277,1.0928109548167282,0.47025415041576873,0.5344821817524217
1261,139.97043299674988,1.0928109548167282,0.47025415041576873,0.5344821817524217
1262,140.0831425189972,1.0928109548167282,0.47025415041576873,0.5344821817524217
1263,140.19505310058594,1.0928109548167282,0.47025415041576873,0.5344821817524217
1264,140.30720949172974,1.0928109548167282,0.47025415041576873,0.5344821817524217
1265,140.417631149292,1.0928109548167282,0.47025415041576873,0.5344821817524217
1266,140.5269808769226,1.0928109548167282,0.47025415041576873,0.5344821817524217
1267,140.63803791999817,1.0928109548167282,0.47025415041576873,0.5344821817524217
1268,140.7508282661438,1.0928109548167282,0.47025415041576873,0.5344821817524217
1269,140.86267828941345,1.0928109548167282,0.47025415041576873,0.5344821817524217
1270,140.97587776184082,1.0928109548167282,0.47025415041576873,0.5344821817524217
1271,141.08776998519897,1.0928109548167282,0.47025415041576873,0.5344821817524217
1272,141.2010588645935,1.0928109548167282,0.47025415041576873,0.5344821817524217
1273,141.31170892715454,1.0928109548167282,0.47025415041576873,0.5344821817524217
1274,141.42288827896118,1.0928109548167282,0.47025415041576873,0.5344821817524217
1275,141.53768038749695,1.0928109548167282,0.47025415041576873,0.5344821817524217
1276,141.65162062644958,1.0928109548167282,0.47025415041576873,0.5344821817524217
1277,141.7657754421234,1.0928109548167282,0.47025415041576873,0.5344821817524217
1278,141.87576293945312,1.0928109548167282,0.47025415041576873,0.5344821817524217
1279,141.98640298843384,1.0928109548167282,0.47025415041576873,0.5344821817524217
1280,142.09629130363464,1.0928109548167282,0.47025415041576873,0.5344821817524217
1281,142.20583605766296,1.0928109548167282,0.47025415041576873,0.5344821817524217
1282,142.31576776504517,1.0928109548167282,0.47025415041576873,0.5344821817524217
1283,142.42682671546936,1.0928109548167282,0.47025415041576873,0.5344821817524217
1284,142.5386621952057,1.0928109548167282,0.47025415041576873,0.5344821817524217
1285,142.65054392814636,1.0928109548167282,0.47025415041576873,0.5344821817524217


==> plot_data/HardwareExperimentFigures_RR.csv <==
,t,dmax,dmin,mean
0,0.0,3.0426034560964,0.9698880771611128,1.9774419729294443
1,0.13278889656066895,3.044644867322039,0.9703767275300076,1.9773342361486363
2,0.2607150077819824,3.0470924150965617,0.9733509808413904,1.9775033673602644
3,0.3881213665008545,3.048153429820712,0.9755275521608606,1.977668443456385
4,0.5237586498260498,3.0475391071348636,0.9748041488977702,1.977178248977105
5,0.6530437469482422,3.045068341474538,0.9738265266864516,1.976993213903219
6,0.7862756252288818,3.0441755311212915,0.9732860483835726,1.9767143090959847
7,0.9158999919891357,3.043455010059188,0.9726940401714812,1.9757304074016455
8,1.0471224784851074,3.0409503832770834,0.9724344121414474,1.9732683669392523
9,1.176079273223877,3.0394570116014252,0.9728165731060675,1.968524211712852
10,1.305891513824463,3.0409577501826943,0.9725187146915804,1.9598263408058485
11,1.4392662048339844,3.0415345148581414,0.9732370843754531,1.9456874031138125
12,1.5723607540130615,3.043460983834537,0.9760429987849601,1.9267133118621782
13,1.704580307006836,3.0411663310306145,0.9790118811494664,1.9029274284378008
14,1.8361353874206543,3.0289248206579185,0.9831910844734102,1.8742980703699104
15,1.9660332202911377,3.00590594724648,0.985394893354325,1.8405984939181306
16,2.0964291095733643,2.9723818876342336,0.9836339628692072,1.801968981363846
17,2.224540948867798,2.928789413569487,0.9788425189042522,1.7588183563079087
18,2.351029396057129,2.878381063946842,0.9724511665176788,1.7121920494263794
19,2.4775943756103516,2.830229771473487,0.9297537973496134,1.6672454949593067
20,2.609511137008667,2.772028317668025,0.884353691910442,1.615283049154335
21,2.736503839492798,2.7092127792815885,0.8406026908567098,1.566393308155571
22,2.863600969314575,2.6475676804898534,0.799349968403341,1.515723601976742
23,2.9932589530944824,2.5871818180612203,0.7605232136776301,1.465812636626918
24,3.127265691757202,2.5259585461413963,0.7250929832243025,1.4177495003519869
25,3.260180711746216,2.459636981087115,0.6911740886342698,1.3685852369105587
26,3.387511730194092,2.4053628999680416,0.6680697254768854,1.3291153940003966
27,3.5213260650634766,2.344663190780931,0.6474415714212469,1.2856669830992669
28,3.6517484188079834,2.290256585537622,0.6329571081976717,1.2474185392624626
29,3.7800583839416504,2.240523551671437,0.6221639140398737,1.2109668307482633
30,3.909153938293457,2.203432590862471,0.6138326282162239,1.1779569038093474
31,4.039841890335083,2.1730450410898317,0.6057591990936417,1.1453729286908074
32,4.17047119140625,2.157964894279768,0.59978052367117,1.1179899683221546
33,4.3032615184783936,2.1516983811836625,0.5952051062085657,1.093504005564124
34,4.4334940910339355,2.150100145588315,0.5915784113620484,1.0702599292837167
35,4.560791015625,2.149592575501651,0.587143323759254,1.047243894093333
36,4.692061185836792,2.146101646622405,0.5694025943764861,1.0241135908881709
37,4.823148250579834,2.142679305598077,0.5466618121894167,1.0012368029505438
38,4.942639589309692,2.139400384738621,0.5253884667469572,0.9798752076894423
39,5.068064451217651,2.1353705875450553,0.5019013274561025,0.9570930902342694
40,5.199135780334473,2.129148754515531,0.4755819154057252,0.9305589826516235
41,5.3297600746154785,2.1210463171100815,0.43571378101883695,0.9042891952627867
42,5.460181713104248,2.1139439371334117,0.394979770193477,0.8768177450256444
43,5.590442180633545,2.1087347640993355,0.3568929222944471,0.8512245798848017
44,5.719212770462036,2.1065084832771297,0.32520906717930015,0.8281647073057623
45,5.84374475479126,2.1056686347585676,0.29322891473919976,0.8052819284078667
46,5.96997857093811,2.103359919576405,0.2608514806341117,0.781750771061109
47,6.097705125808716,2.1000521695661436,0.23183420879652852,0.7595719046854618
48,6.225301027297974,2.0940851927594233,0.20398980630727268,0.7351524927506837
49,6.3535802364349365,2.0863361210845963,0.18088246367332353,0.7109727475635169
50,6.4847400188446045,2.076508418293944,0.16224263623091853,0.6877659409231172
51,6.616547584533691,2.067642430804985,0.14340584104077236,0.6648672059936002
52,6.744343996047974,2.056065172405836,0.12404917533976025,0.6416054715169852
53,6.871745347976685,2.035366633403191,0.10370994065895799,0.6184504707797628
54,7.001119375228882,2.000705178168678,0.08397271749612358,0.59556448105344
55,7.130967140197754,1.9546529817960299,0.06657592898771657,0.5740892701000551
56,7.25995135307312,1.899709072629726,0.05170653181799844,0.554782253457359
57,7.388120889663696,1.842822920077059,0.040228150371644615,0.5389623283666221
58,7.523462295532227,1.770291461157496,0.03127729249439468,0.5218876506257071
59,7.660360097885132,1.696012445652937,0.027725808511634704,0.5056909180124857
60,7.792602062225342,1.6320404534268012,0.03103698936340763,0.49190623817089785
61,7.920838117599487,1.5736555968598718,0.0287613126097836,0.4790673857797252
62,8.052207708358765,1.5166741218415456,0.020706307569803892,0.4669420814254918
63,8.181846857070923,1.4579566648603919,0.01435790444232764,0.4543009184324571
64,8.311084032058716,1.397984350362824,0.010191136507003418,0.44150221823454483
65,8.43972659111023,1.3411555403367144,0.011660925189347127,0.42951227867471764
66,8.568439483642578,1.2726712387697576,0.006655320161547606,0.4167543279176415
67,8.695088148117065,1.2496135381617968,0.0014116167237528173,0.40423909588242674
68,8.821049451828003,1.2535667143548221,0.0038469429904870803,0.3938051092971486
69,8.947559833526611,1.2563743161604675,0.004219263181628512,0.3851007152348552
70,9.077748775482178,1.2590284911182843,0.007461234181632445,0.3756733473430056
71,9.20544171333313,1.261530330232771,0.010913245109931241,0.36557630054532386
72,9.333861589431763,1.264264099466551,0.007711867099182553,0.3537470611226122
73,9.465176343917847,1.2673639091615347,0.00609861782448846,0.3411341713778048
74,9.587179183959961,1.2715802461033787,0.006573832631285449,0.32914221056993487
75,9.719380617141724,1.2779214979642455,0.008005666349726609,0.31615105091806783
76,9.846739292144775,1.2841195927324571,0.009141121461143709,0.305634613867597
77,9.973140954971313,1.2872144586512062,0.01214288173479025,0.29570164107015806
78,10.103919267654419,1.287051094802718,0.0144112004631405,0.2864826342561294
79,10.231990098953247,1.2835964154143156,0.011782454630398962,0.2779810977321668
80,10.36452603340149,1.2793989245277535,0.007101337881312034,0.2705930582792263
81,10.496039152145386,1.2741848994983649,0.003763621576554848,0.2642653458157991
82,10.621110200881958,1.269381965594839,0.00384848601490093,0.2597177332808748
83,10.754515647888184,1.264142458657017,0.003804219638492398,0.25634927674449515
84,10.88210415840149,1.2581330815505916,0.004266714497250733,0.25252802638936456
85,11.008196592330933,1.253017011479798,0.006756180888003953,0.24797227253536058
86,11.133838891983032,1.2485362384038632,0.0029529934549713927,0.24195796187521593
87,11.25899076461792,1.244554895264367,0.003380368039768,0.23739145618690907
88,11.38705587387085,1.238889309075654,0.007776771581845614,0.23477026023104092
89,11.520679473876953,1.2321555604746712,0.011032863301747799,0.2326643276876306
90,11.649785995483398,1.2275473587195642,0.007205256761488624,0.22986798520709725
91,11.776622533798218,1.2250259370190704,0.008823144632984574,0.22666965470626593
92,11.910302877426147,1.221184281488551,0.008505755305365497,0.22149313082071787
93,12.037567138671875,1.2157193716079964,0.007704187693229432,0.21607223420790325
94,12.170473575592041,1.2065798621157402,0.011919754397593591,0.20993307088135352
95,12.29951286315918,1.1953276278620457,0.007993251050964064,0.20311834899688613
96,12.429840087890625,1.182295825508021,0.004304437926429914,0.1968367812765711
97,12.563969850540161,1.1665558068726012,0.0076279421406179725,0.19048943819016934
98,12.695936918258667,1.15147042384207,0.008973657120318498,0.18420814812754388
99,12.828514337539673,1.137087925666266,0.008747061049817794,0.17746238478635995
100,12.960531234741211,1.1228095505336375,0.007560559245819776,0.17088362428717863
101,13.088495969772339,1.1110601799786899,0.007349857548446387,0.16545526693459217
102,13.214078903198242,1.0983671923825817,0.006535073776925547,0.16023891500273896
103,13.347628831863403,1.0860544268145351,0.0070491092977615615,0.15534055476883868
104,13.47322154045105,1.0730086088378352,0.005878447377190391,0.1505031406917396
105,13.600548505783081,1.056107593770464,0.007523216724475388,0.145986625422383
106,13.731307029724121,1.0330166255414805,0.009247309495017019,0.14136495905769428
107,13.860700130462646,1.0021514939686889,0.00813226871233669,0.1362339275277881
108,13.991023540496826,0.9641001997035192,0.005956563983432185,0.13067139410984796
109,14.121482133865356,0.9212440594747526,0.0053062701186492025,0.12526111526320785
110,14.247177362442017,0.8805426160428528,0.00613904981058644,0.12139508892856413
111,14.377163171768188,0.837356906733013,0.006368591069087502,0.11782857911789346
112,14.508280515670776,0.7943210802910743,0.006798157784811872,0.1136114123143331
113,14.633485078811646,0.7635437037964572,0.00809510947858153,0.11002463383900586
114,14.763262510299683,0.7029810546486013,0.004232452717648119,0.10232249788150972
115,14.894818782806396,0.6584045636072415,0.0031917538752303234,0.09768480924373193
116,15.021113872528076,0.6229584145035888,0.005702905443412321,0.09584063366173909
117,15.141213417053223,0.6233843374322888,0.007309747549706536,0.09370478709153818
118,15.265246391296387,0.6229772036271515,0.0056494102455578905,0.09059409115320682
119,15.393104553222656,0.6225665238951811,0.0036306915317037038,0.08786793871918112
120,15.523654460906982,0.6224306479126527,0.0030122923831338686,0.08568587465013269
121,15.650662183761597,0.6227449686075877,0.0029973138408400228,0.08287624899286389
122,15.776970863342285,0.6242555127320569,0.0034074613081264116,0.0801115116275915
123,15.906949043273926,0.6262206027371578,0.004028970867246163,0.0772405702860846
124,16.037777423858643,0.628023952634465,0.005618375943704024,0.07510236236047252
125,16.168004035949707,0.6285183955698372,0.007311685305134296,0.07280434560247441
126,16.292656898498535,0.6289729900531479,0.006305711665966737,0.07060450119894068
127,16.42782711982727,0.6282679980316233,0.004510379808771424,0.06830894036980362
128,16.556540966033936,0.6270483876415758,0.004253997020869416,0.0663638699351597
129,16.68419122695923,0.6258619195515169,0.005871575932537442,0.06455457258893949
130,16.814898252487183,0.6251083846796885,0.005584095490494112,0.06330169313242458
131,16.944777965545654,0.6248266061676871,0.004512994021170094,0.06197191552150421
132,17.072416067123413,0.6244173188094254,0.0042265627797459385,0.06126354492836973
133,17.206856966018677,0.6250831817740535,0.0029817056728195786,0.06029715698488772
134,17.33384108543396,0.6254725695132861,0.004685643532469473,0.05909353100882676
135,17.461180925369263,0.6248750402136891,0.004654361812466845,0.05754180171587839
136,17.589872121810913,0.6232760703738863,0.003549765474843459,0.05596827461013697
137,17.724109649658203,0.621540663266478,0.002109034287763197,0.05488299646970574
138,17.853986978530884,0.6208700457487382,0.0015409468236742261,0.05505007690661333
139,17.98261308670044,0.6200170497290274,0.0022885545419177827,0.05507332983183073
140,18.119466543197632,0.6190833549033063,0.0028046754553205694,0.05447417798911763
141,18.247523069381714,0.6194095113863751,0.003686253892986685,0.053772992188150126
142,18.376815795898438,0.6200650243387886,0.004455431454473675,0.05384730030405617
143,18.50547480583191,0.6197894728946619,0.0029166328197880193,0.05475844873496469
144,18.633199214935303,0.6194647808120857,0.002478493524999056,0.05622692281900305
145,18.762784719467163,0.6197850868098247,0.0031245315924064688,0.05789901753841728
146,18.896995306015015,0.6203403681243699,0.0037486908999940574,0.058932883430980174
147,19.021994829177856,0.6215365119547208,0.004454741119666655,0.059771993258653
148,19.150165557861328,0.6225565174393389,0.004349148000251338,0.06060777305041637
149,19.27617359161377,0.6231931612885993,0.0038684019991473617,0.0618065791231825
150,19.40698742866516,0.6249630998419503,0.0021860344413050584,0.06384694001378319
151,19.54070544242859,0.6275629197574228,0.0022092014046411557,0.06735283710043607
152,19.669545888900757,0.6294748265519944,0.0018980912687374875,0.0720748442799592
153,19.797043085098267,0.630028373999915,0.0011111687493071606,0.0773005360771532
154,19.92486333847046,0.6301377423410287,0.0043296554733834695,0.08355431520225684
155,20.052791595458984,0.6306301897198276,0.002772724295044237,0.08943578116909524
156,20.180630683898926,0.6318028254943824,0.005998648024627992,0.09540948093106773
157,20.306331634521484,0.6316241809996042,0.006615311242026954,0.101177544880832
158,20.433874130249023,0.6291955055071653,0.004840125224070023,0.10773093349658744
159,20.561818599700928,0.6227426497433228,0.007565307179991391,0.11470631440184798
160,20.688990116119385,0.6132058667258308,0.009911125797523913,0.12094756380216867
161,20.8135404586792,0.5992771872589892,0.008613021498400127,0.12664718647259865
162,20.939321994781494,0.5836376659510609,0.005888808818441807,0.13080815638074958
163,21.069175004959106,0.5660969826004968,0.004648429112157594,0.13354285696830243
164,21.195281744003296,0.5615666130323951,0.0033580362750948696,0.13704774074824955
165,21.327736854553223,0.5799706293163732,0.0042927030445454204,0.14019509647248157
166,21.453202962875366,0.5961842764402902,0.005108492045946705,0.14266573325686427
167,21.580300092697144,0.6095822786123429,0.003150318238881902,0.14457849108209894
168,21.709784269332886,0.6215159640081085,0.0027118372079145275,0.14592395290121815
169,21.844730854034424,0.6322748612142337,0.0034497758524543428,0.14759658939283732
170,21.9689998626709,0.6425128692037871,0.0052503115817848535,0.14980565184818045
171,22.09619951248169,4.108145313452377,0.8953149006141693,2.3178166291587305
172,22.22976779937744,4.115121186444284,0.8920863455549441,2.3183309957188616
173,22.36264181137085,4.119884019734858,0.8888885451342908,2.3184342363482724
174,22.488462686538696,4.122033488548422,0.8862769159053837,2.3177961639274285
175,22.618183612823486,4.123495077168908,0.8850656823655274,2.317390676866796
176,22.744117736816406,4.122774815092693,0.884808740037263,2.317583777034473
177,22.874349355697632,4.122500043111214,0.8850895762916293,2.3181257621533975
178,23.003660917282104,4.120618668467772,0.8851065264557568,2.317805618981521
179,23.135444402694702,4.118135753196866,0.884983926787347,2.315754198539018
180,23.26560378074646,4.117767026359306,0.8853019335787343,2.3110134688454402
181,23.396212816238403,4.120291946523669,0.8853853963873328,2.3028409983459026
182,23.53089141845703,4.12483678729602,0.885670057783182,2.289385724162365
183,23.65714120864868,4.12699413908928,0.8849948468484738,2.27267384022143
184,23.785616397857666,4.12280403639151,0.8841789745664752,2.2492775788558212
185,23.919425010681152,4.109006850421188,0.876554531913188,2.2176846902205645
186,24.045881271362305,4.094920802536219,0.8244157594881242,2.185544323699728
187,24.174707174301147,4.081192643557442,0.7680995009951443,2.1462022379383834
188,24.307847261428833,4.07150003951169,0.7156380602918931,2.103046123841829
189,24.43605947494507,4.06726870521315,0.6687335146582465,2.058198774955315
190,24.56478452682495,4.066307032172328,0.6266873137977502,2.0124323513269293
191,24.693315267562866,4.059668799965417,0.5884404007644,1.9657082261929049
192,24.820154905319214,4.039905573987676,0.5541533654191151,1.9197409590279246
193,24.949512481689453,4.00241012877986,0.5115332704209882,1.8708690173170055
194,25.077908754348755,3.9602758937418896,0.47292353696258976,1.8250657817909826
195,25.2070209980011,3.9015454921203463,0.4310536216239139,1.776591198091172
196,25.343413591384888,3.8238746281989404,0.3885252019239805,1.7253639589836
197,25.481324911117554,3.7393510322672827,0.3479749667566967,1.6750299947651024
198,25.610830545425415,3.660275835553448,0.31256709200226795,1.6286768055517769
199,25.739423036575317,3.5790203776394596,0.2819192157249399,1.5838073192878603
200,25.875036239624023,3.494812681128436,0.24849561754036956,1.536929341506773
201,25.99992299079895,3.409213465863044,0.2189312370221851,1.4914231643063918
202,26.13184404373169,3.32746052694899,0.18967911755099395,1.445875175755247
203,26.260239601135254,3.2550166502856843,0.16136547146921276,1.4023518631571004
204,26.385160446166992,3.1920352852491383,0.1374903835257902,1.3637119409268754
205,26.51335048675537,3.124371019758193,0.11451603966199013,1.3234952999016554
206,26.641496896743774,3.0613002638948856,0.0946173615669926,1.2848925604000954
207,26.769703149795532,3.000094863559596,0.07802301562440633,1.24778686182008
208,26.899635791778564,2.945673054070863,0.06512855906744869,1.2132289970629495
209,27.024808406829834,2.890898511651021,0.052892491970844585,1.1785202007839648
210,27.15714693069458,2.8388848745650677,0.041230810411323704,1.1428285387292516
211,27.290185928344727,2.786429165051021,0.028977634149656404,1.1053894270284146
212,27.417726755142212,2.7455552626361657,0.02010017119141898,1.0752613298447828
213,27.544779777526855,2.7050069766200013,0.014251785536344295,1.0451037884388135
214,27.674856901168823,2.670645389163321,0.012006600635189832,1.0176502684938786
215,27.802733421325684,2.64159092966699,0.011606686449021854,0.9919507473646701
216,27.92758297920227,2.6192316415688115,0.011429949122353967,0.9694838711359985
217,28.056671142578125,2.5990700788541408,0.011142043444863779,0.9469397971218839
218,28.18395185470581,2.5829249409769313,0.011822062098516823,0.9261027392791421
219,28.31334161758423,2.568475400922609,0.013042219255381134,0.9064577175198775
220,28.440815210342407,2.553144915308577,0.013644283851754329,0.887517000329096
221,28.571348905563354,2.535200974340356,0.01259761148449897,0.8696595527775476
222,28.70114040374756,2.514435046900532,0.011621805659381857,0.8532662140672421
223,28.82978844642639,2.493168106174928,0.011210350173141382,0.83943260666905
224,28.95586347579956,2.4700079114639997,0.012136312781413371,0.8261001460301045
225,29.083903074264526,2.446965970813233,0.0136663497737567,0.812913504032083
226,29.210092067718506,2.4387242994202483,0.015183908915938094,0.7995745303316208
227,29.34046244621277,2.4375108520291677,0.015207927693814707,0.7859142941348469
228,29.47026801109314,2.4314098595801004,0.015474519665036707,0.7720040615868462
229,29.597626447677612,2.4268076001618715,0.015173919811806024,0.7593778076407838
230,29.727248668670654,2.4289858228039805,0.014146476502832187,0.7465559465862026
231,29.855839014053345,2.4368471170789108,0.013399071385647908,0.7347420095361674
232,29.989131212234497,2.440823214283395,0.012984135411561048,0.7225554343825416
233,30.112603425979614,2.43237920519735,0.012288899889340048,0.7107865585842861
234,30.241200923919678,2.413322419809535,0.011497040283121937,0.6988313878139816
235,30.37091088294983,2.3895188128219575,0.010495876168530078,0.6869707274272626
236,30.50022029876709,2.3661518064020073,0.009886450540210125,0.6751133786054835
237,30.63094449043274,2.3426899717495444,0.009796315163115531,0.6629503474244853
238,30.75984239578247,2.314580065705491,0.00966791948255442,0.6509078776939348
239,30.887574434280396,2.2851233739216097,0.009500125674019618,0.6404411339550212
240,31.01501750946045,2.252445001423151,0.009260955773174992,0.6293353794278498
241,31.144832849502563,2.2214783695489917,0.00750041121060083,0.6184292311244837
242,31.275230646133423,2.1924255469817537,0.006349922331810111,0.6079798296332312
243,31.405418634414673,2.1654186004139127,0.006705818634726845,0.5976938375592947
244,31.532899379730225,2.148728780996632,0.006806239510208119,0.5914430324858329
245,31.66341733932495,2.1210010665200927,0.006921690717026824,0.5804337308751787
246,31.7903995513916,2.102911528133907,0.0044317256558382544,0.5728066581211253
247,31.92408299446106,2.088074032739457,0.003708611077575386,0.5649745031958988
248,32.05325388908386,2.073967367359442,0.004574796036951492,0.5572707976120339
249,32.17165470123291,2.0567830035800263,0.006622873630092127,0.5486124568177828
250,32.30423903465271,2.0403551181328727,0.009007284077538256,0.5397232765528469
251,32.43377065658569,2.023234644596394,0.007319265494900594,0.5303006282446664
252,32.55765461921692,2.00333375690519,0.006043259905994666,0.5211204744172865
253,32.68658447265625,1.9767162401192713,0.005188621782521046,0.5112485400247728
254,32.813504219055176,1.9470039057130593,0.005466353398593934,0.5016370127908661
255,32.9479022026062,1.9170456503103472,0.003922034475507464,0.49207721055660214
256,33.07547402381897,1.8992886109692735,0.004085659975865899,0.48552245186453413
257,33.206342697143555,1.873401869338596,0.006923956678359118,0.47319707270780487
258,33.33377122879028,1.8574436347909489,0.008250302410417494,0.4640084582193904
259,33.463788747787476,1.8426461101362495,0.009511292038297774,0.45544148178814303
260,33.593170166015625,1.8214731438744063,0.011579991097104272,0.44651637906627323
261,33.72261571884155,1.794612691096227,0.011103474778441938,0.43604166706705816
262,33.857075214385986,1.7667464298450026,0.011336059568471215,0.42446548506525483
263,33.98530983924866,1.7396353485574076,0.010261251760173831,0.41179045175757945
264,34.11925935745239,1.7145098076922,0.008854087445815487,0.3974463360328244
265,34.248937368392944,1.6951763324039952,0.006344263080021357,0.38391205457895283
266,34.37779092788696,1.675423047576137,0.004299184046691907,0.36882245193140084
267,34.50899791717529,1.65237760142036,0.0036710107815984914,0.3526506658721248
268,34.64057540893555,1.6213589621316629,0.0037443120346159512,0.33596143118855026
269,34.771764039993286,1.58801869630987,0.004366360482401316,0.32175895614131755
270,34.903045892715454,1.5549169782807362,0.005084744849511602,0.3086776440404994
271,35.02938199043274,1.5225440175116278,0.005446113131853644,0.29571755423084456
272,35.16134786605835,1.4787489794964765,0.004087545713561495,0.28084149111983603
273,35.293076515197754,1.428691893208297,0.004105011565078984,0.2664612486857355
274,35.421075105667114,1.3649170976865002,0.0033140173568901887,0.25154229529419125
275,35.550986766815186,1.291878847171706,0.0028394580234812504,0.236259025489502
276,35.68304920196533,1.2131865596392075,0.002935590599147197,0.22064344860392607
277,35.80968523025513,1.129805576932929,0.004431369211760308,0.20467665210112274
278,35.93592309951782,1.0492536216106405,0.00492525163515057,0.19072326847357163
279,36.063345432281494,0.9741530617328266,0.00429714253984773,0.17759448976171482
280,36.197367906570435,0.9381279763367963,0.003012725322269085,0.1653276768948449
281,36.32685565948486,0.9034131151647864,0.002776647367356078,0.15306426599468592
282,36.457003355026245,0.8691410160205347,0.002843352441956973,0.14077599810762353
283,36.58372092247009,0.8361816054282798,0.0036136289726764422,0.12931449249102497
284,36.71067929267883,0.8050589538354244,0.004220881749915773,0.11910838342971622
285,36.83767867088318,0.7793957212262907,0.004681915121431874,0.1112144600116045
286,36.96921133995056,0.7561670218835769,0.004939599515327462,0.10352807621018492
287,37.10355257987976,0.7370316140851243,0.00597629958795017,0.09647507738344462
288,37.233492851257324,0.7247036356051763,0.006402345088006399,0.09076369558368308
289,37.36065697669983,0.7150543642705589,0.005357043865942763,0.08551220107021115
290,37.489617586135864,0.7075382435259611,0.004569174873894224,0.08081263553701558
291,37.61956214904785,0.7009160336544256,0.004377307565592475,0.07712071170983165
292,37.748571157455444,0.6963914932862197,0.00385176443556239,0.07514299919993052
293,37.87484669685364,0.6877738237425017,0.0033607338331181884,0.0730319335158815
294,38.004878759384155,0.6753216660301982,0.0023516814811728876,0.07090605322228322
295,38.13339877128601,0.6560597775687307,0.0024306160317749737,0.06949574326090802
296,38.26646161079407,0.6307782956446469,0.003147485326294653,0.06782661080997854
297,38.402586698532104,0.5976719283756996,0.004081925362767456,0.06414110053080395
298,38.53273153305054,0.5628027954157687,0.003973773835800213,0.05962210194135053
299,38.66240429878235,0.5244929131725982,0.0031463788665444374,0.05558706437189806
300,38.79275441169739,0.4837170812399773,0.0036277114715926504,0.052260939857795424
301,38.9233832359314,0.44232968599787825,0.002634298889091236,0.049798868289866106
302,39.05125093460083,0.40247507059466214,0.001439310183194373,0.04703361781480479
303,39.17568492889404,0.3694494797328572,0.0022163060211023945,0.04336655826756122
304,39.29784965515137,0.3380312053122251,0.002374468936306473,0.039263769092188525
305,39.4258074760437,0.30521480488766356,0.0025095252994553033,0.03502698827866328
306,39.559537172317505,0.27037181468474997,0.004240317259356666,0.030982487938534736
307,39.692545890808105,0.24041252414790798,0.004025386692938614,0.02895004063975326
308,39.821752071380615,0.21438248314044323,0.0022340642210503057,0.028275491024345983
309,39.95230460166931,0.19083463035180906,0.001544579447968152,0.028165407286549503
310,40.078025102615356,0.16895554523240838,0.0014742194296431363,0.027879446711094137
311,40.210989236831665,0.14413485267190512,0.0013151633876434636,0.025806451614467745
312,40.34434795379639,0.12126432183585763,0.0025973767408910336,0.023806855148136498
313,40.47326397895813,0.09991590951617793,0.006242553955418496,0.02184174929187538
314,40.601858139038086,0.08208407334406587,0.0062981722456285725,0.02023348340049588
315,40.73143172264099,0.06746303369301486,0.005404446270564147,0.020059440912315783
316,40.86276173591614,0.055839789916225714,0.003901898820286628,0.01951396295598376
317,40.99248671531677,0.04566373170760789,0.0052407777048177765,0.018576351101388028
318,41.12114429473877,0.035723517107841433,0.004464001469856007,0.016634796830509925
319,41.250014543533325,0.031040999926926514,0.003873437896504287,0.016040960524420972
320,41.38060474395752,0.038140230072369406,0.003783330249283427,0.01714498686587363
321,41.50762939453125,0.045914732488601825,0.003935032255092812,0.017880212712809374
322,41.63848686218262,0.04859064899283255,0.004770247269794421,0.018085738855014327
323,41.77302575111389,0.04751764540175174,0.006002631705513634,0.018427474475525348
324,41.90031051635742,0.04895389261261516,0.004915949441948592,0.018473807079692393
325,42.033074378967285,0.04855017485407616,0.005822077246087108,0.017745686296700352
326,42.16363525390625,0.04915248570387508,0.005103818776949583,0.01662300410345694
327,42.29447102546692,0.04742669751349174,0.0034437364213062652,0.01611155070042921
328,42.421138525009155,0.04658686177190588,0.003814328276490932,0.016249919686798536
329,42.54860973358154,0.045204459598868395,0.0027970448327549304,0.0165674769813918
330,42.67687463760376,0.04336104248074527,0.0019231940988473088,0.016054967263527918
331,42.80673789978027,0.04144368936656857,0.00231494026642189,0.014492876899383524
332,42.93778944015503,0.03681657326612868,0.0007805404632872004,0.014622605049392482
333,43.06507587432861,0.06362816803395659,0.0019093079971028923,0.019251881260470703
334,43.19672226905823,0.15428591259499355,0.0029705699883426423,0.02470293196410878
335,43.32723689079285,0.19431461696392574,0.0032967837843057377,0.02580791583539976
336,43.46217608451843,0.1242286878532398,0.0029808908688413885,0.019753826187026202
337,43.58713221549988,0.023890264113434253,0.0030585806659456077,0.014068564664865012
338,43.71977424621582,0.11694551127020246,0.006916998407853999,0.020509485935261543
339,43.852760314941406,0.17890072868982332,0.0030977343594008272,0.02310211414805778
340,43.98354125022888,0.18567895464339465,0.0025711613162388773,0.02365340568202314
341,44.115807056427,3.200552576228247,0.41666650022631596,2.0883543029193374
342,44.247615575790405,3.2007979190784717,0.41648245873625644,2.0872214797012925
343,44.37383699417114,3.200564374755792,0.41541375315697027,2.0865525644386453
344,44.50344181060791,3.198463972762711,0.4140962791862068,2.086202225243925
345,44.63505482673645,3.196393026513793,0.41401343416155917,2.086103011301051
346,44.76437282562256,3.195267397093691,0.4147654739874305,2.085748610819393
347,44.89738631248474,3.194935909271071,0.41485226056962204,2.084986732620658
348,45.023704528808594,3.1937895666847984,0.4133729312684333,2.08402831486113
349,45.15161466598511,3.1936791706265497,0.4110746194787742,2.082134330242731
350,45.28168201446533,3.1939294219284147,0.4081271708956163,2.0786844918235037
351,45.414681911468506,3.1957023225767895,0.4054681710524938,2.0719486457649667
352,45.54478859901428,3.196298515778901,0.4022248170654101,2.0608739509057044
353,45.67490029335022,3.1961664733900945,0.3996346909934398,2.0447565111353985
354,45.80112648010254,3.1954070893178645,0.3955319667599251,2.0231543891783677
355,45.930084466934204,3.194658106073589,0.38824942841018817,1.9963188960442648
356,46.0566668510437,3.1924475091671667,0.3772377737464796,1.9666680821704636
357,46.18465757369995,3.184197546323612,0.3621311544365987,1.9289735364620384
358,46.31051325798035,3.168033766553472,0.34452515436967757,1.8867297039663247
359,46.437122106552124,3.142977235690702,0.3253803803323974,1.8433679468480575
360,46.56580305099487,3.105361875894956,0.302725562342705,1.792323832620662
361,46.699365854263306,3.0576197978281088,0.27877073756429716,1.7368095209208527
362,46.83210897445679,2.9975120082933158,0.25223746512579476,1.6784975610792556
363,46.96296143531799,2.936788076681427,0.22642389686409192,1.6206151850755275
364,47.0893874168396,2.8712146162106342,0.20157304553737368,1.5611745898279752
365,47.22402048110962,2.8046787757137284,0.17909834514402304,1.5003770026748628
366,47.35509181022644,2.7378522529423956,0.16028894743113262,1.438860538700276
367,47.490604639053345,2.664684646245583,0.1452698044076823,1.3731573938098498
368,47.62388801574707,2.5978363766446595,0.13452228740601688,1.3108749056297633
369,47.75595831871033,2.535282447616946,0.12599980157152205,1.2507420798086821
370,47.88277459144592,2.4795594984513945,0.11760232223412241,1.193214063606054
371,48.009462118148804,2.428293700346127,0.10472211305599047,1.1374626390278855
372,48.13369178771973,2.38322659492513,0.08680201757518081,1.0872103543081901
373,48.2608323097229,2.336378776581574,0.06956898271726088,1.0345893221034779
374,48.39237189292908,2.289546528112771,0.05937856131322974,0.9842886862010062
375,48.5229287147522,2.2405280119444946,0.05735553703907735,0.9367440266422002
376,48.650009632110596,2.1897793855269927,0.05602945199075343,0.8923210074031253
377,48.78449201583862,2.1382490176307334,0.049916662542018195,0.8508114685627952
378,48.917397260665894,2.086753274303417,0.044735370904775626,0.8117149224531486
379,49.04332613945007,2.0376165646632174,0.03911336995651448,0.7751016433744574
380,49.17463779449463,1.9942240927331674,0.034006744346391005,0.7415139552559998
381,49.30937886238098,1.9533790387873833,0.028967369215324733,0.7090541037952736
382,49.44145750999451,1.920691075076339,0.024676049353451853,0.682504095960464
383,49.57076382637024,1.8933268028847845,0.016720414585167473,0.6591674628188672
384,49.6939492225647,1.8724749880969653,0.01095586362452048,0.6402912389493374
385,49.82483434677124,1.8524677302948336,0.008001410050607251,0.6226000406489587
386,49.96170949935913,1.831813352097025,0.008249833032915094,0.6052399909409596
387,50.09082102775574,1.8107139301515458,0.009518675319593469,0.5900160937455279
388,50.2229700088501,1.7862630142279128,0.0028851139804222056,0.57550518670805
389,50.34990334510803,1.7592999771325306,0.0035993455042270892,0.5620118431062449
390,50.47557711601257,1.7321781855416527,0.007477856129675623,0.5493363294369129
391,50.60651469230652,1.7035631740378283,0.010588859220437025,0.5354615459750202
392,50.737425088882446,1.6789145355709763,0.012339977661314774,0.5209487803881493
393,50.86647391319275,1.6559689221754468,0.013647113407136254,0.5056458069846781
394,50.99522066116333,1.6346773202171139,0.01458282955990936,0.4904852178561635
395,51.12448740005493,1.6159908376916998,0.013953654085707375,0.4759753865257332
396,51.24894905090332,1.6002549885397785,0.011502920670381328,0.46279756253403176
397,51.380356550216675,1.58227282130007,0.007678123509317242,0.4482106451002076
398,51.50999569892883,1.5603638289846145,0.004904653817531977,0.4344428582703701
399,51.63975429534912,1.5356808607340215,0.0037636843244718133,0.4214804924741905
400,51.77280807495117,1.50495779979478,0.004814861646542932,0.40858175221300347
401,51.90328502655029,1.4731647768991718,0.0083307619296118,0.397135468526049
402,52.034828901290894,1.4405493898266553,0.009242936146443516,0.3867781680195198
403,52.16480040550232,1.4073088084816407,0.007583594143255954,0.3775634990778591
404,52.294978857040405,1.3704941114596842,0.0072875225123619795,0.3690692240317034
405,52.42438793182373,1.3280266281858137,0.0066310043252295935,0.3608267462829911
406,52.556416511535645,1.2837711552751878,0.005526988066648465,0.35227111049788445
407,52.68472981452942,1.2413723487699768,0.004829244852696956,0.3435685928288632
408,52.811997175216675,1.204401607252885,0.004008589424805244,0.33490712322061456
409,52.94611215591431,1.172284561612681,0.0031889936330605053,0.32614123170712106
410,53.076128005981445,1.1454141076346938,0.003154605556082731,0.31688297480249483
411,53.20649266242981,1.1224042371142122,0.0036999343428364257,0.307782392427396
412,53.336939096450806,1.101993920277654,0.003468846946552962,0.29891956260292263
413,53.46363162994385,1.0871752513364128,0.0031329317042221444,0.29065651819958366
414,53.59241008758545,1.078959373787159,0.002486622155645744,0.2834889790306979
415,53.724414348602295,1.0757656710293695,0.0025543896117937535,0.2776613099138078
416,53.851229667663574,1.0728187675641454,0.004729999144230745,0.27189627333947775
417,53.98211359977722,1.0683488821829104,0.007613593542359815,0.26642117625958917
418,54.10996103286743,1.0616916685184263,0.009457830456236434,0.25993280905809557
419,54.24035310745239,1.05347728163876,0.010606751318629988,0.2525638663217587
420,54.37065768241882,1.0487922411375359,0.008371929786032337,0.24507415203838528
421,54.495190382003784,1.0489750442889314,0.007206015883929863,0.2392042984900462
422,54.62171936035156,1.0527821854806731,0.00786862322813639,0.23384779195457733
423,54.75200605392456,1.0584920980050019,0.007641520621154432,0.22900319495404908
424,54.8838574886322,1.0623728305252427,0.006783501235002667,0.22509166175990575
425,55.01545429229736,1.0610596415427251,0.006934495274748872,0.22190167892347046
426,55.14115118980408,1.055199461936457,0.008271849197926447,0.21857108659069835
427,55.273823738098145,1.0457830919466085,0.008260950434106205,0.21447388431644607
428,55.40409827232361,1.038195365513913,0.00633774123738652,0.20973672368945284
429,55.531914710998535,1.0296079264842075,0.004036591715670464,0.20438864541194288
430,55.65680766105652,1.0213125528295541,0.0044926804117090624,0.19850671491475835
431,55.78511619567871,1.0089848986937102,0.00393186944829311,0.19112648536912913
432,55.917829275131226,0.9938432574204622,0.003808658652419482,0.1850471840374588
433,56.05050206184387,0.9771634016223919,0.0057312061206412565,0.17921390456874794
434,56.176204681396484,0.9624656784725851,0.007057945571789725,0.17273855651162284
435,56.306641578674316,0.944866062119035,0.005883730991510756,0.16589860388725058
436,56.432806968688965,0.9273731055402931,0.0038766865043169743,0.15922471184519804
437,56.56174302101135,0.9126612494196733,0.00598611074559452,0.15267967019883372
438,56.691357374191284,0.8978944321816634,0.006607749413446589,0.14674705716010195
439,56.81740427017212,0.8799865734162214,0.006338002900494643,0.14137179688699347
440,56.95189118385315,0.8574524909689362,0.00512673313869359,0.1350794081165661
441,57.08006262779236,0.8312697219095954,0.005276669107298086,0.12810803739979904
442,57.212175130844116,0.7999891714456314,0.004478111466105807,0.11989042892145761
443,57.338239669799805,0.7677505460266736,0.00626188886274945,0.1123940835702862
444,57.46651220321655,0.7321157509185362,0.004578289369908846,0.1050696235463696
445,57.594433307647705,0.7006560129804633,0.0016334535825244152,0.09847180557259165
446,57.7237389087677,0.6754950654026806,0.00250075270510684,0.09254406006808076
447,57.85177779197693,0.6526536894720287,0.005007101379732455,0.0872049067995615
448,57.983309745788574,0.6292678242396763,0.006115175956265772,0.08226412599307585
449,58.11600303649902,0.6043050149535232,0.006228839352492908,0.07713500673352258
450,58.24443221092224,0.5774183362455877,0.005107131839177755,0.07157934237059255
451,58.379799365997314,0.5419740191898145,0.003552080909815621,0.06549429023965331
452,58.50965166091919,0.504211280501464,0.003769973119525727,0.060950170727809436
453,58.64424753189087,0.4655194219587277,0.0030025437184889076,0.05714496161523137
454,58.77472233772278,0.4270514009560258,0.0049674230840825095,0.05380992100352062
455,58.903218269348145,0.3892787931367826,0.006634001130566221,0.05025390856900136
456,59.031962394714355,0.35370038725330655,0.007683504468631477,0.04657393034252756
457,59.16386914253235,0.322675058822312,0.008667312266289947,0.043329667030855855
458,59.291799545288086,0.2962728283561319,0.004290029779067199,0.040251052277061
459,59.42035222053528,0.2657614249762937,0.003645728095094982,0.03777529521211266
460,59.549834966659546,0.23104654915750386,0.0034309966646559375,0.035421884981560084
461,59.67653703689575,0.1910359002007162,0.0021120328340685007,0.03311505358949378
462,59.80308747291565,0.155798279485213,0.00273641055612262,0.031652608461640766
463,59.93777418136597,0.13760036749161553,0.0023164108794643664,0.030862243741583605
464,60.06735324859619,0.13802557111014663,0.002015163828242734,0.03070055944740964
465,60.1972119808197,0.1433321807369646,0.001739220040308231,0.030863479247182753
466,60.32282781600952,0.1406171148421132,0.0008881219686743838,0.03056687876474387
467,60.44783616065979,0.13070031135376453,0.0026472848578475306,0.029739827338403798
468,60.57814359664917,0.11558012477769615,0.0022047905148300504,0.02821211810094746
469,60.71150994300842,0.10386208848003917,0.0022380699492818954,0.02689350048208629
470,60.83772134780884,0.09926368658359816,0.0027029640937154147,0.026185286421054166
471,60.969945430755615,0.09636333806729627,0.003266725535530417,0.024592239596703556
472,61.09527087211609,0.09047946234557529,0.0012263283243535697,0.021782042388766597
473,61.22319531440735,0.08381946338639577,0.0027671475610734565,0.019616418046015043
474,61.35639476776123,0.07777271827173501,0.004445640029743415,0.01866240468683624
475,61.4827024936676,0.07198918661901255,0.005677041751137472,0.018539811245903946
476,61.615323066711426,0.06324933993509654,0.0054187061605465575,0.01850173133529457
477,61.747957706451416,0.052306305492199535,0.004601305410670352,0.017903320490686735
478,61.87666058540344,0.049370389468154335,0.0051403963485628255,0.017366731950017415
479,62.01165246963501,0.04467595948943357,0.004929444343752605,0.01676311563087334
480,62.13951849937439,0.03975971010607448,0.004299699779067976,0.016531600016258956
481,62.26988244056702,0.039898513318256924,0.0028575187885472603,0.017070964294470675
482,62.39838099479675,0.04239077016897979,0.002381260921792999,0.0179116921756286
483,62.52661180496216,0.04556016507536804,0.005582056226910068,0.01856260580076299
484,62.65908908843994,0.04753563100192344,0.007361699932349152,0.01972199101179853
485,62.78898787498474,0.049666882448341984,0.005532627534649038,0.019411191914020964
486,62.928107023239136,0.050506316208462555,0.0033666264837243546,0.018117338029334143
487,63.05194664001465,0.04799417550582622,0.00227926132862841,0.017734995373792764
488,63.17965865135193,0.04662292916588089,0.002964229730462235,0.017692963857870184
489,63.30993986129761,0.05193726856121023,0.003964951382045612,0.016806666166468972
490,63.43652844429016,0.05396402861506481,0.004460569612405841,0.016706340472380433
491,63.5646231174469,0.04744865967485827,0.003245685922101471,0.016266015874300946
492,63.69287133216858,0.03378300966827713,0.0028631386925167274,0.014500597657862067
493,63.820910692214966,0.023534877703742626,0.002973675060918607,0.012313496192462962
494,63.94872522354126,0.020753005720378085,0.00394955482706197,0.011503886563573538
495,64.07677865028381,0.02074510733826474,0.003861748155518103,0.011530512829403594
496,64.21112775802612,0.02324754884745554,0.0014710053175825456,0.01243754523890848
497,64.33770322799683,0.02731163897084345,0.002316192319813022,0.012956471347666823
498,64.4663417339325,0.034906654262260126,0.0035564542836641205,0.013746352399928064
499,64.59956765174866,0.043213399826078656,0.0038627215964632255,0.013579136093686165
500,64.73059368133545,0.04409852344177435,0.004122593906163209,0.01336284242471656
501,64.86039638519287,0.03634385706584398,0.00543491092047878,0.013191232529151182
502,64.99053955078125,0.030760732473958823,0.006114751734385002,0.013094143912132974
503,65.12216758728027,0.030355168931163617,0.005184180233494815,0.01434857754180796
504,65.25592803955078,0.031053566983924964,0.004382146844107004,0.015398366924584059
505,65.38566136360168,0.04059192004552414,0.004019640139906271,0.01547322549832463
506,65.51136898994446,0.03421989483782859,0.003553570400232278,0.014678097750857044
507,65.64236879348755,0.036336225628288796,0.0012255100543462918,0.013773188550040023
508,65.77648878097534,0.0348094953662027,0.002811526607580229,0.014271283709511912
509,65.9035096168518,0.0396309054514537,0.003930963989492255,0.015321352833839343
510,66.03259205818176,0.04738669642725123,0.0031276741997560806,0.01540814841907882
511,66.15935921669006,3.456263317363566,0.6950329960194408,2.274561346515764
512,66.28452944755554,3.456538008737157,0.6973264254521151,2.2766286240441005
513,66.41076445579529,3.458678259415535,0.698026755534627,2.279192088098421
514,66.53991174697876,3.4624239174082323,0.6960644435773433,2.281137556405854
515,66.66995096206665,3.4679481591596737,0.6941079507104752,2.2822657541503486
516,66.79847192764282,3.4735673200902473,0.688978054614709,2.2823632487093874
517,66.93183207511902,3.4799584842127356,0.6834234700684877,2.282011736586445
518,67.06594800949097,3.484341708575953,0.685772663213251,2.280195191911394
519,67.19875907897949,3.4877483465528565,0.6916141876042915,2.276922609354021
520,67.32721376419067,3.4869964142362946,0.6997686705635998,2.2697339120301807
521,67.44787001609802,3.47847323610885,0.6993929484857274,2.2606527613976106
522,67.58070135116577,3.4590038905632867,0.7011367697466564,2.246143199966704
523,67.70979619026184,3.4323214602426293,0.7026895512370369,2.2279288997347395
524,67.83456373214722,3.401420048548436,0.7034798644681007,2.2063089547716888
525,67.96936655044556,3.3604267886940855,0.7083116014907063,2.1776691539492257
526,68.09673571586609,3.320419145975399,0.7153057960727923,2.1466132302496526
527,68.2229905128479,3.2745878024196013,0.7152436513587154,2.109016200299135
528,68.35127758979797,3.2265474327439105,0.7078457662739849,2.0663874741566186
529,68.48078155517578,3.1784547567958614,0.7004599815566116,2.019670125139211
530,68.60843253135681,3.1371313308897593,0.6912702013881021,1.974313472681831
531,68.74072504043579,3.092207585468834,0.6696560258889794,1.9206992777384693
532,68.87063527107239,3.0520991573072567,0.6406461196371924,1.8716551472229956
533,69.0003809928894,3.0105090902406295,0.6005105915894038,1.8233575627852026
534,69.13063883781433,2.9658695090157328,0.5540094764520113,1.7755547973464598
535,69.25827932357788,2.925492899293976,0.5103636254855349,1.7328459118472148
536,69.38889360427856,2.8837998694785982,0.46155669716892017,1.6875413590237245
537,69.51579880714417,2.8516656445373023,0.4113886956174122,1.6486143442271313
538,69.64517736434937,2.816504545772006,0.3700028656379804,1.6104647168037596
539,69.78079771995544,2.777829416227539,0.33597280861297674,1.5686536908875635
540,69.91471719741821,2.7469121039472095,0.30718204317656783,1.5284299262015193
541,70.04124689102173,2.7226996447424785,0.27225094379108206,1.4888781257597523
542,70.17210388183594,2.7012190993825502,0.22802787355042917,1.4503124211579963
543,70.29664015769958,2.682441374235678,0.19000953125198922,1.4159335792124965
544,70.42152976989746,2.663834830377311,0.15295293761790854,1.3799680104706897
545,70.55116033554077,2.6501583984288675,0.1201257162185058,1.3456068822739076
546,70.676518201828,2.6399405292855387,0.09528975490006492,1.315175539741437
547,70.8061785697937,2.6301127591758586,0.07150788693170237,1.2842648623397537
548,70.9426691532135,2.6210127693990284,0.05032640653961484,1.2536297782318864
549,71.07710409164429,2.61246814868385,0.034744353866552606,1.226994403020836
550,71.20703887939453,2.6057217015849963,0.022549365587026634,1.2015896551887881
551,71.33752989768982,2.600599171938765,0.014103848897544976,1.1779936500351207
552,71.46451306343079,2.593892925506303,0.008592238923470068,1.1558407233440828
553,71.59215688705444,2.5875208192780406,0.010472007129948951,1.1350336528525746
554,71.71605968475342,2.5799426896163227,0.013440973132987508,1.1165979015550345
555,71.84795427322388,2.5696524611307505,0.016268159306486618,1.0973714495316982
556,71.97543144226074,2.5557433238358436,0.017797088522625373,1.0788187772818405
557,72.10773611068726,2.5344341263129877,0.01678687677599443,1.0609131263301332
558,72.23652625083923,2.5073606872460927,0.01621411569992047,1.042840299871588
559,72.36970710754395,2.4755745011203576,0.01625672893749468,1.0237163225732209
560,72.49795126914978,2.4462670794556547,0.016137651644547356,1.0069005355968499
561,72.6301417350769,2.409892404888162,0.01756389983451576,0.9858188169923648
562,72.76450991630554,2.3793518400736198,0.01724770714231052,0.9652805581016723
563,72.89757800102234,2.355255245773104,0.01677230411416658,0.9446780024749424
564,73.0247712135315,2.3433284375137298,0.01629909683799905,0.9248160560257138
565,73.1515429019928,2.3391257921436326,0.014693364269145175,0.9058876823750981
566,73.28146076202393,2.333737457732628,0.014754923264007987,0.8877533061040372
567,73.40730619430542,2.3266129538856206,0.015672193173051623,0.8718028245848037
568,73.53568387031555,2.3200180383962654,0.012961581803609385,0.8553365137283844
569,73.66453099250793,2.3149395260262233,0.0094632277573007,0.8393893731540669
570,73.79492783546448,2.314960976081348,0.006592169230747211,0.8239284418117542
571,73.92427587509155,2.319984187833917,0.005861071629248417,0.8087657026386756
572,74.05610489845276,2.326064389060742,0.011342481515617227,0.7954264106565376
573,74.18861818313599,2.3305576689768004,0.009329353640524257,0.7797725124328951
574,74.31923389434814,2.328024803313343,0.006156990286027391,0.7660269446784148
575,74.43897318840027,2.3185274871564716,0.005287141117426722,0.7518399309063399
576,74.56366658210754,2.3114262228990525,0.007937916166805154,0.7389290006737116
577,74.6963472366333,2.3042188297723563,0.0077869403445509685,0.7258524911902926
578,74.82449674606323,2.2948542045968483,0.0032120757275856484,0.7138127110024616
579,74.95226669311523,2.2786911462390598,0.0016311266353622163,0.702186857571015
580,75.08013272285461,2.255567892977098,0.005109078854969728,0.6915250385813683
581,75.20953273773193,2.2254364864259695,0.009344282979549355,0.6782079012158515
582,75.34071135520935,2.1899922119283324,0.01405776656457615,0.664430785336132
583,75.46585702896118,2.1551552319416496,0.018108909811378998,0.651444695720234
584,75.59612560272217,2.1103755868145826,0.016595011047969403,0.6376556744339985
585,75.72490763664246,2.061792370315788,0.013574337998134447,0.6250967849561712
586,75.85564351081848,2.0121302352525072,0.008587519337498602,0.6139789986201357
587,75.99043083190918,1.962182847807793,0.005199515818674965,0.6025510457975162
588,76.12228536605835,1.9194885158378827,0.005640695724197489,0.5918370612498419
589,76.25250244140625,1.8810464957184287,0.006712808390333738,0.581373099329512
590,76.38431763648987,1.8459938601021428,0.006567152963814139,0.5719241628301704
591,76.51102685928345,1.8145473685345777,0.00616561196570036,0.5636601712106967
592,76.63567781448364,1.7890057422855352,0.004885384220468387,0.5571969413253133
593,76.76368522644043,1.7650943919457178,0.0035164828172716857,0.5510072703910751
594,76.89190244674683,1.7456032253285507,0.003990423618815185,0.5446449598535322
595,77.02130150794983,1.7341319915011895,0.0064286270620388325,0.5380868047600923
596,77.15333580970764,1.72635837448879,0.006279221434429704,0.5316150004273653
597,77.28085136413574,1.7164144319303867,0.0039797424257982635,0.5245715910250925
598,77.41209864616394,1.7035468427246083,0.0039485655167141,0.5174098005570575
599,77.54397869110107,1.6869617168729008,0.005309204763652387,0.509883688556827
600,77.67399263381958,1.66786692838284,0.008336675784967613,0.5021486271540159
601,77.80600953102112,1.645191705937381,0.01136052888319656,0.49374996429276624
602,77.93654704093933,1.6195181723527947,0.012445051016968427,0.4845851112825723
603,78.06513500213623,1.592336244123535,0.01257541479711437,0.47463966555538506
604,78.19125652313232,1.5647846992030787,0.011358073657031287,0.4636009485782902
605,78.31729340553284,1.5384235895673997,0.008886928652229953,0.45262549246490713
606,78.44458985328674,1.5103417014941505,0.005848299057905907,0.4403914049552594
607,78.58127498626709,1.483088943087583,0.005323472745505361,0.4271333071918661
608,78.71021437644958,1.4579487732414287,0.004102888643597694,0.41519949826809177
609,78.84359836578369,1.4326411024459476,0.0037618134575821273,0.4022261569037877
610,78.976553440094,1.4044978886101793,0.0034576712572059257,0.38830366255069226
611,79.10491633415222,1.3703570327638572,0.0030491653302840444,0.3736450747167625
612,79.23677134513855,1.3316371168618666,0.0024111909739344354,0.3594389077987936
613,79.36320328712463,1.2879248429468146,0.002186745720380796,0.3465005942530432
614,79.49259996414185,1.2420242216246289,0.0022152106998934184,0.3336121364218859
615,79.62070155143738,1.2375431863587854,0.0020126263383503573,0.32057141843634956
616,79.75322222709656,1.2351448044591875,0.0018709398832666266,0.30704020949019406
617,79.88424301147461,1.2340552931216877,0.0037531023408767144,0.29422410295581514
618,80.01762795448303,1.2355196225959137,0.004735822401877934,0.2823942201002385
619,80.14480662345886,1.2380827656442082,0.00425851179138046,0.2713818776103228
620,80.27306294441223,1.2395499436730713,0.005642148958778165,0.26084854482325
621,80.401615858078,1.2379202404980199,0.00820095791557741,0.24989247227944889
622,80.52985882759094,1.2344990286925392,0.007820367819981485,0.2391402519141464
623,80.65388584136963,1.2299728035818285,0.008724133725447246,0.22759098996699217
624,80.78978848457336,1.2244696132517825,0.007594490287015744,0.2151948527243323
625,80.91613340377808,1.216587909398816,0.008047311875553067,0.2050832663258121
626,81.04475927352905,1.1992689884578105,0.008977621129860494,0.19484555468353137
627,81.17016935348511,1.1706003045959297,0.006164747121856597,0.1851774592563245
628,81.30028319358826,1.1330733741830468,0.0019495208479518864,0.177260031579424
629,81.42263507843018,1.083207881445837,0.004001065804285345,0.1688012993018151
630,81.55033230781555,1.0284842691121696,0.004925263506208432,0.1594949054526648
631,81.68153977394104,0.9742666148982156,0.0030820901430674854,0.1496605846942943
632,81.81330156326294,0.9238946340973521,0.002535974604961064,0.13978925357053454
633,81.94452381134033,0.8784565170761928,0.0025079887527897538,0.13088159527037485
634,82.07379961013794,0.833283832299635,0.003107435038923805,0.12296685284313992
635,82.19622826576233,0.7869542876723788,0.00418466114834549,0.11629243091471383
636,82.3253800868988,0.7320480971733471,0.004172599766412107,0.10928580456551346
637,82.45997428894043,0.6714231115922067,0.003885619656161557,0.10211278447672542
638,82.58892560005188,0.6268824824501557,0.0028708845341684224,0.09636108777553329
639,82.71481370925903,0.5888003386636508,0.005786232103897027,0.0903499214974337
640,82.8458981513977,0.5598143378689083,0.003228714085954197,0.08458384343657188
641,82.97396326065063,0.5338454099242996,0.004262843964829028,0.07931846500673337
642,83.10352039337158,0.5059643174688653,0.006929938393266204,0.07426523628310458
643,83.22883009910583,0.4769177781651182,0.0056291473105539325,0.06995822761499068
644,83.36051440238953,0.4449409348855808,0.0026203894692347963,0.06524692289734102
645,83.4833562374115,0.41536253760500286,0.0025188400421005414,0.06078900767118231
646,83.61279726028442,0.38400148127568035,0.001781317330843048,0.05495305768336388
647,83.7425787448883,0.3545614970279062,0.0023844712235538256,0.04950833481327133
648,83.87038040161133,0.32749482356998877,0.002080973459156815,0.045482789061790166
649,84.00400805473328,0.30004330019766456,0.0036696946525786346,0.04223069056694145
650,84.1290693283081,0.27698060851938733,0.00497705805073684,0.0391990352541206
651,84.25731992721558,0.25115298437894007,0.003955010587799079,0.03545339518358634
652,84.38909387588501,0.2267814189375498,0.001207851499771147,0.032608254189528535
653,84.5187337398529,0.20768726878985413,0.0027392373603394534,0.030554387058454865
654,84.64855766296387,0.18841761767469933,0.0038522271365942756,0.028230017595387222
655,84.7761743068695,0.1728728655784573,0.003876493693232072,0.026302737993154128
656,84.903813123703,0.15529021449832797,0.0035942310647543844,0.02474955016331954
657,85.03635883331299,0.13928955860868228,0.0031260921217133256,0.023141420659563545
658,85.16378903388977,0.12354802834712701,0.004163684394383714,0.02139666661624702
659,85.29752278327942,0.10947905499939553,0.0030418310712567957,0.01953124940082185
660,85.42453360557556,0.0966413798028033,0.002616019167084633,0.017683093390870798
661,85.55573678016663,0.08479647499482947,0.005381725872624327,0.01627223160230605
662,85.687255859375,0.07382876895920891,0.005892027736472996,0.015134607085412694
663,85.80868935585022,0.06270170771020382,0.00564231982126093,0.014505296977045775
664,85.9399402141571,0.0509200191672056,0.002869572424640475,0.014109815066457868
665,86.06470346450806,0.04058445555354645,0.004747616370692082,0.013949864962702594
666,86.19563412666321,0.03176528421282696,0.0035981072554961205,0.012868907987404267
667,86.32383894920349,0.02487617415765757,0.0014430363788115108,0.011453622005283152
668,86.4514479637146,0.021316814393421483,0.0010553792325116837,0.010686137567405411
669,86.58729696273804,0.02026194184915084,0.00415254383380254,0.010979592387372374
670,86.7113184928894,0.017312864059634267,0.0012715551201197433,0.011618001509956056
671,86.83760333061218,0.020811318365598377,0.0025066733050255665,0.01210275184887021
672,86.97208547592163,0.02257046393786242,0.001847044894228182,0.011519121614118482
673,87.10106921195984,0.021387555231060305,0.0025774543849609627,0.011501236238527725
674,87.22997450828552,0.021907755448555857,0.0026392997194486724,0.011666613892035573
675,87.36108374595642,0.02809406613608535,0.00133656956390066,0.011322662632012013
676,87.49124956130981,0.02792472037944155,0.00025674969700253,0.010707848347124646
677,87.62135767936707,0.022310801802211712,0.0027131707980078304,0.010128376071788498
678,87.75090885162354,0.01894082520415596,0.005425936120696903,0.010184842841356817
679,87.88170576095581,0.022740785712203206,0.005216950393064775,0.010843996528885985
680,88.00984191894531,0.027207930499974393,0.007239923223627713,0.011784713162362284
681,88.13747787475586,0.03096772222502479,0.0038898537888902387,0.012277297130059234
682,88.26243543624878,0.03408927523389563,0.002796783077220233,0.012741382913239426
683,88.3936493396759,0.035057530189441646,0.003682286812004324,0.012518194030741508
684,88.51392316818237,0.0353793532951301,0.0039861113987344245,0.012122711940836813
685,88.64003467559814,0.03474550305987997,0.002585668659128159,0.012114057257578505
686,88.76942849159241,0.03414471581211695,0.004011900617855107,0.012389557915912935
687,88.90294861793518,0.03222891178289848,0.004394251737725496,0.012083926452576017
688,89.03566431999207,0.028816089708437957,0.004682824500193497,0.011707944542931788
689,89.16479396820068,0.024061824159697945,0.0037392182812851097,0.011503464224564507
690,89.29841136932373,0.022548000732443015,0.0020815807745247893,0.011233489742978912
691,89.42964768409729,0.02656293375328759,0.0004870109324910292,0.011616694988292247
692,89.55764245986938,0.03200440125408762,0.002468028270007261,0.012547504940130464
693,89.68508005142212,0.03501626207671088,0.000944964696218276,0.013606955777090427
694,89.81614065170288,0.0333198990808462,0.0027526266856780814,0.014675987451086073
695,89.94577980041504,0.028532818151391887,0.003760470649125223,0.01523782055406721
696,90.07643961906433,0.03258243884261661,0.004876452159526063,0.015462361437353382
697,90.20940899848938,0.03191465598029703,0.0032487137481068355,0.015416891633636048
698,90.34088134765625,0.02994146808387444,0.0022618582272532187,0.015350559135335062
699,90.46977376937866,0.028388754429038612,0.0008332590687298126,0.015291758449151541
700,90.59732294082642,0.029127272081455255,0.001735901528955745,0.015407660762754929
701,90.72363185882568,0.02932276150976957,0.0025059508239264694,0.015308597913836784
702,90.85710453987122,0.028835756738981016,0.004943720945890374,0.014596430598512861
703,90.98890829086304,0.02730706344886551,0.005194268392732158,0.013520114569355045
704,91.11508250236511,0.024681503821813718,0.004370653595666981,0.012167634008629446
705,91.24338865280151,0.02406383898181574,0.0024154021969206353,0.010855215108768973
706,91.37899231910706,0.021368310114698176,0.0016722833590428017,0.009567751610694904
707,91.50503635406494,0.019633900121499768,0.001377261033773834,0.008684228822638734
708,91.63845419883728,0.02140444893898149,0.0017665990142676253,0.008531084187266995
709,91.76641941070557,0.02180336783485511,0.003014078638253076,0.00910438079385182
710,91.89980697631836,0.02309377689829289,0.0014545201075627653,0.009323372033611497
711,92.02645611763,0.024351686774519914,0.002487837058200771,0.010139107518401448
712,92.1577467918396,0.025862891913810578,0.0027726732904800886,0.010133470001098892
713,92.28497862815857,0.02558844712891095,0.0016605634484205527,0.009286332524114642
714,92.41178369522095,0.023717170449869426,0.003120064399078916,0.009491158574381833
715,92.54059100151062,0.02524095355691764,0.003284588444898144,0.010111042967838012
716,92.6705961227417,0.025239709978496307,0.0014227914729897043,0.010649743955436185
717,92.80062460899353,0.0249814896522019,0.0025554790911234216,0.010576341971814281
718,92.93000817298889,0.02433323804724007,0.002924144649684675,0.010332413727920441
719,93.06150794029236,0.025486432136603215,0.0010588196209188007,0.010964533626222786
720,93.19077730178833,0.02957092030097994,0.0015695061108487109,0.01219004914337284
721,93.32306838035583,0.03343212202676063,0.002202373122736346,0.012714573464432392
722,93.44471669197083,0.036650934830314126,0.0013034918615789854,0.013272874361525265
723,93.56954050064087,0.03685469464214273,0.0030243979273117355,0.014054984604272265
724,93.70127177238464,0.034798336029441206,0.005163402784655231,0.014495030701510751
725,93.83224415779114,0.032382872077948925,0.005200336933486119,0.014623226970184729
726,93.96279168128967,0.028949901017644757,0.005024140522299496,0.013311381964466223
727,94.09588050842285,0.02481551664117844,0.002784562409075914,0.012026105705375784
728,94.22351050376892,0.02285769021274666,0.0015928107750614745,0.011050225564664295
729,94.35613894462585,0.023843167236630422,0.0032406275374658603,0.011024561824279792
730,94.48355603218079,0.027746461107697726,0.0033648096192241527,0.011104621496539218
731,94.60887312889099,0.02725344211374749,0.003544769347619885,0.0103862142640683
732,94.73718929290771,0.02338799084593403,0.0025775586051564442,0.00993839254228977
733,94.86782431602478,0.020497031086455755,0.0022487040827047617,0.009903511676052447
734,95.00000834465027,0.021566850919799537,0.0031723795346450976,0.00983537199819205
735,95.12990498542786,0.01918004178580924,0.0028176249526059563,0.009959784561869972
736,95.25884938240051,0.015220867988393958,0.0039053406268210766,0.010054260699067752
737,95.39721417427063,0.015111419177807695,0.004285671237752061,0.010094603769095408
738,95.51466393470764,0.018009143882166116,0.0040210288748958765,0.00981145787745236
739,95.64465975761414,0.021054186944455402,0.0014067898566699295,0.008550207284999839
740,95.77595949172974,0.021637101795906694,0.0024668234513662386,0.008193612985865507
741,95.910076379776,0.020892425136744813,0.0009820443944563815,0.00885745870448578
742,96.02772331237793,0.01935933589403317,0.0006699838295346626,0.009150108644950583
743,96.15958952903748,0.018776506332359028,0.0018658014982171904,0.009488530353686585
744,96.2837586402893,0.022346058697406277,0.0024400694535850758,0.009758100409912469
745,96.41385054588318,0.02545149642477937,0.003013178809594656,0.009791536276796867
746,96.54492998123169,0.024280842056511605,0.0027768324476671975,0.008986424357885756
747,96.66980385780334,0.02001902760777937,0.0005949961498311514,0.008170987177977589
748,96.79357981681824,0.017548075881506142,0.002017794272067667,0.008470996442231035
749,96.92018818855286,0.018368931596844208,0.0021393936764335444,0.009288696851538419
750,97.04580354690552,0.027272229214095,0.0024782425541055564,0.0097771374759671
751,97.17700242996216,0.034512036215192464,0.004219312276238304,0.010488944844077454
752,97.30710887908936,0.03971064355030816,0.003739670402300466,0.011240280795221708
753,97.43550562858582,0.04266557746602144,0.0027118718195230304,0.012377300740500814
754,97.56605505943298,0.04187156559581502,0.0029670721865896594,0.0137233962536829
755,97.69457650184631,0.03774732838681712,0.003053278695398774,0.013569921315888472
756,97.82290124893188,0.032232389233696306,0.0036964320584284434,0.012603713583523173
757,97.95342540740967,0.026565103573381085,0.00467528505739892,0.01184005526111697
758,98.08955216407776,0.022790515913415698,0.005170765408144013,0.011472665312515742
759,98.21639943122864,0.02318963374947496,0.0033732878516311285,0.011658656633390763
760,98.34954237937927,0.022871152921962658,0.004440931865072265,0.012328415682930083
761,98.47032165527344,0.022385920289095043,0.004100545526432559,0.013247649951354442
762,98.60016083717346,0.02422443541425596,0.005264554091498428,0.014270542834470604
763,98.72540140151978,0.025274325914453322,0.004055968303353103,0.015109238007915247
764,98.8559718132019,0.025635629939606726,0.0019199193728506384,0.015175119300180992
765,98.98495483398438,0.030784305651545833,0.002838803424033888,0.015395477628210964
766,99.11872005462646,0.03530817579441045,0.002429673946483772,0.015453705702692163
767,99.24737405776978,0.03142647018142667,0.0029782633746463657,0.014906779480359861
768,99.37937998771667,0.025871104776160118,0.005122955071188173,0.014089076174177793
769,99.50505447387695,0.02822927988562884,0.0035569479820721952,0.013148296444000463
770,99.6342420578003,0.02754746898592662,0.0027780595948094086,0.012590982856116142
771,99.76471829414368,0.024557182326744507,0.0032411458970305167,0.012363261803594627
772,99.89406251907349,0.020881038735900536,0.003512929581835599,0.011596238399508307
773,100.02301144599915,0.019924860379501464,0.003426419821483476,0.011149229244436318
774,100.14981245994568,0.01935858937356083,0.0040097176217455,0.011548152853660908
775,100.27664709091187,0.023894768192869495,0.0033589438046192884,0.011788625295326666
776,100.40805268287659,0.02473685791015843,0.002580835345305038,0.011514859242511593
777,100.53985238075256,0.02113290232369069,0.0022430520854523875,0.011223348539068352
778,100.66502165794373,0.021692583510058917,0.003820974776114693,0.011604399583117
779,100.7947826385498,0.02738597527064426,0.005385646122244919,0.012460869842000712
780,100.9226303100586,0.029489466707107774,0.005488810578715293,0.013170699913369088
781,101.05266952514648,0.026692573026280527,0.003793558505222771,0.013913509196598499
782,101.1779887676239,0.028902405568180814,0.003871080497591905,0.014556647921117005
783,101.3049373626709,0.04496691860653275,0.0069753351903966195,0.01537978015266702
784,101.43689107894897,0.05281859395569032,0.006999975660107638,0.015127445134026602
785,101.57034158706665,0.04375753181594002,0.0032733729943957286,0.013868398473908777
786,101.70146489143372,0.028343151237529316,0.003627952264817493,0.013013203325115118
787,101.82535600662231,0.03354136696495013,0.0022444005079285735,0.012919243353163166
788,101.95634150505066,0.04206708730782714,0.0025648311659927352,0.013828774099812785
789,102.08493947982788,0.046202107778163276,0.0023675603905373263,0.014306105882480965
790,102.21233463287354,0.04339251623882743,0.0017310851586772348,0.01407530644510108
791,102.338791847229,0.03132100330594781,0.0017327423564919041,0.013365394553396892
792,102.4669291973114,0.02822685185394447,0.002137186534332402,0.012764096685237604
793,102.60303711891174,0.032233641039855036,0.0031927635684241428,0.01251806646331258
794,102.73332977294922,0.03504890304654172,0.0028594865280843107,0.012161775796202975
795,102.8595597743988,0.0329379118964004,0.0017180162757035845,0.01211140086343409
796,102.99150776863098,0.023104553928576153,0.0030395761489369223,0.012292705163080498
797,103.1200065612793,0.023597489162961123,0.0035672025985488422,0.01232186929694961
798,103.2493839263916,0.025822427716993123,0.003092904988160262,0.01193118669057056
799,103.37740230560303,0.023055325759463112,0.0024381398382086906,0.011242522410335107
800,103.50303268432617,0.023330609397704566,0.0020469723222834788,0.010601432731877332
801,103.63305425643921,0.025965198871270988,0.002593949505921802,0.010340178570560656
802,103.76028656959534,0.02957284459447976,0.0034870508124542426,0.010482213487084054
803,103.88950800895691,0.0316143023436341,0.0032525413635391648,0.01113067920649453
804,104.01942276954651,0.030271445065767417,0.002251521174161385,0.01178219540856117
805,104.14863896369934,0.027128972295087244,0.0020053295593139993,0.01202930206340208
806,104.28143358230591,0.02631473978316085,0.0021468592324096493,0.012345548994993167
807,104.41537666320801,0.03107829695190657,0.0036646053911117645,0.012562879870372752
808,104.54389953613281,0.03292487312207602,0.002669975465224104,0.012957859760390945
809,104.67334151268005,0.03124403665625189,0.0025497063429038755,0.012712441326163351
810,104.80330610275269,0.027744235522179892,0.004355735958455652,0.012505030457149265
811,104.93302488327026,0.024625994756730645,0.005033868574018629,0.012042432467935326
812,105.06712222099304,0.022891382176215547,0.005187405243295908,0.012297083828286513
813,105.20021033287048,0.02283921125168736,0.0052133723083116965,0.012258353977258512
814,105.3288893699646,0.022471114469893548,0.005091577632262053,0.01127342677051655
815,105.45555543899536,0.021379722382841384,0.003031803380274438,0.00985325387207809
816,105.5886435508728,0.01980814807201978,0.003184136555342829,0.009379565838180629
817,105.71625065803528,0.020289518773215505,0.0027037218018571133,0.009489724698916298
818,105.84566020965576,0.020420158888964736,0.003675948058160917,0.010005448531051992
819,105.97572875022888,0.022321269370673896,0.004561213758469038,0.010842014801997348
820,106.11094760894775,0.026545047221582886,0.004194207847575294,0.011985419486684195
821,106.23682713508606,0.03235601281107159,0.0013848731457019952,0.012807810352545254
822,106.36983561515808,0.037264217697468086,0.0019531782856582057,0.012876007961148165
823,106.49556112289429,0.035971728503664535,0.003044365646812022,0.012762662484567101
824,106.62443709373474,0.03207297231616734,0.0038660392115144084,0.012616039790987642
825,106.7551748752594,0.031336693100091,0.0021519451984092623,0.0125365177924504
826,106.88163352012634,0.027470375021411683,0.0025365365327202545,0.012603590618705772
827,107.00903415679932,0.02982332352001361,0.001938645190037392,0.012271314585586331
828,107.13991808891296,0.029149625994731507,0.0012843257400299971,0.012378291911406223
829,107.26885867118835,0.028939441733192434,0.0025495261437423343,0.013070492051139429
830,107.39446306228638,0.03202812593560109,0.0017095376989180035,0.01293283118942572
831,107.52380514144897,0.031600084324547674,0.0034640488741371615,0.011741323774972699
832,107.65455222129822,0.030300448196356224,0.0022642918105926038,0.01129648569957388
833,107.78498244285583,0.03629914726662591,0.0012729670252912386,0.012046332967936828
834,107.91752982139587,0.042969743870673524,0.004156761000460854,0.013024470001062514
835,108.0425968170166,0.04017296221296593,0.0050946128158314416,0.012808659569356359
836,108.17202019691467,0.03164316097412554,0.0035615968591792752,0.01145670191092037
837,108.30380725860596,0.025541168135273334,0.002005207072423499,0.010333387688336844
838,108.42881989479065,0.024513480154123364,0.0013129804935833854,0.010119435597345473
839,108.55885791778564,0.022242094439636075,0.002061675272529484,0.011051007344469467
840,108.68622899055481,0.02848407833894611,0.003050033874150052,0.011559032188097328
841,108.8237726688385,0.02863338348301827,0.003761618355592045,0.01224113572995513
842,108.95104455947876,0.029578712988177148,0.002199261231840193,0.012424141563183718
843,109.07797718048096,0.034793098326529846,0.0027529430387091694,0.01282518351216732
844,109.21280455589294,0.0413804996843996,0.004156424421468253,0.01369304293060235
845,109.34068703651428,0.047255974022579236,0.003849726331754845,0.014419871739706012
846,109.46407961845398,0.04928825334395618,0.00544482937233357,0.014944840031495838
847,109.59451842308044,0.04536968408197587,0.0033159134954824643,0.014628900042231885
848,109.72348380088806,0.036029714352901414,0.0034501148576824596,0.01390757413660633
849,109.85178732872009,0.026024280404243982,0.0022947796629619304,0.012664413289876324
850,109.98177361488342,0.020457732347400174,0.0025398912351559688,0.011368871532456875
851,110.11216330528259,0.0208618757715305,0.0021101731137623063,0.010248364637114114
852,110.24167370796204,0.019963683690472758,0.002429260942919704,0.009802727547823444
853,110.36951017379761,0.02026234247624155,0.0036391197719909843,0.010097039719873408
854,110.50282859802246,0.024579180583419662,0.0029958770834545615,0.010566706642533537
855,110.62960505485535,0.028451358384122532,0.0028630615556386628,0.01044841445467441
856,110.75601243972778,0.026982220302300602,0.0030240837523153614,0.009981894701063058
857,110.88122010231018,0.023317060748779008,0.0026458973022638293,0.009266511599899841
858,111.01165175437927,0.02036756522987008,0.002059313675427238,0.009166498407482293
859,111.13805866241455,0.020780342010976043,0.0018841617547330554,0.009414592692918378
860,111.26751732826233,0.01990688702929414,0.003286689928342323,0.010554542484513606
861,111.40183639526367,0.01923623756347493,0.0034134550839471744,0.011487057421857409
862,111.53089594841003,0.021132607567065798,0.00248184656552716,0.011893537868722784
863,111.66248726844788,0.022757994996592004,0.003763967762740179,0.011863586986043295
864,111.79281759262085,0.02471072910018144,0.004528978551972902,0.011258976967573896
865,111.92127275466919,0.023668066142551507,0.003990096215617126,0.010693533489120985
866,112.04614853858948,0.021042559064974032,0.002177284284291299,0.010021819335164096
867,112.17650747299194,0.01765812534589323,0.003167143480228886,0.010065938036317952
868,112.30197739601135,0.017604466068814956,0.0033749216502564107,0.010274812692161742
869,112.43289160728455,0.01873646364037774,0.004310087682564952,0.01101163131995747
870,112.56953763961792,0.019732538696138294,0.004730385789368889,0.011587010206077615
871,112.70041275024414,0.020249221079395575,0.005027622754718243,0.012007829947544093
872,112.8298568725586,0.023173221694744537,0.00456578846330797,0.01264034034277163
873,112.95543956756592,0.024749272997858295,0.0027385626001083887,0.013025624866476723
874,113.08155751228333,0.02563672974185905,0.003405913812785525,0.013293687646640682
875,113.21147274971008,0.028383714747099564,0.004265028097900689,0.013041781403871158
876,113.34326505661011,0.029702800595690682,0.0036999051172422887,0.01210837034774732
877,113.47989869117737,0.025952025090608642,0.0036919328086689467,0.011068767680111767
878,113.61060500144958,0.024210906273028937,0.0038689029632347867,0.01075011995366324
879,113.74270868301392,0.02350851549584562,0.0013524137571069355,0.011131891486599182
880,113.86491847038269,0.023784689803915356,0.0029879258628041617,0.012467248569661572
881,113.99254536628723,0.02441541351745315,0.004092969594752709,0.01330317404973721
882,114.11650824546814,0.027670635547739478,0.004428235255320274,0.013461543525304188
883,114.24071455001831,0.025593082781286473,0.004361747486631767,0.012395525093109563
884,114.36349701881409,0.021567107438593042,0.0013749910760793274,0.010754955299359104
885,114.49018979072571,0.017713844164742098,0.0025619133496352442,0.009401592889674208
886,114.61643290519714,0.01796788511859267,0.002489077483925545,0.009320726551299757
887,114.74690580368042,0.01696540852627193,0.0014206282071928626,0.009458824051326552
888,114.87047076225281,0.023491458114223727,0.000588782359408368,0.010060256898496784
889,115.0005111694336,0.02958323543281501,0.000506090912035108,0.011152461794957162
890,115.12914252281189,0.03289579419128454,0.00025726336383995776,0.012391793976114222
891,115.25197148323059,0.03209267796276647,0.0010412734936141215,0.012655742941196056
892,115.37994742393494,0.0294840066254429,0.0019921163999284458,0.012124468678747884
893,115.50794005393982,0.028209178959227015,0.003838928461992396,0.012610375557680898
894,115.6368522644043,0.02616825927549029,0.005030663876353541,0.012848743615928679
895,115.76676273345947,0.023472084562043572,0.00544847328466621,0.012532173300079514
896,115.895747423172,0.02182166085409319,0.004670730219435437,0.012422478603396346
897,116.0214295387268,0.025705089159793405,0.001710440369264444,0.012052985042100537
898,116.14945578575134,0.02626890068419961,0.002537044930594055,0.011831175608866562
899,116.27654385566711,0.02429083438766859,0.002842836018705451,0.01161968533087129
900,116.40303230285645,0.027615897445763198,0.003116200570527828,0.01175889645629695
901,116.53278875350952,0.03131041773429818,0.0018344361708481883,0.012020074687561335
902,116.66229581832886,0.031190946208733746,0.0013463983545241361,0.011948856960402505
903,116.79461407661438,0.027461867039722865,0.001181429906912029,0.011841222909074616
904,116.92461085319519,0.028628462630286625,0.00211114234130528,0.011387060318501159
905,117.05354237556458,0.028542214107246222,0.002584215038952148,0.011094013218210498
906,117.17907071113586,0.028542214107246222,0.002584215038952148,0.011094013218210498
907,117.30386090278625,0.028542214107246222,0.002584215038952148,0.011094013218210498
908,117.42761397361755,0.028542214107246222,0.002584215038952148,0.011094013218210498
909,117.54895257949829,0.028542214107246222,0.002584215038952148,0.011094013218210498
910,117.67294216156006,0.028542214107246222,0.002584215038952148,0.011094013218210498
911,117.79632377624512,0.028542214107246222,0.002584215038952148,0.011094013218210498
912,117.91704201698303,0.028542214107246222,0.002584215038952148,0.011094013218210498
913,118.0393648147583,0.028542214107246222,0.002584215038952148,0.011094013218210498
914,118.16338276863098,0.028542214107246222,0.002584215038952148,0.011094013218210498
915,118.27908253669739,0.028542214107246222,0.002584215038952148,0.011094013218210498
916,118.39278197288513,0.028542214107246222,0.002584215038952148,0.011094013218210498
917,118.5130820274353,0.028542214107246222,0.002584215038952148,0.011094013218210498
918,118.63441848754883,0.028542214107246222,0.002584215038952148,0.011094013218210498
919,118.75679016113281,0.028542214107246222,0.002584215038952148,0.011094013218210498
920,118.88726496696472,0.028542214107246222,0.002584215038952148,0.011094013218210498
921,119.00990653038025,0.028542214107246222,0.002584215038952148,0.011094013218210498
922,119.1324155330658,0.028542214107246222,0.002584215038952148,0.011094013218210498
923,119.25305581092834,0.028542214107246222,0.002584215038952148,0.011094013218210498
924,119.37498569488525,0.028542214107246222,0.002584215038952148,0.011094013218210498
925,119.49702620506287,0.028542214107246222,0.002584215038952148,0.011094013218210498
926,119.61723160743713,0.028542214107246222,0.002584215038952148,0.011094013218210498
927,119.73896217346191,0.028542214107246222,0.002584215038952148,0.011094013218210498
928,119.86106896400452,0.028542214107246222,0.002584215038952148,0.011094013218210498
929,119.98374247550964,0.028542214107246222,0.002584215038952148,0.011094013218210498
930,120.10481119155884,0.028542214107246222,0.002584215038952148,0.011094013218210498
931,120.22634744644165,0.028542214107246222,0.002584215038952148,0.011094013218210498
932,120.34960198402405,0.028542214107246222,0.002584215038952148,0.011094013218210498
933,120.4731547832489,0.028542214107246222,0.002584215038952148,0.011094013218210498
934,120.59703660011292,0.028542214107246222,0.002584215038952148,0.011094013218210498
935,120.72026872634888,0.028542214107246222,0.002584215038952148,0.011094013218210498
936,120.84198260307312,0.028542214107246222,0.002584215038952148,0.011094013218210498
937,120.96474647521973,0.028542214107246222,0.002584215038952148,0.011094013218210498
938,121.08715915679932,0.028542214107246222,0.002584215038952148,0.011094013218210498
939,121.20991683006287,0.028542214107246222,0.002584215038952148,0.011094013218210498
940,121.33297801017761,0.028542214107246222,0.002584215038952148,0.011094013218210498
941,121.4553325176239,0.028542214107246222,0.002584215038952148,0.011094013218210498
942,121.578458070755,0.028542214107246222,0.002584215038952148,0.011094013218210498
943,121.70108485221863,0.028542214107246222,0.002584215038952148,0.011094013218210498
944,121.82488918304443,0.028542214107246222,0.002584215038952148,0.011094013218210498
945,121.9469940662384,0.028542214107246222,0.002584215038952148,0.011094013218210498
946,122.06900596618652,0.028542214107246222,0.002584215038952148,0.011094013218210498
947,122.19128346443176,0.028542214107246222,0.002584215038952148,0.011094013218210498
948,122.31383752822876,0.028542214107246222,0.002584215038952148,0.011094013218210498
949,122.4367892742157,0.028542214107246222,0.002584215038952148,0.011094013218210498
950,122.55832433700562,0.028542214107246222,0.002584215038952148,0.011094013218210498
951,122.68066644668579,0.028542214107246222,0.002584215038952148,0.011094013218210498
952,122.80227518081665,0.028542214107246222,0.002584215038952148,0.011094013218210498
953,122.92504334449768,0.028542214107246222,0.002584215038952148,0.011094013218210498
954,123.0473690032959,0.028542214107246222,0.002584215038952148,0.011094013218210498
955,123.16967701911926,0.028542214107246222,0.002584215038952148,0.011094013218210498
956,123.2919819355011,0.028542214107246222,0.002584215038952148,0.011094013218210498
957,123.41411972045898,0.028542214107246222,0.002584215038952148,0.011094013218210498
958,123.53655076026917,0.028542214107246222,0.002584215038952148,0.011094013218210498
959,123.65969562530518,0.028542214107246222,0.002584215038952148,0.011094013218210498
960,123.78474116325378,0.028542214107246222,0.002584215038952148,0.011094013218210498
961,123.90861654281616,0.028542214107246222,0.002584215038952148,0.011094013218210498
962,124.0317132472992,0.028542214107246222,0.002584215038952148,0.011094013218210498
963,124.15611386299133,0.028542214107246222,0.002584215038952148,0.011094013218210498
964,124.27867722511292,0.028542214107246222,0.002584215038952148,0.011094013218210498
965,124.4011332988739,0.028542214107246222,0.002584215038952148,0.011094013218210498
966,124.52392315864563,0.028542214107246222,0.002584215038952148,0.011094013218210498
967,124.64501404762268,0.028542214107246222,0.002584215038952148,0.011094013218210498
968,124.76775741577148,0.028542214107246222,0.002584215038952148,0.011094013218210498
969,124.89140892028809,0.028542214107246222,0.002584215038952148,0.011094013218210498
970,125.01671195030212,0.028542214107246222,0.002584215038952148,0.011094013218210498
971,125.14093232154846,0.028542214107246222,0.002584215038952148,0.011094013218210498
972,125.26388216018677,0.028542214107246222,0.002584215038952148,0.011094013218210498
973,125.38614130020142,0.028542214107246222,0.002584215038952148,0.011094013218210498
974,125.5087902545929,0.028542214107246222,0.002584215038952148,0.011094013218210498
975,125.63036870956421,0.028542214107246222,0.002584215038952148,0.011094013218210498
976,125.75381755828857,0.028542214107246222,0.002584215038952148,0.011094013218210498
977,125.87818741798401,0.028542214107246222,0.002584215038952148,0.011094013218210498
978,126.00274682044983,0.028542214107246222,0.002584215038952148,0.011094013218210498
979,126.126540184021,0.028542214107246222,0.002584215038952148,0.011094013218210498
980,126.24909973144531,0.028542214107246222,0.002584215038952148,0.011094013218210498
981,126.37005281448364,0.028542214107246222,0.002584215038952148,0.011094013218210498
982,126.49246311187744,0.028542214107246222,0.002584215038952148,0.011094013218210498
983,126.61463737487793,0.028542214107246222,0.002584215038952148,0.011094013218210498
984,126.73686718940735,0.028542214107246222,0.002584215038952148,0.011094013218210498
985,126.85891222953796,0.028542214107246222,0.002584215038952148,0.011094013218210498
986,126.98080921173096,0.028542214107246222,0.002584215038952148,0.011094013218210498
987,127.10432648658752,0.028542214107246222,0.002584215038952148,0.011094013218210498
988,127.22742295265198,0.028542214107246222,0.002584215038952148,0.011094013218210498
989,127.35039377212524,0.028542214107246222,0.002584215038952148,0.011094013218210498
990,127.47279787063599,0.028542214107246222,0.002584215038952148,0.011094013218210498
991,127.59498953819275,0.028542214107246222,0.002584215038952148,0.011094013218210498
992,127.71737837791443,0.028542214107246222,0.002584215038952148,0.011094013218210498
993,127.8395745754242,0.028542214107246222,0.002584215038952148,0.011094013218210498
994,127.96231245994568,0.028542214107246222,0.002584215038952148,0.011094013218210498
995,128.0846381187439,0.028542214107246222,0.002584215038952148,0.011094013218210498
996,128.2068099975586,0.028542214107246222,0.002584215038952148,0.011094013218210498
997,128.3287811279297,0.028542214107246222,0.002584215038952148,0.011094013218210498
998,128.45269656181335,0.028542214107246222,0.002584215038952148,0.011094013218210498
999,128.57273721694946,0.028542214107246222,0.002584215038952148,0.011094013218210498
1000,128.692800283432,0.028542214107246222,0.002584215038952148,0.011094013218210498
1001,128.8135335445404,0.028542214107246222,0.002584215038952148,0.011094013218210498
1002,128.937735080719,0.028542214107246222,0.002584215038952148,0.011094013218210498
1003,129.0611755847931,0.028542214107246222,0.002584215038952148,0.011094013218210498
1004,129.1842610836029,0.028542214107246222,0.002584215038952148,0.011094013218210498
1005,129.30742931365967,0.028542214107246222,0.002584215038952148,0.011094013218210498
1006,129.42890071868896,0.028542214107246222,0.002584215038952148,0.011094013218210498
1007,129.54971837997437,0.028542214107246222,0.002584215038952148,0.011094013218210498
1008,129.67207598686218,0.028542214107246222,0.002584215038952148,0.011094013218210498
1009,129.79380583763123,0.028542214107246222,0.002584215038952148,0.011094013218210498
1010,129.91591811180115,0.028542214107246222,0.002584215038952148,0.011094013218210498
1011,130.03826022148132,0.028542214107246222,0.002584215038952148,0.011094013218210498
1012,130.16061544418335,0.028542214107246222,0.002584215038952148,0.011094013218210498
1013,130.28303861618042,0.028542214107246222,0.002584215038952148,0.011094013218210498
1014,130.40565991401672,0.028542214107246222,0.002584215038952148,0.011094013218210498
1015,130.52818274497986,0.028542214107246222,0.002584215038952148,0.011094013218210498
1016,130.64988446235657,0.028542214107246222,0.002584215038952148,0.011094013218210498
1017,130.77177143096924,0.028542214107246222,0.002584215038952148,0.011094013218210498
1018,130.89305520057678,0.028542214107246222,0.002584215038952148,0.011094013218210498
1019,131.01490592956543,0.028542214107246222,0.002584215038952148,0.011094013218210498
1020,131.1375286579132,0.028542214107246222,0.002584215038952148,0.011094013218210498
1021,131.260169506073,0.028542214107246222,0.002584215038952148,0.011094013218210498
1022,131.38133788108826,0.028542214107246222,0.002584215038952148,0.011094013218210498
1023,131.5044162273407,0.028542214107246222,0.002584215038952148,0.011094013218210498
1024,131.63526487350464,0.028542214107246222,0.002584215038952148,0.011094013218210498
1025,131.76731777191162,0.028542214107246222,0.002584215038952148,0.011094013218210498
1026,131.89733147621155,0.028542214107246222,0.002584215038952148,0.011094013218210498
1027,132.02688837051392,0.028542214107246222,0.002584215038952148,0.011094013218210498
1028,132.1547656059265,0.028542214107246222,0.002584215038952148,0.011094013218210498
1029,132.28559470176697,0.028542214107246222,0.002584215038952148,0.011094013218210498
1030,132.41406869888306,0.028542214107246222,0.002584215038952148,0.011094013218210498
1031,132.5366246700287,0.028542214107246222,0.002584215038952148,0.011094013218210498
1032,132.65900015830994,0.028542214107246222,0.002584215038952148,0.011094013218210498
1033,132.7814769744873,0.028542214107246222,0.002584215038952148,0.011094013218210498
1034,132.90480065345764,0.028542214107246222,0.002584215038952148,0.011094013218210498
1035,133.02624988555908,0.028542214107246222,0.002584215038952148,0.011094013218210498
1036,133.1503267288208,0.028542214107246222,0.002584215038952148,0.011094013218210498
1037,133.27403831481934,0.028542214107246222,0.002584215038952148,0.011094013218210498
1038,133.39792466163635,0.028542214107246222,0.002584215038952148,0.011094013218210498
1039,133.5207986831665,0.028542214107246222,0.002584215038952148,0.011094013218210498
1040,133.64407992362976,0.028542214107246222,0.002584215038952148,0.011094013218210498
1041,133.7681167125702,0.028542214107246222,0.002584215038952148,0.011094013218210498
1042,133.89282870292664,0.028542214107246222,0.002584215038952148,0.011094013218210498
1043,134.0152428150177,0.028542214107246222,0.002584215038952148,0.011094013218210498
1044,134.13785767555237,0.028542214107246222,0.002584215038952148,0.011094013218210498
1045,134.2607936859131,0.028542214107246222,0.002584215038952148,0.011094013218210498
1046,134.38681387901306,0.028542214107246222,0.002584215038952148,0.011094013218210498
1047,134.51280975341797,0.028542214107246222,0.002584215038952148,0.011094013218210498
1048,134.6369264125824,0.028542214107246222,0.002584215038952148,0.011094013218210498
1049,134.75679326057434,0.028542214107246222,0.002584215038952148,0.011094013218210498
1050,134.8784785270691,0.028542214107246222,0.002584215038952148,0.011094013218210498
1051,135.00364589691162,0.028542214107246222,0.002584215038952148,0.011094013218210498
1052,135.12820291519165,0.028542214107246222,0.002584215038952148,0.011094013218210498
1053,135.2507095336914,0.028542214107246222,0.002584215038952148,0.011094013218210498
1054,135.37279152870178,0.028542214107246222,0.002584215038952148,0.011094013218210498
1055,135.49525046348572,0.028542214107246222,0.002584215038952148,0.011094013218210498
1056,135.61715245246887,0.028542214107246222,0.002584215038952148,0.011094013218210498
1057,135.73896193504333,0.028542214107246222,0.002584215038952148,0.011094013218210498
1058,135.86095356941223,0.028542214107246222,0.002584215038952148,0.011094013218210498
1059,135.98262691497803,0.028542214107246222,0.002584215038952148,0.011094013218210498
1060,136.1050980091095,0.028542214107246222,0.002584215038952148,0.011094013218210498
1061,136.22706007957458,0.028542214107246222,0.002584215038952148,0.011094013218210498
1062,136.34940767288208,0.028542214107246222,0.002584215038952148,0.011094013218210498
1063,136.4721658229828,0.028542214107246222,0.002584215038952148,0.011094013218210498
1064,136.59428095817566,0.028542214107246222,0.002584215038952148,0.011094013218210498
1065,136.71698713302612,0.028542214107246222,0.002584215038952148,0.011094013218210498
1066,136.838791847229,0.028542214107246222,0.002584215038952148,0.011094013218210498
1067,136.96131324768066,0.028542214107246222,0.002584215038952148,0.011094013218210498
1068,137.08373308181763,0.028542214107246222,0.002584215038952148,0.011094013218210498
1069,137.206148147583,0.028542214107246222,0.002584215038952148,0.011094013218210498
1070,137.32874536514282,0.028542214107246222,0.002584215038952148,0.011094013218210498
1071,137.45060348510742,0.028542214107246222,0.002584215038952148,0.011094013218210498
1072,137.57271790504456,0.028542214107246222,0.002584215038952148,0.011094013218210498
1073,137.69758653640747,0.028542214107246222,0.002584215038952148,0.011094013218210498
1074,137.82934403419495,0.028542214107246222,0.002584215038952148,0.011094013218210498
1075,137.95399379730225,0.028542214107246222,0.002584215038952148,0.011094013218210498
1076,138.0832371711731,0.028542214107246222,0.002584215038952148,0.011094013218210498
1077,138.21481776237488,0.028542214107246222,0.002584215038952148,0.011094013218210498
1078,138.3480429649353,0.028542214107246222,0.002584215038952148,0.011094013218210498
1079,138.4700882434845,0.028542214107246222,0.002584215038952148,0.011094013218210498
1080,138.5924355983734,0.028542214107246222,0.002584215038952148,0.011094013218210498
1081,138.7135500907898,0.028542214107246222,0.002584215038952148,0.011094013218210498
1082,138.8354995250702,0.028542214107246222,0.002584215038952148,0.011094013218210498
1083,138.95740222930908,0.028542214107246222,0.002584215038952148,0.011094013218210498
1084,139.08014822006226,0.028542214107246222,0.002584215038952148,0.011094013218210498
1085,139.20093703269958,0.028542214107246222,0.002584215038952148,0.011094013218210498
1086,139.3207778930664,0.028542214107246222,0.002584215038952148,0.011094013218210498
1087,139.44073700904846,0.028542214107246222,0.002584215038952148,0.011094013218210498
1088,139.56513285636902,0.028542214107246222,0.002584215038952148,0.011094013218210498
1089,139.6937644481659,0.028542214107246222,0.002584215038952148,0.011094013218210498
1090,139.82626795768738,0.028542214107246222,0.002584215038952148,0.011094013218210498
1091,139.95061206817627,0.028542214107246222,0.002584215038952148,0.011094013218210498
1092,140.07276225090027,0.028542214107246222,0.002584215038952148,0.011094013218210498
1093,140.19347834587097,0.028542214107246222,0.002584215038952148,0.011094013218210498
1094,140.31510424613953,0.028542214107246222,0.002584215038952148,0.011094013218210498
1095,140.43720078468323,0.028542214107246222,0.002584215038952148,0.011094013218210498
1096,140.559415102005,0.028542214107246222,0.002584215038952148,0.011094013218210498
1097,140.68111610412598,0.028542214107246222,0.002584215038952148,0.011094013218210498
1098,140.80254888534546,0.028542214107246222,0.002584215038952148,0.011094013218210498
1099,140.92478704452515,0.028542214107246222,0.002584215038952148,0.011094013218210498
1100,141.04476618766785,0.028542214107246222,0.002584215038952148,0.011094013218210498
1101,141.16615653038025,0.028542214107246222,0.002584215038952148,0.011094013218210498
1102,141.28855657577515,0.028542214107246222,0.002584215038952148,0.011094013218210498
1103,141.4113893508911,0.028542214107246222,0.002584215038952148,0.011094013218210498
1104,141.53294014930725,0.028542214107246222,0.002584215038952148,0.011094013218210498
1105,141.65524649620056,0.028542214107246222,0.002584215038952148,0.011094013218210498
1106,141.7775595188141,0.028542214107246222,0.002584215038952148,0.011094013218210498
1107,141.9005081653595,0.028542214107246222,0.002584215038952148,0.011094013218210498
1108,142.02234745025635,0.028542214107246222,0.002584215038952148,0.011094013218210498
1109,142.14557552337646,0.028542214107246222,0.002584215038952148,0.011094013218210498
1110,142.26892566680908,0.028542214107246222,0.002584215038952148,0.011094013218210498
1111,142.39244031906128,0.028542214107246222,0.002584215038952148,0.011094013218210498
1112,142.51329612731934,0.028542214107246222,0.002584215038952148,0.011094013218210498
1113,142.6363923549652,0.028542214107246222,0.002584215038952148,0.011094013218210498
1114,142.75827932357788,0.028542214107246222,0.002584215038952148,0.011094013218210498
1115,142.88300371170044,0.028542214107246222,0.002584215038952148,0.011094013218210498
1116,143.00765752792358,0.028542214107246222,0.002584215038952148,0.011094013218210498
1117,143.13094353675842,0.028542214107246222,0.002584215038952148,0.011094013218210498
1118,143.25405764579773,0.028542214107246222,0.002584215038952148,0.011094013218210498
1119,143.37680792808533,0.028542214107246222,0.002584215038952148,0.011094013218210498
1120,143.50033140182495,0.028542214107246222,0.002584215038952148,0.011094013218210498
1121,143.62309074401855,0.028542214107246222,0.002584215038952148,0.011094013218210498
1122,143.74630045890808,0.028542214107246222,0.002584215038952148,0.011094013218210498
1123,143.87062120437622,0.028542214107246222,0.002584215038952148,0.011094013218210498
1124,143.99296760559082,0.028542214107246222,0.002584215038952148,0.011094013218210498
1125,144.1152560710907,0.028542214107246222,0.002584215038952148,0.011094013218210498
1126,144.2375771999359,0.028542214107246222,0.002584215038952148,0.011094013218210498
1127,144.36022520065308,0.028542214107246222,0.002584215038952148,0.011094013218210498
1128,144.4808554649353,0.028542214107246222,0.002584215038952148,0.011094013218210498
1129,144.60080671310425,0.028542214107246222,0.002584215038952148,0.011094013218210498
1130,144.72078609466553,0.028542214107246222,0.002584215038952148,0.011094013218210498
1131,144.84125876426697,0.028542214107246222,0.002584215038952148,0.011094013218210498
1132,144.97303438186646,0.028542214107246222,0.002584215038952148,0.011094013218210498
1133,145.10303664207458,0.028542214107246222,0.002584215038952148,0.011094013218210498
1134,145.23498797416687,0.028542214107246222,0.002584215038952148,0.011094013218210498
1135,145.36806058883667,0.028542214107246222,0.002584215038952148,0.011094013218210498
1136,145.49919486045837,0.028542214107246222,0.002584215038952148,0.011094013218210498
1137,145.6295690536499,0.028542214107246222,0.002584215038952148,0.011094013218210498
1138,145.7594633102417,0.028542214107246222,0.002584215038952148,0.011094013218210498
1139,145.89176392555237,0.028542214107246222,0.002584215038952148,0.011094013218210498
1140,146.02418041229248,0.028542214107246222,0.002584215038952148,0.011094013218210498
1141,146.15381503105164,0.028542214107246222,0.002584215038952148,0.011094013218210498
1142,146.28597784042358,0.028542214107246222,0.002584215038952148,0.011094013218210498
1143,146.41121530532837,0.028542214107246222,0.002584215038952148,0.011094013218210498
1144,146.54228377342224,0.028542214107246222,0.002584215038952148,0.011094013218210498
1145,146.67402577400208,0.028542214107246222,0.002584215038952148,0.011094013218210498
1146,146.7990424633026,0.028542214107246222,0.002584215038952148,0.011094013218210498
1147,146.92115449905396,0.028542214107246222,0.002584215038952148,0.011094013218210498
1148,147.04394435882568,0.028542214107246222,0.002584215038952148,0.011094013218210498
1149,147.16634964942932,0.028542214107246222,0.002584215038952148,0.011094013218210498
1150,147.28875374794006,0.028542214107246222,0.002584215038952148,0.011094013218210498
1151,147.41166400909424,0.028542214107246222,0.002584215038952148,0.011094013218210498
1152,147.53278923034668,0.028542214107246222,0.002584215038952148,0.011094013218210498
1153,147.65315866470337,0.028542214107246222,0.002584215038952148,0.011094013218210498
1154,147.77315616607666,0.028542214107246222,0.002584215038952148,0.011094013218210498
1155,147.8945620059967,0.028542214107246222,0.002584215038952148,0.011094013218210498
1156,148.01701951026917,0.028542214107246222,0.002584215038952148,0.011094013218210498
1157,148.13946056365967,0.028542214107246222,0.002584215038952148,0.011094013218210498
1158,148.26135063171387,0.028542214107246222,0.002584215038952148,0.011094013218210498
1159,148.38294863700867,0.028542214107246222,0.002584215038952148,0.011094013218210498
1160,148.50530123710632,0.028542214107246222,0.002584215038952148,0.011094013218210498
1161,148.62777733802795,0.028542214107246222,0.002584215038952148,0.011094013218210498
1162,148.75405025482178,0.028542214107246222,0.002584215038952148,0.011094013218210498
1163,148.8902006149292,0.028542214107246222,0.002584215038952148,0.011094013218210498
1164,149.01926589012146,0.028542214107246222,0.002584215038952148,0.011094013218210498
1165,149.14954090118408,0.028542214107246222,0.002584215038952148,0.011094013218210498
1166,149.2813789844513,0.028542214107246222,0.002584215038952148,0.011094013218210498
1167,149.41035962104797,0.028542214107246222,0.002584215038952148,0.011094013218210498
1168,149.53889894485474,0.028542214107246222,0.002584215038952148,0.011094013218210498
1169,149.669513463974,0.028542214107246222,0.002584215038952148,0.011094013218210498
1170,149.80188417434692,0.028542214107246222,0.002584215038952148,0.011094013218210498
1171,149.9319326877594,0.028542214107246222,0.002584215038952148,0.011094013218210498
1172,150.05743384361267,0.028542214107246222,0.002584215038952148,0.011094013218210498
1173,150.18775153160095,0.028542214107246222,0.002584215038952148,0.011094013218210498
1174,150.32030296325684,0.028542214107246222,0.002584215038952148,0.011094013218210498
1175,150.45225858688354,0.028542214107246222,0.002584215038952148,0.011094013218210498
1176,150.5824601650238,0.028542214107246222,0.002584215038952148,0.011094013218210498
1177,150.70456790924072,0.028542214107246222,0.002584215038952148,0.011094013218210498
1178,150.82643938064575,0.028542214107246222,0.002584215038952148,0.011094013218210498
1179,150.95496463775635,0.028542214107246222,0.002584215038952148,0.011094013218210498
1180,151.08804488182068,0.028542214107246222,0.002584215038952148,0.011094013218210498
1181,151.21990180015564,0.028542214107246222,0.002584215038952148,0.011094013218210498
1182,151.35031485557556,0.028542214107246222,0.002584215038952148,0.011094013218210498
1183,151.4727759361267,0.028542214107246222,0.002584215038952148,0.011094013218210498
1184,151.59678840637207,0.028542214107246222,0.002584215038952148,0.011094013218210498
1185,151.72079491615295,0.028542214107246222,0.002584215038952148,0.011094013218210498
1186,151.84488344192505,0.028542214107246222,0.002584215038952148,0.011094013218210498
1187,151.96694016456604,0.028542214107246222,0.002584215038952148,0.011094013218210498
1188,152.0890974998474,0.028542214107246222,0.002584215038952148,0.011094013218210498
1189,152.20921683311462,0.028542214107246222,0.002584215038952148,0.011094013218210498
1190,152.33096551895142,0.028542214107246222,0.002584215038952148,0.011094013218210498
1191,152.4536325931549,0.028542214107246222,0.002584215038952148,0.011094013218210498
1192,152.57593607902527,0.028542214107246222,0.002584215038952148,0.011094013218210498
1193,152.69781708717346,0.028542214107246222,0.002584215038952148,0.011094013218210498
1194,152.8202404975891,0.028542214107246222,0.002584215038952148,0.011094013218210498
1195,152.94084429740906,0.028542214107246222,0.002584215038952148,0.011094013218210498
1196,153.060889005661,0.028542214107246222,0.002584215038952148,0.011094013218210498
1197,153.18249320983887,0.028542214107246222,0.002584215038952148,0.011094013218210498
1198,153.3048894405365,0.028542214107246222,0.002584215038952148,0.011094013218210498
1199,153.42487740516663,0.028542214107246222,0.002584215038952148,0.011094013218210498
1200,153.54852843284607,0.028542214107246222,0.002584215038952148,0.011094013218210498
1201,153.67058491706848,0.028542214107246222,0.002584215038952148,0.011094013218210498
1202,153.79515147209167,0.028542214107246222,0.002584215038952148,0.011094013218210498
1203,153.91781973838806,0.028542214107246222,0.002584215038952148,0.011094013218210498
1204,154.0403037071228,0.028542214107246222,0.002584215038952148,0.011094013218210498
1205,154.1618688106537,0.028542214107246222,0.002584215038952148,0.011094013218210498
1206,154.28437757492065,0.028542214107246222,0.002584215038952148,0.011094013218210498
1207,154.40651059150696,0.028542214107246222,0.002584215038952148,0.011094013218210498
1208,154.52976179122925,0.028542214107246222,0.002584215038952148,0.011094013218210498
1209,154.65291500091553,0.028542214107246222,0.002584215038952148,0.011094013218210498
1210,154.77459168434143,0.028542214107246222,0.002584215038952148,0.011094013218210498
1211,154.8984191417694,0.028542214107246222,0.002584215038952148,0.011094013218210498
1212,155.0209379196167,0.028542214107246222,0.002584215038952148,0.011094013218210498
1213,155.14214968681335,0.028542214107246222,0.002584215038952148,0.011094013218210498
1214,155.26620650291443,0.028542214107246222,0.002584215038952148,0.011094013218210498
1215,155.38877034187317,0.028542214107246222,0.002584215038952148,0.011094013218210498
1216,155.50874161720276,0.028542214107246222,0.002584215038952148,0.011094013218210498
1217,155.62919688224792,0.028542214107246222,0.002584215038952148,0.011094013218210498
1218,155.75278210639954,0.028542214107246222,0.002584215038952148,0.011094013218210498
1219,155.87677812576294,0.028542214107246222,0.002584215038952148,0.011094013218210498
1220,156.00078463554382,0.028542214107246222,0.002584215038952148,0.011094013218210498
1221,156.1251368522644,0.028542214107246222,0.002584215038952148,0.011094013218210498
1222,156.24871397018433,0.028542214107246222,0.002584215038952148,0.011094013218210498
1223,156.36991024017334,0.028542214107246222,0.002584215038952148,0.011094013218210498
1224,156.49217557907104,0.028542214107246222,0.002584215038952148,0.011094013218210498
1225,156.61319971084595,0.028542214107246222,0.002584215038952148,0.011094013218210498
1226,156.73651480674744,0.028542214107246222,0.002584215038952148,0.011094013218210498
1227,156.86067414283752,0.028542214107246222,0.002584215038952148,0.011094013218210498
1228,156.98473930358887,0.028542214107246222,0.002584215038952148,0.011094013218210498
1229,157.10749411582947,0.028542214107246222,0.002584215038952148,0.011094013218210498
1230,157.2308006286621,0.028542214107246222,0.002584215038952148,0.011094013218210498
1231,157.35556626319885,0.028542214107246222,0.002584215038952148,0.011094013218210498
1232,157.47861981391907,0.028542214107246222,0.002584215038952148,0.011094013218210498
1233,157.60267400741577,0.028542214107246222,0.002584215038952148,0.011094013218210498
1234,157.72603726387024,0.028542214107246222,0.002584215038952148,0.011094013218210498
1235,157.8488254547119,0.028542214107246222,0.002584215038952148,0.011094013218210498
1236,157.97074484825134,0.028542214107246222,0.002584215038952148,0.011094013218210498
1237,158.0928440093994,0.028542214107246222,0.002584215038952148,0.011094013218210498
1238,158.21367621421814,0.028542214107246222,0.002584215038952148,0.011094013218210498
1239,158.33580708503723,0.028542214107246222,0.002584215038952148,0.011094013218210498
1240,158.45968174934387,0.028542214107246222,0.002584215038952148,0.011094013218210498
1241,158.58177661895752,0.028542214107246222,0.002584215038952148,0.011094013218210498
1242,158.70612239837646,0.028542214107246222,0.002584215038952148,0.011094013218210498
1243,158.8301224708557,0.028542214107246222,0.002584215038952148,0.011094013218210498
1244,158.9534468650818,0.028542214107246222,0.002584215038952148,0.011094013218210498
1245,159.07678985595703,0.028542214107246222,0.002584215038952148,0.011094013218210498
1246,159.20051670074463,0.028542214107246222,0.002584215038952148,0.011094013218210498
1247,159.3273410797119,0.028542214107246222,0.002584215038952148,0.011094013218210498
1248,159.44990730285645,0.028542214107246222,0.002584215038952148,0.011094013218210498
1249,159.5723361968994,0.028542214107246222,0.002584215038952148,0.011094013218210498
1250,159.6955041885376,0.028542214107246222,0.002584215038952148,0.011094013218210498
1251,159.82079768180847,0.028542214107246222,0.002584215038952148,0.011094013218210498
1252,159.94403457641602,0.028542214107246222,0.002584215038952148,0.011094013218210498
1253,160.06603813171387,0.028542214107246222,0.002584215038952148,0.011094013218210498
1254,160.18972897529602,0.028542214107246222,0.002584215038952148,0.011094013218210498
1255,160.31417059898376,0.028542214107246222,0.002584215038952148,0.011094013218210498
1256,160.43745708465576,0.028542214107246222,0.002584215038952148,0.011094013218210498
1257,160.56080889701843,0.028542214107246222,0.002584215038952148,0.011094013218210498
1258,160.6847846508026,0.028542214107246222,0.002584215038952148,0.011094013218210498
1259,160.80777668952942,0.028542214107246222,0.002584215038952148,0.011094013218210498
1260,160.93254923820496,0.028542214107246222,0.002584215038952148,0.011094013218210498
1261,161.0567765235901,0.028542214107246222,0.002584215038952148,0.011094013218210498
1262,161.17999386787415,0.028542214107246222,0.002584215038952148,0.011094013218210498
1263,161.30119228363037,0.028542214107246222,0.002584215038952148,0.011094013218210498
1264,161.42109847068787,0.028542214107246222,0.002584215038952148,0.011094013218210498
1265,161.5427370071411,0.028542214107246222,0.002584215038952148,0.011094013218210498
1266,161.66457891464233,0.028542214107246222,0.002584215038952148,0.011094013218210498
1267,161.78519439697266,0.028542214107246222,0.002584215038952148,0.011094013218210498
1268,161.90627789497375,0.028542214107246222,0.002584215038952148,0.011094013218210498
1269,162.02872586250305,0.028542214107246222,0.002584215038952148,0.011094013218210498
1270,162.1498987674713,0.028542214107246222,0.002584215038952148,0.011094013218210498
1271,162.27372884750366,0.028542214107246222,0.002584215038952148,0.011094013218210498
1272,162.3986759185791,0.028542214107246222,0.002584215038952148,0.011094013218210498
1273,162.5216896533966,0.028542214107246222,0.002584215038952148,0.011094013218210498
1274,162.6439335346222,0.028542214107246222,0.002584215038952148,0.011094013218210498
1275,162.76484179496765,0.028542214107246222,0.002584215038952148,0.011094013218210498
1276,162.88734102249146,0.028542214107246222,0.002584215038952148,0.011094013218210498
1277,163.011488199234,0.028542214107246222,0.002584215038952148,0.011094013218210498
1278,163.13414859771729,0.028542214107246222,0.002584215038952148,0.011094013218210498
1279,163.25700187683105,0.028542214107246222,0.002584215038952148,0.011094013218210498
1280,163.3811390399933,0.028542214107246222,0.002584215038952148,0.011094013218210498
1281,163.50485610961914,0.028542214107246222,0.002584215038952148,0.011094013218210498
1282,163.62647318840027,0.028542214107246222,0.002584215038952148,0.011094013218210498
1283,163.7487437725067,0.028542214107246222,0.002584215038952148,0.011094013218210498
1284,163.86876916885376,0.028542214107246222,0.002584215038952148,0.011094013218210498
1285,163.98904275894165,0.028542214107246222,0.002584215038952148,0.011094013218210498
1286,164.11140131950378,0.028542214107246222,0.002584215038952148,0.011094013218210498
1287,164.23357772827148,0.028542214107246222,0.002584215038952148,0.011094013218210498
1288,164.35767531394958,0.028542214107246222,0.002584215038952148,0.011094013218210498
1289,164.48195624351501,0.028542214107246222,0.002584215038952148,0.011094013218210498
1290,164.60529494285583,0.028542214107246222,0.002584215038952148,0.011094013218210498
1291,164.72889876365662,0.028542214107246222,0.002584215038952148,0.011094013218210498
1292,164.84863018989563,0.028542214107246222,0.002584215038952148,0.011094013218210498
1293,164.97123265266418,0.028542214107246222,0.002584215038952148,0.011094013218210498
1294,165.0929675102234,0.028542214107246222,0.002584215038952148,0.011094013218210498
1295,165.21405482292175,0.028542214107246222,0.002584215038952148,0.011094013218210498
1296,165.33764600753784,0.028542214107246222,0.002584215038952148,0.011094013218210498
1297,165.46226143836975,0.028542214107246222,0.002584215038952148,0.011094013218210498
1298,165.5861473083496,0.028542214107246222,0.002584215038952148,0.011094013218210498
1299,165.70914006233215,0.028542214107246222,0.002584215038952148,0.011094013218210498
1300,165.8327932357788,0.028542214107246222,0.002584215038952148,0.011094013218210498
1301,165.95594906806946,0.028542214107246222,0.002584215038952148,0.011094013218210498
1302,166.07755613327026,0.028542214107246222,0.002584215038952148,0.011094013218210498
1303,166.20101308822632,0.028542214107246222,0.002584215038952148,0.011094013218210498
1304,166.3210165500641,0.028542214107246222,0.002584215038952148,0.011094013218210498
1305,166.44334435462952,0.028542214107246222,0.002584215038952148,0.011094013218210498
1306,166.56536293029785,0.028542214107246222,0.002584215038952148,0.011094013218210498
1307,166.68847227096558,0.028542214107246222,0.002584215038952148,0.011094013218210498
1308,166.81231141090393,0.028542214107246222,0.002584215038952148,0.011094013218210498
1309,166.93705821037292,0.028542214107246222,0.002584215038952148,0.011094013218210498
1310,167.0608069896698,0.028542214107246222,0.002584215038952148,0.011094013218210498
1311,167.18420886993408,0.028542214107246222,0.002584215038952148,0.011094013218210498
1312,167.30717587471008,0.028542214107246222,0.002584215038952148,0.011094013218210498
1313,167.43133878707886,0.028542214107246222,0.002584215038952148,0.011094013218210498
1314,167.55531668663025,0.028542214107246222,0.002584215038952148,0.011094013218210498
1315,167.6786642074585,0.028542214107246222,0.002584215038952148,0.011094013218210498
1316,167.80224680900574,0.028542214107246222,0.002584215038952148,0.011094013218210498
1317,167.9261691570282,0.028542214107246222,0.002584215038952148,0.011094013218210498
1318,168.04905223846436,0.028542214107246222,0.002584215038952148,0.011094013218210498
1319,168.1725606918335,0.028542214107246222,0.002584215038952148,0.011094013218210498
1320,168.2965214252472,0.028542214107246222,0.002584215038952148,0.011094013218210498
1321,168.41741633415222,0.028542214107246222,0.002584215038952148,0.011094013218210498
1322,168.54057025909424,0.028542214107246222,0.002584215038952148,0.011094013218210498
1323,168.66226530075073,0.028542214107246222,0.002584215038952148,0.011094013218210498
1324,168.78469920158386,0.028542214107246222,0.002584215038952148,0.011094013218210498
1325,168.9072937965393,0.028542214107246222,0.002584215038952148,0.011094013218210498
1326,169.02912259101868,0.028542214107246222,0.002584215038952148,0.011094013218210498
1327,169.1515917778015,0.028542214107246222,0.002584215038952148,0.011094013218210498
1328,169.27298069000244,0.028542214107246222,0.002584215038952148,0.011094013218210498
1329,169.39585256576538,0.028542214107246222,0.002584215038952148,0.011094013218210498
1330,169.51700043678284,0.028542214107246222,0.002584215038952148,0.011094013218210498
1331,169.63692235946655,0.028542214107246222,0.002584215038952148,0.011094013218210498
1332,169.75679183006287,0.028542214107246222,0.002584215038952148,0.011094013218210498
1333,169.8802466392517,0.028542214107246222,0.002584215038952148,0.011094013218210498
1334,170.00196862220764,0.028542214107246222,0.002584215038952148,0.011094013218210498
1335,170.128808259964,0.028542214107246222,0.002584215038952148,0.011094013218210498
1336,170.25716829299927,0.028542214107246222,0.002584215038952148,0.011094013218210498
1337,170.38478231430054,0.028542214107246222,0.002584215038952148,0.011094013218210498
1338,170.51513004302979,0.028542214107246222,0.002584215038952148,0.011094013218210498
1339,170.64736557006836,0.028542214107246222,0.002584215038952148,0.011094013218210498
1340,170.779381275177,0.028542214107246222,0.002584215038952148,0.011094013218210498


==> plot_data/HardwareExperiments_testbed_experiment_dyna.csv <==
,t,d,m
0,0.2,1.7142951727618598,0.568551620312203
1,0.4,1.5276724721660306,0.5825516630166859
2,0.6000000000000001,1.3457346804587575,0.617978660794637
3,0.8,1.167607028424131,0.662856423006926
4,1.0,0.9921917849465106,0.7117002128084392
5,1.2000000000000002,0.8206848110126267,0.7700553989056131
6,1.4000000000000001,0.6619602877262415,0.8383527457905858
7,1.6,0.5132276237565678,0.8978497121783416
8,1.8,0.3906121509340855,0.9489697151850872
9,2.0,0.28506690250382644,0.9935679597493728
10,2.2,0.19620816464691715,1.0369780300690203
11,2.4000000000000004,0.12374250589609471,1.0725861819604336
12,2.6,0.07367179675954541,1.0929645166896997
13,2.8000000000000003,0.06096616095355183,1.101035541067188
14,3.0,0.05288000468265282,1.109128259657784
15,3.2,0.05932723209140825,1.117329365272057
16,3.4000000000000004,0.06990593795903634,1.1250678010269268
17,3.6,0.0745109293857367,1.1328228794879696
18,3.8000000000000003,0.0751923024032045,1.132905792870951
19,4.0,0.07394504111544087,1.1361474426134544
20,4.2,0.06935289754321869,1.136804380201034
21,4.4,0.06362996086696898,1.1337351887950473
22,4.6000000000000005,0.0562039215321113,1.1339510724101431
23,4.800000000000001,0.0486177711730666,1.1354636922712535
24,5.0,0.041805784522197326,1.138915006648844
25,5.2,0.03570886548039555,1.1398529795558525
26,5.4,0.029729749920289317,1.1404018295383211
27,5.6000000000000005,0.023635229259610716,1.1423712318788084
28,5.800000000000001,0.018201020293248427,1.1445937786787077
29,6.0,0.015543703652432003,1.1430454419021676
30,6.2,0.013607950135751688,1.1382486499081979
31,6.4,0.013187824833530025,1.1386441264248046
32,6.6000000000000005,0.01426950193395664,1.1398799845519083
33,6.800000000000001,0.013225212981717973,1.137179893764211
34,7.0,0.01229177559702593,1.1328962768439876
35,7.2,0.017433189575459567,1.1271728988262246
36,7.4,0.01928095402869924,1.1221454350164113
37,7.6000000000000005,0.01572436539090624,1.1225417309894632
38,7.800000000000001,0.01316768155637491,1.127106586553065
39,8.0,0.012022100855529558,1.1327436600913106
40,8.200000000000001,0.013093628883537978,1.136733959518167
41,8.4,0.015337302314229685,1.1374763730889443
42,8.6,0.01536858949064496,1.1376991091138058
43,8.8,0.013248626669762205,1.1385117605790038
44,9.0,0.015275372511294311,1.1366271116636921
45,9.200000000000001,0.01446717090144431,1.1345240402415881
46,9.4,0.011820306058258453,1.1345833107685115
47,9.600000000000001,0.012010789953041808,1.1336905488948927
48,9.8,3.005735031194074,1.1344943217204935
49,10.0,3.0045667369051086,1.1345916120892217
50,10.200000000000001,3.005329698570744,1.1344721554658486
51,10.4,3.005636862580724,1.1336197807306967
52,10.600000000000001,3.0054866294097784,1.1342872042890402
53,10.8,3.0054868148807636,1.1098120171667458
54,11.0,3.006707200279403,1.0695982418366345
55,11.200000000000001,3.0109131473658053,1.0044170497755414
56,11.4,3.012643001836564,0.9189769456306752
57,11.600000000000001,3.0134077127167056,0.8323745829328065
58,11.8,3.0120455738895853,0.7469923429816906
59,12.0,2.998626961122026,0.6622299442368366
60,12.200000000000001,2.972113017665024,0.5929011655352547
61,12.4,2.925116116084638,0.5316095938769861
62,12.600000000000001,2.8600474593969922,0.479498571572671
63,13.0,2.71577994928559,0.40040336769856977
64,13.200000000000001,2.6434014562546206,0.39018534994656284
65,13.4,2.5744944657452176,0.37903865908645284
66,13.600000000000001,2.514590146016282,0.3669793978049352
67,13.8,2.469082981350964,0.35514649238952795
68,14.0,2.4390698524245034,0.34189241356595007
69,14.200000000000001,2.41357180173246,0.33573790112704793
70,14.600000000000001,2.36063974158938,0.304950240760338
71,14.8,2.323543415670399,0.2980127762384355
72,15.200000000000001,2.254041653498794,0.30546634582031856
73,15.4,2.225384702456187,0.3335590017385954
74,15.600000000000001,2.199707069639991,0.37259300684491004
75,15.8,2.178499892416762,0.3879831984981985
76,16.0,2.162657694348592,0.3812345159145171
77,16.2,2.1425833764059914,0.37182157479556277
78,16.400000000000002,2.120696373603527,0.3662637563937855
79,16.6,2.105197402768919,0.3649347994007294
80,16.8,2.0998455862533723,0.3628208950096648
81,17.0,2.091854991373345,0.36136753664562055
82,17.2,2.0822708202808498,0.36633253592104353
83,17.400000000000002,2.0734559525268486,0.3749471210664951
84,17.6,2.0665948790275777,0.38248538795138703
85,17.8,2.058992133762476,0.3860031399473405
86,18.0,2.051440013617836,0.3847919946820835
87,18.2,2.049653877706485,0.38170189249696795
88,18.400000000000002,2.049848423885618,0.37808815306514953
89,18.6,2.0499200834853792,0.3764424742834199
90,18.8,2.0510058723660474,0.3800776505662189
91,19.200000000000003,2.053685257641057,0.3874357532049048
92,19.400000000000002,2.05442447657748,0.38920882227264975
93,19.6,2.055595213809225,0.3913518426867647
94,19.8,2.057500050706377,0.3950301885185449
95,20.0,2.0582470558002712,0.3954598596965534
96,20.200000000000003,2.058684329006052,0.39827964451182274
97,20.400000000000002,2.0574130382303784,0.3956589401128798
98,20.8,2.057546805085598,0.3908157295640365
99,21.0,2.060959649169777,0.3924683285030224
100,21.200000000000003,2.0624630616825974,0.3934881920615174
101,21.400000000000002,2.0603776787726886,0.3858447923514494
102,21.6,2.058096422601785,0.39425219262417743
103,21.8,2.056932809396323,0.397760450038156
104,22.0,2.055237207163994,0.3925680170795569
105,22.200000000000003,2.0530416592922456,0.3862440512014111
106,22.400000000000002,2.051200007423932,0.38316505185509575
107,22.6,2.050010359064055,0.3822841980987887
108,22.8,2.0489408191492022,0.3854209252338146
109,23.0,2.048510831363883,0.38845462338502634
110,23.200000000000003,2.058204581560244,0.3905998741187622
111,23.400000000000002,2.0827650755823863,0.3937037059176743
112,23.6,2.108946841239654,0.39428003837223735
113,23.8,2.1368312508276373,0.39437826530137843
114,24.0,2.192220199874322,0.39384639008173017
115,24.200000000000003,2.2432814704788453,0.39605183288712914
116,24.400000000000002,2.290125159731929,0.3931743530444431
117,24.6,2.331373742196363,0.39076567983767896
118,24.8,2.3656572498728825,0.3901570925987865
119,25.0,2.3966396773152394,0.38963021207063725
120,25.200000000000003,2.423153362311878,0.3893145788121057
121,25.400000000000002,2.4430423603302205,0.3922253334832752
122,25.6,2.4544275123018773,0.3964450117209553
123,25.8,2.460022802849763,0.40087157107356525
124,26.0,2.4620062881916756,0.40564429148954095
125,26.200000000000003,2.4623571885380193,0.406207838518601
126,26.400000000000002,2.462478138309255,0.4059783726405687
127,26.6,2.4612480254055247,0.40640400300906954
128,26.8,2.4599647850080673,0.40948564772442225
129,27.0,2.4590379723858233,0.41378394770528554
130,27.200000000000003,2.459028933135739,0.4178966097582052
131,27.400000000000002,2.459648764651841,0.41681840711902424
132,27.6,2.460528227442367,0.41408334756047294
133,27.8,2.4617707405543725,0.4123593873584719
134,28.0,2.463375968814556,0.41311128717158824
135,28.200000000000003,2.4651744779532643,0.41608652547569236
136,28.400000000000002,2.4663682472390174,0.41841182565968854
137,28.6,2.4663859203503886,0.4203916095248198
138,28.8,2.462007867303433,0.41973228459689693
139,29.0,2.454291927399407,0.4157523899857107
140,29.200000000000003,2.438993681617444,0.41298349087007974
141,29.400000000000002,2.4174941106978625,0.4127065383525992
142,29.6,2.3913539939900255,0.4162535905309826
143,29.8,2.3641371525213772,0.42273506320366533
144,30.0,2.3370933321544953,0.4165722325255967
145,30.200000000000003,2.3118874775838623,0.4089024174833146
146,30.400000000000002,2.291149591992153,0.40252331933569496
147,30.6,2.2741876915336383,0.40003413215587313
148,30.8,2.262642872733173,0.39821278685407496
149,31.0,2.2564030022822927,0.39901600249897506
150,31.200000000000003,2.2528067061401424,0.3979080286636764
151,31.400000000000002,2.2502956908112273,0.39712241970900397
152,31.6,2.247820041907554,0.39497996541302954
153,31.8,2.2465632391589603,0.392021539609095
154,32.0,2.246856639697596,0.3919041556691206
155,32.2,2.2464269775102155,0.3927537718921774
156,32.4,2.2468858173378266,0.39700592813531077
157,32.6,2.2480042360237382,0.3978726534106414
158,32.800000000000004,2.2491337502809805,0.3983112715525285
159,33.0,2.248038688753983,0.40169170060078696
160,33.2,2.246431420917678,0.4135951962175278
161,33.4,2.2446029811963326,0.41281608948868415
162,33.6,2.242223567678833,0.41178048185220373
163,33.800000000000004,2.2287520668266922,0.40504791341370866
164,34.0,2.2080843867224234,0.40541740703751167
165,34.2,2.1725878867436674,0.40816044903788345
166,34.4,2.1284606274301154,0.42264356448539836
167,34.6,2.06433631700896,0.4467708097911836
168,34.800000000000004,1.988511858418851,0.4995138422837367
169,35.0,1.8900734960584633,0.5055315788126883
170,35.2,1.7692813413642605,0.5570657152369322
171,35.4,1.6394287538819023,0.6687763002677819
172,35.6,1.5019852435381624,0.7013277980842085
173,35.800000000000004,1.3583681661423332,0.7063367269561633
174,36.0,1.2052639623476535,0.7318828054794917
175,36.2,1.0475615044551527,0.7381704815876191
176,36.4,0.8949864932805985,0.7410136214933937
177,36.6,0.7525865680760419,0.7680774330897168
178,36.800000000000004,0.6252272435370172,0.8115639043629106
179,37.0,0.5091567937969366,0.8646922178392037
180,37.2,0.40249788851392687,0.9132369224132046
181,37.4,0.30388493224195107,0.9467310055503587
182,37.6,0.2192043869635179,0.9655217440343
183,37.800000000000004,0.14971810911470307,0.9824048277292372
184,38.0,0.09881490629839791,0.99692353691179
185,38.2,0.09065964573700871,1.0134545321766153
186,38.400000000000006,0.07398873480972268,1.0341452829824573
187,38.6,0.05772961720649624,1.0575185594038052
188,38.800000000000004,0.05669945481182877,1.0775724087488803
189,39.0,0.06933245653571381,1.0934579011888
190,39.2,0.07676174122742262,1.109415581487383
191,39.400000000000006,0.0782587745618126,1.1276490757520374
192,39.6,0.07672355180257076,1.1328295082599908
193,39.800000000000004,3.0685325463238713,1.1260363432313445
194,40.0,3.064853946575697,1.1211069994693712
195,40.2,3.0585820857989,1.118215282932488
196,40.400000000000006,3.0499424886926336,1.1167947481655855
197,40.6,3.042699944555147,1.1192391759336893
198,40.800000000000004,3.037293851523995,1.106674049279296
199,41.0,3.034472085006054,1.0682181200142795
200,41.2,3.0299252494794207,1.0294062666469492
201,41.400000000000006,3.023017967623035,0.993809910672519
202,41.6,3.0158907208664734,0.9647255890453957
203,41.800000000000004,3.0101636209990614,0.9292553006659448
204,42.0,2.997318572877553,0.8696118878400487
205,42.2,2.97746409005458,0.7940405943589594
206,42.400000000000006,2.940346950531931,0.712123784444057
207,42.6,2.888340410020169,0.5747754953102806
208,42.800000000000004,2.831158514553342,0.4985999254196598
209,43.0,2.7745249816491193,0.47518492839991355
210,43.2,2.719295442765837,0.4552772734190019
211,43.400000000000006,2.667309847397099,0.412573537365478
212,43.6,2.620827801671735,0.4147316379475439
213,43.800000000000004,2.5868618713070513,0.42315632977440204
214,44.0,2.566604530255297,0.40956322961572433
215,44.2,2.556380640176543,0.404011181948049
216,44.400000000000006,2.543597306257189,0.3987091426767554
217,44.6,2.5296952481174073,0.38917819057816533
218,44.800000000000004,2.5002798989668062,0.38134956675732595
219,45.0,2.455139140779908,0.38299832672686435
220,45.2,2.40487396978062,0.3933153644296503
221,45.400000000000006,2.3560057844261415,0.39379365086076484
222,45.6,2.310017536312732,0.3885297525729414
223,45.800000000000004,2.264629076168055,0.3867771398533514
224,46.0,2.2249618332338974,0.3814072928355078
225,46.2,2.191405340303776,0.38256890180015773
226,46.400000000000006,2.162766467232873,0.3877648355443854
227,46.6,2.1390907126224583,0.3913157854953988
228,46.800000000000004,2.1205085109002275,0.39811769926391266
229,47.0,2.107422573555674,0.3980262744662323
230,47.2,2.098491648818442,0.3905805593152052
231,47.400000000000006,2.090089165001546,0.3840929316034952
232,47.6,2.1090410338234467,0.382676097851762
233,47.800000000000004,2.1368525429432417,0.38334230386966633
234,48.0,2.1575910276067045,0.3846944069071291
235,48.2,2.1698873748790564,0.3872903765974716
236,48.400000000000006,2.1748957664587345,0.39013987460524385
237,48.6,2.176712790689185,0.39467495278963594
238,48.800000000000004,2.1783699009276654,0.39546483498443946
239,49.0,2.180472726459494,0.39926766559701954
240,49.2,2.1850364005533747,0.40537780479879876
241,49.400000000000006,2.1884121260206615,0.4041174725325889
242,49.6,2.189008362870612,0.40889376192368365
243,49.800000000000004,2.188268683554996,0.4077878165749191
244,50.0,2.1873586592187135,0.40679679231048893
245,50.2,2.1870249844377327,0.4058159422822222
246,50.400000000000006,2.18627952217693,0.4071980660525296
247,50.6,2.182947747116066,0.4076957903267116
248,50.800000000000004,2.18128374058319,0.40873493974014485
249,51.0,2.181138297616608,0.411363867314273
250,51.2,2.1815984093119445,0.41482373113363513
251,51.400000000000006,2.1835815874541016,0.4160204586461234
252,51.6,2.182962046410861,0.41724310826111216
253,51.800000000000004,2.2010819913154536,0.4199827609445365
254,52.0,2.226228793353673,0.41815531329083805
255,52.2,2.2481428590061086,0.41377207412497374
256,52.400000000000006,2.2631174850982827,0.4092522448559819
257,52.6,2.271095627586541,0.4053430527294365
258,52.800000000000004,2.27515987990412,0.40209375487071136
259,53.0,2.2758624906377887,0.39734659840653663
260,53.2,2.2725788399083418,0.39484591744380126
261,53.400000000000006,2.265622733595941,0.39663397013771884
262,53.6,2.255940117899529,0.4033816242967038
263,53.800000000000004,2.245726435214687,0.41152976595907936
264,54.0,2.2358610847732483,0.40997951575053315
265,54.2,2.2276879292884773,0.4082026619185256
266,54.400000000000006,2.220817614707032,0.40593320384910236
267,54.6,2.214645476596736,0.4070645808941525
268,54.800000000000004,2.2097831414659956,0.41031418135286807
269,55.0,2.204927426524265,0.4153578669699123
270,55.2,2.1954266807068565,0.41372027094142727
271,55.400000000000006,2.196464733063453,0.4165042301803184
272,55.6,2.1868738268821057,0.41479959408621253
273,55.800000000000004,2.1769746116334034,0.41370338637306125
274,56.0,2.1678313112313137,0.41071139492764275
275,56.2,2.157460379302397,0.4115347167072297
276,56.400000000000006,2.1457367571042996,0.41466482180084285
277,56.6,2.1326754578940337,0.41634232706088986
278,56.800000000000004,2.1271935566938773,0.4147564245618905
279,57.0,2.16998953765195,0.40889589735838117
280,57.2,2.1993966858234306,0.40055348949617237
281,57.400000000000006,2.21904856986625,0.39474456265453345
282,57.6,2.229911863001887,0.3928804143020393
283,57.800000000000004,2.2333348737806125,0.39209301609965214
284,58.0,2.23367695433702,0.3919053439418082
285,58.2,2.236684763719532,0.39485408485227175
286,58.400000000000006,2.247452704308573,0.3997093549740518
287,58.6,2.2617346902270787,0.40462819364781605
288,58.800000000000004,2.274992193011672,0.405526601873954
289,59.0,2.2890658800048675,0.4071530897601095
290,59.2,2.3063099580073385,0.4063044712516877
291,59.400000000000006,2.3258338980587343,0.4022280792272234
292,59.6,2.344041604637745,0.39921532177484415
293,59.800000000000004,2.359075476178521,0.397497640335846
294,60.0,2.3688938069317946,0.3979972574727578
295,60.2,2.3728412427371937,0.395927792771438
296,60.400000000000006,2.369657405973745,0.3927184956145669
297,60.6,2.364529702500205,0.39192509844741397
298,60.800000000000004,2.360031799722481,0.3922516313289641
299,61.0,2.355739096672799,0.3960124700147063
300,61.2,2.356540958196382,0.3966529901738081
301,61.400000000000006,2.3616963658404777,0.39661861842490953
302,61.6,2.362806198296306,0.3947116764728004
303,61.800000000000004,2.3573548640856665,0.39537588859024564
304,62.0,2.3525760552605814,0.3939570485397893
305,62.2,2.352028494926507,0.3920015523677592
306,62.400000000000006,2.359050666576008,0.3929068460885126
307,62.6,2.368926641757887,0.39394445916061843
308,62.800000000000004,2.376572768059475,0.3937275099153612
309,63.0,2.3811762757450388,0.393635568259122
310,63.2,2.3825912923319725,0.3954751680746668
311,63.400000000000006,2.3826358070193123,0.3960590053864706
312,63.6,2.38174762464937,0.39731070432406995
313,63.800000000000004,2.382217945525795,0.3994039606226762
314,64.0,2.3820400345156787,0.4000292719047213
315,64.2,2.3835966984509667,0.4004113345216234
316,64.4,2.3857941373035314,0.39598962658370584
317,64.60000000000001,2.3886388647389287,0.3931363604361717
318,64.8,2.3917978007378347,0.3939565757065285
319,65.0,2.3966314460147826,0.3948846595349141
320,65.2,2.4031262521059547,0.3966966036649415
321,65.4,2.41008574398275,0.40151437226287606
322,65.60000000000001,2.4147516930119473,0.40147658891774035
323,65.8,2.4160607086459747,0.4018045446708527
324,66.0,2.40886155884425,0.40379629678779666
325,66.2,2.388564926271768,0.41010589191094654
326,66.4,2.349739865876853,0.4071149146285849
327,66.60000000000001,2.2968733082867807,0.4071552343242286
328,66.8,2.236567900214698,0.41214207529274327
329,67.0,2.1775095604956682,0.4158310424903902
330,67.2,2.1176808688672857,0.4206610392844925
331,67.4,2.06203035296286,0.42871763516872813
332,67.60000000000001,2.00956214286705,0.4327699239192767
333,67.8,1.9597708895079182,0.4326572718772232
334,68.0,1.9160889647499992,0.42863336191448137
335,68.2,1.8767223361062908,0.42460364505312886
336,68.4,1.8622399824767375,0.4307766259412558
337,68.60000000000001,1.851102815032651,0.44459430174967834
338,68.8,1.8355152459841726,0.45787335852471395
339,69.0,1.8166167104524535,0.47152889698402994
340,69.2,1.7895322016432456,0.4806903813785777
341,69.4,1.7546615869816509,0.4814814527029179
342,69.60000000000001,1.7164729108389196,0.48937935863007803
343,69.8,3.0315876768795507,0.49646132441886603
344,70.0,3.0350335340379315,0.5153920756519246
345,70.2,3.0375072588494207,0.5511781587723783
346,70.4,3.036737974090854,0.5908888836341043
347,70.60000000000001,3.035015919295529,0.660078198436989
348,70.8,3.017994829895502,0.7475732066033741
349,71.0,3.0284666164566647,0.8201764963038747
350,71.2,3.0207270580070014,0.7954725161494329
351,71.4,2.993997480618789,0.783112341904894
352,71.60000000000001,2.9519151519632594,0.7916216786093908
353,71.8,2.9549122768782694,0.8167105955654436
354,72.0,2.9415266841670182,0.698939498704241
355,72.2,2.8994050602102894,0.6168115044051347
356,72.4,2.8440948598942053,0.5688199492908879
357,72.60000000000001,2.832471377730877,0.5405598475180674
358,72.8,2.8124209222917886,0.5169903288669077
359,73.0,2.787231067125313,0.4948859797121926
360,73.2,2.7573052386681174,0.476372524516239
361,73.4,2.7294392052709826,0.4660491164693799
362,73.60000000000001,2.7041546689606593,0.4671311742549118
363,73.8,2.6854252650110397,0.45098416951543874
364,74.0,2.6707532268755294,0.43860720425633926
365,74.2,2.656404985491496,0.4264445473919695
366,74.4,2.645578189732095,0.4142162853617565
367,74.60000000000001,2.634993342081113,0.403873069025984
368,74.8,2.625901599184266,0.3993923008357495
369,75.0,2.614384410950284,0.39669093946496314
370,75.2,2.599695115090014,0.3944612091783223
371,75.4,2.585793338792106,0.394906977263685
372,75.60000000000001,2.5737303681569164,0.39391812655266
373,75.8,2.5648362613424878,0.3933450227865044
374,76.0,2.5574665507582703,0.3946150666838559
375,76.2,2.5502560354363664,0.39709406963343125
376,76.4,2.539485771925084,0.39655309544827977
377,76.60000000000001,2.526929589965465,0.39685713396581057
378,76.80000000000001,2.516327103715695,0.39602787462192485
379,77.0,2.505050263501334,0.39437005851756923
380,77.2,2.492187414829105,0.39187670556708226
381,77.4,2.4777418643377715,0.3879689148653368
382,77.60000000000001,2.4619893143667717,0.3862861575500008
383,77.80000000000001,2.44531756221018,0.38580137040979484
384,78.0,2.4268730705616033,0.3909400217843244
385,78.2,2.4065224609294367,0.40450223596612095
386,78.4,2.3863171555452407,0.40942957720083223
387,78.60000000000001,2.3690130995577148,0.4089959940238898
388,78.80000000000001,2.3549791391261916,0.4118910424581796
389,79.0,2.343752480878898,0.41484859643705846
390,79.2,2.3331806128390924,0.4231206991148026
391,79.4,2.3240173792890384,0.42159448599970356
392,79.60000000000001,2.3146895615876844,0.4163147824474214
393,79.80000000000001,2.3062778604061847,0.4133772382846407
394,80.0,2.2982717498998606,0.4095197639612876
395,80.2,2.290927352307349,0.40903026495376943
396,80.4,2.283824307994866,0.4111699841798478
397,80.60000000000001,2.2766091653014477,0.41609589878426095
398,81.0,2.2581695621590283,0.4573280108408707
399,81.4,2.2401708329458883,0.5634469842341899
400,81.60000000000001,2.2326448901392575,0.6174922853605732
401,81.80000000000001,2.2258511885477623,0.654774531904841
402,82.0,2.219904039771793,0.685314009083778
403,82.2,2.2160022437100486,0.7059393193527825
404,82.4,2.186924713071436,0.7431369699304762
405,82.60000000000001,2.135731790702345,0.7948522650714405
406,82.80000000000001,2.0380326231358543,0.8726343668997827
407,83.0,1.9063837960570453,0.9504542080926289
408,83.2,1.7651392497168459,1.0115027106483105
409,83.4,1.6162092786558455,0.9760851112607309
410,83.60000000000001,1.477996979917261,0.9275515442233582
411,83.80000000000001,1.325878727130165,0.8717345130671956
412,84.0,1.1768964048602852,0.8350242597959712
413,84.2,1.0266041317926375,0.8163308527834265
414,84.4,0.8790054069644797,0.8094567642944339
415,84.60000000000001,0.7410649115181576,0.8221099624618988
416,84.80000000000001,0.6167319057221939,0.854789332968259
417,85.0,0.5063925034157517,0.8932292390666452
418,85.2,0.40787508431016906,0.8993454580652375
419,85.4,0.3219002402627768,0.9225651652735837
420,85.80000000000001,0.18458364645667902,0.9858573221577921
421,86.2,0.09346163559622354,1.047501569970183
422,86.4,0.0664988966281524,1.0741174214776117
423,86.60000000000001,0.05326896692118922,1.0936303293159122
424,86.80000000000001,0.049779388181421164,1.1086967277679427
425,87.0,0.05241558586940385,1.1144499936440033
426,87.4,0.05409004753295108,1.1212979247703965
427,87.60000000000001,0.04990178912751475,1.125118101708286
428,87.80000000000001,0.045571711622526344,1.1195327525880527
429,88.0,0.04045497988798614,1.1173607906614467
430,88.2,0.035662160155415894,1.122859878091852
431,88.4,0.031370302480373424,1.1300511305743999
432,88.60000000000001,0.030845162003361466,1.1358460449913776
433,88.80000000000001,0.029435500440665525,1.1354548846577788
434,89.0,0.02565745397828831,1.1336947079660542
435,89.2,0.021691819805244292,1.132582655392505
436,89.4,0.023054303307235218,1.134821141611618
437,89.60000000000001,0.023934715418296823,1.1357227326957045
438,90.0,0.01856168853747816,1.1393856734141432
439,90.4,0.014401645628456104,1.1392466081661223
440,90.60000000000001,0.015951032423422266,1.137145924170966
441,91.0,0.014874659390524061,1.1302896678546992
442,91.2,0.017252722551405583,1.1256308416826906
443,91.4,0.019071244218849148,1.1227641530874444
444,91.60000000000001,0.0213178028852475,1.123119544989386
445,91.80000000000001,0.02126462057059773,1.1259468234344912
446,92.0,0.01880166231937949,1.1297556293076694
447,92.2,0.017275903548605216,1.1342061368848442
448,92.4,0.01580388043285515,1.1364333218768083
449,92.60000000000001,0.01381150411181181,1.1400618226423818
450,92.80000000000001,0.012086315810140165,1.142474128755028
451,93.0,0.010045957935302574,1.1401239503916005
452,93.2,0.014471956621294543,1.1353417227914493
453,93.4,0.017909350078940893,1.1321662641293206
454,93.60000000000001,0.01747555722683914,1.1309279576428708
455,93.80000000000001,0.016783174214551465,1.1340991329995027
456,94.0,0.0167411304791397,1.1299059912953007
457,94.2,0.01829691467714166,1.126641206330231
458,94.4,0.01675092953945721,1.127695441450783
459,94.60000000000001,0.015702277519965443,1.1312710184922623
460,94.80000000000001,0.015649758611542833,1.1329228105341385
461,95.0,0.017322897876225957,1.1340811782694644
462,95.2,0.01717477514491137,1.1366598676621023
463,95.4,0.01741931745378984,1.136634650338572
464,95.60000000000001,0.01522951323808477,1.136987713648854
465,95.80000000000001,0.014560892595554292,1.1369222605600746
466,96.0,0.01327286466894491,1.136914887635596
467,96.2,0.014751316891963798,1.1334568461947234
468,96.4,0.016812885078097934,1.1305184848881475
469,96.60000000000001,0.01655773033920621,1.1310429815968224
470,96.80000000000001,0.01648254971389536,1.1317067091500368
471,97.0,0.016532116582975414,1.1310770830142147
472,97.2,0.01668529305969867,1.1309113526281085
473,97.4,0.016910790776763985,1.1318419589106818
474,97.60000000000001,0.016910790776763985,1.132544281832506
475,97.80000000000001,0.014634839619083564,1.1346377248713038
476,98.0,0.012847328691764878,1.136043409056245
477,98.2,0.01252064057584219,1.1391117469972587
478,98.4,0.012786916803643618,1.1433999061311289
479,98.60000000000001,0.011605250639812402,1.1432344651489896
480,98.80000000000001,0.011931894599125668,1.1437247105691881
481,99.0,0.012319859340461219,1.1458104883749332
482,99.2,0.014780777823378586,1.146111571481046
483,99.4,0.01609979962002662,1.1453379181243908
484,99.60000000000001,0.017175780298755862,1.141099843097319
485,99.80000000000001,3.0164189386807227,1.1372847139695406
486,100.0,3.0149131703693586,1.1349864959860654
487,100.2,3.0109249721192164,1.135517223455966
488,100.4,3.0093067970563827,1.1381238691719924
489,100.60000000000001,3.0045509262057,1.1362126124475882
490,100.80000000000001,3.0115627961321954,1.100829214318104
491,101.0,3.0141543801440833,1.0445406267059358
492,101.2,3.0133975044559786,1.0014432188231537
493,101.4,3.0127492982369155,0.9196634214249504
494,101.60000000000001,3.0136116342462977,0.8391213053266764
495,101.80000000000001,3.0109215266080502,0.7768717225932984
496,102.0,3.0122175740340653,0.7359377992932518
497,102.2,3.0061655244661996,0.7208007426898416
498,102.4,2.99688666176916,0.7358643135751135
499,102.60000000000001,2.9805121952739464,0.7355871217337827
500,102.80000000000001,2.9631490054477343,0.7168731128541646
501,103.0,2.9398291013797144,0.7059457511435429
502,103.2,2.902260077060369,0.615241740550077
503,103.4,2.8530168965572096,0.5524006388469342
504,103.60000000000001,2.8010318257690416,0.48003406012710337
505,103.80000000000001,2.7498019644774008,0.4471710737183176
506,104.0,2.6976767158394197,0.43316345124516437
507,104.2,2.6372813364700987,0.4124005776026774
508,104.4,2.570735653508302,0.39298897477801115
509,104.60000000000001,2.5018468154488933,0.3852410635768381
510,104.80000000000001,2.4195106094267183,0.3864000658255562
511,105.0,2.3282831103110158,0.39653166309285554
512,105.2,2.225214894647448,0.4163889669819765
513,105.4,2.1830314189840814,0.4231909120319527
514,105.60000000000001,2.1427495292918546,0.41832333330562976
515,105.80000000000001,2.1061790429494964,0.4240323954652076
516,106.0,2.074281302777571,0.4266755035349198
517,106.2,2.043784230360511,0.4086272860365729
518,106.4,2.0166380575251917,0.40970863120168943
519,106.60000000000001,1.9885644946576664,0.4004698887147653
520,106.80000000000001,1.9383761601368936,0.4439383506651969
521,107.0,1.8752450687649505,0.47535608219389663
522,107.2,1.7895725702264114,0.5191911812168442
523,107.4,1.6743117475412719,0.5790201169629086
524,107.60000000000001,1.5424125853293582,0.5322248027111621
525,107.80000000000001,1.4833709008930647,0.4997856695035288
526,108.0,1.4291114390622814,0.5081857397125426
527,108.2,1.3597686127505209,0.5451387281925354
528,108.4,1.2782115340353346,0.5979569450068158
529,108.60000000000001,1.1712854815925147,0.6483498602634133
530,108.80000000000001,1.048322587335616,0.7050178297188993
531,109.0,0.9259961833599147,0.7784002651382402
532,109.2,0.807588352041435,0.8457897535812106
533,109.4,0.6880972925348323,0.90841896103299
534,109.60000000000001,0.5778834418045,0.9663444712856553
535,109.80000000000001,0.47920032231074394,1.0191720438297651
536,110.0,0.39375639853641164,1.034480757250314
537,110.2,0.30822271258860234,1.0483345331484382
538,110.4,0.2250510447289993,1.071780648348561
539,110.60000000000001,0.16137092215209395,1.092960181322789
540,110.80000000000001,0.10337241949921155,1.1142132270451457
541,111.0,0.06331742325768087,1.1162474531836388
542,111.2,0.06335251819751939,1.1053941578393578
543,111.4,0.06852607938992507,1.098440830713084
544,111.60000000000001,0.06570646011915608,1.1023722437702221
545,111.80000000000001,0.05973781642023943,1.1119214966410014
546,112.0,0.05564356577012549,1.1156747412833152
547,112.2,0.054005996295491195,1.1167086473043706
548,112.4,0.04930504323102279,1.117583202139495
549,112.60000000000001,0.04889745655359993,1.1235925801239381
550,112.80000000000001,0.04673785339000505,1.1243600624639198
551,113.0,0.04349249963085364,1.127875765349122
552,113.2,0.040171151407102104,1.1313186867622358
553,113.4,0.037374103717056545,1.1338581833190828
554,113.60000000000001,0.03422657858479733,1.1367605060470332
555,113.80000000000001,0.029682354335058284,1.1377983356176944
556,114.0,0.025345319470300488,1.136103512347218
557,114.2,0.020132010852550706,1.138108218192008
558,114.4,0.019307027958049977,1.1388105818574006
559,114.60000000000001,0.020015707481839996,1.1340294374918387
560,114.80000000000001,0.01767463617047675,1.132496901593008
561,115.0,0.01516553840687157,1.134316035297774
562,115.2,0.018461863426207873,1.1364387822063877
563,115.4,0.01855038509971591,1.1371875004388328
564,115.60000000000001,0.01717763993288077,1.1372343781356145
565,115.80000000000001,0.017794198429635713,1.1262666135991957
566,116.0,0.021457733802930045,1.1197245701607577
567,116.2,0.023334919026730135,1.11645525812607
568,116.4,0.023678507225675677,1.11904177158298
569,116.60000000000001,0.021065256271483337,1.122608437356347
570,116.80000000000001,0.017053034980584258,1.1290902495800774
571,117.0,0.012280546289555343,1.135342625177872
572,117.2,0.01338663335139813,1.1341809984487545
573,117.4,0.013343828913959133,1.1383878779744465
574,117.60000000000001,0.01311317527523778,1.1347028582916248
575,117.80000000000001,0.012867628609390638,1.1306072823011517
576,118.0,0.01605149920715662,1.126632278077347
577,118.2,0.019941896754832523,1.1228629471294176
578,118.4,0.022921875592355416,1.1193363673076047
579,118.60000000000001,0.022745114925644024,1.1183420351551403
580,118.80000000000001,0.023138346372749218,1.1209250777489255
581,119.0,0.023813862051470118,1.124067839790634
582,119.2,0.023797324021805375,1.1299703671470858
583,119.4,0.020764278560159364,1.135358047671305
584,119.60000000000001,0.016616416237288437,1.1363884293921807
585,119.80000000000001,0.017295364917588454,1.1360731997805114
586,120.0,0.01886163412657905,1.1376849872826555
587,120.2,0.018885321447323657,1.1378142364309243
588,120.4,0.017228838207530454,1.1398501401128927
589,120.60000000000001,0.015893417691478902,1.140638028703542
590,120.80000000000001,0.016826064342369235,1.1388831026451491
591,121.0,0.017770118834633884,1.1359747757149516
592,121.2,0.016755312362098984,1.1359028584459896
593,121.4,0.016736652495653363,1.1372456084303464
594,121.60000000000001,0.0171912530074454,1.1396611582610208
595,121.80000000000001,0.015846437690010252,1.142810860919853
596,122.0,0.010641004283929585,1.1466968093677006
597,122.2,0.010897048670176676,1.143487306166685
598,122.4,0.012811465632263075,1.1427611861998987
599,122.60000000000001,0.013324131340989366,1.141925499952456
600,122.80000000000001,0.017104104285380527,1.142909765863539
601,123.0,0.018571319469680755,1.1458030100713923
602,123.2,0.01818361354927027,1.1466796813788052
603,123.4,0.018632578787898646,1.1450432913295359
604,123.60000000000001,0.021384862269727373,1.144183132165543
605,123.80000000000001,0.020671450786986973,1.143044953008418
606,124.0,0.018298828296766594,1.1424626543322407
607,124.2,0.017463772997014588,1.1413264010663482
608,124.4,0.01657293909517667,1.1417736006654078
609,124.60000000000001,0.014679289168272793,1.141227226280059
610,124.80000000000001,0.012743566682291613,1.140436947597071
611,125.0,0.01072813122740689,1.1397021422304783
612,125.2,0.008998253531511496,1.1384367004155374
613,125.4,0.013181284864419303,1.1358262113735014
614,125.60000000000001,0.016054670683799514,1.1335865876970874
615,125.80000000000001,0.016995763290549824,1.1326132772390978
616,126.0,0.01483646009608245,1.1367433717264592
617,126.2,0.012556686887494062,1.1409036496695173
618,126.4,0.01207916845794508,1.1415119557549838
619,126.60000000000001,0.011930655545359077,1.1381206776170731
620,126.80000000000001,0.0136575840175074,1.135456350889209
621,127.0,0.015347424644098094,1.1333029591897197
622,127.2,0.017055325928040967,1.132635037880308
623,127.4,0.018999399226890513,1.1349526966754835
624,127.60000000000001,0.020514714694376174,1.1392568273675303
625,127.80000000000001,0.02128729093243217,1.1393826386641155
626,128.0,0.02192468118849295,1.1402206991441666
627,128.20000000000002,0.020952272447036128,1.1400882916832042
628,128.4,0.01647041286070747,1.137942938889377
629,128.6,0.01256403771587931,1.1342571100514705
630,128.8,0.011309731336957922,1.1318206459049862
631,129.0,0.01074588456605026,1.1313330115493263
632,129.20000000000002,0.011375760390068365,1.1382897870132105
633,129.4,0.01195969689190079,1.1374444696749932
634,129.6,0.011223695479735885,1.137789679096998
635,129.8,3.007920246213397,1.137087565357743
636,130.0,3.0085318231577807,1.136100561057804
637,130.20000000000002,3.009431224568218,1.1378342911938004
638,130.4,3.0104097625339796,1.1392928799779407
639,130.6,3.0087751492135384,1.136866307059969
640,130.8,3.0070084736411458,1.1099661402013157
641,131.0,3.0070094414117916,1.0675463822952982
642,131.20000000000002,3.002173789471912,1.0099980485235855
643,131.4,2.9906319302311632,0.9306535899957616
644,131.6,2.965595466289316,0.8488457473678603
645,131.8,2.913823325717735,0.7728948998268503
646,132.0,2.8432380115219,0.7187591689157147
647,132.20000000000002,2.7672267708204443,0.6542499559563255
648,132.4,2.6934259186958807,0.598924659907156
649,132.6,2.62009387889205,0.5523696355886221
650,132.8,2.5482470727339854,0.5147544653452564
651,133.0,2.4784585916944697,0.48487539511583977
652,133.20000000000002,2.41416383883811,0.45563401318569346
653,133.4,2.3529996164936073,0.4290104123223069
654,133.6,2.299374792797412,0.4086244084248738
655,133.8,2.257318935255125,0.3879666342366154
656,134.0,2.2230227375488356,0.38216817961560307
657,134.20000000000002,2.1934403278293146,0.37460152655146556
658,134.4,2.1690822902770175,0.37146445368106323
659,134.6,2.150423087801272,0.37491880206954464
660,134.8,2.137985776233195,0.37418981427406284
661,135.0,2.1292726659240557,0.3611597727643582
662,135.20000000000002,2.1211522515269703,0.3499418898700477
663,135.4,2.112123816649265,0.34781358278334484
664,135.6,2.1036822051254136,0.35064482479352543
665,135.8,2.0958621913382602,0.3531885952501464
666,136.0,2.0921060002521,0.3601334444552399
667,136.20000000000002,2.0953416065464516,0.37187135654070286
668,136.4,2.0985056377160567,0.38207705193393354
669,136.6,2.100028097477592,0.3881440331162433
670,136.8,2.1025661091916734,0.3879299322752779
671,137.0,2.1035231832794836,0.38888563214818206
672,137.20000000000002,2.10256233243641,0.3890608764113745
673,137.4,2.0926774908906385,0.3934741674439468
674,137.6,2.0782666307224598,0.4064662767479086
675,137.8,2.054347081971592,0.40287013204911926
676,138.0,2.0038779601017382,0.3998270098120647
677,138.20000000000002,1.934235760017101,0.3973837197324447
678,138.4,1.9117445106523976,0.3952680131354946
679,138.6,1.8925538572320382,0.39655479824328493
680,138.8,1.8693694804299905,0.3970669783215719
681,139.0,1.8448694304620699,0.39936950496902046
682,139.20000000000002,1.8185391425726654,0.4045707304997721
683,139.4,1.7946001652215717,0.4107893688291659
684,139.6,1.7603547826837702,0.41696354035391003
685,139.8,1.7154571588947898,0.4234777505493847
686,140.0,1.654122446647324,0.4401899344236024
687,140.20000000000002,1.5738019992152918,0.44807873319978864
688,140.4,1.4815879976937911,0.46163222906087514
689,140.6,1.4081662102249854,0.48629281743406094
690,140.8,1.3296149406398023,0.5356744803776493
691,141.0,1.2380919300231608,0.6308583768664605
692,141.20000000000002,1.127474336187989,0.7528143852710866
693,141.4,1.008457958104087,0.8121333047269187
694,141.6,0.8885651325166486,0.7916755772939855
695,141.8,0.7698413976547959,0.7957824384543412
696,142.0,0.654541545896658,0.8154603981927477
697,142.20000000000002,0.541946337757178,0.8493308726324154
698,142.4,0.43859372012456244,0.8930031899496478
699,142.6,0.34646185885632746,0.935193475924255
700,142.8,0.2640493823824456,0.9769058067540833
701,143.0,0.19628730010811385,1.0178049764878097
702,143.20000000000002,0.14422426990066603,1.0365973057867792
703,143.4,0.10206009891062698,1.0553037905185514
704,143.6,0.06659608993541959,1.0730987654478987
705,143.8,0.0615553827938898,1.089721437542181
706,144.0,0.058596320304975545,1.1060830972066003
707,144.20000000000002,0.05485605436927429,1.119480609795009
708,144.4,0.0501233179859765,1.1326925468681197
709,144.6,0.05005295522212398,1.143913580861687
710,144.8,0.04943347063301331,1.1505377895209847
711,145.0,0.04708486209529953,1.145687943715339
712,145.20000000000002,0.041156746483063264,1.1414355527363638
713,145.4,0.03998109045292704,1.1363514445204506
714,145.6,0.03611142799433613,1.135095641909131
715,145.8,0.03299816132588698,1.1347079883643814
716,146.0,0.02840340118396716,1.1373451508804466
717,146.20000000000002,0.025730767077653635,1.1377292453339645
718,146.4,0.023324716202879722,1.1351119190457015
719,146.6,0.021415219087998955,1.1343410270531047
720,146.8,0.021553013421885557,1.1375602061238077
721,147.0,0.020201556935193755,1.1405924647223302
722,147.20000000000002,0.017662899726269048,1.1379286666179462
723,147.4,0.01443952597382193,1.1370294288110754
724,147.6,0.015320182631612732,1.1329842096999982
725,147.8,0.015256215096891882,1.1289015909432887
726,148.0,0.01419636988106464,1.126907223406315
727,148.20000000000002,0.01472926499223666,1.1293644625000685
728,148.4,0.015965276588012566,1.1335337048322844
729,148.6,0.018323751495443488,1.1323811925466096
730,148.8,0.019482463102415574,1.1287586864352273
731,149.0,0.02035294955888953,1.1260735118113947
732,149.20000000000002,0.01842945068172792,1.1274379643481793
733,149.4,0.014487853907982821,1.1299403949156586
734,149.6,0.01216944115492948,1.1290895174866915
735,149.8,0.010518283431523896,1.1301805316563562
736,150.0,0.009534489494829662,1.1325115095978855
737,150.20000000000002,0.010156723640812599,1.1328899670368975
738,150.4,0.014312025248479562,1.1324025566882936
739,150.6,0.02063861198735785,1.1311433169073843
740,150.8,0.02341774001156819,1.1325039126364578
741,151.0,0.022508751935578625,1.1336981276353573
742,151.20000000000002,0.022512300248676332,1.1280452237144878
743,151.4,0.024484028895656224,1.1239012208453079
744,151.6,0.024636665263372246,1.121618770529342
745,151.8,0.022394532376301988,1.124273039455983
746,152.0,0.020336401682682463,1.1296622612593525
747,152.20000000000002,0.020635616559246943,1.1343843790015409
748,152.4,0.022004125156575273,1.1359331140639455
749,152.6,0.020401074243392346,1.1360426302033018
750,152.8,0.018509262782897874,1.1338861935644768
751,153.0,0.01905998667031507,1.1323042453968286
752,153.20000000000002,0.02191709386381934,1.1305766782051727
753,153.4,0.023400346316915743,1.1275850939453225
754,153.60000000000002,0.020075708974768715,1.1301466504229363
755,153.8,0.023574105993956814,1.1324210931988017
756,154.0,0.02583567494852893,1.1322710549265291
757,154.20000000000002,0.027657961922855703,1.1321568344356383
758,154.4,0.028467631318527982,1.1327966517801766
759,154.60000000000002,0.029485740946853575,1.1319809567691637
760,154.8,0.031141108514763007,1.131517581320753
761,155.0,0.03029011279781087,1.1310856365136142
762,155.20000000000002,0.02990872499676599,1.1324566643547356
763,155.4,0.02682070265266222,1.1342141022346717
764,155.60000000000002,0.024611730750701583,1.1363914823832104
765,155.8,0.021636293555073613,1.138032323230823
766,156.0,0.020938938842402086,1.136192703254873
767,156.20000000000002,0.022060754441161862,1.1344757575116997
768,156.4,0.02433867874300178,1.1346657158730122
769,156.60000000000002,0.025690875060156316,1.134149176844525
770,156.8,0.023560336901949554,1.134415783497563
771,157.0,0.020955694257136573,1.1352680528258998
772,157.20000000000002,0.01998520642160682,1.1365102865401782
773,157.4,0.018634728088100176,1.1365808542432685
774,157.60000000000002,0.017938690827164334,1.137452739879123
775,157.8,0.021002088105417538,1.138336578407202
776,158.0,0.02336481240199374,1.140072534916957
777,158.20000000000002,0.02302704781789391,1.1393091380239544
778,158.4,0.02007868402970215,1.141167964160629
779,158.60000000000002,0.016895445136432242,1.1425411590924344
780,158.8,0.015162522153503537,1.1399539590310876
781,159.0,0.012030929452391741,1.1407564926609386
782,159.20000000000002,0.009888251858817615,1.1460484273889937
783,159.4,0.00838289682344861,1.1439643657310885
784,159.60000000000002,0.00889285539589988,1.1486491145141013
785,159.8,3.0124974763572014,1.1477459008305115
786,160.0,3.0121927124120025,1.1440829838895885
787,160.20000000000002,3.0091409555143884,1.141053787404041
788,160.4,3.004656322127958,1.1403496098438128
789,160.60000000000002,3.0029291600721644,1.1394461112809273
790,160.8,3.0027132103160983,1.1337653071549507
791,161.0,3.0023891890874825,1.1066902184452847
792,161.20000000000002,3.002712698520243,1.0519063737242085
793,161.4,2.9865292305618443,0.9666089065441088
794,161.60000000000002,2.955465602414319,0.8717510333696679
795,161.8,2.8980195247845906,0.7834006271636172
796,162.0,2.81521133115847,0.7041473167392688
797,162.20000000000002,2.7333679221880294,0.6423699868804368
798,162.4,2.646780060786316,0.5935249499226644
799,162.60000000000002,2.562997073274137,0.5512044556171297
800,162.8,2.478777569645311,0.5072665382974788
801,163.0,2.3985852507530137,0.47069668827891925
802,163.20000000000002,2.3257697210834176,0.4445016452596422
803,163.4,2.2611745998631743,0.4209837014974351
804,163.60000000000002,2.2069251356406387,0.3996807223328521
805,163.8,2.157536312308611,0.3870453941096745
806,164.0,2.1219367662036555,0.38065944354583303
807,164.20000000000002,2.0943646671654728,0.36665985628794795
808,164.4,2.074306030817117,0.3538608013514955
809,164.60000000000002,2.0583961101561026,0.3595353077674886
810,164.8,2.0438981964144753,0.3574557857776773
811,165.0,2.0346751561086225,0.36505706026131457
812,165.20000000000002,2.030556105630407,0.3723376663561608
813,165.4,2.030034440480501,0.3713762796555733
814,165.60000000000002,2.0379479972484464,0.38015743652427175
815,165.8,2.0536713700983666,0.36626130882513586
816,166.0,2.075424080396868,0.3660737509877527
817,166.20000000000002,2.102401721512244,0.37555939998582044
818,166.4,2.125243439726266,0.38521208086481873
819,166.60000000000002,2.150029253518825,0.38756097919821886
820,166.8,2.1783507568692997,0.3888940444796257
821,167.0,2.209574106015774,0.39227831323272555
822,167.20000000000002,2.248082398067103,0.40042590118601334
823,167.4,2.281946266735936,0.4038586266965505
824,167.60000000000002,2.3121009976865214,0.4024012740594073
825,167.8,2.3402208031970098,0.3973283734082611
826,168.0,2.373031631561713,0.3953861356692795
827,168.20000000000002,2.416844878293184,0.3972048784862675
828,168.4,2.458381530348923,0.4026531344277687
829,168.60000000000002,2.4993746907353938,0.40895104465566545
830,168.8,2.5342415678943735,0.4143726132984867
831,169.0,2.5628444979204246,0.42038183349840585
832,169.20000000000002,2.581230410013562,0.4242103829564375
833,169.4,2.589618963876213,0.41605160454504936
834,169.60000000000002,2.592564562738823,0.4100995044752334
835,169.8,2.592679259280649,0.4091840502852951
836,170.0,2.5890579448575792,0.41254833739659863
837,170.20000000000002,2.581748095608573,0.4162317740529098
838,170.4,2.573478098691182,0.41778585497534004
839,170.60000000000002,2.565363416676241,0.4169752672142359
840,170.8,2.5611892355111374,0.4160221657144572
841,171.0,2.5555671955882775,0.41770690163080776
842,171.20000000000002,2.5455165499890224,0.4184984076084389
843,171.4,2.5307320652612866,0.4199282583871577
844,171.60000000000002,2.518464258602296,0.41981851102398926
845,171.8,2.5094611311639814,0.4128582493381664
846,172.0,2.5084530982711786,0.40998624581577
847,172.20000000000002,2.515438316120324,0.41152738957881196
848,172.4,2.5241792658741713,0.41502707210272943
849,172.60000000000002,2.5312489412440446,0.4145371393294983
850,172.8,2.5348980095028604,0.41010481315100833
851,173.0,2.538740107748017,0.40311580787920254
852,173.20000000000002,2.5443118960051403,0.39694841742786036
853,173.4,2.549973918421178,0.39340563490785463
854,173.60000000000002,2.5576459689334037,0.3948703896787088
855,173.8,2.5679379830214453,0.3959275575316509
856,174.0,2.5773782926499242,0.40419107296750234
857,174.20000000000002,2.5865031603828212,0.4118180265981545
858,174.4,2.5920735147539538,0.4238641390365623
859,174.60000000000002,2.5995491120969345,0.43770304448612957
860,174.8,2.6045391069962682,0.46328130237624765
861,175.0,2.6066871349410157,0.45717361295190606
862,175.20000000000002,2.6082542820070813,0.4302353841378196
863,175.4,2.6092816596960424,0.4091978494363746
864,175.60000000000002,2.6101146803320687,0.4038901051219343
865,175.8,2.609984839991438,0.4154162481621597
866,176.0,2.6077220258783593,0.4373513774893689
867,176.20000000000002,2.6025935432217513,0.44546006545138
868,176.4,2.5979196687449293,0.4399614417951354
869,176.60000000000002,2.594555059610212,0.4353202222869385
870,176.8,2.591576057979854,0.4294550187942069
871,177.0,2.5898811638554498,0.4246627838976019
872,177.20000000000002,2.591954115572704,0.42488130958031056
873,177.4,2.595947318559604,0.4260706639492026
874,177.60000000000002,2.6002813653729273,0.4265299081970102
875,177.8,2.6050856568414353,0.427549423116092
876,178.0,2.608134617164448,0.4304281987654724
877,178.20000000000002,2.6120026087565296,0.4383275041052496
878,178.4,2.6177247763235276,0.4509172773930474
879,178.60000000000002,2.6164728687756633,0.460207739029405
880,178.8,2.6085172104694476,0.4682344523407458
881,179.0,2.5914651118253276,0.4790973217666684
882,179.20000000000002,2.571741842739181,0.49864183667236694
883,179.4,2.551500999312231,0.5187285289132912
884,179.60000000000002,2.531661105207525,0.506968249061023
885,179.8,2.5040625309036746,0.48558593013266965
886,180.0,2.472071308827615,0.46457685045714103
887,180.20000000000002,2.435298915143811,0.44932276716017105
888,180.4,2.389647194789061,0.4620551720365203
889,180.60000000000002,2.3390149493771824,0.4586822833231069
890,180.8,2.2846731713031767,0.46282826403204996
891,181.0,2.2288459091545163,0.4500289251047314
892,181.20000000000002,2.174101791122424,0.4350638849545387
893,181.4,2.1231992423763546,0.39294026849240615
894,181.60000000000002,2.0789346427809594,0.3887162690719455
895,181.8,2.0400169254651352,0.39952826194376495
896,182.0,2.001891777904728,0.42740398928209367
897,182.20000000000002,1.9503956201380204,0.47926775855453563
898,182.4,1.8871669376336202,0.46564812830267754
899,182.60000000000002,1.799689687369372,0.45115304669508843
900,182.8,1.6853780250201211,0.4499645042244836
901,183.0,1.5558679644179167,0.5051776956624662
902,183.20000000000002,1.412790117356887,0.6162432975678936
903,183.4,1.260947219179835,0.7649874255257055
904,183.60000000000002,1.1076500270656058,0.884067715698431
905,183.8,0.9568885491110084,0.9008171245325636
906,184.0,0.8116859873778413,0.9231940545455296
907,184.20000000000002,0.6703542781610806,0.9473291667008575
908,184.4,0.5382623633468522,0.9740500688945827
909,184.60000000000002,0.4218051650336393,0.9748717729906169
910,184.8,0.3193075027364764,0.9858799838620509
911,185.0,0.235949171073398,1.0064878806217388
912,185.20000000000002,0.16761362851063924,1.0325360397560817
913,185.4,0.11616935892436091,1.0603727373896945
914,185.60000000000002,0.07653143135380135,1.0888900042966958
915,185.8,0.05259057735585866,1.1128719686149784
916,186.0,0.05377075930893501,1.1304821009580228
917,186.20000000000002,0.052185503713230275,1.1368734754879422
918,186.4,0.0564460487727837,1.134837966409717
919,186.60000000000002,0.05962111123986059,1.1293373606879598
920,186.8,0.061370248387970165,1.124439862150814
921,187.0,0.061385270904485034,1.1204559455172798
922,187.20000000000002,0.057965046188407254,1.1188431669756251
923,187.4,0.05354394197160609,1.1153856603763952
924,187.60000000000002,0.05044450459896855,1.1114263886353943
925,187.8,0.04771599193051289,1.1101802174925284
926,188.0,0.04374016239079747,1.1106039922705753
927,188.20000000000002,0.04052789123146167,1.114133990626213
928,188.4,0.03565828260808913,1.116027143541042
929,188.60000000000002,0.030964394301958274,1.1192380941328932
930,188.8,0.027873507663822822,1.1275605203323475
931,189.0,0.02459547277697741,1.1366194807530086
932,189.20000000000002,0.021097340424608903,1.139208285344401
933,189.4,0.015423764649168803,1.1398735908398467
934,189.60000000000002,0.014576779093864234,1.1402311648759937
935,189.8,3.0184509922006733,1.1418339835105957
936,190.0,3.019060243254008,1.144355008179705
937,190.20000000000002,3.0147872486344145,1.1450636668446654
938,190.4,3.010819924963659,1.145772507028836
939,190.60000000000002,3.010168142890903,1.144316459651941
940,190.8,3.0082372094969987,1.1331521335532648
941,191.0,3.005850585283869,1.102869906875156
942,191.20000000000002,3.0058417584164783,1.0481459453852282
943,191.4,2.991814716156771,0.9688943552476549
944,191.60000000000002,2.9604190013171796,0.8722898483001706
945,191.8,2.902772184127647,0.7817079103877828
946,192.0,2.8327633594561497,0.7056785350938934
947,192.20000000000002,2.7510882696015346,0.6494377179636811
948,192.4,2.6638801570935615,0.6023212696944558
949,192.60000000000002,2.585388405616568,0.5646001167427704
950,192.8,2.5042181220400406,0.528268104332529
951,193.0,2.426311679374568,0.4979264105603299
952,193.20000000000002,2.355870869863869,0.4734735284483689
953,193.4,2.292260418911293,0.4521214179013769
954,193.60000000000002,2.235551010103394,0.43236965686840684
955,193.8,2.186499530661436,0.4073559727006715
956,194.0,2.1509710680133787,0.38716849110010226
957,194.20000000000002,2.1211571483735394,0.375238136297805
958,194.4,2.0957069081640576,0.3683638771289676
959,194.60000000000002,2.0755581347060006,0.36486830904565476
960,194.8,2.060997349165511,0.36451143422703913
961,195.0,2.0509277985695,0.36635970726795103
962,195.20000000000002,2.043373868418312,0.3651266410357218
963,195.4,2.045488808184772,0.3642654185395322
964,195.60000000000002,2.0538456563175056,0.37297433198261853
965,195.8,2.0734163520890387,0.38014941274385866
966,196.0,2.102337176114208,0.3787745700664803
967,196.20000000000002,2.135031725287373,0.38023937963859866
968,196.4,2.167916143573721,0.39109984882505067
969,196.60000000000002,2.1996882857417748,0.3952455096027624
970,196.8,2.231881971348253,0.39537164834192656
971,197.0,2.262841019582234,0.3995059109592935
972,197.20000000000002,2.2929272768744076,0.4043666228688093
973,197.4,2.319845446458086,0.40315707620219726
974,197.60000000000002,2.343414565797131,0.40606539801542474
975,197.8,2.366517660332003,0.41239298354896653
976,198.0,2.386981982313588,0.42241481366326383
977,198.20000000000002,2.40386847443924,0.42904330163446336
978,198.4,2.415038853838317,0.43596294315985995
979,198.60000000000002,2.42428077695628,0.4441171161006776
980,198.8,2.436156072203079,0.4362851226712856
981,199.0,2.4496096617585614,0.42260182986514205
982,199.20000000000002,2.460459201267714,0.4268324506899053
983,199.4,2.467156409198538,0.44919617582602833
984,199.60000000000002,2.4717434454053,0.4602035395756549
985,199.8,2.4732115330701996,0.45014876480149885
986,200.0,2.472766476629157,0.4410700185865106
987,200.20000000000002,2.470830022914288,0.42923765530488706
988,200.4,2.467752506203172,0.4144355999046702
989,200.60000000000002,2.463491213281034,0.40777739578074523
990,200.8,2.4601752877803698,0.40697416473262316
991,201.0,2.4605510753358724,0.41260993773851234
992,201.20000000000002,2.4600471531812955,0.4231801827556257
993,201.4,2.4562876591556666,0.43101849632199213
994,201.60000000000002,2.4526052188315117,0.4266002968525637
995,201.8,2.450812438273982,0.42309392599633516
996,202.0,2.450340383573119,0.42005613139645553
997,202.20000000000002,2.4506277115359723,0.41715210737107244
998,202.4,2.44928137756241,0.42220003005153306
999,202.60000000000002,2.4474077403522427,0.4338584500678628
1000,202.8,2.446384657696903,0.43783599017842373
1001,203.0,2.4475067778722033,0.44048523560566993
1002,203.20000000000002,2.44990116723914,0.43643098486085335
1003,203.4,2.448887498625802,0.4237143354451061
1004,203.60000000000002,2.4472158606337824,0.4131045516531234
1005,203.8,2.440519514247984,0.40734725570062186
1006,204.0,2.443491383470928,0.39768144385695064
1007,204.20000000000002,2.444320204567556,0.3981243374191074
1008,204.4,2.4572599712394108,0.4189812353152209
1009,204.60000000000002,2.4700045517677585,0.4436462664438879
1010,204.8,2.4796148901300024,0.4814184595672909
1011,205.0,2.4840765482111307,0.4838106439696514
1012,205.20000000000002,2.4871767570873984,0.4936285889151597
1013,205.4,2.49055684449068,0.5057115469471126
1014,205.60000000000002,2.4904907665547547,0.5166471339367696
1015,205.8,2.486779354535189,0.5237221204306983
1016,206.0,2.4822569207378864,0.5246004173074804
1017,206.20000000000002,2.480449388912592,0.5278130334446425
1018,206.4,2.4815473510544823,0.5022084321594059
1019,206.60000000000002,2.4798160121134427,0.48048432327817325
1020,206.8,2.4747585955853557,0.47502569782228476
1021,207.0,2.4730947242106884,0.47271055621004804
1022,207.20000000000002,2.477161108273393,0.4761912965798092
1023,207.4,2.4822886202829886,0.4900159643540669
1024,207.60000000000002,2.481582104610542,0.5105901004122315
1025,207.8,2.4773927638713604,0.5358108860815055
1026,208.0,2.4758701106350127,0.544967999136322
1027,208.20000000000002,2.482031241032101,0.548447823020856
1028,208.4,2.488520089409855,0.5446520531167522
1029,208.60000000000002,2.490324100377749,0.5433667417579893
1030,208.8,2.490548475161835,0.5446049179668973
1031,209.0,2.4920131410060966,0.5405555184873869
1032,209.20000000000002,2.4924910599060603,0.5400275475409165
1033,209.4,2.491410854698156,0.5438854348922102
1034,209.60000000000002,2.487826835143745,0.5454446166196542
1035,209.8,2.481197304768176,0.5401479820601334


==> plot_data/HardwareExperiments_testbed_experiment_message_loss.csv <==
,t,d,m
0,0.2,0.660931157150231,0.7192608956203617
1,0.4,0.5457767097215535,0.7762883211869331
2,0.6000000000000001,0.4402782006640327,0.8443926423464703
3,0.8,0.34685253308467817,0.9156512472470433
4,1.0,0.2661265620461934,0.9555004645928544
5,1.2000000000000002,0.19531810875334535,0.9953871056676064
6,1.4000000000000001,0.13392253050457317,1.037385246382159
7,1.6,0.08840977488203958,1.0731829192453406
8,1.8,0.07390127747697682,1.1007632188198306
9,2.0,0.06420197494522095,1.1230684084106881
10,2.2,0.06238660363907279,1.1315060986809269
11,2.4000000000000004,0.06459192178102256,1.1279116553250113
12,2.6,0.06665147734344697,1.1237571313716022
13,2.8000000000000003,0.06532516295524275,1.1193602790029606
14,3.0,0.06172823593823525,1.1197298416385315
15,3.2,0.058625051140858746,1.1139336017280939
16,3.4000000000000004,0.05378694362758128,1.109360685847148
17,3.6,0.0489874878871047,1.1111292766127094
18,3.8000000000000003,0.043466815805728316,1.1140492725838533
19,4.0,0.037958578205518546,1.116882531058107
20,4.2,0.03343282042347849,1.1208764792869486
21,4.4,0.029023831127929684,1.121818087598698
22,4.6000000000000005,0.02495707740339671,1.1224997056024157
23,4.800000000000001,0.021451612273126405,1.1231836567899667
24,5.0,0.025331711071827405,1.1249111622411767
25,5.2,0.02845104739466576,1.128138261199395
26,5.4,0.02757840215185689,1.1303108964279402
27,5.6000000000000005,0.026301712204907707,1.1326970487889707
28,5.800000000000001,0.027859227968281993,1.1338104472558401
29,6.0,0.026251080320746415,1.1364424804634896
30,6.2,0.023908606409405255,1.1422304406473278
31,6.4,0.023830492126425212,1.139762736964506
32,6.6000000000000005,0.021863818409661458,1.1370189950443657
33,6.800000000000001,0.019315551235793944,1.139537012378651
34,7.0,0.019877222715272626,1.1403429329010675
35,7.2,0.02064648113377328,1.1397597542916889
36,7.4,0.017384194937121688,1.1369574041763046
37,7.6000000000000005,0.016551710449069622,1.1399432660682354
38,7.800000000000001,0.016589874382980263,1.1406021206821673
39,8.0,0.021082521568115967,1.1396232682303713
40,8.200000000000001,0.02432247560200643,1.138074654809257
41,8.4,0.027383323990549706,1.1337231740879639
42,8.6,0.026302453869068324,1.1318994773361168
43,8.8,0.02226518032831555,1.1306163954065402
44,9.0,0.02177414723161556,1.1296618490212784
45,9.200000000000001,0.020201095886547,1.1290157179753932
46,9.4,0.018821558119542246,1.132073958754706
47,9.600000000000001,0.01949917091687321,1.1377939152749292
48,9.8,3.004439698107319,1.1285992898492814
49,10.0,3.0044131059045607,1.118689871471049
50,10.200000000000001,3.0071603110176075,1.114037986111899
51,10.4,3.008229479243003,1.109411677700562
52,10.600000000000001,3.0080768869361196,1.1045916175850468
53,10.8,3.0072557541949623,1.1060685611894265
54,11.0,3.004112385637604,1.0979239925148638
55,11.200000000000001,2.996327741288376,1.0407807227014583
56,11.4,2.978164889348845,0.9510443842139605
57,11.600000000000001,2.9429518346601826,0.8422056435101443
58,11.8,2.880396314765536,0.7407657195060092
59,12.0,2.7982494805224443,0.6592996180829439
60,12.200000000000001,2.7091990532490295,0.5980711842606127
61,12.4,2.6245905913379977,0.5523906067117682
62,12.600000000000001,2.5442707791963803,0.5089475714065921
63,12.8,2.470317010313593,0.47125808885078463
64,13.0,2.3986858362465333,0.43571051102823055
65,13.200000000000001,2.331815855136957,0.41333856768177735
66,13.4,2.270791372229671,0.4068477314897079
67,13.600000000000001,2.2198303863550346,0.42416872015630075
68,13.8,2.1779097616655854,0.4105109644032644
69,14.0,2.141884299460056,0.405444974115002
70,14.200000000000001,2.1129260295372427,0.39890400398448245
71,14.4,2.0852233315121715,0.39258649272262497
72,14.600000000000001,2.07087170405628,0.3910977055264072
73,14.8,2.0636332655046488,0.37706325526912915
74,15.0,2.058132785242211,0.3724156405072542
75,15.200000000000001,2.0552811406608167,0.3574924574262059
76,15.4,2.054894467935511,0.3487187105654291
77,15.600000000000001,2.0557483633069,0.3448792433446242
78,15.8,2.0585317818283744,0.34241152224331095
79,16.0,2.0629824270553043,0.34143850079098165
80,16.2,2.064448218594791,0.3501826086372434
81,16.400000000000002,2.0650818537628925,0.3648749458634051
82,16.6,2.0671059339435565,0.37657991978163347
83,16.8,2.069347247726493,0.3774043745010912
84,17.0,2.0714256009722742,0.38089465670667677
85,17.2,2.0725911074885963,0.3777274635657244
86,17.400000000000002,2.075434147864688,0.3773987292396603
87,17.6,2.0760329094452223,0.38138833668926664
88,17.8,2.0756229480599004,0.38713020981404717
89,18.0,2.0754305427187085,0.39419862167725234
90,18.2,2.0773725294989203,0.39631181180557024
91,18.400000000000002,2.077036460175485,0.3965997728713202
92,18.6,2.077760068479461,0.39317909075839597
93,18.8,2.078171423822049,0.3919211773315229
94,19.0,2.0764979802341634,0.3946716194669159
95,19.200000000000003,2.0715414162163106,0.3932204544983192
96,19.400000000000002,2.0672575248082823,0.3936214897380177
97,19.6,2.0607739951079,0.39267865036087096
98,19.8,2.0504782386451796,0.39684164419980544
99,20.0,2.0365609983741475,0.398004102397761
100,20.200000000000003,2.022121856789514,0.39824743028602877
101,20.400000000000002,2.007307792698113,0.39824804419308973
102,20.6,1.9876196152613448,0.4015500935372909
103,20.8,1.9627610689262767,0.404332618907913
104,21.0,1.9155096585016704,0.4067582975196501
105,21.200000000000003,1.8824936045109284,0.408500765945334
106,21.400000000000002,1.865515217146152,0.39423857908777593
107,21.6,1.8450915638717538,0.3855429102513603
108,21.8,1.801990548196277,0.43655597080528163
109,22.0,1.7425526344740756,0.4540591182460628
110,22.200000000000003,1.6556036302994406,0.49924224017685187
111,22.400000000000002,1.541879348355715,0.589637407392351
112,22.6,1.4167989547417152,0.7214731200224955
113,22.8,1.2806656749689096,0.8648272246017897
114,23.0,1.1337098819397764,0.8626143216155849
115,23.200000000000003,0.9801517800233454,0.8349496506771015
116,23.400000000000002,0.8311407640049249,0.8192155556706363
117,23.6,0.6938030324616482,0.8254233307926981
118,23.8,0.5677255386105929,0.8534488624877973
119,24.0,0.4508318418107885,0.8936491050358558
120,24.200000000000003,0.3468309646329816,0.9413770890347523
121,24.400000000000002,0.2554670402477774,0.9887516792354816
122,24.6,0.17825537024196153,1.03342947564456
123,24.8,0.11532476085880507,1.0731283507567053
124,25.0,0.06849877175575705,1.1119957187013747
125,25.200000000000003,0.06942935022020659,1.1395361746136232
126,25.400000000000002,0.07224288427597311,1.1449661478083828
127,25.6,0.07192724791605881,1.1489338691796214
128,25.8,0.06866848696935877,1.1488987473756147
129,26.0,0.06362242946090763,1.1477719492268692
130,26.200000000000003,0.0626641052644228,1.1491249632415463
131,26.400000000000002,0.06341006328327889,1.1400530097042285
132,26.6,0.0592506263607262,1.1389503034366437
133,26.8,0.05300159662562435,1.1395591311959221
134,27.0,0.046128062384534235,1.13790857259331
135,27.200000000000003,0.039868918817546686,1.1363055754602542
136,27.400000000000002,0.03316649351049883,1.1385683387636696
137,27.6,0.030617063629649336,1.1429698951522083
138,27.8,0.028630702713122985,1.1421624441113933
139,28.0,0.027324758360884403,1.1405819716838632
140,28.200000000000003,0.02563880889091795,1.1400361291121925
141,28.400000000000002,0.02137712853021737,1.139808007259393
142,28.6,0.01699437512039935,1.1351602054852983
143,28.8,0.01789407809488684,1.1319014110235268
144,29.0,0.018634752931450223,1.130935472541516
145,29.200000000000003,0.018831627583872197,1.1321006659742925
146,29.400000000000002,0.01810521506323451,1.1341227334386808
147,29.6,0.014923584565156689,1.129916212546155
148,29.8,0.01205417708818738,1.1285890979345015
149,30.0,0.018637269229149205,1.1285755842213612
150,30.200000000000003,0.02359903568827535,1.12663562618047
151,30.400000000000002,0.027357369882976015,1.1248047335294404
152,30.6,0.0303573694449055,1.1226025156672461
153,30.8,0.03185773822561699,1.1219284523386783
154,31.0,0.03089011222698731,1.1233026037697331
155,31.200000000000003,0.02747757690989647,1.1282180206726655
156,31.400000000000002,0.023632609083977865,1.1335231259090937
157,31.6,0.021888410902533014,1.1336103631277792
158,31.8,0.019159719296028797,1.132920087314154
159,32.0,0.015953961167252943,1.1352593975217005
160,32.2,0.018733992822168234,1.135394818808443
161,32.4,0.01945006585044566,1.13586491479418
162,32.6,0.016963480379512286,1.1363596919437764
163,32.800000000000004,0.014991373975504263,1.1367366326342128
164,33.0,0.015133919009455873,1.1335629966364889
165,33.2,0.015816527297901808,1.1299925804983377
166,33.4,0.01604079634248174,1.1299767653788397
167,33.6,0.015916304309959262,1.130942843270309
168,33.800000000000004,0.013769481872036603,1.1327100610897332
169,34.0,0.013926710964439233,1.1377082165785994
170,34.2,0.014395144842089156,1.135057722557822
171,34.4,0.016827309747178373,1.1341720371647142
172,34.6,0.017197671845011364,1.1340403094106566
173,34.800000000000004,0.015506358562084623,1.1331682023034635
174,35.0,0.011126875923230892,1.1324642205113187
175,35.2,0.008948893283056866,1.1351830762128745
176,35.4,0.009228981444523087,1.1415200129104728
177,35.6,0.00995349899372525,1.1404369884313936
178,35.800000000000004,0.009413524123172689,1.1395653223445452
179,36.0,0.00938412220797134,1.1403506205702711
180,36.2,0.011709802327927782,1.1406488988736967
181,36.4,0.012416939054186005,1.1390742884060419
182,36.6,0.011393139293365709,1.139140323036916
183,36.800000000000004,0.011575184655142914,1.1395925384801542
184,37.0,0.013019011928400883,1.1388690159406396
185,37.2,0.012888440616928497,1.136446885573972
186,37.4,0.014256045120713514,1.1341232056477635
187,37.6,0.014339036831238184,1.1326360657698828
188,37.800000000000004,0.015664690721680016,1.132843392585447
189,38.0,0.015456485007158642,1.1306332415864935
190,38.2,0.015432681209637391,1.1315062633074109
191,38.400000000000006,0.013873077323421289,1.1320899913891438
192,38.6,0.01361106397106319,1.133233111981446
193,38.800000000000004,0.014864344172714292,1.1352661248728568
194,39.0,0.014959593407504327,1.1345571134953563
195,39.2,0.014997089000840621,1.1339637109809921
196,39.400000000000006,0.014064941403024066,1.1330631965030415
197,39.6,0.01346964962735212,1.131667277119129
198,39.800000000000004,3.0049809377627885,1.1313094455317858
199,40.0,3.0046562993445245,1.130742550308698
200,40.2,3.004655163427404,1.1285131405126652
201,40.400000000000006,3.005734907402029,1.1248787886097336
202,40.6,3.005523474607779,1.1201974695725678
203,40.800000000000004,3.0021755235300085,1.11059336265756
204,41.0,3.001204859658162,1.0892222454497555
205,41.2,3.0013115624005127,1.0493240406489786
206,41.400000000000006,2.983183379250189,0.9860709048674667
207,41.6,2.94865546834679,0.9094383840577094
208,41.800000000000004,2.8842413589571207,0.8424998947519045
209,42.0,2.7980477580497083,0.7738023294820195
210,42.2,2.708097688110265,0.7097628080363669
211,42.400000000000006,2.618149822139152,0.6490587814412124
212,42.6,2.5338181654148935,0.5946911376489806
213,42.800000000000004,2.453168286559003,0.5514476155927162
214,43.0,2.3796614810764893,0.519424919212903
215,43.2,2.3105392330588597,0.4954709385174196
216,43.400000000000006,2.2556395072505184,0.4761779718695035
217,43.6,2.208327267501421,0.44836224339849756
218,43.800000000000004,2.1689364298485723,0.4230678391496135
219,44.0,2.1364293503204523,0.4064854954645843
220,44.2,2.1098769457273687,0.39118164261270655
221,44.400000000000006,2.0873875875292867,0.38231105795184495
222,44.6,2.0731006806764034,0.3725536341226336
223,44.800000000000004,2.068028152337067,0.3599519763558468
224,45.0,2.062379625497767,0.35563954483168075
225,45.2,2.058861878006248,0.34732132034967966
226,45.400000000000006,2.0568936070168395,0.35078793105171285
227,45.6,2.0579706903774433,0.3646192773151747
228,45.800000000000004,2.0654725887980185,0.3639278191423452
229,46.0,2.0829818072533226,0.3617727304635552
230,46.2,2.1067301895355226,0.3582823945973491
231,46.400000000000006,2.1309325235696144,0.35657835483124883
232,46.6,2.159413273834566,0.35698689736854394
233,46.800000000000004,2.20841522499182,0.3610844300444872
234,47.0,2.2573521408516464,0.37105770075143824
235,47.2,2.297723554125144,0.39062771198554863
236,47.400000000000006,2.332214674141683,0.39862813409393477
237,47.6,2.3604380230442894,0.4124140997536142
238,47.800000000000004,2.383056550143999,0.41047477497622176
239,48.0,2.4014252877261546,0.40548465592929367
240,48.2,2.4172414832412077,0.40459593817342154
241,48.400000000000006,2.4284832005703727,0.4078570724025775
242,48.6,2.435334775139891,0.41679779337579254
243,48.800000000000004,2.4381473527401885,0.43113022636814796
244,49.0,2.4382645755418686,0.4394683908737658
245,49.2,2.4363831500211575,0.4370476989059947
246,49.400000000000006,2.4341126169348906,0.4243765543150702
247,49.6,2.4320711298575564,0.41828734662688627
248,49.800000000000004,2.430168879953429,0.4201872903762121
249,50.0,2.4277210355150993,0.425293497173063
250,50.2,2.424112895951942,0.4286905869704778
251,50.400000000000006,2.420938943788099,0.4310314073890065
252,50.6,2.4188181916921656,0.4309897016288337
253,50.800000000000004,2.4163361285758325,0.431332600891328
254,51.0,2.414839933535407,0.43446142479695377
255,51.2,2.4144353031956802,0.420774053157697
256,51.400000000000006,2.4137066951996746,0.4146687805364451
257,51.6,2.4119665796077983,0.41584170941312065
258,51.800000000000004,2.41059423111216,0.4131117944446826
259,52.0,2.411816050596555,0.41076808407475135
260,52.2,2.4123570575948476,0.41454542429836455
261,52.400000000000006,2.4116007546730818,0.4276733568799575
262,52.6,2.409581557945514,0.4380058168437909
263,52.800000000000004,2.409285261902301,0.4469703223610611
264,53.0,2.410957317813943,0.44888704977524335
265,53.2,2.4133310311570653,0.4429926697520864
266,53.400000000000006,2.413313131993717,0.44295432427024944
267,53.6,2.4107241514102444,0.443712732893043
268,53.800000000000004,2.4096474488935975,0.4466581961853557
269,54.0,2.4085840974466124,0.433370625305811
270,54.2,2.4093627396206085,0.4191274251454481
271,54.400000000000006,2.4093711281035515,0.41476723139887367
272,54.6,2.4074969600210587,0.41256357608358535
273,54.800000000000004,2.4061816431570686,0.42419910311609604
274,55.0,2.4044589606559805,0.4269607645513845
275,55.2,2.40302567270323,0.42380049340257475
276,55.400000000000006,2.403001591274934,0.4206437413874856
277,55.6,2.4041467213328565,0.41658047702045164
278,55.800000000000004,2.405605069158263,0.4114565728072707
279,56.0,2.4057798428203876,0.4121826658561658
280,56.2,2.4057349871140508,0.41720649820729944
281,56.400000000000006,2.4054774311309424,0.4312558307024618
282,56.6,2.4043463930187605,0.45444299740060856
283,56.800000000000004,2.40466792403103,0.48138421492675953
284,57.0,2.405281143957636,0.5082631447623783
285,57.2,2.405740416687971,0.5329349932087182
286,57.400000000000006,2.4058077016209105,0.5479860764725173
287,57.6,2.4068261462233655,0.5460836168234592
288,57.800000000000004,2.407841991594191,0.5414981705783297
289,58.0,2.408776310922054,0.5339503233649623
290,58.2,2.40987058662412,0.5266317448857043
291,58.400000000000006,2.411044110876996,0.5216498927469835
292,58.6,2.4069085848097895,0.5185405055131816
293,58.800000000000004,2.3999745452208168,0.5168867523868509
294,59.0,2.389037930895417,0.5107871817266538
295,59.2,2.3719056421239872,0.49618173974953006
296,59.400000000000006,2.351245894715667,0.45699511453078323
297,59.6,2.3242042842785975,0.42584276985512237
298,59.800000000000004,2.28986045584604,0.43524880971189583
299,60.0,2.2531284349998004,0.5249166330106533
300,60.2,2.2126375034976786,0.5088967174480165
301,60.400000000000006,2.1608049875043154,0.46127980004498415
302,60.6,2.1013228428656876,0.4570819527350947
303,60.800000000000004,2.0288522124125654,0.5083894095006226
304,61.0,1.9319270243831603,0.5092522455926892
305,61.2,1.8201348090379352,0.45521541112024927
306,61.400000000000006,1.6829839590178193,0.4173005561307957
307,61.6,1.5256218758041278,0.3995043664513348
308,61.800000000000004,1.3789243206504986,0.40591648295202437
309,62.0,1.314104588728591,0.43096963064393856
310,62.2,1.2305708253842944,0.43426104456062153
311,62.400000000000006,1.128924874912486,0.4187514847603454
312,62.6,1.0154077368405383,0.42195029048888494
313,62.800000000000004,0.8989908026919821,0.44597549558763117
314,63.0,0.782264769128209,0.49488929674034615
315,63.2,0.6663485435291442,0.5674846058953126
316,63.400000000000006,0.5553732246531962,0.6519125450645149
317,63.6,0.45192349869766585,0.737822458896672
318,63.800000000000004,0.35542699460961846,0.8226372353851635
319,64.0,0.281587854408469,0.8905209289461781
320,64.2,0.21651377660547905,0.9510589148045553
321,64.4,0.1554916692405143,1.0078990493515105
322,64.60000000000001,0.1024279717879215,1.0578112597424234
323,64.8,0.06480788076270255,1.093016177601
324,65.0,0.06258480017456082,1.121867600006345
325,65.2,0.06610112885700989,1.1309739418638587
326,65.4,0.06568870371640409,1.1225141429315484
327,65.60000000000001,0.06256783024838335,1.1170305298390921
328,65.8,0.05895728511649812,1.1167544351489023
329,66.0,0.05514484735896753,1.1167092728340213
330,66.2,0.050559936542661325,1.1196243553756284
331,66.4,0.04639192306151753,1.123210958909737
332,66.60000000000001,0.04123952318551289,1.1288808308962222
333,66.8,0.03596086000421216,1.138190112374566
334,67.0,0.03042602659317169,1.1455735975238153
335,67.2,0.02765307741191941,1.1452209955030987
336,67.4,0.024071335975648065,1.1425581045704836
337,67.60000000000001,0.0203772343729814,1.1404881935214473
338,67.8,0.017565715706701,1.1381560604130458
339,68.0,0.01928950759334343,1.1338238061630845
340,68.2,0.019003562631528928,1.1305834849078458
341,68.4,0.01920131059371813,1.1292858458652195
342,68.60000000000001,0.018940919220051946,1.1281275284811811
343,68.8,0.021133189918502448,1.1255697757779375
344,69.0,0.022296615207269117,1.125154876385105
345,69.2,0.021022876555891568,1.1261246256519029
346,69.4,0.020478355315373745,1.1301180221007603
347,69.60000000000001,0.019121140926564,1.1320238437385641
348,69.8,3.016209018775133,1.1350657537298483
349,70.0,3.014807017610886,1.1366493178344614
350,70.2,3.0141576716304908,1.1370728932761767
351,70.4,3.0130763235087663,1.1356722046139416
352,70.60000000000001,3.011347752532554,1.1215439396419868
353,70.8,3.0090810169377447,1.1006835959073937
354,71.0,3.007892666068063,1.05739397399711
355,71.2,2.986204123534032,0.9977998786902786
356,71.4,2.949379914031632,0.9263564784195184
357,71.60000000000001,2.8861397908296933,0.8367677354321245
358,71.8,2.7981768919843932,0.7516636862141047
359,72.0,2.7065852843167133,0.681729914604222
360,72.2,2.614757815366077,0.6265951308407091
361,72.4,2.528138639584221,0.5800317313737064
362,72.60000000000001,2.4483548349025352,0.5404361226490629
363,72.8,2.373669060189952,0.5071485338007696
364,73.0,2.30460697092608,0.48702420973051747
365,73.2,2.2436456874197104,0.47176845657897465
366,73.4,2.191421287189269,0.4577645444256017
367,73.60000000000001,2.156342390591481,0.42779151246442004
368,73.8,2.132479903487051,0.4064784210203121
369,74.0,2.114456917257078,0.3910509072445547
370,74.2,2.10208530796856,0.3866571701628692
371,74.4,2.096354075739664,0.37304149974327355
372,74.60000000000001,2.0952911192176473,0.3700921082982077
373,74.8,2.0963941332355245,0.3737046316065372
374,75.0,2.0970739179058184,0.3671735004934727
375,75.2,2.0960586838037645,0.37114889907736315
376,75.4,2.092976147045421,0.3836623649341929
377,75.60000000000001,2.087345336469496,0.39689054638345816
378,75.8,2.0838773565168065,0.3894878366126624
379,76.0,2.0819824225439043,0.3825867952531323
380,76.2,2.079207358748356,0.37827652485329805
381,76.4,2.0776285711257185,0.3772136227697781
382,76.60000000000001,2.067253644089952,0.37734347525583567
383,76.80000000000001,2.0488340297828382,0.37642654653276325
384,77.0,2.0175803829788155,0.37786391787740214
385,77.2,1.9775497794955041,0.3846512485736686
386,77.4,1.9264131529290083,0.39341063617460115
387,77.60000000000001,1.8685944010608915,0.39983865692234316
388,77.80000000000001,1.808247088919703,0.4049614743563304
389,78.0,1.7973639945051871,0.409006355305535
390,78.2,1.7812189961948885,0.4123994201537095
391,78.4,1.7529445189339885,0.3929702810477043
392,78.60000000000001,1.7037980835473854,0.4037140307970005
393,78.80000000000001,1.6424037242171703,0.42463819169282635
394,79.0,1.563061761052328,0.43530898962464915
395,79.2,1.4618038639552688,0.4396727529281497
396,79.4,1.3476397392557424,0.4393795023988616
397,79.60000000000001,1.2545248209422881,0.44019170645116085
398,79.80000000000001,1.191858241684791,0.441249550312371
399,80.0,1.1234334650624394,0.4420164415709138
400,80.2,1.047484230817677,0.443337367236888
401,80.4,0.961709626143989,0.4521265679234685
402,80.60000000000001,0.8709033337306671,0.4815049793110339
403,80.80000000000001,0.7787165308126652,0.5284542749124164
404,81.0,0.6820710414067224,0.5817614433105985
405,81.2,0.587086010781324,0.6502255824319138
406,81.4,0.4944122401125381,0.7288760765882192
407,81.60000000000001,0.4082044420766779,0.8036860719389362
408,81.80000000000001,0.3316720010210489,0.8695499533912568
409,82.0,0.26332445142463645,0.9273690387630054
410,82.2,0.20369624681700954,0.9816622155166183
411,82.4,0.15176065056257484,1.0329234006459456
412,82.60000000000001,0.10625559548691126,1.0742380190591134
413,82.80000000000001,0.06867466482854627,1.1135722149127405
414,83.0,0.05717638362794311,1.1300923703432386
415,83.2,0.057029138014774126,1.1322981996215473
416,83.4,0.05286487617429616,1.1336569060694923
417,83.60000000000001,0.04773397261802949,1.1340943902682508
418,83.80000000000001,0.043241878190092405,1.1346618066140386
419,84.0,0.039771669364009325,1.1331565103581878
420,84.2,0.03640862448668768,1.1286201685451958
421,84.4,0.03252740569583615,1.1273434129422066
422,84.60000000000001,0.0283996778794048,1.1288363703158601
423,84.80000000000001,0.024202893326671637,1.133574386548114
424,85.0,0.020757070541039795,1.1349863831524085
425,85.2,0.020355741601654525,1.1351853735160968
426,85.4,0.01743369338772687,1.1353509619639672
427,85.60000000000001,0.015416974092549735,1.1344705750774495
428,85.80000000000001,0.0168533414455687,1.1319081480469448
429,86.0,0.018542548976957084,1.128040083982516
430,86.2,0.02025079331918466,1.1259721560463805
431,86.4,0.01995412944442,1.1265681661833034
432,86.60000000000001,0.017023247970224146,1.1285649175579413
433,86.80000000000001,0.015586162031827635,1.1308824759988396
434,87.0,0.016190248370692484,1.1315616793365213
435,87.2,0.015324704138295868,1.133131924002367
436,87.4,0.01548826838588981,1.1332840672749755
437,87.60000000000001,0.014829790479385289,1.1344344205259669
438,87.80000000000001,0.01567438787041964,1.1342351547134286
439,88.0,0.015864714793476762,1.1349956662475758
440,88.2,0.011887392000428291,1.1377940994562208
441,88.4,0.012424497511822528,1.1391730272097826
442,88.60000000000001,0.016730576030460836,1.1319062349420812
443,88.80000000000001,0.026739856028852337,1.1271531088428342
444,89.0,0.030879478095891092,1.1253953928677554
445,89.2,0.029079570851559326,1.127776718780514
446,89.4,0.024303559070556285,1.1329177545884335
447,89.60000000000001,0.02067898103136952,1.1353546740187679
448,89.80000000000001,0.014490969919696364,1.1383879188822699
449,90.0,0.012615704901913048,1.1397657604878884
450,90.2,0.01486869236177069,1.138802301067715
451,90.4,0.018705441680564466,1.1406342215678105
452,90.60000000000001,0.017590093342454365,1.1433470800372987
453,90.80000000000001,0.01790260742772893,1.1409408645271242
454,91.0,0.020619346666206885,1.139818333782838
455,91.2,0.022628451332317542,1.1389392637248332
456,91.4,0.023635002258363447,1.1395264381041597
457,91.60000000000001,0.024697739179563496,1.1403521315536083
458,91.80000000000001,0.027551488311310848,1.1382672241804785
459,92.0,0.0326957201839563,1.1378425176371523
460,92.2,0.03508530934763625,1.1375546795360045
461,92.4,0.03083087629864728,1.1390192685473755
462,92.60000000000001,0.025672888459331696,1.1403290582115286
463,92.80000000000001,0.02267432454281109,1.1399354224557807
464,93.0,0.022332515797242367,1.136852267050794
465,93.2,0.022814538869906573,1.1338370930369146
466,93.4,0.02317295195141285,1.1349537122081312
467,93.60000000000001,0.021622389708084847,1.1309848946240015
468,93.80000000000001,0.020591255142386095,1.1274175491031266
469,94.0,0.020177847058247073,1.1258810180193988
470,94.2,0.01880050919426564,1.1248830941080397
471,94.4,0.019089429161378502,1.1262853751378517
472,94.60000000000001,0.019140103837289174,1.1288169395332326
473,94.80000000000001,0.018806544833535003,1.1290711943750795
474,95.0,0.019436035924564308,1.1265141270675878
475,95.2,0.02003254605525229,1.1233112061040078
476,95.4,0.01990577515667381,1.122813893365764
477,95.60000000000001,0.018662496747037165,1.126375105756592
478,95.80000000000001,0.019238684277956646,1.1307326557095794
479,96.0,0.018681180054276315,1.1334963700365144
480,96.2,0.018447824941367097,1.1351155395742771
481,96.4,0.01800661599011198,1.1371431496355529
482,96.60000000000001,0.018084345978153525,1.1387993363259057
483,96.80000000000001,0.01754785299109226,1.1426064227677057
484,97.0,0.016219096121832102,1.1451594086099337
485,97.2,0.015649206472375075,1.147336078087335
486,97.4,0.012387523145970592,1.1453201294152915
487,97.60000000000001,0.013158766277888742,1.1455425395662615
488,97.80000000000001,0.012088081114509786,1.144628646071009
489,98.0,0.00945494798595426,1.1434267459021996
490,98.2,0.010962876033463199,1.1431066538216248
491,98.4,0.011517994781305933,1.1439394417352269
492,98.60000000000001,0.014368899907916316,1.138811726850742
493,98.80000000000001,0.01666955636832256,1.1350528094628847
494,99.0,0.01573308975225667,1.1366382865021951
495,99.2,0.013279718554332484,1.1387209212148588
496,99.4,0.013594460026252218,1.1399858432780783
497,99.60000000000001,0.01271437182908956,1.1402783973155248
498,99.80000000000001,3.010821178425746,1.1410521549129222
499,100.0,3.0100558560138158,1.1447199085780262
500,100.4,3.0118872057709254,1.1436158690082248
501,100.60000000000001,3.012955481647511,1.1370862036163423
502,100.80000000000001,3.011584030464469,1.1028099453727669
503,101.0,3.010819464659583,1.0413518384399518
504,101.2,3.009140356909004,0.9503741443682349
505,101.4,3.0072470444967725,0.8487293232305824
506,101.60000000000001,3.0045475828114365,0.5845910507486156
507,102.2,2.9940360617219404,0.5254382731015279
508,102.4,2.9853359186187025,0.47992510350384276
509,102.60000000000001,2.969168782273525,0.44501470599817344
510,102.80000000000001,2.9357966447405217,0.4189568931727423
511,103.0,2.8900355478675217,0.39939728543631486
512,103.2,2.8401651535051515,0.3876037234340911
513,103.4,2.791163489147365,0.3894997928926516
514,103.60000000000001,2.740111976731128,0.40169161365168643
515,103.80000000000001,2.696002585409535,0.4140990077086876
516,104.0,2.6594006428584627,0.4179978376352759
517,104.2,2.603368887699274,0.4027133574241566
518,104.60000000000001,2.574774268704478,0.39323049128526966
519,104.80000000000001,2.4505140427442074,0.3911640232712485
520,105.4,2.4093239305233305,0.3870368212756265
521,105.60000000000001,2.3746888192338624,0.3817749046153925
522,105.80000000000001,2.343431999813338,0.37681304496658297
523,106.0,2.3159629917692386,0.373612467907619
524,106.2,2.29712106220663,0.3774302552471221
525,106.4,2.286889258339787,0.38386583504038635
526,106.60000000000001,2.281788904888352,0.37830323840606433
527,106.80000000000001,2.2793155024284886,0.3641611792002452
528,107.0,2.2816971757261078,0.36799526997751764
529,107.4,2.279588774152815,0.3710662348786322
530,107.80000000000001,2.2768741337470533,0.37136308152859293
531,108.0,2.2750945588697022,0.37359327206595117
532,108.2,2.275675397541729,0.38002940332985974
533,108.4,2.271142222801438,0.39041932690033226
534,108.60000000000001,2.2623893264002346,0.39807254517431195
535,108.80000000000001,2.2418801744343555,0.4003835662583065
536,109.0,2.214629359539084,0.4025087996520038
537,109.2,2.186067843397861,0.4017196972324866
538,109.4,2.1575767442768785,0.40228005997663874
539,109.60000000000001,2.102155999020773,0.4046775645768366
540,110.0,2.078220001351037,0.4014687012320685
541,110.2,2.059906379639356,0.39841379371324714
542,110.4,2.0482766214149533,0.3941034517990337
543,110.60000000000001,2.044664505531545,0.38726635730603326
544,110.80000000000001,2.045650487364601,0.38509516077747347
545,111.0,2.0473381995535833,0.3845744837791683
546,111.2,2.0494587546006797,0.38142722477184643
547,111.4,2.0506069834472718,0.38253807319108923
548,111.60000000000001,2.0503856622270535,0.38655466217556067
549,111.80000000000001,2.050053030215426,0.39075569891731016
550,112.2,2.049784518791044,0.3864080200696802
551,112.4,2.050666164227702,0.38393452393728106
552,112.60000000000001,2.0502605406727343,0.3836212755746341
553,112.80000000000001,2.04822638630403,0.3839221214209604
554,113.0,2.0479172194233644,0.3846056940277675
555,113.2,2.0477435250589773,0.38581875184305503
556,113.60000000000001,2.046828214293736,0.3960069724239172
557,113.80000000000001,2.0453096214840962,0.39416512875401666
558,114.0,2.04482406690714,0.390151273777829
559,114.2,2.0448238564747014,0.38185384812398143
560,114.4,2.049116657291681,0.377276517934236
561,114.60000000000001,2.0597394946560077,0.37449391557918843
562,114.80000000000001,2.078681138560038,0.3747042285847846
563,115.0,2.1061085955741907,0.3791052744702193
564,115.2,2.1385598024134693,0.3846381124675091
565,115.4,2.1746010057991767,0.39337029870282053
566,115.60000000000001,2.2067287537457827,0.4057787029258783
567,115.80000000000001,2.235851354026774,0.40447520909159795
568,116.0,2.285723044123843,0.39314337883279526
569,116.4,2.311864493831031,0.3896737152658888
570,116.80000000000001,2.3163825115168386,0.3919273857469006
571,117.0,2.3191630253896784,0.402480539722044
572,117.2,2.3220046343960403,0.4108777553645227
573,117.4,2.3266834932848215,0.4083955021457928
574,117.60000000000001,2.3352504186659897,0.40198359857477417
575,118.4,2.334462280191735,0.4012705592843869
576,118.60000000000001,2.3156137321826415,0.3942978727917063
577,118.80000000000001,2.2944088851034765,0.3898766460865746
578,119.2,2.2983070036772526,0.3886405169013433
579,119.4,2.2986891187673097,0.3935546690496708
580,119.60000000000001,2.294737206888304,0.4017670494128328
581,119.80000000000001,2.289719637940788,0.4066292489976323
582,120.0,2.290727873201535,0.4065622753389162
583,120.2,2.2906902823290007,0.40243298219797996
584,120.4,2.2878572458480386,0.3925098264670492
585,120.60000000000001,2.2826887090778527,0.3812484105743733
586,120.80000000000001,2.273537817058538,0.37474284720967627
587,121.0,2.2586010747236824,0.37330880247137366
588,121.2,2.245761243079547,0.38598425869622355
589,121.4,2.238930356357648,0.4039551297046878
590,121.60000000000001,2.2358997813877073,0.41475221402969725
591,121.80000000000001,2.23209735404562,0.41602902190195673
592,122.0,2.22481682795833,0.41446593794026193
593,122.2,2.2170915373359708,0.41370169787832334
594,122.4,2.2119218420234255,0.41182444391926326
595,122.60000000000001,2.2091359154825647,0.4121328098020831
596,122.80000000000001,2.2092576147246077,0.4123702570137398
597,123.0,2.2092339585735847,0.41220006462320397
598,123.2,2.2090686008293337,0.41135082008418544
599,123.4,2.2094194289421587,0.4162918225495611
600,123.80000000000001,2.2050239046722306,0.4192790897295686
601,124.0,2.1969563082329864,0.42006433522910397
602,124.2,2.1758077824561397,0.41588840547611666
603,124.60000000000001,2.1622992869126425,0.4097123820843716
604,124.80000000000001,2.148755734449278,0.4037556416633221
605,125.0,2.137323730367063,0.4024810314675732
606,125.2,2.1294093826855724,0.4037474813117228
607,125.4,2.116016799998339,0.4045426146091041
608,126.0,2.113247201302546,0.4104973795613512
609,126.2,2.1090287070693456,0.4210746484880601
610,126.4,2.098738554720475,0.4401383309104239
611,126.80000000000001,2.095586057479675,0.4354928746316359
612,127.0,2.0923609414688036,0.4303339259929039
613,127.2,2.0834839137260857,0.4279987298792897
614,127.4,2.06719663041519,0.4274331072451742
615,127.60000000000001,2.0404789435636954,0.4286188032061523
616,127.80000000000001,2.043431105741201,0.42808563011330886
617,128.0,2.047361955221064,0.430296427551451
618,128.20000000000002,2.049562459606436,0.4293950487436615
619,128.4,2.048371397242882,0.428950352971657
620,128.6,2.0478490661203725,0.4262331874484301
621,128.8,2.047947093680276,0.4236237902690463
622,129.20000000000002,2.0479583434844484,0.42371444535161884
623,129.4,2.0488408322560065,0.42006707904278234
624,129.6,2.05034257813416,0.41340999139896417
625,129.8,2.953311583436178,0.40856217867567146
626,130.0,2.950807501740776,0.4057086044812123
627,130.20000000000002,2.946232093389281,0.40637389392961565
628,130.4,2.942815183104673,0.40623119640132177
629,130.6,2.9388586881722243,0.4118192987622684
630,131.0,2.9378881328399276,0.4170799287961272
631,131.20000000000002,2.9360161876384083,0.4230819009303304
632,131.4,2.9356280458504718,0.44326025982379763
633,131.8,2.9362262037595572,0.4594837537005457
634,132.0,2.936404922320641,0.4829811572439189
635,132.20000000000002,2.936549173868863,0.4956517174704205
636,132.4,2.936501016112519,0.4999769736749065
637,132.6,2.937517718156893,0.5046109110402373
638,132.8,2.9389669470492454,0.5083213225086597
639,133.0,2.9402528123606255,0.5106201063627553
640,133.20000000000002,2.9401113768998752,0.5124239730984107
641,133.4,2.9398176543010015,0.5165914939392049
642,133.6,2.939724850168872,0.5204690885272576
643,133.8,2.938590117525896,0.5018365464195241
644,134.0,2.9376428033550543,0.48371705144036153
645,134.20000000000002,2.936775905821225,0.4754434602800331
646,134.4,2.9367643023101073,0.4715993828421786
647,134.6,2.937830125060684,0.47173020432272317
648,134.8,2.939737947700593,0.46916821369137135
649,135.0,2.9417978123206416,0.46344667828683167
650,135.20000000000002,2.9438452560803325,0.457227418794405
651,135.4,2.916812225754065,0.4560559581421003
652,135.8,2.8830593680535217,0.4526639078608178
653,136.0,2.8364585494452843,0.4456934450231189
654,136.20000000000002,2.7832776536669925,0.4397330157680363
655,136.4,2.729139773295226,0.4396200294080739
656,136.6,2.6779335268221356,0.43824914332245496
657,136.8,2.647098692764532,0.43728354476558334
658,137.0,2.603526287911974,0.43968766054184794
659,137.20000000000002,2.5398711833473584,0.4324930976866501
660,137.6,2.5300408451030885,0.42636056211016365
661,137.8,2.526388773871626,0.41408719939332
662,138.20000000000002,2.5183246794668976,0.40615165946028414
663,138.4,2.499050292105864,0.406499042538525
664,138.6,2.4710411762211555,0.4119424821755154
665,138.8,2.4396244036427457,0.42099036626446784
666,139.0,2.3710399471278,0.4184395104611442
667,139.4,2.3356967468742535,0.4130241960567472
668,139.6,2.2979806696927962,0.40305079231432583
669,139.8,2.2565202358083334,0.39489323889032363
670,140.0,2.210962609377263,0.3933432468999368
671,140.20000000000002,2.1657674908995665,0.39454844377542425
672,140.4,2.124875423341565,0.4018645182187266
673,140.6,2.0790402403011274,0.40629449954208574
674,140.8,2.009945130396851,0.44165439631914055
675,141.20000000000002,1.9888835552681663,0.43657583830011853
676,141.4,1.971453178858882,0.4233824251183358
677,141.6,1.9595589566174865,0.4282053848140173
678,141.8,1.9520135125242306,0.4434768933603721
679,142.0,1.949211945711121,0.4537460439851623
680,142.20000000000002,1.9473527824046706,0.4799208339963198
681,142.4,1.961971509118986,0.5639669442883616
682,142.8,1.9793755668679311,0.565293153216851
683,143.0,1.9416418943807265,0.5346344211181316
684,143.4,1.7528420053815743,0.5614840542198748
685,143.8,1.6357192326473564,0.6063894399328515
686,144.0,1.5185917800866704,0.6687483942183193
687,144.20000000000002,1.4604062701151475,0.7967603897879462
688,144.6,1.4552154500965808,0.7537913222965065
689,144.8,1.4314645241811632,0.7308094880371396
690,145.0,1.3911856614360454,0.7269114652983748
691,145.20000000000002,1.3318532742202167,0.727557633504803
692,145.4,1.262685459208922,0.7275884523480377
693,145.6,1.1837728984844964,0.7222256045525003
694,145.8,1.0947835358049813,0.7216253220798627
695,146.0,0.9920823244931297,0.7317726872108511
696,146.20000000000002,0.8783553861887738,0.7487981551897344
697,146.4,0.6595681748997123,0.7682524839070791
698,146.8,0.5641361900227571,0.7757541579034126
699,147.0,0.4780629002085975,0.7939043431361963
700,147.20000000000002,0.34482828124136033,0.8547310236991678
701,147.6,0.2925623613987382,0.8885978688039443
702,147.8,0.24289391883245678,0.9237732773983252
703,148.0,0.22654744157862813,0.9567921783141394
704,148.20000000000002,0.21863783173596713,0.9871022828181086
705,148.4,0.21053912799207034,1.0092426671662071
706,148.6,0.19277246542010543,1.0183233781371996
707,148.8,0.1695815185962903,1.026075042653482
708,149.0,0.13363551204959703,1.0464963997727377
709,149.4,0.11621574797518702,1.0587621117014197
710,149.6,0.08572492986278948,1.0794176129096444
711,150.0,0.0740634305256923,1.0884520210227318
712,150.20000000000002,0.06302078731055964,1.0996883312411243
713,150.4,0.055337719685659155,1.1082895040585898
714,150.6,0.04959989626050217,1.1129570482501463
715,150.8,0.04162451057350831,1.1137434523706151
716,151.0,0.03410445017900746,1.109902848815068
717,151.20000000000002,0.02963237907489837,1.1102765975279019
718,151.4,0.027858174247201987,1.1108771510047228
719,151.6,0.027339659548588833,1.110876354507319
720,151.8,0.02856255913684935,1.1113641232166922
721,152.0,0.027909981491238297,1.1131879010883563
722,152.20000000000002,0.025531936054208847,1.1192728360591322
723,152.4,0.02513712678506776,1.123026972909159
724,152.8,0.0256540533364629,1.1272605551853965
725,153.20000000000002,0.02453303465037169,1.1295881281286901
726,153.4,0.023855915182754414,1.1309312415567776
727,153.60000000000002,0.02492411075873089,1.1323159769877198
728,153.8,0.025423091204873245,1.1331123202908624
729,154.0,0.025879798449235197,1.134012764960597
730,154.20000000000002,0.024528681019284196,1.1322104705556189
731,154.4,0.02348974595128748,1.1306355893226958
732,154.60000000000002,0.023259356371120594,1.1293147736295146
733,154.8,0.024170689243712035,1.1297525789944698
734,155.0,0.02353421224711702,1.131835704942893
735,155.20000000000002,0.02283862865637232,1.1343719709071283
736,155.4,0.02044602949748591,1.1348932710463828
737,155.60000000000002,0.018298814779208465,1.1334992356668854
738,155.8,0.017343211174794853,1.1327481823647678
739,156.0,0.01789704257479325,1.1336282739652517
740,156.4,0.013728555688266999,1.1359799820328162
741,156.60000000000002,0.011466854769040755,1.1426838376694415
742,157.0,0.01229814180453575,1.1411883680609205
743,157.20000000000002,0.012411334506999683,1.1393562860672934
744,157.4,0.013132941572947697,1.1382215448370399
745,157.60000000000002,0.013139393647083447,1.1382829957089744
746,157.8,0.016246997471743817,1.1359979682426184
747,158.20000000000002,0.015024668875023123,1.1419776475855734
748,158.60000000000002,0.015146481373504354,1.134281795185826
749,158.8,0.013382371973024863,1.131955480934391
750,159.0,0.0139800228716525,1.1318559890679614
751,159.20000000000002,0.01789497271322507,1.1267672586830197
752,159.4,0.01695614016691623,1.1254133413418996
753,159.60000000000002,0.013756686918196355,1.1274415372362125
754,159.8,3.0115612310820534,1.1217313344331488
755,160.4,3.012316158941456,1.1273194846853496
756,160.60000000000002,3.013718590755378,1.1339206612342925
757,160.8,3.0133971530325563,1.1373900977268818
758,161.0,3.0142585959557633,1.1409679152013892
759,161.20000000000002,3.0150134443180128,1.1415164534905666
760,161.4,3.0135027886225316,1.140611490763775
761,161.60000000000002,3.011344858196355,1.1424530650503761
762,161.8,3.0108064910246437,1.1409934653058866
763,162.0,3.0107063190309957,1.138987224362111
764,162.20000000000002,3.0135264230141345,1.1403675679713792
765,162.4,3.0178442261106486,1.1398454825940163
766,162.60000000000002,3.0202103193029064,1.1371223864766882
767,162.8,3.0202050200567236,1.1328022632452102
768,163.0,3.0189108165682854,1.1271095304049534
769,163.20000000000002,3.0174002341395827,1.1149104693788399
770,163.4,3.01675092025471,1.0926007227783794
771,163.60000000000002,3.013398833652113,1.064886320215351
772,163.8,3.013287340089063,1.0196475279203643
773,164.20000000000002,3.0104849159303173,1.0101891019276354
774,164.60000000000002,3.012425409644305,1.01549223632558
775,164.8,3.016095099997784,0.908010604670266
776,165.0,3.018359432915752,0.7677021139626631
777,165.20000000000002,3.0173879751511654,0.6784534073453639
778,165.4,3.015984895353432,0.6328422832764645
779,165.60000000000002,3.014042346254173,0.6030179656498409
780,165.8,3.002273649610722,0.5759799697719394
781,166.0,3.0002903953899014,0.5480364897448644
782,166.20000000000002,3.0010539558982545,0.5042736743460833
783,166.4,3.0024265388718754,0.4607055075955884
784,166.60000000000002,3.0039522090122155,0.4307134070884152
785,166.8,3.005173499328623,0.41351789216065205
786,167.0,3.0053264748931774,0.4053707684633187
787,167.20000000000002,3.0042582072826245,0.40176878806475824
788,167.4,3.0031903046099,0.3954872671619568
789,167.60000000000002,3.002122342855707,0.3918552254125006
790,167.8,3.003191060551689,0.3961826811746965
791,168.0,3.0044104873014863,0.4113805366005101
792,168.4,3.005172922247583,0.41315820729709624
793,168.60000000000002,3.004259382102291,0.40523495761967815
794,168.8,3.0022885352403663,0.39687599663338674
795,169.20000000000002,2.9995524286201647,0.40073777979459607
796,169.4,2.996353440210995,0.4046462049527061
797,169.60000000000002,2.9942205839054283,0.4060063317551372
798,169.8,2.993770694326371,0.4085943489921989
799,170.0,2.9943893456387247,0.4097621916872754
800,170.20000000000002,2.9952934266130717,0.40685494258847515
801,170.4,2.993278201961101,0.4033608722659663
802,170.8,2.993275527410041,0.4086836945303014
803,171.0,2.994189630259023,0.41407966438752447
804,171.20000000000002,2.9943420863944827,0.41743132586710596
805,171.4,2.993425687671989,0.4202456932428585
806,171.60000000000002,2.9922039677866574,0.41648295795220963
807,171.8,2.9912881482858715,0.40897814581609515
808,172.0,2.993271366456649,0.4048550890336492
809,172.20000000000002,2.9943389683079067,0.40593136831258053
810,172.4,3.000148377243983,0.4083049530031637
811,172.8,3.0009157586370305,0.404825957582535
812,173.0,3.0009124791627575,0.40504975295372336
813,173.20000000000002,3.003044627896768,0.4073204176013381
814,173.4,3.0050235563424597,0.40791392989691966
815,173.60000000000002,3.008532724652804,0.4134446849031285
816,173.8,3.0108204938474303,0.41241071220001324
817,174.0,3.010820114282251,0.41185350436838675
818,174.20000000000002,3.0106675791871322,0.4117230837939936
819,174.4,3.00853091407779,0.4118216169178821
820,174.60000000000002,3.005634390686402,0.4088979473651988
821,174.8,3.005718002460069,0.4060029194125162
822,175.0,3.006375016338979,0.4055451187236683
823,175.20000000000002,3.003447310752266,0.4045656945319931
824,175.4,2.997768455069945,0.40365808150024773
825,175.60000000000002,2.9818723379288823,0.406033543444402
826,175.8,2.922926086988577,0.42961374176661743
827,176.20000000000002,2.88981711158804,0.4399989632566376
828,176.4,2.8562600647058125,0.4504225459159911
829,176.60000000000002,2.794927019860461,0.4225385727086013
830,177.0,2.7727976405343853,0.4003056303732648
831,177.20000000000002,2.760918549741132,0.3899414696871455
832,177.4,2.757619971495118,0.38617152227517626
833,177.60000000000002,2.7598260447864873,0.38467664175594274
834,177.8,2.760653486985055,0.3820657165801635
835,178.0,2.7620952670382253,0.3839698492024766
836,178.20000000000002,2.759739185633163,0.37957137749397074
837,178.4,2.7573761424395866,0.36998900708747634
838,178.60000000000002,2.7547275950695393,0.37128604652141156
839,178.8,2.7535289525643094,0.374991023703998
840,179.0,2.7542918834876198,0.3795090773915528
841,179.20000000000002,2.7539342293645905,0.3831229671406801
842,179.4,2.7536857488361917,0.3864021749213898
843,179.60000000000002,2.7524852280622887,0.38933302942752057
844,179.8,2.757503479394041,0.39207407179302606
845,180.4,2.7586889530118177,0.39599700600859006
846,180.60000000000002,2.7614192117934717,0.3966698667569731
847,180.8,2.7640291652718845,0.3919154441141896
848,181.0,2.7622257673935873,0.38928452366836236
849,181.20000000000002,2.7546769710712806,0.3855859385882071
850,181.60000000000002,2.7508485585792632,0.3856523286855638
851,181.8,2.746228108848056,0.38509234918013513
852,182.0,2.743153476005669,0.3842863883398694
853,182.20000000000002,2.7398896077492694,0.38317437975440316
854,182.4,2.737327690540368,0.3824484643914684
855,182.60000000000002,2.735744071883392,0.3821891685032744
856,182.8,2.7349533638044536,0.38366697734975347
857,183.0,2.734872935360433,0.3841548216893688
858,183.20000000000002,2.736420265034264,0.38405352527557485
859,183.4,2.7371482699573804,0.3851246661953654
860,183.60000000000002,2.7354255232686246,0.3884196460461361
861,183.8,2.733794479207327,0.3959818942100915
862,184.0,2.735453478548179,0.3936989449454273
863,184.4,2.735465295206338,0.38966947272294467
864,184.60000000000002,2.73545990229084,0.3881943308781744
865,184.8,2.7367623464056257,0.38812624588377487
866,185.0,2.7357414659206323,0.3875709522736109
867,185.20000000000002,2.7349621444472056,0.3903196264373966
868,185.4,2.7356111549142756,0.396995634888047
869,185.8,2.7374014579087635,0.39557465809216064
870,186.0,2.7372689545326425,0.39214028379530635
871,186.20000000000002,2.7345168691309167,0.38978851528355557
872,186.4,2.731224849115565,0.3896404010979492
873,186.60000000000002,2.7235945424831725,0.3959408483604993
874,186.8,2.7123548736705767,0.4076953905397077
875,187.0,2.6983766867871912,0.42871929167962947
876,187.20000000000002,2.682583192600751,0.4345062537879831
877,187.4,2.6675386298364674,0.4458125960081203
878,187.60000000000002,2.6525485042520165,0.4523734684117072
879,187.8,2.639489944043524,0.4491247662054854
880,188.0,2.6287264446325254,0.42637041949713866
881,188.20000000000002,2.619843896371663,0.4137761258115275
882,188.4,2.611722189894729,0.4001393552118163
883,188.60000000000002,2.601346216521651,0.39166978756787246
884,188.8,2.5867576023904277,0.3896309590758256
885,189.0,2.570147678502246,0.3930694868960252
886,189.20000000000002,2.5393934667106435,0.39270969087300395
887,189.60000000000002,2.529612811804791,0.39781570698403856
888,189.8,2.8477472030936473,0.3937867623132153
889,190.0,2.8514220830425114,0.39136528890766414
890,190.20000000000002,2.8516756475293215,0.3935535745039445
891,190.4,2.845286238592393,0.3960137929529688
892,190.60000000000002,2.8431575616125695,0.393154513247172
893,191.0,2.8744440964988365,0.3913852491491735
894,191.20000000000002,2.895522008330728,0.392753949747734
895,191.4,2.9017540358958485,0.39931405485876553
896,191.60000000000002,2.899941918180468,0.40408428313758177
897,191.8,2.892845711522237,0.3989172248309049
898,192.0,2.883055779256274,0.39434027059034354
899,192.20000000000002,2.850677710852585,0.3980268302146141
900,192.60000000000002,2.836564276083956,0.40006559139539266
901,192.8,2.827987578832256,0.400578078060079
902,193.0,2.8182495572412773,0.4044125423929428
903,193.4,2.8164397610692062,0.4135343901606019
904,193.60000000000002,2.8189773684498505,0.4330821399295246
905,193.8,2.8230480580181,0.46126983053063614
906,194.0,2.8253324175892334,0.49177408178718235
907,194.20000000000002,2.8231615866885864,0.5240298684081388
908,194.4,2.8258769281269287,0.5575973051224724
909,194.60000000000002,2.8189149064414822,0.5637229474525678
910,194.8,2.7599168713974933,0.5396356854408654
911,195.20000000000002,2.7133510367934717,0.5235903033038362
912,195.4,2.6631385382993344,0.5140698207651748
913,195.60000000000002,2.567438795067386,0.49697898123646944
914,196.0,2.5220870728731275,0.4838516466662565
915,196.20000000000002,2.4847223492265904,0.46605975813485495
916,196.4,2.442044332263035,0.4588176252017301
917,196.60000000000002,2.39378118316893,0.4695118203322667
918,196.8,2.3517985469173888,0.48937474338485887
919,197.0,2.2728263856993114,0.4946738789983318
920,197.4,2.230277044327309,0.510737673481913
921,197.60000000000002,2.1894623916966536,0.4972235590487258
922,197.8,2.129881875646921,0.4775905162644087
923,198.0,2.053100764664085,0.5097629428395882
924,198.20000000000002,1.9519270742632793,0.5975590397967335
925,198.4,1.8261001381222004,0.6686301244032241
926,198.60000000000002,1.5364182734358507,0.8332742860549386
927,199.0,1.3700536476796055,0.951823300130033
928,199.20000000000002,1.2001032012200936,0.9876414328312358
929,199.4,1.0315801327128786,0.8997665716908406
930,199.60000000000002,0.8707449946351039,0.8457112072029146
931,199.8,0.5741401814065954,0.854460891328873
932,200.20000000000002,0.4534235710234074,0.8947911049951348
933,200.4,0.3326228882102014,0.9496051352101729
934,200.60000000000002,0.22945689261345878,1.0044919135422394
935,200.8,0.14136592433688444,1.0616797525506585
936,201.0,0.07498446065501875,1.110368513070398
937,201.20000000000002,0.03863215795228102,1.1276930462977222
938,201.4,0.03699280301194819,1.1355749453112292
939,201.60000000000002,0.050014402829651194,1.13540725674006
940,201.8,0.05767339061811193,1.136931640489332
941,202.0,0.05949578308031313,1.139938578290718
942,202.20000000000002,0.05971501215310717,1.1414832860987423
943,202.4,0.060239603616220924,1.142662441603547
944,202.60000000000002,0.0587199307793553,1.144071729125724
945,202.8,0.05453886114479259,1.147211869698929
946,203.0,0.05003231420204276,1.1471382414668663
947,203.20000000000002,0.04860080636615677,1.1472109259072456
948,203.4,0.043505759319890105,1.1466370278180216
949,203.60000000000002,0.0411804668900371,1.1454727882109745
950,203.8,0.03750742204254902,1.145592947343898
951,204.0,0.03415484220989125,1.143326073146326
952,204.20000000000002,0.030026123177987106,1.1425641877625736
953,204.4,0.026364528454524465,1.1459006102871787
954,204.60000000000002,0.022131383214574953,1.1403279045321697
955,204.8,0.019483447481100088,1.134619193791594
956,205.0,0.01878377467092798,1.1297439535710199
957,205.4,0.020020579712131104,1.1242200498724482
958,205.8,0.018830499069683263,1.1232666183512048
959,206.20000000000002,0.01684972436801425,1.1245259197712383
960,206.4,0.025553988477808934,1.1272159480702644
961,206.8,0.026876159807951557,1.1317221503301798
962,207.0,0.02273170947848261,1.1354161159916105
963,207.20000000000002,0.015969854274659558,1.1387306237162376
964,207.4,0.018283539158332297,1.139939548529477
965,207.60000000000002,0.022518631572550504,1.1411051994762014
966,207.8,0.025221906440227333,1.1381222631663086
967,208.0,0.019227772417564567,1.1345727313706557
968,208.4,0.015174482967218135,1.1373867915174434
969,208.60000000000002,0.013802176338007446,1.1362691719152735
970,208.8,0.013982687504395595,1.1342580440933605
971,209.0,0.01588222084524494,1.1365564136680224
972,209.20000000000002,0.018246072391987757,1.141030116054221
973,209.4,0.0199385856101783,1.140272455079878
974,209.60000000000002,0.020537186552905713,1.1360615684761406
975,209.8,0.02367443014906896,1.1302300485551249
976,210.20000000000002,0.023784215730194194,1.1304458806377709
977,210.4,0.023927447105695367,1.1313000292783473
978,210.60000000000002,0.02195323099974351,1.1339272630544703
979,210.8,0.018422213897168586,1.1365852280879216
980,211.0,0.016722372412952418,1.1343183035660493
981,211.20000000000002,0.014849141681117386,1.131680342410713
982,211.4,0.01441232573855208,1.1328685401495455
983,211.60000000000002,0.013199637166316069,1.1348478457328515
984,211.8,0.011006796082641733,1.1358702753599614
985,212.0,0.012413440914590143,1.1371617726789003
986,212.20000000000002,0.014810541274233669,1.1422815755343436
987,212.4,0.01626335814373721,1.147809509405595
988,212.60000000000002,0.014956723301779398,1.147293083617127
989,212.8,0.013932337403525672,1.1468002521088778
990,213.0,0.013247790840386147,1.147079518168858
991,213.20000000000002,0.011764649645800634,1.148272099710346
992,213.4,0.012748421755164743,1.146069313271674
993,213.60000000000002,0.0128523299395204,1.1470744028273836
994,213.8,0.01199170315983349,1.147814114322671
995,214.0,0.01008817524526098,1.1429664624793814
996,214.20000000000002,0.010335997258689606,1.1372780804544529
997,214.4,0.0120355675637049,1.132860421462858
998,214.60000000000002,0.012227781830726692,1.1309923576751801
999,214.8,0.012989934237796721,1.1313777959206346
1000,215.0,0.014063352034927857,1.1317956705015035
1001,215.20000000000002,0.014850624524664782,1.1307580252469356
1002,215.4,0.01789487504667366,1.1309183837955528
1003,215.60000000000002,0.019676923409861734,1.1331385201435027
1004,215.8,0.020680935179129355,1.1342046382431858
1005,216.0,0.02082144033351103,1.134690956433506
1006,216.20000000000002,0.021412154856462376,1.1337098961481793
1007,216.4,0.02008440821958583,1.1329235812555873
1008,216.60000000000002,0.014741798228921566,1.134572731370656
1009,216.8,0.009623808125325428,1.1354764985629064
1010,217.0,0.011014409121717481,1.1338582962650101
1011,217.20000000000002,0.011715547002469868,1.132568994019652
1012,217.4,0.01286258003863637,1.131185227011589
1013,217.60000000000002,0.011049445833149174,1.1310664605278027
1014,217.8,0.013344108251229746,1.1296821206503993
1015,218.0,0.01455139077515733,1.1296457716190367
1016,218.20000000000002,0.014544572516053476,1.1307260043487082
1017,218.4,0.01558060056802268,1.1293559887435733
1018,218.60000000000002,0.014919257017276134,1.1281494891645503
1019,218.8,0.014191940726278876,1.1293415770262878
1020,219.0,0.013648681664047226,1.1305823727716318
1021,219.20000000000002,0.013671182157520922,1.1303703878694247
1022,219.4,0.014300792811901506,1.1306407687410243
1023,219.60000000000002,0.014229037320998728,1.130867919015632
1024,219.8,2.9990749344960173,1.1314230827250207
1025,220.0,2.9980082211942314,1.1317764551124945
1026,220.20000000000002,2.9990749855824075,1.1294445270827027
1027,220.4,2.9989195857637,1.1281216254426392
1028,220.60000000000002,2.9982907701168644,1.1291853970580483
1029,220.8,3.000986977833997,1.1101352281901942
1030,221.0,2.9975434702102253,1.065722835750985
1031,221.20000000000002,2.994312415143885,1.0078909174141193
1032,221.4,2.978460252666409,0.9349178513406534
1033,221.60000000000002,2.9507515748814135,0.857954837430712
1034,221.8,2.9000022943674364,0.7846321546827695
1035,222.0,2.8306381316760167,0.7127967027732878
1036,222.20000000000002,2.757821949456023,0.6430498710361751
1037,222.4,2.6845485928050934,0.5856590430104557
1038,222.60000000000002,2.6161416796528325,0.5368715446540373
1039,222.8,2.550040876486794,0.4980438651250772
1040,223.0,2.484295883134445,0.47197202979933006
1041,223.20000000000002,2.4221320425964983,0.450941159355254
1042,223.4,2.3678326517619817,0.43285933590365294
1043,223.60000000000002,2.3266763992635657,0.41997231008669644
1044,223.8,2.295078628998413,0.4094269895825998
1045,224.0,2.2680262918342184,0.4004027861724313
1046,224.20000000000002,2.239373780968801,0.3918781315937576
1047,224.4,2.221387419852081,0.37858075694936566
1048,224.60000000000002,2.2138667451190135,0.36984256468728843
1049,224.8,2.207966146821656,0.3610904270883653
1050,225.0,2.2000868706005132,0.35421664013833437
1051,225.20000000000002,2.193738807889218,0.3532628536382493
1052,225.4,2.1884267912030952,0.37359548462396525
1053,225.60000000000002,2.1847805276620984,0.3757998189945571
1054,225.8,2.1814675353029873,0.3757838949859171
1055,226.0,2.174751808562418,0.37585399894308597
1056,226.20000000000002,2.166630735909725,0.37689624033211366
1057,226.4,2.1964012337418506,0.3788605305848512
1058,226.60000000000002,2.237812440566438,0.3814221884697356
1059,226.8,2.276149421388705,0.38158392737414515
1060,227.0,2.3089952382221672,0.38352530233389814
1061,227.20000000000002,2.3411647366968875,0.38989910117468096
1062,227.4,2.3620181868237613,0.3998526038905153
1063,227.60000000000002,2.3737863207350984,0.4043661334163286
1064,227.8,2.380979783322725,0.40527787738585375
1065,228.0,2.384126243903776,0.4082135852165172
1066,228.20000000000002,2.3836758587665847,0.41424832573274245
1067,228.4,2.38074317041145,0.4207610486993347
1068,228.60000000000002,2.3775976963307435,0.4345080489949487
1069,228.8,2.373227851870503,0.45643106696848873
1070,229.0,2.3778741254481983,0.45631083606874434
1071,229.20000000000002,2.3892496532782417,0.45727284198775103
1072,229.4,2.3980014150343805,0.45525520445222845
1073,229.60000000000002,2.4035163684704144,0.44974571484499304
1074,229.8,2.404989214993115,0.4432728143289833
1075,230.0,2.404886795757731,0.43861906911417786
1076,230.20000000000002,2.4022404673576636,0.43174669212382105
1077,230.4,2.399356211641925,0.42675989060650715
1078,230.60000000000002,2.3991079943981104,0.4253297669820475
1079,230.8,2.4030531553102494,0.42881367507337786
1080,231.0,2.4201241108849305,0.42428140338289927
1081,231.20000000000002,2.436274014307539,0.41910417487144697
1082,231.4,2.456258611008595,0.4191301750925591
1083,231.60000000000002,2.4830580249002625,0.42016589981920816
1084,231.8,2.507038675233107,0.41772053071811854
1085,232.0,2.526646643009224,0.41553688036956604
1086,232.20000000000002,2.540770663325251,0.41254128225829556
1087,232.4,2.5561898804668823,0.41124563467075836
1088,232.60000000000002,2.5711874063680833,0.40928820103852576
1089,232.8,2.583470867615706,0.4070059456853479
1090,233.0,2.591896397715729,0.4079280574124309
1091,233.20000000000002,2.5983549398660553,0.4119102624449125
1092,233.4,2.6009693071684206,0.41585870313164586
1093,233.60000000000002,2.594091385762034,0.4184932332266476
1094,233.8,2.5804947013397515,0.4127111928929182
1095,234.0,2.558116636230141,0.4119756319522249
1096,234.20000000000002,2.5333520073818128,0.4186180960158962
1097,234.4,2.497974067934474,0.42141558705471216
1098,234.60000000000002,2.455038051128315,0.4272215823477543
1099,234.8,2.3992590943581797,0.42846536346323305
1100,235.0,2.3503033606811132,0.42841949474332924
1101,235.20000000000002,2.3153783708348192,0.4254960210513277
1102,235.4,2.2748512944912243,0.42656964823749605
1103,235.60000000000002,2.2240818343954634,0.4278043304237044
1104,235.8,2.1677812635127274,0.42407961719357556
1105,236.0,2.123810207055957,0.43386467555670843
1106,236.20000000000002,2.078057964495123,0.42331342658238913
1107,236.4,2.0193115072326706,0.4154209844425017
1108,236.60000000000002,1.9432293568911696,0.4288309420537709
1109,236.8,1.8806772434504189,0.46493188855346734
1110,237.0,1.814664775059365,0.4870442893941662
1111,237.20000000000002,1.7424668452104433,0.46434819791165394
1112,237.4,1.6705893386242563,0.44845807422921136
1113,237.60000000000002,1.601984679856054,0.47361150183886336
1114,237.8,1.5396915831709899,0.5435460059861451
1115,238.0,1.4821055134903083,0.5490872295776694
1116,238.20000000000002,1.4280418369054815,0.5257153866434954
1117,238.4,1.4029367013016711,0.48464983328252187
1118,238.60000000000002,1.390002553060449,0.4448344168895163
1119,238.8,1.378383557352113,0.418770528883746
1120,239.0,1.345389547114118,0.40957732866710095
1121,239.20000000000002,1.2982228177061366,0.43239367472430046
1122,239.4,1.216363553813214,0.49828100431709815
1123,239.60000000000002,1.1652189050685517,0.6203108146712658
1124,239.8,1.130588822750318,0.7291512850990055
1125,240.0,1.0862147006722336,0.7366397441043363
1126,240.20000000000002,1.0193873071054804,0.7023859155850283
1127,240.4,0.9317213736826548,0.6792472952154842
1128,240.60000000000002,0.8364321404141956,0.6759988489724567
1129,240.8,0.740712070374722,0.691585332874115
1130,241.0,0.6458563039897691,0.7200611429688596
1131,241.20000000000002,0.552432362957511,0.7655207978821669
1132,241.4,0.4592413801353542,0.8235603558360828
1133,241.60000000000002,0.3736338587638421,0.8865557928773227
1134,241.8,0.29666926598401855,0.9482553455109236
1135,242.0,0.23151263996172763,1.0018055073994776
1136,242.20000000000002,0.1775472344187963,1.0476468904275928
1137,242.4,0.13123370593798925,1.0878574844587112
1138,242.60000000000002,0.09140441927763614,1.1201320019812484
1139,242.8,0.0582921986864451,1.124446540341914
1140,243.0,0.04200205603853528,1.1290694930018514
1141,243.20000000000002,0.044066502248717096,1.1295063627026105
1142,243.4,0.04419177554181959,1.1332723046132365
1143,243.60000000000002,0.04081028168435633,1.1359578140217645
1144,243.8,0.038211835731153915,1.1378501301138377
1145,244.0,0.036866301466843596,1.1403147953856103
1146,244.20000000000002,0.03590060541712373,1.1421070531452902
1147,244.4,0.03254999567378901,1.1395016213779756
1148,244.60000000000002,0.02960523279917856,1.138936800218983
1149,244.8,0.02597536074485517,1.1404904086817964
1150,245.0,0.021134591098884326,1.1389369024392488
1151,245.20000000000002,0.019267826818577687,1.1384578588834762
1152,245.4,0.01838667152667768,1.1319428816520076
1153,245.60000000000002,0.017709311076611455,1.1268515991448531
1154,245.8,0.01722081838859316,1.1248719887867764
1155,246.0,0.02073839923365156,1.1248223912700732
1156,246.20000000000002,0.02331904948768053,1.122848234335885
1157,246.4,0.022967398336666053,1.1235908393699203
1158,246.60000000000002,0.021310445282681795,1.1255012278355288
1159,246.8,0.021568950647711176,1.1255492852731903
1160,247.0,0.023762249230814637,1.1219023020136654
1161,247.20000000000002,0.025965209960579768,1.1144091256920776
1162,247.4,0.024117218548391828,1.1109134853514262
1163,247.60000000000002,0.021249527966153727,1.1127246408720992
1164,247.8,0.021148595331475156,1.1107267705543913
1165,248.20000000000002,0.025330352018135025,1.1036993635906058
1166,248.4,0.024062686654891766,1.1073138607951587
1167,248.60000000000002,0.020755063905084862,1.111318134236004
1168,248.8,0.019213296241821796,1.1129664627861178
1169,249.0,0.018435665753308586,1.1138772773364567
1170,249.20000000000002,0.016992698321405795,1.116173107060998
1171,249.4,0.015997598465407006,1.1224381685531475
1172,249.60000000000002,0.013096255014244001,1.1296076074845207
1173,249.8,3.00735641229937,1.1368590669018355
1174,250.0,3.0099465897356317,1.138722188985804
1175,250.20000000000002,3.0109182786027118,1.139898981631758
1176,250.4,3.010164243844466,1.13790692535865
1177,250.60000000000002,3.0108051647055465,1.1362674300896265
1178,250.8,3.014305381806216,1.1344776970701131
1179,251.0,3.007895433210806,1.1052176449808915
1180,251.20000000000002,3.0078957738201546,1.0466066424348568
1181,251.4,2.9841543565114375,0.9576571265098307
1182,251.60000000000002,2.94415002199367,0.8565916760934664
1183,251.8,2.8734485044291986,0.763730775875532
1184,252.0,2.7783369300668492,0.6816301747068324
1185,252.20000000000002,2.680654299715874,0.6163916596990857
1186,252.4,2.589225394824511,0.5635357434913777
1187,252.60000000000002,2.508678668022911,0.5206714192778944
1188,252.8,2.4294353765821435,0.4806775204730024
1189,253.0,2.3531264968459236,0.45055396067318226
1190,253.20000000000002,2.278525625885042,0.43285118629829367
1191,253.4,2.2082229177261,0.4209918872546052
1192,253.60000000000002,2.1390529330101473,0.4164996739337986
1193,253.8,2.0762601831684337,0.418417362766522
1194,254.0,2.058531426428263,0.413682476694143
1195,254.20000000000002,2.0417686976784104,0.40500749891102494
1196,254.4,2.029078622065379,0.39536198982876797
1197,254.60000000000002,2.0243613302940737,0.37764056689811043
1198,254.8,2.022242268671993,0.3549932712823853
1199,255.0,2.0164719200565013,0.3414741991406207
1200,255.20000000000002,2.0040071132819377,0.34003759002756623
1201,255.4,1.989141613618524,0.354451499719437
1202,255.60000000000002,1.9745523442060702,0.3638331788574916
1203,255.8,1.9702591007176753,0.37464640194692017
1204,256.0,1.9703478388828486,0.3969048316070317
1205,256.2,1.966787330931841,0.40354985239844265
1206,256.40000000000003,1.9612204716754045,0.408444531715142
1207,256.6,1.9584647295628075,0.41021375357858675
1208,256.8,1.955940482004808,0.413709296050375
1209,257.0,1.9524863289936794,0.4163946987460915
1210,257.2,1.9470539124870536,0.4180633134983437
1211,257.40000000000003,1.934446137511198,0.4156952882976466
1212,257.6,1.917308816941067,0.413428690207724
1213,257.8,1.8966559395960063,0.4094618215333724
1214,258.0,1.8749406941669708,0.4080586352841957
1215,258.2,1.851969523186572,0.4069316241456961
1216,258.40000000000003,1.8289110414439251,0.40612769500792645
1217,258.6,1.80448655011954,0.4087465893667565
1218,258.8,1.7802912820772758,0.4221594098540864
1219,259.0,1.757240568112766,0.4363853931570896
1220,259.2,1.720130460192953,0.44091235676538243
1221,259.40000000000003,1.6713594986115998,0.4430192652170142
1222,259.6,1.6005349947139618,0.4643801638989692
1223,259.8,1.501478279355461,0.5263280177919474
1224,260.0,1.3880700519408993,0.630667010487116
1225,260.2,1.2588313480005675,0.7511287973204033
1226,260.40000000000003,1.120258989278881,0.8514662366291279
1227,260.6,0.9775484499843581,0.8628564142002257
1228,260.8,0.8368028387455227,0.8906806730271902
1229,261.0,0.7072409572811653,0.9277466381068062
1230,261.2,0.5845609039856556,0.9686800861244234
1231,261.40000000000003,0.46865189897942755,1.0074604317170737
1232,261.6,0.3646627589359517,1.0427457585495974
1233,261.8,0.27195561600146456,1.0734111980772485
1234,262.0,0.19237370910958454,1.0929738158339402
1235,262.2,0.12612181783744,1.1126229375690257
1236,262.40000000000003,0.07294213533353074,1.1248313752896268
1237,262.6,0.06262912007533547,1.1302650603390287
1238,262.8,0.06705538443661001,1.1345643067747468
1239,263.0,0.06920367336393964,1.1330433038969565
1240,263.2,0.06769134418203027,1.129442795348
1241,263.40000000000003,0.06384310206634286,1.1290224103473732
1242,263.6,0.06417699310353704,1.1343953193592924
1243,263.8,0.06699612921483747,1.1342663888510585
1244,264.0,0.06695096367884451,1.1322934699108973
1245,264.2,0.06484205384177495,1.1313858223439675
1246,264.40000000000003,0.06155542406130845,1.1334339817214458
1247,264.6,0.057310430035865265,1.1326404651267228
1248,264.8,0.05235160038656418,1.137419013854942
1249,265.0,0.04675164140654827,1.1341538577558643
1250,265.2,0.040499942417569275,1.1320219308292252
1251,265.40000000000003,0.032995122803497236,1.1348026443048633
1252,265.6,0.024842000093425794,1.1349016008749822
1253,265.8,0.019289660725011478,1.135126657499198
1254,266.0,0.018432920502024046,1.1306545769749357
1255,266.2,0.019793494921795277,1.1304880328646216
1256,266.40000000000003,0.01812684331396959,1.1300931326930215
1257,266.6,0.017863960432674398,1.1231045971364608
1258,266.8,0.01819934074662114,1.1213951453509903
1259,267.0,0.018022793622450826,1.1235879381072305
1260,267.2,0.019680224434209796,1.12537649234953
1261,267.40000000000003,0.020514949249727233,1.125293500110137
1262,267.6,0.02293292406925331,1.1276085519535466
1263,267.8,0.026665920876447192,1.1270396712423791
1264,268.0,0.026230704403856397,1.1271642949773915
1265,268.2,0.025654758110053674,1.1290152642538231
1266,268.40000000000003,0.023878533750214728,1.132605259514358
1267,268.6,0.02317127491627611,1.1344015079014298
1268,268.8,0.021888493002711115,1.1344006458179818
1269,269.0,0.018950698337305928,1.1345418648236116
1270,269.2,0.01719910695350156,1.1365890795156475
1271,269.40000000000003,0.016350272867221786,1.1386828874301649
1272,269.6,0.0168558457779366,1.1387772436447452
1273,269.8,0.016969866795895565,1.138629382377599
1274,270.0,0.01790514500808492,1.1403132639334241
1275,270.2,0.019189504143264702,1.1399561854424463
1276,270.40000000000003,0.020649180970954552,1.1362558827426625
1277,270.6,0.022506597104602285,1.1335102051097485
1278,270.8,0.02441908761733663,1.1319564271605493
1279,271.0,0.024447619823939004,1.1348705791342009
1280,271.2,0.024402032432998544,1.1388282882328242
1281,271.40000000000003,0.02349252160492661,1.138358751231093
1282,271.6,0.022456883190223945,1.137541507726818
1283,271.8,0.023415522244116527,1.1353881127277712
1284,272.0,0.02143960392117695,1.1352270728638336
1285,272.2,0.0194366109588851,1.133010196729667
1286,272.40000000000003,0.0206429555551315,1.130875990237387
1287,272.6,0.021685874108056218,1.1293328247562895
1288,272.8,0.02115772371513766,1.127184921381339
1289,273.0,0.020023849918347048,1.1277076236160615
1290,273.2,0.02017029706005615,1.1312823903150864
1291,273.40000000000003,0.0199334094775685,1.1381877393060373
1292,273.6,0.018658778344240352,1.139562339155018
1293,273.8,0.017595989391556276,1.1370688079943687
1294,274.0,0.017494545164767457,1.1338476176912198
1295,274.2,0.017397033698263162,1.135548606874805
1296,274.40000000000003,0.01734295791400877,1.1362617127843242
1297,274.6,0.020960342088809918,1.1342269431641019
1298,274.8,0.022278332076598413,1.1343964585462014
1299,275.0,0.021941299081195773,1.1361555992942
1300,275.2,0.021430193394837146,1.1391945501312741
1301,275.40000000000003,0.021226026597975674,1.1428203860757529
1302,275.6,0.02194609449247821,1.1420644122996328
1303,275.8,0.022501533281703335,1.1415516086499349
1304,276.0,0.0210414559334597,1.1413182099349828
1305,276.2,0.01880244756986318,1.140076476681887
1306,276.40000000000003,0.01580679301916213,1.1362241192485787
1307,276.6,0.014926823786002907,1.1345690578030299
1308,276.8,0.014861456804089197,1.1374005485610064
1309,277.0,0.013526705466032931,1.1387380871225825
1310,277.2,0.011913494578938675,1.1380770281135848
1311,277.40000000000003,0.012347879051021407,1.1379073550722694
1312,277.6,0.014752566454184948,1.1355736227651512
1313,277.8,0.016660512877012187,1.1329543377515858
1314,278.0,0.01720579524918957,1.131266552061806
1315,278.2,0.015814024474971024,1.1327208428907862
1316,278.40000000000003,0.015277699129643127,1.1335577894881845
1317,278.6,0.014707247718418274,1.1344176307937843
1318,278.8,0.012370263720643537,1.1332708663754767
1319,279.0,0.011701745452591209,1.1319849369951553
1320,279.2,0.01178447451038713,1.132934556272125
1321,279.40000000000003,0.014610339344595807,1.128342225356608
1322,279.6,0.016566804780294406,1.1257795415089182
1323,279.8,3.007464810547509,1.1270830354611527
1324,280.0,3.005961108334376,1.1297776716977932
1325,280.2,3.0100834870541617,1.13187935856261
1326,280.40000000000003,3.0154878617676033,1.1345962809141097
1327,280.6,3.018943171756482,1.1360949556363151
1328,280.8,3.005744578814484,1.1321285345998418
1329,281.0,3.007796156556852,1.107057637727374
1330,281.2,3.0096285495574446,1.0636145075616967
1331,281.40000000000003,2.990639334058102,1.0006874179193876
1332,281.6,2.9557954465688168,0.9226295221010469
1333,281.8,2.891185880455947,0.8401310678351742
1334,282.0,2.8020990966011525,0.759045104148233
1335,282.2,2.709359987381028,0.6940772954038719
1336,282.40000000000003,2.619975635615613,0.6440932690187253
1337,282.6,2.5381588115557965,0.5967511961453926
1338,282.8,2.4634316930745372,0.5427852470167865
1339,283.0,2.3943951736103357,0.5082075261080947
1340,283.2,2.3360982259215093,0.4818714639353496
1341,283.40000000000003,2.284777494571818,0.46120498556983464
1342,283.6,2.2376558341856847,0.4389900887674372
1343,283.8,2.196512262869977,0.41480416900656353
1344,284.0,2.164677125861307,0.39775562054413044
1345,284.2,2.14147931278782,0.39410817834396156
1346,284.40000000000003,2.1226996204683757,0.37971747115673815
1347,284.6,2.1087240279223205,0.3676099518288928
1348,284.8,2.1005803024117227,0.3646838337787315
1349,285.0,2.0946215875509697,0.3614032637314736
1350,285.2,2.0891304853116353,0.3622371274150484
1351,285.40000000000003,2.092498142076885,0.3679430336889657
1352,285.6,2.1190158320542576,0.3746030183407405
1353,285.8,2.1580913407694196,0.37700850796942603
1354,286.0,2.1997554236643513,0.37690844159856807
1355,286.2,2.240548853844625,0.3764341857516464
1356,286.40000000000003,2.277725358110885,0.38009226137811314
1357,286.6,2.313483894658505,0.38557322685651607
1358,286.8,2.348262499221522,0.39055596732661485
1359,287.0,2.382660760961728,0.39597795446356976
1360,287.2,2.41296082134818,0.40607927447287306
1361,287.40000000000003,2.43867287597456,0.42245298414688637
1362,287.6,2.461090958225927,0.4168857996823476
1363,287.8,2.4793742373601173,0.4131197416418407
1364,288.0,2.4944583870989083,0.4096552910702468
1365,288.2,2.505328958534259,0.40507044720325347
1366,288.40000000000003,2.5101355729144617,0.40378499449733907
1367,288.6,2.5114016704886413,0.407205556853201
1368,288.8,2.5122176555417717,0.4151945914991556
1369,289.0,2.5127237062985066,0.4261610990284919
1370,289.2,2.515139477573909,0.43113708533083933
1371,289.40000000000003,2.516448239522536,0.4275351542697895
1372,289.6,2.5187002485472414,0.4253095931379605
1373,289.8,2.5177631936056137,0.4268936807121108
1374,290.0,2.5154192882329456,0.42246111387657526
1375,290.2,2.5142439548109916,0.4111911631900937
1376,290.40000000000003,2.519506591099338,0.40627283601922487
1377,290.6,2.5253138367988535,0.40596374710591016
1378,290.8,2.522903628107086,0.4029698475776943
1379,291.0,2.516457094733134,0.40069864481017686
1380,291.2,2.507417895754927,0.4032352405162474
1381,291.40000000000003,2.5002281671443614,0.4073356232165594
1382,291.6,2.4956359942456143,0.41595589273869615
1383,291.8,2.4882013085283226,0.423313646603565
1384,292.0,2.482838505124317,0.4217791056702539
1385,292.2,2.481000938976437,0.4178088999614508
1386,292.40000000000003,2.4798990162370016,0.4124670548909475
1387,292.6,2.482356668684674,0.4086623570813505
1388,292.8,2.49412649120391,0.4065235292327538
1389,293.0,2.507871308753419,0.4048305589383031
1390,293.2,2.51221483346777,0.40200181525027295
1391,293.40000000000003,2.502034074698176,0.4004759646029825
1392,293.6,2.489764993836669,0.4016732959548714
1393,293.8,2.4868349794551983,0.39725364803509233
1394,294.0,2.4940414423957162,0.39570781192906623
1395,294.2,2.5029711553030833,0.39398181238864866
1396,294.40000000000003,2.5021468719465165,0.3903979753094003
1397,294.6,2.4994718664565383,0.3903020576684933
1398,294.8,2.4888882314406584,0.3919554857655368
1399,295.0,2.4696926344999923,0.395386047333526
1400,295.2,2.447913830404829,0.39225646922819857
1401,295.40000000000003,2.4264913417131937,0.3873121099165884
1402,295.6,2.405621851587661,0.3835901369839559
1403,295.8,2.383185971685228,0.38339511428344497
1404,296.0,2.357546055310171,0.38249104945165585
1405,296.2,2.3320682589558874,0.38137862931240823
1406,296.40000000000003,2.306132216883373,0.377602707112797
1407,296.6,2.275474555901779,0.37386183073774265
1408,296.8,2.236035183872457,0.3747066831451959
1409,297.0,2.1971465420852545,0.3824547961372424
1410,297.2,2.157750556927154,0.39415006487130927
1411,297.40000000000003,2.119236509026575,0.4027895267595359
1412,297.6,2.074193993018604,0.4059543692799816
1413,297.8,2.0239048857320734,0.4082510872658837
1414,298.0,1.964988119879724,0.40181488857368186
1415,298.2,1.9241564673217537,0.41450107672246345
1416,298.40000000000003,1.9069189195962963,0.41668300254743407
1417,298.6,1.89199786378831,0.41666634980350586
1418,298.8,1.879414397015292,0.4189149024316776
1419,299.0,1.8690218446940565,0.42497859997739496
1420,299.2,1.8611358246741059,0.42957122082017946
1421,299.40000000000003,1.8465241914233939,0.4299567906653962
1422,299.6,1.8265246679784108,0.4236122199766087
1423,299.8,1.7975269541448229,0.41372477337661395


==> plot_data/Inter_UAV_dist_10_False.csv <==
0.0 0.25271610919008053 0.26268716240296064 0.2455025365598765 0.38887986673138547 0.21105669425929904 100.0
1.0 0.25200469599871395 0.26168084905299166 0.2446858491699081 0.3393548739916577 0.20024762651982073 100.0
2.0 0.2514563876204662 0.2611799496660299 0.2437161039056251 0.3541361935700428 0.19079788125393998 100.0
3.0 0.2509942067967308 0.2611725799889329 0.24311873163674663 0.3556445803789687 0.2032189556128856 99.96666666666667
4.0 0.24983856747917088 0.25939284412804925 0.24238337901777887 0.36300431133106514 0.20143551428302808 100.0
5.0 0.24946314076647458 0.2589456319114934 0.2422915726527222 0.33910622435708926 0.1885046033951592 100.0
6.0 0.2490054192815633 0.25820075846122237 0.24162375718129803 0.3419959785224345 0.1669487629977376 100.0
7.000000000000001 0.24801812855867628 0.2577711073294976 0.24079353442097887 0.32488337077271895 0.18227253072194394 100.0
8.0 0.24742352655323363 0.25594964944254284 0.24063950955820318 0.3311071795594974 0.1888369323040728 100.0
9.0 0.24648989679751826 0.25512818454731834 0.24008353730560905 0.3381309170520182 0.18896961486747083 100.0
10.0 0.24611929802877408 0.25409646253698387 0.24021543286888275 0.3430880907773023 0.18225932802450157 100.0


==> plot_data/Inter_UAV_dist_10_True.csv <==
0.0 0.24943010332553872 0.25770837404613645 0.24271246741642305 0.33747662265828215 0.2162653543609503 100.0
1.0 0.24832208367504122 0.25675485408378684 0.24161650841265211 0.33210626926451525 0.0704612684865031 99.16666666666667
2.0 0.24789798882406516 0.25662029127380376 0.24003075720021477 0.33747662265828215 0.06975945623996546 98.5
3.0 0.24737102173865916 0.25596289796592664 0.23933111886470168 0.3311932056155632 0.04971787161253942 97.39999999999999
4.0 0.2463642799486165 0.2552195422027968 0.2368124800112777 0.39667525809985066 0.024740823059451505 96.46666666666667
5.0 0.24491989557460822 0.25458945163057534 0.23370239691572273 0.34265520163415003 0.019888246972114044 95.09333333333333
6.0 0.24453342027124947 0.2539195670120099 0.23213829177805945 0.32475018499334934 0.032378180183638576 94.39666666666666
7.000000000000001 0.2427527753431879 0.2522260054194776 0.22828642624124001 0.3345692393429356 0.015495368344704595 93.06666666666666
8.0 0.24239494315483406 0.25256330870344956 0.2268599195660558 0.327432316409553 0.03491744810109297 92.03333333333333
9.0 0.2402691591231757 0.2513078935989235 0.21827652316952956 0.33912705343700383 0.03350849793740484 90.79333333333334
10.0 0.23970080528094417 0.2511271335610666 0.21166250833305592 0.3339188903109212 0.01324811119129166 88.53


==> plot_data/Inter_UAV_dist_16_False.csv <==
0.0 0.2421400548555182 0.2458086267091848 0.2382988776134699 0.2744295847973097 0.20330716280612973 100.0
1.0 0.24191311546040006 0.24564144320186287 0.23804726435232235 0.28121608647267426 0.20236893887186286 99.96666666666667
2.0 0.2416404364094718 0.2449899507207115 0.23777882067643977 0.2719713521858534 0.19415547143864395 100.0
3.0 0.24138421849414565 0.24496518705913622 0.2378322787059343 0.2763520685089247 0.19736251806111674 100.0
4.0 0.24124378112062755 0.24456144000968666 0.23764934911498203 0.27110557470614893 0.20223642910290998 100.0
5.0 0.24092831367737585 0.24404257004234797 0.23746534911372796 0.27567381926166773 0.19569728903029035 100.0
6.0 0.24048427723202015 0.24352040564003058 0.23717258418621118 0.27780659353227194 0.20337110354264482 100.0
7.000000000000001 0.23984257184517896 0.24289933899208804 0.23635317090157024 0.26770816409567877 0.1975188317068962 99.96666666666667
8.0 0.23935952415819522 0.24214575230250945 0.23610130607576424 0.2612346626738935 0.1939382874990247 100.0
9.0 0.23891624802795464 0.24157644485080054 0.235612408372039 0.26400400416109754 0.2019544640346648 100.0
10.0 0.23856996835801988 0.24137122343723275 0.23505983382190643 0.2652433773345558 0.18395388379041677 99.93333333333332


==> plot_data/Inter_UAV_dist_16_True.csv <==
0.0 0.24126847611386593 0.2447806417580523 0.23773321950884158 0.27517991096581895 0.19201975443936872 100.0
1.0 0.23980707344923072 0.2436320443629545 0.23368686398682598 0.27216238610299354 0.02386491567403558 96.46666666666667
2.0 0.23782493909838726 0.2429451785100319 0.22471735769424606 0.27216238610299354 0.010241584731596807 91.83333333333333
3.0 0.2346438362660623 0.24149593778843859 0.2016825708542695 0.2712120099345071 0.038055201972729935 88.1
4.0 0.22962698326127431 0.2402859793670906 0.18676261646710499 0.27610603134279904 0.03438790818308522 85.06666666666666
5.0 0.2232926589669023 0.23878285996474685 0.16520502901741707 0.2632248712599351 0.030558558926471587 80.16666666666666
6.0 0.21258493344666707 0.23619167967698207 0.14732847056801665 0.2637338124932402 0.03207985003051354 75.6
7.000000000000001 0.20422387821819277 0.23464296441442312 0.14014824869205814 0.2657135468286202 0.029291039587953923 72.66666666666667
8.0 0.19403449278515225 0.23041916130539625 0.13232812576836644 0.26487405502976297 0.023541805639536978 69.6
9.0 0.18021663386309614 0.22629205178697553 0.12000000717397531 0.26109258018801523 0.02618135997337339 64.26666666666667
10.0 0.17274222942825385 0.22156141339915905 0.11909966319551499 0.2535154331847612 0.02614076135682619 61.46666666666667


==> plot_data/MessageLossHardwareExperiments.csv <==
,t,d,m
0,0.2,0.7932058092845704,0.6445016074447889
1,0.4,0.7049524148124333,0.7258456172599117
2,0.6000000000000001,0.6125779576671742,0.8147881218893203
3,0.8,0.527621800048079,0.898539372136567
4,1.0,0.44524082101521795,0.9793893009828395
5,1.2000000000000002,0.36955049872955337,1.0499138289556131
6,1.4000000000000001,0.3016386692281471,1.1135035348126707
7,1.6,0.23974854339380353,1.173942913582861
8,1.8,0.18751965517773608,1.2250946525551532
9,2.0,0.14322293929762897,1.26774004074969
10,2.2,0.1099827282025539,1.2898221457036139
11,2.4000000000000004,0.08602147814672112,1.2863702887701642
12,2.6,0.06840178504419739,1.2833641322416949
13,2.8000000000000003,0.059936713957930446,1.2818755076119455
14,3.0,0.05445351667404745,1.2787773418784831
15,3.2,0.04817389120068192,1.2791927172028699
16,3.4000000000000004,0.04272739220403459,1.280816076850904
17,3.6,0.03786752885586445,1.2811701719755761
18,3.8000000000000003,0.03405619097470911,1.2830431277016527
19,4.0,0.03614133881214517,1.2869919051748457
20,4.2,0.037213422403526625,1.2872745734467208
21,4.4,0.03882215695107154,1.2887014664991296
22,4.6000000000000005,0.03804050174505639,1.2895857990640627
23,4.800000000000001,0.037275218163448774,1.2910596541493489
24,5.0,0.036654551016016716,1.2923049954894545
25,5.2,0.03361089169545156,1.292060687141958
26,5.4,0.0321771531255501,1.289389183647287
27,5.6000000000000005,0.027082029116214358,1.2874992907271918
28,5.800000000000001,0.023009961030390397,1.2888141256891457
29,6.0,0.0219008917547186,1.2886351184471807
30,6.2,0.020453169642618323,1.2868467524983214
31,6.4,0.018775239383170973,1.288048344200393
32,6.6000000000000005,0.020327656263494347,1.2871388957199659
33,6.800000000000001,0.018428153620488285,1.2875422600824384
34,7.0,0.01496269881688824,1.2891303155850196
35,7.2,0.013972389604187877,1.2890366056627791
36,7.4,0.015058253700229292,1.2871757085694486
37,7.6000000000000005,0.015810330526043873,1.286826477767471
38,7.800000000000001,0.015649653953001157,1.2877106875748077
39,8.0,0.017766114624758564,1.2854040517486678
40,8.200000000000001,0.01910612383909896,1.2845563021958746
41,8.4,0.019326854058141586,1.285964800458187
42,8.6,0.017629183260261964,1.289658020186679
43,8.8,0.014453638674311247,1.2904872351106207
44,9.0,0.012668621675106479,1.292207758804607
45,9.200000000000001,0.015427754303880247,1.2891520622492347
46,9.4,0.021159415874204144,1.2839428915643814
47,9.600000000000001,0.021384967438002948,1.2836103769652139
48,9.8,3.0083399869025453,1.2832334392565274
49,10.0,3.007170280345388,1.2811042245065536
50,10.200000000000001,3.007648614076985,1.2838891922886024
51,10.4,3.007648823878599,1.2892217972089242
52,10.600000000000001,3.007183478697058,1.2947643095099453
53,10.8,3.0055488793771024,1.287402712952599
54,11.0,3.0069216282529347,1.2571905323935195
55,11.200000000000001,3.001408613538918,1.2037820547576321
56,11.4,3.003566664079483,1.1235054873069412
57,11.600000000000001,3.001930084411467,1.0250795952614873
58,11.8,3.0005891805994462,0.9151210427877171
59,12.0,2.989155142021657,0.7991235721523717
60,12.200000000000001,2.9704720637399915,0.7048320294648169
61,12.4,2.9312419892203683,0.6385010646517293
62,12.600000000000001,2.8735039946230487,0.5864387499406369
63,12.8,2.8119501689427886,0.5415465005547703
64,13.0,2.7501802800992463,0.49290919313383347
65,13.200000000000001,2.6972787645947194,0.4548374055993697
66,13.4,2.6363141491282214,0.44057878962259284
67,13.600000000000001,2.583022035105997,0.423849086896673
68,13.8,2.5282084500945947,0.4117129039926367
69,14.0,2.4828133526808607,0.3959062971587477
70,14.200000000000001,2.4433741649318574,0.3826180459265963
71,14.4,2.3984607327842613,0.3799105205064049
72,14.600000000000001,2.351784199220782,0.38543699479212445
73,14.8,2.303383337103361,0.3857701965374435
74,15.0,2.2561328177186635,0.384749815592688
75,15.200000000000001,2.2167407786187145,0.3849169616697644
76,15.4,2.182262552642965,0.3784748618451737
77,15.600000000000001,2.145643323951664,0.3773225253711818
78,15.8,2.104806353739601,0.3747355463266308
79,16.0,2.054986070382508,0.36821606119126954
80,16.2,2.0033777287436645,0.3598894825588313
81,16.400000000000002,1.9713884757223195,0.35714679336344224
82,16.6,1.9729950806010572,0.3589076300393682
83,16.8,1.9750926471230363,0.36648594020837083
84,17.0,1.9746512787405996,0.3779333895655403
85,17.2,1.9733016365421894,0.3951980241227121
86,17.400000000000002,1.9713309137563106,0.40379644094762146
87,17.6,1.9703805431136798,0.40465201673623435
88,17.8,1.9670353989265954,0.4033716380563445
89,18.0,1.9619110259856993,0.40287443786571603
90,18.2,1.9514209542077228,0.4001970182792729
91,18.400000000000002,1.9367725973958863,0.3997631484998591
92,18.6,1.9218397842642967,0.40747736254837746
93,18.8,1.8965701229003933,0.4201522669271357
94,19.0,1.8659395192243533,0.4515002039294488
95,19.200000000000003,1.8206793204226135,0.5142363639538811
96,19.400000000000002,1.7667513626821536,0.5956065368160057
97,19.6,1.712315407246076,0.6938315004364244
98,19.8,1.6522175009206346,0.72977702854033
99,20.0,1.5873701355210745,0.7327890689839311
100,20.200000000000003,1.5051219866202588,0.7693246068796106
101,20.400000000000002,1.4048842295950708,0.8460522102103115
102,20.6,1.29199293229587,0.9250547484992293
103,20.8,1.1690685330102701,0.8100177142905073
104,21.0,1.0393598716983252,0.7128536706575551
105,21.200000000000003,0.9026835260020786,0.6522313323517811
106,21.400000000000002,0.77129031740476,0.6481980003780209
107,21.6,0.649225291289778,0.6950635925524232
108,21.8,0.5384914148174401,0.7695008718138284
109,22.0,0.43343455988894186,0.8582949775031478
110,22.200000000000003,0.340776914365554,0.9481387385457342
111,22.400000000000002,0.2609645811784028,1.031427141477221
112,22.6,0.19186761464394086,1.1080456842867905
113,22.8,0.13228018041798373,1.1771156551965773
114,23.0,0.085050211750184,1.218740646627696
115,23.200000000000003,0.05194847954225159,1.253142937100123
116,23.400000000000002,0.0387497144925144,1.280861888154512
117,23.6,0.04619257044593509,1.302953665533631
118,23.8,0.05734466117899764,1.3009187664891007
119,24.0,0.0659152569480704,1.2973263487450706
120,24.200000000000003,0.06868331187493065,1.2953774400655944
121,24.400000000000002,0.06608622337764229,1.2952846494892258
122,24.6,0.06118177020832378,1.293861930156894
123,24.8,0.058109882197055894,1.2916028404815796
124,25.0,0.05338682100170512,1.2918822288841163
125,25.200000000000003,0.049422364263261784,1.2937399917472203
126,25.400000000000002,0.04537873197551018,1.2937716675036264
127,25.6,0.042161151932282814,1.2944508988664076
128,25.8,0.041724957622779876,1.2952737647657606
129,26.0,0.039507558465468086,1.2959800036380154
130,26.200000000000003,0.03838322502476729,1.296102647520766
131,26.400000000000002,0.03537370758784877,1.2935589301156722
132,26.6,0.033347721260450366,1.2946869059079285
133,26.8,0.03322205141247711,1.2946309724510439
134,27.0,0.03482116719183861,1.2937039866289153
135,27.200000000000003,0.03508017899609823,1.2913470577455373
136,27.400000000000002,0.03558036097704403,1.289840369551105
137,27.6,0.03521183012946746,1.2899438678171786
138,27.8,0.03433349994560958,1.2909808290150329
139,28.0,0.032282109991362384,1.290947479511426
140,28.200000000000003,0.02934659279376149,1.2892366973522396
141,28.400000000000002,0.02451323042356653,1.2901919338055885
142,28.6,0.021892317315092145,1.2920456213299771
143,28.8,0.02150533073960217,1.2913524670822314
144,29.0,0.019633365752715785,1.2924351855128655
145,29.200000000000003,0.018634635182578865,1.2926115138896659
146,29.400000000000002,0.017314228918239447,1.2918678368870489
147,29.6,0.016093616625350304,1.2889054220038747
148,29.8,0.01915546318497898,1.2851366988230823
149,30.0,0.02160983218062164,1.2821889503179513
150,30.200000000000003,0.021824635552354515,1.283852557248688
151,30.400000000000002,0.021078586925818602,1.2865691753531248
152,30.6,0.02048878586689423,1.2875351257496324
153,30.8,0.02104903370301311,1.2790980516797805
154,31.0,0.027373653933951674,1.266413796906909
155,31.200000000000003,0.033033323849218574,1.2570810126695056
156,31.400000000000002,0.03053821948266262,1.2587544215101496
157,31.6,0.023986170679469263,1.2662240375285587
158,31.8,0.02103025826269173,1.2744638446986916
159,32.0,0.018834146673190083,1.2834768970900592
160,32.2,0.018564616816712266,1.2912765539849789
161,32.4,0.01783096115483475,1.2950228514764754
162,32.6,0.01709712215323766,1.296470518537568
163,32.800000000000004,0.01412869125874892,1.295746127952015
164,33.0,0.014065941636522616,1.2928606889318697
165,33.2,0.014395831361558142,1.2895107209194294
166,33.4,0.01569967507783588,1.2863564505424934
167,33.6,0.014800334179276892,1.2840576456091815
168,33.800000000000004,0.012816500088401048,1.2867878363762213
169,34.0,0.011601827893446453,1.2905518551198183
170,34.2,0.010801291791175522,1.2938535349429383
171,34.4,0.009295850317899841,1.2935020658284677
172,34.6,0.011156499558227017,1.292327004037722
173,34.800000000000004,0.020286442364732028,1.2859186277293497
174,35.0,0.02253413665946802,1.2828931450303382
175,35.2,0.020591193966925894,1.2866599342322522
176,35.4,0.022727756859400487,1.291330297673481
177,35.6,0.022967971961639463,1.292663121599027
178,35.800000000000004,0.021725757058980142,1.2931589009652587
179,36.0,0.018850049416724447,1.2931067548371897
180,36.2,0.015188928349213475,1.2953482212781553
181,36.4,0.015145374486580635,1.2930199690065423
182,36.6,0.016873325103927774,1.294361432830345
183,36.800000000000004,0.013895657827351096,1.2939944197555666
184,37.0,0.011929201295334722,1.2942906255276063
185,37.2,0.009968132421710033,1.293433641762739
186,37.4,0.010229816488557565,1.2951668631123274
187,37.6,0.01184431872993553,1.2959308458111671
188,37.800000000000004,0.012911461702132873,1.2980759211993556
189,38.0,0.014882923629273237,1.2999442133275247
190,38.2,0.01239063449213839,1.299360807888064
191,38.400000000000006,0.012574973591353523,1.2986887074806317
192,38.6,0.013877155036108662,1.297552286117604
193,38.800000000000004,0.015525289873788959,1.2941650031925653
194,39.0,0.017999534151346013,1.2908019599005511
195,39.2,0.019411045820673177,1.2849782626874229
196,39.400000000000006,0.01925965629608883,1.2821519307281808
197,39.6,0.01873448278676335,1.2822020980533748
198,39.800000000000004,3.0128717510092757,1.286961120967284
199,40.0,3.010698922300024,1.2919947008290384
200,40.2,3.0096714247731446,1.2936483526561957
201,40.400000000000006,3.0106872083451157,1.2945703241845212
202,40.6,3.0102449184363205,1.2753176914496225
203,40.800000000000004,3.011984040597249,1.2457908079667732
204,41.0,3.0141293182127504,1.1926717257023405
205,41.2,3.0138318805757973,1.1173242491850202
206,41.400000000000006,3.0141011222462506,1.0461740374445043
207,41.6,2.9922365846093806,0.9678100367151469
208,41.800000000000004,2.954089512520556,0.8823490380032272
209,42.0,2.883069812924507,0.8064905613186905
210,42.2,2.783875476332695,0.7393705094029983
211,42.400000000000006,2.678154203641426,0.6690897150719274
212,42.6,2.5760074695389195,0.5992345278490332
213,42.800000000000004,2.4823264090230643,0.5283915055846118
214,43.0,2.389899639283103,0.4759606164237627
215,43.2,2.3201780955972935,0.44303471718467674
216,43.400000000000006,2.2629848185162658,0.4231872255933262
217,43.6,2.215245253055238,0.40775269886262583
218,43.800000000000004,2.1774374246780326,0.39699185183266916
219,44.0,2.1462017362487256,0.3834401750376731
220,44.2,2.119434748598029,0.36962447741970217
221,44.400000000000006,2.094044551694382,0.3651025348076603
222,44.6,2.072367871099265,0.3570741904150247
223,44.800000000000004,2.052345749744617,0.3405210991716462
224,45.0,2.0320867954513075,0.3408679116968435
225,45.2,2.018404377736526,0.3600422691380007
226,45.400000000000006,2.010529298092075,0.3775886474637677
227,45.6,2.0066364524090448,0.3812547622502219
228,45.800000000000004,2.001952279353329,0.3907281681319365
229,46.0,1.9980429508669626,0.38908056587994255
230,46.2,1.9948433710235227,0.3802026054103808
231,46.400000000000006,1.9934981410044132,0.37425449302826713
232,46.6,1.9915019737124224,0.37949042524864046
233,46.800000000000004,1.9883270898705343,0.39097060477656487
234,47.0,1.9888644207411141,0.3879307425768299
235,47.2,1.9894566607130313,0.388301892830178
236,47.400000000000006,1.9899958322695583,0.39163179763774675
237,47.6,1.991600307043131,0.3950847370168671
238,47.800000000000004,1.9928166288376805,0.3985455900334919
239,48.0,1.993587468578381,0.4005379101449995
240,48.2,1.9946366921294136,0.3968154158310305
241,48.400000000000006,1.9944201433121085,0.3909005611270205
242,48.6,1.9926219445195286,0.39136088621363674
243,48.800000000000004,1.988576368370809,0.39555349648264243
244,49.0,1.9885703346405639,0.39874698387230717
245,49.2,1.9876113861562876,0.39832001092960584
246,49.400000000000006,1.9861021664987173,0.3971984301410027
247,49.6,1.985801524349869,0.39805090214980404
248,49.800000000000004,1.9869469584212454,0.40074635004941633
249,50.0,1.9879117012089857,0.40150361466557816
250,50.2,1.9886111920825238,0.4058138480177398
251,50.400000000000006,1.9878664477200843,0.4116519613068342
252,50.6,1.9880729246704814,0.4197317298504131
253,50.800000000000004,1.9886902836263034,0.42639179914056147
254,51.0,1.9887539552966327,0.4321881335114681
255,51.2,1.9880570375867477,0.4371607375732117
256,51.400000000000006,1.9828350789624514,0.4434873153601089
257,51.6,1.974548767717394,0.4653177816364777
258,51.800000000000004,1.9609305404273554,0.5160457510796868
259,52.0,1.942843899893666,0.5614113119344831
260,52.2,1.9226819205304024,0.6006154704598992
261,52.400000000000006,1.8968624650186212,0.6524462985789855
262,52.6,1.8657883301522746,0.6403641654521777
263,52.800000000000004,1.822668657508998,0.6206520429771596
264,53.0,1.7687107453009325,0.5941295815847011
265,53.2,1.716251574398349,0.5704317422124743
266,53.400000000000006,1.6653571305339487,0.5543159048489148
267,53.6,1.623497951342535,0.5643948246193657
268,53.800000000000004,1.58641990435396,0.6009503301151277
269,54.0,1.5323298931218614,0.6356424759242026
270,54.2,1.4695654885798297,0.6695001624609709
271,54.400000000000006,1.377687428676151,0.7022839702188111
272,54.6,1.2683439293610832,0.7294957681569952
273,54.800000000000004,1.1509506620029577,0.7590676967033749
274,55.0,1.0202052640060935,0.7875903911872421
275,55.2,0.8991448728815419,0.8275848612703196
276,55.400000000000006,0.7655823588402877,0.8692587246911799
277,55.6,0.6433142359496259,0.9211955592802151
278,55.800000000000004,0.5308361395932749,0.9778568820289497
279,56.0,0.4263827014033922,1.0375187989012524
280,56.2,0.3444694167852745,1.089888197136707
281,56.400000000000006,0.26155880597566167,1.1479468781061866
282,56.6,0.19247546713270935,1.1987455888421248
283,56.800000000000004,0.13639321609336524,1.2417811811510777
284,57.0,0.09101715662731837,1.26561367268231
285,57.2,0.05794857481356268,1.2676673056424308
286,57.400000000000006,0.05424668630580951,1.267904294697533
287,57.6,0.05671632754961646,1.268631891213291
288,57.800000000000004,0.057981637467549856,1.2704534214389454
289,58.0,0.0611551441114589,1.2676041825135278
290,58.2,0.06289838452784029,1.2650862087204766
291,58.400000000000006,0.061233656536058785,1.26549245308487
292,58.6,0.058096201893170225,1.2665115063799155
293,58.800000000000004,0.05725161189646674,1.26835315491321
294,59.0,0.054618321155411695,1.274436046553434
295,59.2,0.05077162937117941,1.2808757493867833
296,59.400000000000006,0.045003503643346446,1.2858796874393539
297,59.6,0.03779199902705055,1.2914748382549923
298,59.800000000000004,0.030618531012019806,1.2953841896825495
299,60.0,0.02705640507222293,1.2956958201168345
300,60.2,0.028384221322117792,1.2957699199396033
301,60.400000000000006,0.030580476162840375,1.2955540419665117
302,60.6,0.03141700572343016,1.2921113887965492
303,60.800000000000004,0.031698424756209875,1.291606184595061
304,61.0,0.0304260756940315,1.2903945710644942
305,61.2,0.029382228855081103,1.2884875667085107
306,61.400000000000006,0.02924728977979764,1.2863287555390353
307,61.6,0.02818998371012731,1.284599560314617
308,61.800000000000004,0.027970475854947836,1.2862261068631624
309,62.0,0.0256059627719453,1.2887509000818393
310,62.2,0.022811692026792927,1.292916942098914
311,62.400000000000006,0.020888443193145145,1.2951011788924298
312,62.6,0.02041582414268008,1.2940161296607147
313,62.800000000000004,0.02182862608714524,1.2936919457034306
314,63.0,0.02450369036435661,1.2926140808139555
315,63.2,0.025996272088353423,1.2920013239417252
316,63.400000000000006,0.024360318204497525,1.294290454621148
317,63.6,0.022987374394543562,1.292298274834724
318,63.800000000000004,0.024706341283259724,1.2875589338315683
319,64.0,0.026592249602219762,1.2812469473829202
320,64.2,0.02514540283050327,1.2753701997792963
321,64.4,0.022224613447413638,1.2753680910893639
322,64.60000000000001,0.01926833242813317,1.2793325956479187
323,64.8,0.018237059186920437,1.282192618622334
324,65.0,0.017681537671955017,1.2858898639972436
325,65.2,0.017209102647607284,1.2887135179164861
326,65.4,0.015484522676550328,1.2910711966091164
327,65.60000000000001,0.015066267942359756,1.2894428705675545
328,65.8,0.01531694257070964,1.290729577288302
329,66.0,0.017144195627860175,1.2886730539784172
330,66.2,0.01851977816478385,1.2865172145964414
331,66.4,0.018973851101869117,1.2868430703197151
332,66.60000000000001,0.018238260869148655,1.2879234508545145
333,66.8,0.021873478435473655,1.2855363443838617
334,67.0,0.022598959564046305,1.2853301423564616
335,67.2,0.02162172127788873,1.2853284213763554
336,67.4,0.020961293600648488,1.2866927614904793
337,67.60000000000001,0.022684418768620606,1.285055236387966
338,67.8,0.025137831713307617,1.2799429856132278
339,68.0,0.023057646012774567,1.2747542136579595
340,68.2,0.021367319129397808,1.2738789418105456
341,68.4,0.021039136132065008,1.2756704288597256
342,68.60000000000001,0.022191201785298445,1.2764229865410806
343,68.8,0.022010950336171068,1.2767869716426317
344,69.0,0.02282285175703403,1.276858147818425
345,69.2,0.022014952599436956,1.278275246906916
346,69.4,0.021998703285803882,1.2782393617714973
347,69.60000000000001,0.020596542749354036,1.2763229162245173
348,69.8,3.0150543963068372,1.2759875764917397
349,70.0,3.0171255908362733,1.2765585902343464
350,70.2,3.017529611170627,1.2772471303856168
351,70.4,3.0170104493410417,1.2773158382053014
352,70.60000000000001,3.0162718366872907,1.277313468403069
353,70.8,3.016373019110229,1.253975547979475
354,71.0,3.01562221451587,1.2030434564159802
355,71.2,3.0140743413781905,1.1242803606658147
356,71.4,3.0129181994644396,1.0320198588506329
357,71.60000000000001,2.9989103829815247,0.9355943480594496
358,71.8,2.972651598281225,0.8434833632947621
359,72.0,2.9225582658681604,0.7636113305048745
360,72.2,2.855040939027172,0.6918117822896133
361,72.4,2.775821074473566,0.6351768849207327
362,72.60000000000001,2.6887165795600225,0.5815036509205004
363,72.8,2.6072730209125665,0.5152129581480157
364,73.0,2.5341380764294197,0.46780447841667305
365,73.2,2.4737617760212736,0.43999311562297994
366,73.4,2.421387135338281,0.42414146421319954
367,73.60000000000001,2.379276486746959,0.4080659391057925
368,73.8,2.3404084005492125,0.39016458233802126
369,74.0,2.3035116035277166,0.37708335507447605
370,74.2,2.2739350906713307,0.3605573328406513
371,74.4,2.251418517986525,0.34420187636517696
372,74.60000000000001,2.232621868123884,0.33376933130462744
373,74.8,2.215258119657827,0.3325584347561204
374,75.0,2.2008564464194214,0.3357911601322283
375,75.2,2.1930336344836054,0.34353547584623456
376,75.4,2.191742096004048,0.3517597148215716
377,75.60000000000001,2.1929183450542133,0.356996420097723
378,75.8,2.1963025598287413,0.3635519923157837
379,76.0,2.2007403690922103,0.36739022236867236
380,76.2,2.206064787633892,0.3687158234014617
381,76.4,2.2088601804641583,0.3706985246850476
382,76.60000000000001,2.209205546503746,0.3762376817259376
383,76.80000000000001,2.205900817785365,0.38239753264256837
384,77.0,2.199748014745999,0.38903672702480857
385,77.2,2.1890894432095434,0.39907166906287206
386,77.4,2.1736401667788803,0.4088741438750825
387,77.60000000000001,2.1512975445506894,0.41643221888251
388,77.80000000000001,2.1273552624655654,0.42105866713168977
389,78.0,2.1347310220225624,0.42312309292880623
390,78.2,2.158825454522902,0.4249374782553162
391,78.4,2.1822567044104457,0.4144229584010299
392,78.60000000000001,2.2032889655106365,0.40773214074951686
393,78.80000000000001,2.2206456970613124,0.40436014477330073
394,79.0,2.235422103066529,0.39932971111159676
395,79.2,2.245199084263574,0.3936536980498255
396,79.4,2.2514282897934628,0.391298380464134
397,79.60000000000001,2.2523950124652443,0.3947220292793206
398,79.80000000000001,2.2523410088603306,0.39737411012438256
399,80.0,2.2548662955319667,0.39735746854610887
400,80.2,2.258054197120306,0.40154652735154933
401,80.4,2.2614828794603254,0.40683783032841586
402,80.60000000000001,2.2654513939966936,0.4096598666015706
403,80.80000000000001,2.270500213107499,0.41075518798127475
404,81.0,2.277255989405739,0.4088454411732893
405,81.2,2.284961414092629,0.41009076062414895
406,81.4,2.292365841632263,0.4119645258024376
407,81.60000000000001,2.298445946990491,0.3996550298548555
408,81.80000000000001,2.3024228025314786,0.3921007657794635
409,82.0,2.3063843127085195,0.3929618670975916
410,82.2,2.3053138872499335,0.38978749976679744
411,82.4,2.2992612792852536,0.39668175331067196
412,82.60000000000001,2.284033965253525,0.40721842241063655
413,82.80000000000001,2.2598738632270825,0.41347320911816626
414,83.0,2.2295120811012263,0.4166940667542666
415,83.2,2.1963801864090393,0.4174201417474703
416,83.4,2.1693371191581443,0.4207715906421743
417,83.60000000000001,2.142712739520335,0.42343222137947006
418,83.80000000000001,2.122833867525833,0.424604659558003
419,84.0,2.1069023914334224,0.4236576198814122
420,84.2,2.0950875639280295,0.42527039237633135
421,84.4,2.089099441998267,0.4322487126135276
422,84.60000000000001,2.0896812520067476,0.431602969332403
423,84.80000000000001,2.087969274170503,0.4181468214219458
424,85.0,2.087937538878818,0.4090893784059511
425,85.2,2.0882378727196795,0.40243121748584965
426,85.4,2.086088914061399,0.3989175750460449
427,85.60000000000001,2.0827685335808717,0.40037077185540504
428,85.80000000000001,2.07585395695862,0.4093940031259274
429,86.0,2.0668192034054833,0.4178104882631262
430,86.2,2.0557541426511126,0.42509454673747055
431,86.4,2.04358981255591,0.43249858910942074
432,86.60000000000001,2.0275707862178414,0.4279979954359323
433,86.80000000000001,2.008305743494115,0.424647184325297
434,87.0,1.980896045811468,0.42455343774302884
435,87.2,1.946601345469403,0.42838017090615665
436,87.4,1.9009389236003067,0.4544661561231549
437,87.60000000000001,1.8485024388607372,0.4754165236810601
438,87.80000000000001,1.7827916096240592,0.4964500915249914
439,88.0,1.7111479485564847,0.5176383874741417
440,88.2,1.6244478478506017,0.5207111068669917
441,88.4,1.528940299751945,0.5233936609215585
442,88.60000000000001,1.4216752634889362,0.5265149185919573
443,88.80000000000001,1.3446391590106572,0.5606320796537378
444,89.0,1.248737640747746,0.6552580551013307
445,89.2,1.147468292567503,0.7488262497274497
446,89.4,1.041167325927475,0.8077768088544303
447,89.60000000000001,0.9375881917619734,0.8702530237352493
448,89.80000000000001,0.8346075860002243,0.9326001728028158
449,90.0,0.7242718301132707,0.9584436170908236
450,90.2,0.6189323696348003,0.9908666827348818
451,90.4,0.5185906995837302,1.03210070679647
452,90.60000000000001,0.4264386675139835,1.077048583172986
453,90.80000000000001,0.3394617150078658,1.1237951419568826
454,91.0,0.26842013134803233,1.166089104377334
455,91.2,0.20791580757253753,1.1987881558759532
456,91.4,0.1572669672183679,1.2037231739103
457,91.60000000000001,0.11751382323219942,1.2152298221116669
458,91.80000000000001,0.08562962102906652,1.2294511180047274
459,92.0,0.061450732657722475,1.245576558734363
460,92.2,0.0625650347696648,1.2582495088224326
461,92.4,0.06469593483969252,1.2704430204282526
462,92.60000000000001,0.06382302018344602,1.2833582810078095
463,92.80000000000001,0.06131084788137036,1.2886398706134932
464,93.0,0.05611438619106481,1.287519717626026
465,93.2,0.0566113129371924,1.2867112287172027
466,93.4,0.05702434969083573,1.2868085278953396
467,93.60000000000001,0.05728295273688139,1.2909265296665997
468,93.80000000000001,0.05894869483125781,1.2885014543323794
469,94.0,0.060362059970354036,1.2838425187025586
470,94.2,0.06005530660162739,1.2817229176615028
471,94.4,0.05584257047977173,1.2783749640410091
472,94.60000000000001,0.05097101341623996,1.2807041049466332
473,94.80000000000001,0.049645641090352244,1.2816751750747315
474,95.0,0.049195016445059976,1.2814089884547955
475,95.2,0.04944581206724335,1.280533946723692
476,95.4,0.046862393150325365,1.279352161029597
477,95.60000000000001,0.042608941246529475,1.2782468030105418
478,95.80000000000001,0.03688724076228293,1.2817205832574967
479,96.0,0.030120575805616476,1.285731330517364
480,96.2,0.024826049185350044,1.285531037362891
481,96.4,0.0234418903656964,1.2821393363783014
482,96.60000000000001,0.020401753671296208,1.2815629693611434
483,96.80000000000001,0.020313018379767924,1.280295312570264
484,97.0,0.021647541998947202,1.281588568971312
485,97.2,0.020875649389091692,1.2834408126908479
486,97.4,0.021746838903553497,1.2878560140788458
487,97.60000000000001,0.023863540400127208,1.289793712737855
488,97.80000000000001,0.02601863311049385,1.2915497932107858
489,98.0,0.026167325365162662,1.2945815925307944
490,98.2,0.02344490795010436,1.29329559450798
491,98.4,0.021033399645828253,1.2927026230713752
492,98.60000000000001,0.021565997892654516,1.2916715868637487
493,98.80000000000001,0.026856891765112332,1.2910536213695487
494,99.0,0.02968843084085421,1.2920259868532165
495,99.2,0.0286143385065355,1.2936041641499947
496,99.4,0.024955975230473177,1.2925400252520594
497,99.60000000000001,0.021255525003668254,1.2885495132105385
498,99.80000000000001,3.0205649271818826,1.2898524193534295
499,100.0,3.02102329862774,1.2938902647265778
500,100.60000000000001,3.018635293853634,1.2831084583300643
501,100.80000000000001,3.0167527783593076,1.249301521175787
502,101.0,3.013717093843639,1.1722889257458522
503,101.2,3.0115321901813044,1.0610241748891347
504,101.4,3.0063213256626033,0.7024059050874722
505,102.0,3.0078639331320094,0.6064728358856302
506,102.2,3.008461943071122,0.5382455694883127
507,102.4,2.9956436829310618,0.4934972736130409
508,102.60000000000001,2.995586182606909,0.42934824893502355
509,102.80000000000001,2.9942129227604495,0.3839421653860079
510,103.0,2.9943912294953647,0.37236314887921873
511,103.2,2.9941904852618215,0.36285984790416054
512,103.4,2.993807437765316,0.3494156765118611
513,103.60000000000001,2.9902341676177455,0.3163576572757579
514,103.80000000000001,2.988906748532823,0.30801122249466883
515,104.2,2.9724258669038726,0.30878492306670197
516,104.4,2.9353243150911643,0.3025354581992003
517,104.60000000000001,2.8594674762853582,0.31122838957735915
518,104.80000000000001,2.6583928606500065,0.32387853554033913
519,105.2,2.5446529435109855,0.31821868760003325
520,105.4,2.434110272924259,0.31786492708359904
521,105.60000000000001,2.3318712793457617,0.3440493645287008
522,105.80000000000001,2.182534960089227,0.3842188834890491
523,106.2,2.1373817434530507,0.3806832068871296
524,106.4,2.1059515615007256,0.3806741849438203
525,106.60000000000001,2.098520911170007,0.383343397200972
526,106.80000000000001,2.102880034774289,0.38233639340796244
527,107.2,2.1068960029503394,0.3874051916787929
528,107.4,2.1086515084300808,0.3938821564984693
529,107.60000000000001,2.1083086062688645,0.40206378631197154
530,107.80000000000001,2.107395103632792,0.4075522987235995
531,108.0,2.1060513899994984,0.4051889876344085
532,108.2,2.104891553436026,0.4088762794122389
533,108.4,2.1032765903367188,0.4105882391378607
534,108.60000000000001,2.102937761319338,0.41303693674509967
535,108.80000000000001,2.1032811483097564,0.418539216216415
536,109.0,2.1045432313856893,0.42244049988450527
537,109.2,2.105903448787159,0.40945221105438284
538,109.4,2.1088124795522227,0.4069442122742147
539,109.80000000000001,2.1049883329346804,0.41917564382476813
540,110.0,2.096456145594343,0.4171931872008533
541,110.2,2.0822681563131558,0.4136494074132332
542,110.4,2.017831971438088,0.40555568299712436
543,111.0,1.989816683763622,0.405338112523989
544,111.2,1.9577299764818257,0.40832719300288844
545,111.4,1.9123701723745914,0.4095344330693512
546,111.60000000000001,1.8954726996262727,0.40955959107206424
547,111.80000000000001,1.853224447376647,0.47776212416664204
548,112.2,1.8095155469880415,0.4681293398608576
549,112.4,1.7556828689457376,0.471833132854662
550,112.60000000000001,1.6903693005626137,0.4745343146562692
551,112.80000000000001,1.6298223094755462,0.48443464476490083
552,113.0,1.5091950426769578,0.48721512428693764
553,113.4,1.4160347219920235,0.4935388633243275
554,113.60000000000001,1.2942657536565876,0.5152291825044748
555,113.80000000000001,1.1721517563197406,0.5710154622044804
556,114.0,1.0573299329221908,0.6369275075715594
557,114.2,0.9524575820707554,0.7063187607291294
558,114.4,0.8566874259019689,0.7656023706666905
559,114.60000000000001,0.7729766559849969,0.8083700914507579
560,114.80000000000001,0.7164792404346111,0.837436658476368
561,115.0,0.682082649601982,0.8490884200601201
562,115.2,0.6659701966888016,0.8629732933437139
563,115.4,0.6650268583219217,0.8699166626312229
564,115.60000000000001,0.6588663043382924,0.8824977154262211
565,115.80000000000001,0.642529195085741,0.9049106410030606
566,116.0,0.6024949930174684,0.9306871905748434
567,116.2,0.5478999265611957,0.9564352974612802
568,116.4,0.49448758542173504,0.9790879842377497
569,116.60000000000001,0.44111310346986227,1.009080024850337
570,116.80000000000001,0.3826847202412955,1.0433876035840026
571,117.0,0.32882177526613393,1.0778980935369924
572,117.2,0.27934016716057025,1.1079663010121334
573,117.4,0.18645901600231665,1.1588058991565375
574,117.80000000000001,0.14535986799496928,1.1796158954922618
575,118.0,0.10829853957854312,1.1951306460623845
576,118.2,0.08030471841594594,1.204166498723147
577,118.4,0.07101686513133856,1.2106878207469967
578,118.60000000000001,0.06474739072598507,1.222378105350604
579,119.0,0.06422534259265433,1.2328260238289415
580,119.2,0.0642676570955705,1.2401055129251926
581,119.4,0.05916852797673474,1.2367567319014354
582,119.60000000000001,0.054855341263120805,1.2280655986864508
583,119.80000000000001,0.05699838351939303,1.2215043425394927
584,120.2,0.0508455624457129,1.229645832637684
585,120.60000000000001,0.045187766824252365,1.2333171412205672
586,120.80000000000001,0.03448922950769413,1.2503147008508533
587,121.2,0.03311412174806326,1.2572105627467787
588,121.4,0.03581007297047315,1.264445140790997
589,121.60000000000001,0.038029219580098146,1.2654435185484587
590,121.80000000000001,0.03795694701410994,1.269203765116389
591,122.0,0.03470864533153771,1.2678281897388515
592,122.2,0.02990024698461895,1.2685191375041858
593,122.4,0.02386012209385861,1.272434942146769
594,122.60000000000001,0.021789348279196805,1.2767589414011897
595,122.80000000000001,0.019817828304797086,1.2779207140484783
596,123.0,0.018468147093904194,1.2785368591755002
597,123.2,0.019267319256784862,1.2784646017304444
598,123.4,0.019430068939281175,1.2777686722955308
599,123.60000000000001,0.02099851786914959,1.2766991038039976
600,123.80000000000001,0.023746036468187515,1.2746140245856932
601,124.0,0.02565193570286877,1.2753994837362201
602,124.2,0.024926681022999136,1.2770681883234016
603,124.4,0.02472583966957627,1.279719607021075
604,124.60000000000001,0.024125946487034772,1.2806171240732882
605,124.80000000000001,0.024713125622105325,1.27992090965581
606,125.0,0.025490756098207244,1.2810866397590228
607,125.2,0.0253315822091866,1.2809267846966605
608,125.4,0.0240037808607892,1.2813048734681434
609,125.60000000000001,0.024126911589888528,1.280419786129384
610,125.80000000000001,0.02641939632363641,1.2771005693053965
611,126.0,0.028634501332246338,1.2734098587827627
612,126.2,0.03138463939940151,1.2712843016405615
613,126.4,0.031764995421206386,1.272227943555993
614,126.60000000000001,0.029482308265414585,1.2732495245265665
615,126.80000000000001,0.025731509107720773,1.2768678400909013
616,127.0,0.02243256619155253,1.2814418321203196
617,127.2,0.01875871791123691,1.2858233980304907
618,127.4,0.019315490045114066,1.2895884352061582
619,127.60000000000001,0.019900620134590673,1.2916017407981653
620,127.80000000000001,0.02027183050990328,1.2928271898050678
621,128.0,0.020346990867667846,1.2931974330100118
622,128.20000000000002,0.01846422260039483,1.2891397891561795
623,128.4,0.014355022854370212,1.28680466465927
624,128.8,0.0128888985707949,1.285858799892525
625,129.0,0.015760161863132612,1.283939572829269
626,129.20000000000002,0.01862936441517453,1.2808581978601776
627,129.4,0.02069606856333592,1.2783934239266845
628,129.6,0.020433003414029045,1.2802164066705943
629,129.8,3.007622047575375,1.2859519356350557
630,130.20000000000002,3.00731333262711,1.285895377774774
631,130.4,3.0047203395923643,1.2849482909833767
632,130.6,3.0060712059567933,1.259249858666594
633,131.0,3.006546194995429,1.2084199609265789
634,131.20000000000002,3.0067011862971156,1.1544147412522878
635,131.4,3.0061456487641505,1.0945451085112838
636,131.6,3.0071057316158303,1.006967839526569
637,131.8,3.008684674676096,0.8399647179865491
638,132.20000000000002,3.008684732100153,0.7638321716300602
639,132.4,2.992374897656442,0.6851497306107819
640,132.6,2.9899774935319896,0.5846329707238394
641,132.8,2.9783342288778947,0.46660138776688953
642,133.0,2.95652227087878,0.424854291172822
643,133.20000000000002,2.854061075291649,0.400067773952063
644,133.6,2.7955243098686036,0.39706826842595516
645,133.8,2.7346125871028613,0.38750834594684325
646,134.0,2.672814656099614,0.3639998866642281
647,134.20000000000002,2.6128181190115902,0.354525165191937
648,134.4,2.5609415014850683,0.3564996272642949
649,134.6,2.5238210573375035,0.3665912969628027
650,134.8,2.501128652894605,0.37402475345260405
651,135.0,2.490606534133716,0.37772925122626594
652,135.20000000000002,2.489560969582371,0.38257556629626355
653,135.4,2.480453841878293,0.3789998945400054
654,135.6,2.4625413472201134,0.3807992497739485
655,135.8,2.428045702398228,0.3849259144157426
656,136.0,2.379873238609578,0.3873108774926588
657,136.20000000000002,2.323754312772255,0.3882224611912189
658,136.4,2.269780249193155,0.39028272812622083
659,136.6,2.215303263553284,0.38937985477876036
660,136.8,2.164650647119801,0.39044210859517015
661,137.0,2.120837046194995,0.389481409960509
662,137.20000000000002,2.088418245065858,0.3896561472524687
663,137.4,2.0745981547123233,0.3940828020410655
664,137.6,2.0758000146163638,0.3976957884942355
665,137.8,2.0739065014787914,0.39882700500600643
666,138.0,2.0719419512107566,0.3998313192824109
667,138.20000000000002,2.071779585404227,0.40068434956439014
668,138.4,2.0708569370597636,0.39991004629534904
669,138.6,2.0692946417276117,0.3992094308426569
670,138.8,2.0702417595330407,0.399852167145237
671,139.0,2.0716415394663223,0.4041196332059869
672,139.20000000000002,2.0709330046195134,0.40917622581763224
673,139.4,2.06858501553383,0.41060372069359136
674,139.6,2.068681838077483,0.41081147433070425
675,139.8,2.070474314446732,0.4112059425483312
676,140.0,2.068382087574554,0.4070906922957194
677,140.20000000000002,2.061434553726312,0.4068876770806676
678,140.4,2.048224340723306,0.40522171305249616
679,140.6,2.033477518631948,0.40427721598279426
680,140.8,2.018095831378755,0.40254952285762713
681,141.0,2.001636885967964,0.4028947526078421
682,141.20000000000002,1.9835446637102272,0.40185200273910093
683,141.4,1.9704895025677003,0.40209233611974926
684,141.6,1.9608767742649222,0.39817726324363006
685,141.8,1.9552227165654965,0.395714108039617
686,142.0,1.950960909428904,0.39309951920222147
687,142.20000000000002,1.9419295585788343,0.3926503945427007
688,142.4,1.9293766476161442,0.39432459338399944
689,142.6,1.9052198023284674,0.39425349193930315
690,142.8,1.8714499389066088,0.3922394621161568
691,143.0,1.8600263371930692,0.3897843635954012
692,143.20000000000002,1.8847596031242402,0.3857902048399296
693,143.4,1.9078552150176047,0.38269194802609197
694,143.6,1.9283770361551298,0.3831348789512655
695,143.8,1.945838900585111,0.38495485818655967
696,144.0,1.9587615488830719,0.38631530077417064
697,144.20000000000002,1.965684108411905,0.38734156668739417
698,144.4,1.9678883127024378,0.38995839789015785
699,144.6,1.9671867268107466,0.39368309433719145
700,144.8,1.9672787395496352,0.3994922141709679
701,145.0,1.9688256966477546,0.4044340752704817
702,145.20000000000002,1.9747865690678117,0.4056317491245985
703,145.4,1.9839952823798561,0.4073168447710442
704,145.8,1.9916232073722286,0.4096644136628164
705,146.0,2.0034091487588976,0.40923810615625605
706,146.20000000000002,2.0141605570921968,0.4092690854866587
707,146.4,2.0260204184863837,0.4110544147738421
708,146.6,2.039702584857212,0.4136701780448159
709,146.8,2.053838134803173,0.41558503940574304
710,147.0,2.0852388505947266,0.4174049130129956
711,147.4,2.097943961488614,0.4209905045365257
712,147.6,2.1055857353820397,0.42294968521847065
713,147.8,2.1137244340209524,0.422400729675117
714,148.0,2.1173535052941257,0.4167721784017158
715,148.20000000000002,2.1169254857332027,0.41177539269247293
716,148.4,2.114405590311925,0.41374967658623274
717,148.6,2.1156614067829924,0.4242445499856359
718,148.8,2.1176388505707666,0.4396434128443939
719,149.0,2.1201774170993457,0.45773361707306504
720,149.20000000000002,2.1228008146997905,0.4629513037999406
721,149.4,2.126439138767797,0.479086192067386
722,149.6,2.1312459442589398,0.49576710430273335
723,149.8,2.1359897139677075,0.499455943974081
724,150.0,2.1397272142591426,0.4996769656805017
725,150.20000000000002,2.139558195372794,0.49423465860908866
726,150.4,2.140339230996575,0.4872152915553192
727,150.6,2.148948050744624,0.47881571920655724
728,151.0,2.163261349935743,0.4831515010804599
729,151.4,2.1750628265198313,0.48266096130670166
730,151.6,2.18826575760099,0.4755467602323068
731,151.8,2.203570847174876,0.46531613031470187
732,152.0,2.219147932831722,0.4547470153986818
733,152.20000000000002,2.235645052063828,0.4458986616079487
734,152.4,2.268776829761973,0.43183189453083687
735,152.8,2.3061243492658656,0.4158441451287564
736,153.20000000000002,2.3242172913441292,0.41226784502385294
737,153.4,2.3361667361441554,0.4109000261121969
738,153.60000000000002,2.342783209176507,0.41129944789984896
739,153.8,2.3468538840215714,0.4142424799551502
740,154.0,2.3493292682094156,0.42180874992992173
741,154.20000000000002,2.3497532778923014,0.4205914005378039
742,154.4,2.3450860235201243,0.4179808751798188
743,154.8,2.34405827968713,0.42416402665951175
744,155.0,2.3443296435161756,0.4368319546917358
745,155.20000000000002,2.341037748891352,0.4865268782624626
746,155.60000000000002,2.3346607140736118,0.4963161214326062
747,155.8,2.3263106745585445,0.5113644237520156
748,156.0,2.3194552874092786,0.5803327493495466
749,156.60000000000002,2.3217457806043327,0.591778648276768
750,156.8,2.308977095642502,0.5712484163453518
751,157.0,2.2748731687932042,0.5370523482714968
752,157.4,2.2434118998530357,0.5164397549122709
753,157.60000000000002,2.2096422600881516,0.49272667549134247
754,157.8,2.1632357766486074,0.4553848666862916
755,158.20000000000002,2.1452657344540795,0.4277082271957338
756,158.4,2.1310629060894506,0.40982671069973725
757,158.60000000000002,2.11997786732116,0.39907619090078694
758,158.8,2.1139859181027374,0.38810947774620114
759,159.20000000000002,2.1162283363388483,0.38254452518848114
760,159.4,2.110355218390823,0.39330328733222936
761,159.60000000000002,2.0970987238931738,0.4116258281293178
762,159.8,3.008478066941243,0.4247083730362215
763,160.0,3.010645898116098,0.44083189372031245
764,160.20000000000002,3.011364615790418,0.46696131903667065
765,160.4,3.0089100214548035,0.5049571449513542
766,160.60000000000002,2.998161147946307,0.6190657832112755
767,161.20000000000002,2.999381647714929,0.649419701430385
768,161.4,2.9993776382287978,0.6754890666547876
769,161.60000000000002,3.001207335245646,0.6980668928507036
770,161.8,2.9842678077928158,0.6861992014869153
771,162.0,2.952531333085376,0.6408438097828519
772,162.20000000000002,2.8788502388793664,0.6059522490413569
773,162.4,2.7913177596322707,0.6058583279555354
774,162.60000000000002,2.69666784011217,0.6208869997723139
775,162.8,2.596627912333079,0.6220067177298538
776,163.0,2.5002992144002834,0.6028058836740492
777,163.20000000000002,2.3998886769648062,0.5743635374343974
778,163.4,2.3256017498029173,0.5465743636321928
779,163.60000000000002,2.271048848252838,0.4952065700515792
780,163.8,2.2279302206204554,0.4585869388751726
781,164.0,2.207042532825086,0.446031879077435
782,164.20000000000002,2.1872247588144114,0.45533846253713306
783,164.4,2.1673068455166824,0.44106719426404256
784,164.60000000000002,2.153000252266848,0.41353881016142485
785,164.8,2.1470732203894176,0.39480941266510905
786,165.0,2.1385067274602028,0.3844882867445379
787,165.4,2.1289289141248897,0.38793278332879494
788,165.60000000000002,2.111258863605445,0.39050946187899604
789,165.8,2.087438556647291,0.3929964401714375
790,166.0,2.036775626432916,0.39876984452114844
791,166.4,2.0118507015963054,0.3941669895466362
792,166.60000000000002,2.0102367621611,0.3875243589882297
793,166.8,2.00851500055773,0.3818382985498961
794,167.0,2.003775952306931,0.37736513356030077
795,167.20000000000002,1.9943356424694898,0.37278599799516143
796,167.4,1.9813867191466692,0.3683707354104586
797,167.60000000000002,1.9675956758396664,0.3662484667683307
798,167.8,1.9542523435298964,0.3692971996119381
799,168.0,1.9405288029840022,0.37153308516449873
800,168.20000000000002,1.9294064862495863,0.37252663327941454
801,168.4,1.9218702506506953,0.387588584763885
802,168.60000000000002,1.9019616216816564,0.5090174730089377
803,169.0,1.8854133836605123,0.6053259037301425
804,169.20000000000002,1.869789516318484,0.6126614530770255
805,169.4,1.8476715982726788,0.5632183688977362
806,169.60000000000002,1.820894575297558,0.5263793773393562
807,169.8,1.769958391007962,0.5043179997290302
808,170.0,1.6951962183418932,0.5071908404566038
809,170.20000000000002,1.5912623510297657,0.5389375437136789
810,170.4,1.5463206071500493,0.5300826362771132
811,170.60000000000002,1.502315907395912,0.5273858491834349
812,170.8,1.4496825652099752,0.5926478651639309
813,171.0,1.3864223696159914,0.7178765328301123
814,171.20000000000002,1.3085348886809867,0.7900260858770379
815,171.4,1.246776210945094,0.7232115532866065
816,171.60000000000002,1.1884730014987916,0.6562535712142925
817,171.8,1.0923915885344562,0.542174312310988
818,172.20000000000002,1.0314691303397578,0.47493696819049674
819,172.60000000000002,1.0125668235852157,0.45177793349751194
820,172.8,0.9981629742937704,0.4270935649190359
821,173.0,0.9949402815258738,0.40155882041109164
822,173.4,1.0008960491028496,0.40054991443744165
823,173.60000000000002,1.0059614977394382,0.3986640555761163
824,173.8,1.0045461691480246,0.39625995894069105
825,174.0,0.991230085957369,0.4199775216875699
826,174.4,0.9812923081203266,0.46115803101693004
827,174.60000000000002,0.9584843755374766,0.5057531451023998
828,174.8,0.9220683321050525,0.5468685492395216
829,175.0,0.9288807521234654,0.5799488693360563
830,175.4,1.0404182399370716,0.5697213748661473
831,175.8,1.0888730772248656,0.5653082080005226
832,176.0,1.1464696705413118,0.573839485796727
833,176.20000000000002,1.2056785487161676,0.5821746255949982
834,176.4,1.2548789546083758,0.5869008519006089
835,176.60000000000002,1.326437352603151,0.5915026657986573
836,177.0,1.3556276392887125,0.5938715709197407
837,177.20000000000002,1.3830164857249514,0.5959746079046773
838,177.4,1.4039328330846155,0.5977450929651842
839,177.60000000000002,1.4197100711826647,0.5985893672432429
840,177.8,1.437713669524968,0.5988134414851304
841,178.20000000000002,1.443266610426186,0.5954928804773123
842,178.4,1.447858981786087,0.5905509211276628
843,178.60000000000002,1.4521198323906832,0.5849475235681686
844,178.8,1.4536238070764842,0.5805826596249082
845,179.0,1.4520632490120533,0.5763762292322059
846,179.20000000000002,1.4479684597839309,0.5680409193184983
847,179.4,1.4457081075613065,0.5623743629067538
848,179.60000000000002,1.4419389698766887,0.5595396642643589
849,179.8,1.4383824845312763,0.5582157828846871
850,180.0,1.434652958951266,0.5550767798578804
851,180.20000000000002,1.4320931138238955,0.551503369952659
852,180.4,1.4267917605085694,0.5489998454648862
853,180.60000000000002,1.4002310635589643,0.5463043571993484
854,180.8,1.3557929652116432,0.5423787634904785
855,181.0,1.2776448276309536,0.5429282506266312
856,181.20000000000002,1.1655219548170181,0.560676060909682
857,181.4,0.9381136088634823,0.6480910341787004
858,181.8,0.8170296704811274,0.713416294315097
859,182.0,0.6963008018469711,0.7868894223215254
860,182.20000000000002,0.5654346280779008,0.8770244680249898
861,182.4,0.36576456551426695,1.029477865662886
862,182.8,0.2885933496779213,1.0907939685750607
863,183.0,0.15195017370687494,1.2067748205460298
864,183.4,0.09865291635455341,1.25080365190846
865,183.60000000000002,0.029623507649153388,1.277188992917521
866,184.0,0.02025936235377831,1.2779237751060528
867,184.20000000000002,0.022900342796261755,1.2791427048992428
868,184.4,0.02894036464180207,1.279954109859525
869,184.60000000000002,0.031125298763587012,1.2815244599708773
870,184.8,0.03218119408751333,1.2818015582508517
871,185.0,0.03283372710327133,1.2816599235958275
872,185.20000000000002,0.03073208128130487,1.2807891619459189
873,185.4,0.03271799939067782,1.2798031283973703
874,185.60000000000002,0.03536436293824447,1.279797033458978
875,185.8,0.037275674725612024,1.279987345584465
876,186.0,0.03633399938543147,1.2770660277387962
877,186.20000000000002,0.03539560218488639,1.2759428584767223
878,186.4,0.03488046201150677,1.2784752379912827
879,186.60000000000002,0.03488875579718561,1.2794643149439862
880,186.8,0.03308600427629084,1.2782792269981968
881,187.0,0.03155697198996535,1.279202446393798
882,187.20000000000002,0.029990665828662562,1.2844438496482995
883,187.4,0.02706118298888845,1.2868120925572095
884,187.60000000000002,0.018353269105326198,1.2813038467226858
885,188.0,0.01834699571004415,1.2807399846539842
886,188.20000000000002,0.017847148824373608,1.2799138147060738
887,188.4,0.016133345241208137,1.2795097014985222
888,188.60000000000002,0.017651264600633484,1.280667387884207
889,188.8,0.01998011144257109,1.2809071797433518
890,189.0,0.01952314238678664,1.2804953518348825
891,189.20000000000002,0.01853767717420342,1.28083763745425
892,189.4,0.017162673623432968,1.2783523692152667
893,189.60000000000002,0.01935934661032967,1.2772809834400176
894,189.8,3.0121263818678403,1.2765617913581457
895,190.0,3.011318824451065,1.2772810472440659
896,190.4,3.0111932644515353,1.2773433913908296
897,190.60000000000002,3.011422054806172,1.278019830282999
898,190.8,3.0112476103687764,1.2768037493717315
899,191.0,3.012578954855595,1.2532132544283088
900,191.20000000000002,3.0154401515366187,1.1909704038597773
901,191.4,3.014707174132265,1.1034052355024082
902,191.8,3.012533991498126,1.016887875576312
903,192.0,3.0030049838454986,0.8271084892054029
904,192.4,2.9815013808835635,0.7107358725893537
905,192.60000000000002,2.9474247808199876,0.6214530402478786
906,192.8,2.9041965617355388,0.586191236986686
907,193.0,2.8580225229126857,0.6009392292530754
908,193.20000000000002,2.800306889532724,0.594117785000358
909,193.4,2.753071726674084,0.5889139898785922
910,193.60000000000002,2.667959197515147,0.49471252226770385
911,194.0,2.639789429977984,0.4792565599363934
912,194.20000000000002,2.626530766144513,0.4543363854482907
913,194.4,2.6143008205065295,0.4393293936969851
914,194.60000000000002,2.5941778409141714,0.42899909586209584
915,194.8,2.5551268776622136,0.4291096967133912
916,195.0,2.510572388418089,0.43620297868983066
917,195.20000000000002,2.4397312987647886,0.4428883748932161
918,195.4,2.3584533046175724,0.43654490328516354
919,195.60000000000002,2.275439625167945,0.42189946387893656
920,195.8,2.2242646700592967,0.4055043231171229
921,196.0,2.2125543694727434,0.39552538716999713
922,196.20000000000002,2.1979021706146584,0.3885990850914023
923,196.4,2.187224200402193,0.38620055356754585
924,196.60000000000002,2.1785610094600525,0.3971728409025743
925,196.8,2.171860694409184,0.4257170451996025
926,197.0,2.166367586867744,0.4681282207223937
927,197.20000000000002,2.161769268618648,0.47670033914465315
928,197.4,2.154817749036878,0.4717564629795199
929,197.60000000000002,2.143691045816348,0.447444673319659
930,197.8,2.1307821092510166,0.4259351119947209
931,198.0,2.116069887780032,0.41237254383979616
932,198.20000000000002,2.1014597049133257,0.405011868240873
933,198.4,2.0899850653021437,0.40585564519710926
934,198.60000000000002,2.0793643956871297,0.4094280132577018
935,198.8,2.06346313638892,0.4096594118926702
936,199.0,2.0467979682319486,0.4084680182144824
937,199.20000000000002,2.020890888582054,0.405592196518671
938,199.4,2.0060475129760915,0.4081814419350129
939,199.60000000000002,2.0025246565523163,0.4191294806631733
940,199.8,1.9881131208816003,0.4524930216506602
941,200.0,1.9666247538567465,0.49598491094069425
942,200.20000000000002,1.9246582143702176,0.49979051472999936
943,200.4,1.8739899309282555,0.514235028200008
944,200.60000000000002,1.818950831002576,0.5371272190057969
945,200.8,1.7657975686751128,0.5649407855993281
946,201.0,1.7024342698685981,0.582006479359933
947,201.20000000000002,1.6371457866194403,0.5367646903430544
948,201.4,1.6064578204856024,0.525177639747018
949,201.60000000000002,1.5708898151833208,0.6332185505745541
950,202.0,1.5672859106590011,0.6612393762140313
951,202.20000000000002,1.5503862944936457,0.6866328411621931
952,202.4,1.5252760189777204,0.7058936849390618
953,202.60000000000002,1.4797907234932932,0.7077526766644049
954,202.8,1.4215210802641742,0.6898826522820984
955,203.0,1.3584296064486532,0.6568114490824921
956,203.20000000000002,1.290264034528674,0.6170553762611972
957,203.4,1.2263655510803628,0.5760993753849349
958,203.60000000000002,1.1629045895236407,0.5346387327648943
959,203.8,1.1135232938354698,0.527557457338837
960,204.0,1.0686323092546206,0.5346078536385249
961,204.20000000000002,1.0336891422227006,0.5663848314585707
962,204.4,0.9918255921731973,0.6167363589327992
963,204.60000000000002,0.9337604006069351,0.6658084977496634
964,204.8,0.8731474920207193,0.7190754241510754
965,205.0,0.8044064729074702,0.7644995052004036
966,205.20000000000002,0.7155809775735656,0.8024080663708164
967,205.4,0.6248230694549448,0.8402583822817782
968,205.60000000000002,0.4610745694255587,0.9446420198472752
969,206.0,0.3816198479277456,0.9975038898288613
970,206.20000000000002,0.30038045900272436,1.0474795523179397
971,206.4,0.2368885108059122,1.0759467801427476
972,206.60000000000002,0.188397623692124,1.1017780650669469
973,206.8,0.146039777014465,1.1287792218204773
974,207.0,0.10748814408206941,1.1619279332185335
975,207.20000000000002,0.07898278792476399,1.2006257505341797
976,207.4,0.06846226423207262,1.2255858472793464
977,207.60000000000002,0.0564755668308651,1.2449765881714563
978,207.8,0.053015705599519444,1.2484181309481857
979,208.0,0.04004262686894144,1.2633884732393301
980,208.4,0.03572989489072814,1.2686917972954894
981,208.60000000000002,0.03380011945877296,1.2710194287565437
982,208.8,0.03686998323900567,1.2694459058200305
983,209.0,0.03621329172922002,1.2672720661592267
984,209.20000000000002,0.03230385900280967,1.2706733347710986
985,209.4,0.03088802466891728,1.2764287145106674
986,209.60000000000002,0.031063396609021462,1.2770224414939997
987,209.8,0.02901285421703416,1.2768455924322817
988,210.0,0.030471723810712708,1.2774204697059754
989,210.20000000000002,0.030610192699638706,1.2764098796095105
990,210.4,0.029099214834354646,1.2751570218854615
991,210.60000000000002,0.02690269187613091,1.275584747602892
992,210.8,0.026516505974938716,1.2764381546592314
993,211.0,0.026864718937558592,1.278176296214373
994,211.20000000000002,0.027577375937722776,1.2824597501157426
995,211.4,0.028517328671386132,1.277302858926863
996,211.60000000000002,0.02749914721889526,1.2769611301500925
997,211.8,0.02658107245422233,1.2805983053185421
998,212.0,0.02478456899555072,1.2800595807384638
999,212.20000000000002,0.02602949225179276,1.275715904760336
1000,212.4,0.027125722218416533,1.271288953824571
1001,212.60000000000002,0.028925079031878968,1.2729068813561413
1002,212.8,0.030854290791906186,1.2656386934196535
1003,213.0,0.035389986553437704,1.2611257080411877
1004,213.20000000000002,0.0385991551607611,1.263954899420074
1005,213.4,0.03923834569890697,1.2685035442888881
1006,213.60000000000002,0.04024721104857548,1.2694673385502633
1007,213.8,0.03883609188884591,1.265514477148755
1008,214.0,0.03613453443680431,1.2656709344860304
1009,214.20000000000002,0.03187085955477821,1.26793118928849
1010,214.4,0.028770268620312994,1.2675564776009072
1011,214.60000000000002,0.027683748061734983,1.2705295432484454
1012,214.8,0.029413615575926345,1.2758895798566667
1013,215.0,0.03158749601369427,1.2742344073501248
1014,215.20000000000002,0.03458380950416296,1.2785055071397702
1015,215.4,0.03683989963044797,1.2841055988084813
1016,215.60000000000002,0.039347805080517745,1.2857923866471543
1017,215.8,0.03905786180569332,1.2820055580409824
1018,216.0,0.03803663605667735,1.2826378129210185
1019,216.20000000000002,0.03551994366155194,1.2843108915156778
1020,216.4,0.03343918396810003,1.286267218003157
1021,216.60000000000002,0.02916506568378763,1.2860801435553786
1022,216.8,0.026514544016990514,1.2868789326624537
1023,217.0,0.024814689564836498,1.2849388227513936
1024,217.20000000000002,0.020688665110843156,1.2836376499233437
1025,217.4,0.018049927468121372,1.284217074689942
1026,217.60000000000002,0.020477683028798124,1.2868691981798466
1027,217.8,0.021926221465008174,1.2892019932973546
1028,218.0,0.021641952082593046,1.2909304527155014
1029,218.20000000000002,0.015072414726200646,1.2898677364302962
1030,218.4,0.015612757914484342,1.2909443862066143
1031,218.60000000000002,0.015717637109066332,1.295555443829212
1032,218.8,0.01396799239408022,1.2908561382228454
1033,219.0,0.014474818027736853,1.2892726014750027
1034,219.20000000000002,0.016099865598119375,1.2867890668387831
1035,219.4,0.017784180250729243,1.287337744950316
1036,219.60000000000002,0.018524577182612946,1.2868055332098418
1037,219.8,3.0026627037766542,1.2882993687736475
1038,220.0,3.0042204121600697,1.290004444793089
1039,220.20000000000002,3.0067307452986816,1.2907628422252562
1040,220.4,3.0059199209799514,1.2897577870149677
1041,220.60000000000002,2.9989480996207556,1.2730686579552999
1042,220.8,3.0003248928166353,1.2442898395218989
1043,221.0,3.0006093844017356,1.190115255418787
1044,221.20000000000002,2.998251021884947,1.1122057416497215
1045,221.4,2.9978711178802704,1.0574017032113354
1046,221.60000000000002,2.9753906558938,1.016934276890056
1047,221.8,2.9355791287971704,0.9455304451769639
1048,222.0,2.8610136879392427,0.8623018353808067
1049,222.20000000000002,2.7381581788921596,0.7248577904902073
1050,222.4,2.618277830526128,0.5893638199096729
1051,222.60000000000002,2.5013384790173836,0.49000510641417344
1052,222.8,2.391455462379844,0.4332281937042299
1053,223.0,2.3099313752024044,0.4042158722868883
1054,223.20000000000002,2.2757082163323727,0.3960066490338469
1055,223.4,2.244487828709965,0.4026677356452741
1056,223.60000000000002,2.219943304847713,0.42382367833102624
1057,223.8,2.205766971480474,0.4219000709646959
1058,224.0,2.1912976326455604,0.40803626651727387
1059,224.20000000000002,2.173132344807303,0.3982831814867548
1060,224.4,2.155005993966426,0.3990613124023279
1061,224.60000000000002,2.13373982596372,0.41147790682901053
1062,224.8,2.1148711945714154,0.4016393828239408
1063,225.0,2.0986354911970526,0.39217676984717287
1064,225.20000000000002,2.0676578619490535,0.4012510907880793
1065,225.4,2.0321888079855643,0.4323358895993564
1066,225.60000000000002,1.9765409472480655,0.43140830494271876
1067,225.8,1.9098841300837834,0.43819789576206947
1068,226.0,1.8669480453178164,0.45043278136222215
1069,226.20000000000002,1.848736602624333,0.4652692903837119
1070,226.4,1.8247807076437577,0.4561849844429254
1071,226.60000000000002,1.7929159923507523,0.4387884600369932
1072,226.8,1.7624535176571354,0.4373559294657746
1073,227.0,1.732824120546771,0.435659312245513
1074,227.20000000000002,1.7035511442848126,0.43622518417650996
1075,227.4,1.6743680349969312,0.44780549499721256
1076,227.60000000000002,1.6397501504465166,0.49422285686034284
1077,227.8,1.5994356921556718,0.5824582660437487
1078,228.0,1.5575987057464211,0.5842775413981965
1079,228.20000000000002,1.5044218003355296,0.5672985201188299
1080,228.4,1.4521841445877766,0.583150862196064
1081,228.60000000000002,1.3947159242451477,0.6285167922505855
1082,228.8,1.3338056241676877,0.6311072988459888
1083,229.0,1.27183625479799,0.5699979360136332
1084,229.20000000000002,1.2113337136703681,0.5153371360342901
1085,229.4,1.1575989567909293,0.49241787633826345
1086,229.60000000000002,1.102760681467695,0.5049271252738174
1087,229.8,1.0367869353342556,0.5436122296754422
1088,230.0,0.9718884400148151,0.5951369336365299
1089,230.20000000000002,0.8820981093653826,0.6582648124842547
1090,230.4,0.7810092226652019,0.7375694434970447
1091,230.60000000000002,0.695129778016089,0.828729787661628
1092,230.8,0.6120240620022733,0.919403287827293
1093,231.0,0.5373944830014061,0.9930222613637024
1094,231.20000000000002,0.44014642708029983,1.0791783925858915
1095,231.4,0.36722773826908084,1.1442093023695006
1096,231.60000000000002,0.3041441707007027,1.200019779557266
1097,231.8,0.24855210198403563,1.2157903595996316
1098,232.0,0.19558277961200332,1.2230528460463725
1099,232.20000000000002,0.1456309382046122,1.2369406961889655
1100,232.4,0.11356939756603003,1.2506000921550735
1101,232.60000000000002,0.08810599550790191,1.2626458686392925
1102,232.8,0.06629501457557264,1.2658114150022608
1103,233.0,0.05371425838599252,1.268076817860532
1104,233.20000000000002,0.04597351582172424,1.2703187607115591
1105,233.4,0.04496085391034671,1.2740050200648867
1106,233.60000000000002,0.048860471165352554,1.2772018457370977
1107,233.8,0.051169279265379314,1.2801185518710434
1108,234.0,0.05058677845256672,1.278019010419207
1109,234.20000000000002,0.053652350441632767,1.2792823612976116
1110,234.4,0.051321593808139526,1.2826083311462846
1111,234.60000000000002,0.049928798318702526,1.2810012480646367
1112,234.8,0.05148485582719406,1.281772865621896
1113,235.0,0.054558367197393834,1.2801284195389155
1114,235.20000000000002,0.05406295517690041,1.2815602440354088
1115,235.4,0.050355572171178455,1.2820013806484896
1116,235.60000000000002,0.046278855937281024,1.2820492200591718
1117,235.8,0.04471079763094951,1.2845238191310624
1118,236.0,0.04106026782224491,1.285718490523291
1119,236.20000000000002,0.0388836218316726,1.282924698383335
1120,236.4,0.036669117383027305,1.2817848550226547
1121,236.60000000000002,0.03328339415116626,1.2823330868089675
1122,236.8,0.02842910494610341,1.2804976793805727
1123,237.0,0.025975669749500847,1.2788644934009399
1124,237.20000000000002,0.03280923042375523,1.28052568233301
1125,237.4,0.01417839750281835,1.2824646976472835
1126,237.60000000000002,0.014255006900306394,1.28221128686025
1127,237.8,0.024409230234079482,1.2806777058578078
1128,238.0,0.032560177333497226,1.281020615283685
1129,238.20000000000002,0.02733671096455563,1.2824602584868356
1130,238.4,0.023257079225381904,1.2851084973878582
1131,238.60000000000002,0.023993108099692483,1.2900417083283084
1132,238.8,0.022735644226384733,1.2968217846255607
1133,239.0,0.02064865149140882,1.2985383263414558
1134,239.20000000000002,0.02003379782416982,1.2935785233247232
1135,239.4,0.01616318892398873,1.2850757111958022
1136,239.60000000000002,0.019496518524303452,1.2854205449190614
1137,239.8,0.023561250853902108,1.2886737947897726
1138,240.0,0.02143407796304274,1.2872924173366205
1139,240.20000000000002,0.019041502219470444,1.284563135861067
1140,240.4,0.019259783124404902,1.2844286401091527
1141,240.60000000000002,0.0211534528874683,1.2847312833263926
1142,240.8,0.0220956158245318,1.2842330482387807
1143,241.0,0.02188353388549786,1.2852714828089358
1144,241.20000000000002,0.02200139156537298,1.287405335478501
1145,241.4,0.023761211216962865,1.2892817037697857
1146,241.60000000000002,0.024334056163692504,1.29049440725229
1147,241.8,0.021711218331304134,1.287233955743083
1148,242.0,0.01998186047238153,1.2905767622337363
1149,242.20000000000002,0.018655282389479715,1.2925929508222944
1150,242.4,0.016710651844297795,1.2915252293779602
1151,242.60000000000002,0.015258602041711675,1.2892213095649603
1152,242.8,0.013004620447325919,1.2891816743304496
1153,243.0,0.011459911501344231,1.2943461239576823
1154,243.20000000000002,0.011624806923376313,1.2941943206592699
1155,243.4,0.013373621161339402,1.295623944541237
1156,243.60000000000002,0.01493949233804908,1.2947162834936559
1157,243.8,0.018452211931703842,1.2938751932242052
1158,244.0,0.01838448501700101,1.2944760817162653
1159,244.20000000000002,0.013575234355580579,1.2970060440989177
1160,244.4,0.014304165769338519,1.295904406537756
1161,244.60000000000002,0.014269384144750959,1.29557156514124
1162,244.8,0.012940663775178577,1.2960239404610736
1163,245.0,0.013033051403829628,1.2948605000565947
1164,245.20000000000002,0.013280508385686172,1.2937144436048156
1165,245.4,0.015049715062142397,1.2950227885465424
1166,245.60000000000002,0.014655511397593133,1.2941188621460558
1167,245.8,0.013934352306623243,1.2940216897850456
1168,246.0,0.014044945752893842,1.2942859390844395
1169,246.20000000000002,0.014746418155788671,1.2909493823862142
1170,246.4,0.01718122877807912,1.2908429523647615
1171,246.60000000000002,0.020294844571712444,1.2945002298103718
1172,246.8,0.019482306975777724,1.2852478678714627
1173,247.0,0.02180284844461754,1.2833441472196327
1174,247.20000000000002,0.012158131731823922,1.2928056850694374
1175,247.4,0.012134936450550471,1.2934265759301884
1176,247.60000000000002,0.011369939183835597,1.29508983416126
1177,247.8,0.012135742318734849,1.2961924334864616
1178,248.0,0.013203000973986585,1.296008606310727
1179,248.20000000000002,0.016926908133814096,1.2940484014408584
1180,248.4,0.01797032568621566,1.2931313516499385
1181,248.60000000000002,0.01748263184011306,1.292790339763002
1182,248.8,0.020200980622740783,1.2892132905044271
1183,249.0,0.024617134952754624,1.285960717407222
1184,249.20000000000002,0.02717589577262364,1.2838017017278105
1185,249.4,0.027091867366445435,1.2824065969902982
1186,249.60000000000002,0.026920775077800326,1.2809306383935017
1187,249.8,3.012855240781408,1.2789117856145897
1188,250.0,3.012631597185265,1.279530237748466
1189,250.20000000000002,3.011842086122959,1.2818863880348486
1190,250.60000000000002,3.0163917668614246,1.2727864478313045
1191,250.8,3.007718356810067,1.257678235883269
1192,251.0,3.0047460136819,1.223899867689902
1193,251.20000000000002,3.0017743976116225,1.147217735397575
1194,251.4,3.001609755267259,1.0816766912632272
1195,251.60000000000002,3.0051065339244114,1.0180659370931568
1196,251.8,2.9859535977467715,0.965103518851113
1197,252.0,2.9514737883898845,0.9294705667286411
1198,252.20000000000002,2.819764165661683,0.8693532092866809
1199,252.4,2.7983346745190256,0.7956902060196823
1200,252.60000000000002,2.7106869001083203,0.7253180448683592
1201,252.8,2.6245394984130583,0.657376504339725
1202,253.0,2.54288270651599,0.5917321387524249
1203,253.20000000000002,2.444782556185399,0.5181815318263138
1204,253.4,2.362133429215031,0.48075724769824524
1205,253.60000000000002,2.3092047794942188,0.44419250218112255
1206,253.8,2.265205966618928,0.4237156268448299
1207,254.0,2.2071016553382043,0.41141274122010457
1208,254.20000000000002,2.138037351726044,0.40974565545688124
1209,254.4,2.081517246819573,0.41732387899203993
1210,254.60000000000002,2.0287259708435132,0.4315367150546058
1211,254.8,1.9739031102915705,0.445287852654178
1212,255.0,1.9240584526300673,0.4416658102799591
1213,255.20000000000002,1.875128247285752,0.4407121622421978
1214,255.4,1.8328909229969097,0.4429043834364626
1215,255.60000000000002,1.7946856892114624,0.442712873852495
1216,255.8,1.759930334888292,0.4438709475326803
1217,256.0,1.7321650385671699,0.4414420639519582
1218,256.2,1.7117270506984528,0.43835810085186283
1219,256.40000000000003,1.6927118704882955,0.4389114218746218
1220,256.6,1.675267755287763,0.4452537838544909
1221,256.8,1.658987603198855,0.4493610614617892
1222,257.0,1.638562745721511,0.45005432871565243
1223,257.2,1.6089526744088112,0.4447026209332068
1224,257.40000000000003,1.5792154956272582,0.44925767490478935
1225,257.6,1.5475498668255088,0.4614998316827855
1226,257.8,1.5171773677713125,0.47532825889398217
1227,258.0,1.4895165783338125,0.49789302072651864
1228,258.2,1.4419851835061905,0.4949018589007522
1229,258.40000000000003,1.3909507603693088,0.4826445346576226
1230,258.6,1.313862809298287,0.47049320660703875
1231,258.8,1.2129107220856497,0.4641078434961169
1232,259.0,1.1028659910582839,0.46707362383645323
1233,259.2,1.0619220951473933,0.4790609184275959
1234,259.40000000000003,1.0188514968322369,0.47750499395348167
1235,259.6,0.9741102485024171,0.475450855333837
1236,259.8,0.9239252911234815,0.48518906670025413
1237,260.0,0.8902642542750648,0.513497411125822
1238,260.2,0.8488030417599157,0.5739023964482435
1239,260.40000000000003,0.8037412384055963,0.6260915173860108
1240,260.6,0.759211162545808,0.6875364864318322
1241,260.8,0.7004971519932515,0.7425248215663695
1242,261.0,0.6284501353023405,0.7973707465986531
1243,261.2,0.5350413277918946,0.8657121091257034
1244,261.40000000000003,0.4628816795923429,0.9300624542259046
1245,261.6,0.3968207360584034,0.997313674952741
1246,261.8,0.3414867201737936,1.056025508017659
1247,262.0,0.2882206819560798,1.1096069761238883
1248,262.2,0.22308851199920385,1.1726340935805093
1249,262.40000000000003,0.17466842364749888,1.2179883221580334
1250,262.6,0.13465554018229398,1.2329734758993027
1251,262.8,0.0994118109097649,1.2453653389402728
1252,263.0,0.06569127000821195,1.261284260508157
1253,263.2,0.0452931737197894,1.2782980161404955
1254,263.40000000000003,0.047177031209624444,1.288581081650475
1255,263.6,0.05103921119479471,1.2840008048314044
1256,263.8,0.05382954416365058,1.279900898158143
1257,264.0,0.0528918645287936,1.2799634694325792
1258,264.2,0.050778902131918456,1.284036329479017
1259,264.40000000000003,0.047534996211322914,1.2868717856052712
1260,264.6,0.04332243060230915,1.2894461751384556
1261,264.8,0.03806827709559595,1.2894703632561277
1262,265.0,0.032970182364245496,1.2908291260091234
1263,265.2,0.03506235978297081,1.2918060495099588
1264,265.40000000000003,0.038028067782429564,1.2929292243601929
1265,265.6,0.039210363986237645,1.294855312171469
1266,265.8,0.03927294753770975,1.2960728791720542
1267,266.0,0.03596075568619083,1.2969045726671071
1268,266.2,0.036782514594636224,1.295976455209666
1269,266.40000000000003,0.035624254767494666,1.292167602504753
1270,266.6,0.03365832906912535,1.2905776011828451
1271,266.8,0.03372484344619964,1.2873988334131057
1272,267.0,0.034887997128900665,1.2932111800294128
1273,267.2,0.034784487910746904,1.2963805362979657
1274,267.40000000000003,0.033236052235891524,1.300124009615783
1275,267.6,0.03198557058373635,1.2973438210595967
1276,267.8,0.03176005246343444,1.2969549054285348
1277,268.0,0.03245242667507719,1.2956608667469969
1278,268.2,0.031857212560600576,1.2902912713639694
1279,268.40000000000003,0.030723632899571696,1.2899337322676343
1280,268.6,0.029683338700227182,1.2916116379151854
1281,268.8,0.029436998766571965,1.292288067660889
1282,269.0,0.03077872077230382,1.2952603182758804
1283,269.2,0.03053914921209018,1.2850408766489054
1284,269.40000000000003,0.0294099339041255,1.2785898635843087
1285,269.6,0.028401309857625727,1.2736846548811616
1286,269.8,0.027052186602088347,1.2733997013435043
1287,270.0,0.02554022016302714,1.2744458394624776
1288,270.2,0.02929518817291825,1.2715954110005347
1289,270.40000000000003,0.02930868926298689,1.2722772668493456
1290,270.6,0.02740908102776747,1.2774053041380153
1291,270.8,0.027904677958834938,1.2840947553224453
1292,271.0,0.02908244433084831,1.285914137116673
1293,271.2,0.02996071368887613,1.2868205970405702
1294,271.40000000000003,0.029049888214486428,1.291702988871146
1295,271.6,0.027556055984818136,1.300703286583932
1296,271.8,0.02583453627088133,1.3028384043882244
1297,272.0,0.026388154841668527,1.3010212044810123
1298,272.2,0.02701646889722206,1.3024983875987723
1299,272.40000000000003,0.025744504781396164,1.3018589299305232
1300,272.6,0.02243410497891883,1.301468205793013
1301,272.8,0.01963673598252856,1.297494448317751
1302,273.0,0.0184454583634649,1.299173683217334
1303,273.2,0.018345041869159685,1.2981866817194194
1304,273.40000000000003,0.016943259626022902,1.2985677512779734
1305,273.6,0.01895704027056669,1.296743112236517
1306,273.8,0.022637671453299764,1.2956714516973495
1307,274.0,0.02688556094263694,1.2958182483156642
1308,274.2,0.030464774518166243,1.296363661687536
1309,274.40000000000003,0.029581808020321173,1.2966406146061438
1310,274.6,0.025119604351643992,1.2988693139619119
1311,274.8,0.01955490905697189,1.29652453182246
1312,275.0,0.014299406434670328,1.297044237454912
1313,275.2,0.021324158924589956,1.2964432461371223
1314,275.40000000000003,0.023385391204309738,1.2960979047517927
1315,275.6,0.019050871566755456,1.2973096389976393
1316,275.8,0.012691047498021595,1.2974064933120841
1317,276.0,0.013811730590236639,1.295734357585155
1318,276.2,0.017251902035842873,1.2920715358594936
1319,276.40000000000003,0.018030517524762976,1.2955002128859439
1320,276.6,0.016898036746534593,1.29516874181
1321,276.8,0.014654707291893866,1.2929968647525196
1322,277.0,0.011849686792177742,1.2932108919466807
1323,277.2,0.011905890301390588,1.2924167910671274
1324,277.40000000000003,0.013871032741047767,1.2905394058932074
1325,277.6,0.014749305320326934,1.2886647695102251
1326,277.8,0.015557481078329096,1.2877378465700515
1327,278.0,0.014560112826353418,1.2913117161881684
1328,278.2,0.014368917915290776,1.291360544982844
1329,278.40000000000003,0.015225109353709965,1.2879530007900728
1330,278.6,0.018054668957249862,1.285881869430524
1331,278.8,0.01986819214108576,1.2856092820052942
1332,279.0,0.019455984465411746,1.2882725017662762
1333,279.2,0.017267447366440054,1.2870298529569226
1334,279.40000000000003,0.018783873839170663,1.2858162269975244
1335,279.6,0.020836486586696863,1.2868942308501752
1336,279.8,3.016035540675895,1.2919007210582674
1337,280.0,3.0143573129458265,1.2924273305220317
1338,280.2,3.014055948774586,1.2922203271006536
1339,280.40000000000003,3.015274615950191,1.2930398224881716
1340,280.6,3.0161819454010628,1.2782934623262254
1341,280.8,3.0023112338225575,1.240115248353529
1342,281.0,3.0033099864972943,1.1660546290886404
1343,281.2,3.0050220520915385,1.0458980501155917
1344,281.40000000000003,3.003474426083183,0.9254207243098691
1345,281.6,2.9802470242769816,0.8073829291047596
1346,281.8,2.94387383169729,0.6908370546612785
1347,282.0,2.8803495445980434,0.5985464212846374
1348,282.2,2.765117441797833,0.49574131897958723
1349,282.40000000000003,2.670277815244476,0.44025303536749905
1350,282.6,2.565283175802156,0.4282367863279515
1351,282.8,2.4731180334390017,0.42705016601601903
1352,283.0,2.400883229197923,0.41655825843284144
1353,283.2,2.335769852918129,0.4171660615712701
1354,283.40000000000003,2.2872416339024486,0.4285450242380759
1355,283.6,2.245719264605224,0.42885187326285207
1356,283.8,2.217364715784109,0.41149901340656786
1357,284.0,2.1861014289851046,0.4008189429246497
1358,284.2,2.1635059241149897,0.3857235970107367
1359,284.40000000000003,2.145750510074377,0.37575752904447923
1360,284.6,2.1309089962849477,0.3749895955519815
1361,284.8,2.111493135532908,0.38089392313352133
1362,285.0,2.0912061936476034,0.3909859698171779
1363,285.2,2.0737967476121164,0.3900797996406016
1364,285.40000000000003,2.0597795143785116,0.39068344136779015
1365,285.6,2.0454449912983366,0.3888421306055152
1366,285.8,2.0308141712830516,0.38607681625205303
1367,286.0,2.020705064310041,0.38284399724574386
1368,286.2,2.012938872365953,0.38588884297629844
1369,286.40000000000003,2.0106992161080166,0.3919092652161149
1370,286.6,2.010754660172089,0.3950397077887471
1371,286.8,2.011564802676904,0.39680344526108047
1372,287.0,2.013342160767669,0.397412342096648
1373,287.2,2.0128393056605383,0.3899542480106762
1374,287.40000000000003,2.007266555220148,0.38531733299613663
1375,287.6,1.994991756700224,0.3828315898107269
1376,287.8,1.9813791170350759,0.37961134110731953
1377,288.0,1.970284371154746,0.3790237312123022
1378,288.2,1.957503375884132,0.380966967859981
1379,288.40000000000003,1.9450766236668957,0.3850384713816086
1380,288.6,1.9255227679712155,0.3874200370083188
1381,288.8,1.9028408994130277,0.3906579618078497
1382,289.0,1.8709386412034705,0.3926799548825962
1383,289.2,1.8588633557210346,0.39116881509639523
1384,289.40000000000003,1.849375157607804,0.388371835590852
1385,289.6,1.8420757341128002,0.3896846799340529
1386,289.8,1.836898206813848,0.39573546699540874
1387,290.0,1.8360368656850605,0.4049509808305687
1388,290.2,1.8327284692419772,0.41236034728761417
1389,290.40000000000003,1.8299358147769178,0.4098928385386199
1390,290.6,1.8280940339080185,0.40642136270134527
1391,290.8,1.827848634357653,0.40495857069559077
1392,291.0,1.8272875098275634,0.40360578785272666
1393,291.2,1.8257407769216845,0.40206479977798576
1394,291.40000000000003,1.823427765574237,0.40208414201114223
1395,291.6,1.8214109018192655,0.40611863630597933
1396,291.8,1.8196496551514711,0.41358931305915353
1397,292.0,1.8127500008041182,0.4167334037773017
1398,292.2,1.8009768319664794,0.42038654152817395
1399,292.40000000000003,1.7862185135085091,0.41732376740250565
1400,292.6,1.7701624787662193,0.42083608166040504
1401,292.8,1.7370578597197082,0.41282830077764493
1402,293.0,1.690419192124976,0.4179144392314435
1403,293.2,1.5897900243265335,0.44210743322915375
1404,293.40000000000003,1.4720263083107326,0.5180299663832781
1405,293.6,1.346654806271783,0.6526491888439805
1406,293.8,1.2262275512936829,0.7808382661426183
1407,294.0,1.1098456393280538,0.7576722609506973
1408,294.2,0.9287392242639774,0.7776815365938567
1409,294.40000000000003,0.7921499379230019,0.8048731678449875
1410,294.6,0.6613220681270748,0.8463531987836906
1411,294.8,0.5604043148885959,0.9021022324918957
1412,295.0,0.4696703114593057,0.9671666672029522
1413,295.2,0.37086543133550304,1.03757279408136
1414,295.40000000000003,0.29043883703153045,1.101805020584503
1415,295.6,0.22020165537085487,1.16692402763327
1416,295.8,0.16379726572857656,1.2083552747143698
1417,296.0,0.11870703766656887,1.2251142858796102
1418,296.2,0.07098568666383376,1.2312817838018968
1419,296.40000000000003,0.051794371234030405,1.2412513183442648
1420,296.6,0.049931409060191785,1.2535724624841857
1421,296.8,0.04933779416758469,1.2506545225941055
1422,297.0,0.05226172585370838,1.2513375084255316
1423,297.2,0.05649539959721444,1.251376760706786
1424,297.40000000000003,0.06062011300894983,1.2512090995545115
1425,297.6,0.06414660806974593,1.25105583090727
1426,297.8,0.06218216045567723,1.2516675558047496
1427,298.0,0.0632814523652783,1.24998639189048
1428,298.2,0.058943115567598806,1.2488743955974446
1429,298.40000000000003,0.05976142741251779,1.2577675065737575
1430,298.6,0.05515858896414299,1.2668875931413757
1431,298.8,0.05011432018582702,1.2710249520844885
1432,299.0,0.04619891744212446,1.2720275377132697
1433,299.2,0.0424706881240089,1.2755537519855138
1434,299.40000000000003,0.038159804543160654,1.2827774881414225
1435,299.6,0.033728926022388195,1.2863184014368965
1436,299.8,0.029141963098585435,1.2826742194361815
1437,300.0,0.026511931174571277,1.2801862234460817
1438,300.2,0.020928943784518532,1.2801542751963624
1439,300.40000000000003,0.020430469114840293,1.2824184987611293
1440,300.6,0.0206530208827416,1.2848028439957624
1441,300.8,0.020956454354452352,1.284288736532091
1442,301.0,0.02102175826051521,1.2840922529665102
1443,301.2,0.021483494775261524,1.2857820916079652
1444,301.40000000000003,0.022661545588194974,1.289990907277122
1445,301.6,0.022760420353835898,1.2874809794866302
1446,301.8,0.023860025375975036,1.2896946076694362
1447,302.0,0.024687822777538018,1.2945570862254536
1448,302.2,0.027038520639941332,1.2958540239892762
1449,302.40000000000003,0.034479644133852655,1.2934045770909774
1450,302.6,0.041097940669791604,1.287228402477151
1451,302.8,0.043718055742189114,1.2851026087993491
1452,303.0,0.04398680559443228,1.2855075630414832
1453,303.2,0.04388363443629577,1.2852380848013274
1454,303.40000000000003,0.04408238361686434,1.2846910111399734
1455,303.6,0.044227884927654074,1.2847089452870963
1456,303.8,0.04390784732573845,1.2855959155494958


==> plot_data/MessageLossHardwareExperimentsDyna.csv <==
,t,d,m
0,0.2,1.7142951727618598,0.568551620312203
1,0.4,1.5276724721660306,0.5825516630166859
2,0.6000000000000001,1.3457346804587575,0.617978660794637
3,0.8,1.167607028424131,0.662856423006926
4,1.0,0.9921917849465106,0.7117002128084392
5,1.2000000000000002,0.8206848110126267,0.7700553989056131
6,1.4000000000000001,0.6619602877262415,0.8383527457905858
7,1.6,0.5132276237565678,0.8978497121783416
8,1.8,0.3906121509340855,0.9489697151850872
9,2.0,0.28506690250382644,0.9935679597493728
10,2.2,0.19620816464691715,1.0369780300690203
11,2.4000000000000004,0.12374250589609471,1.0725861819604336
12,2.6,0.07367179675954541,1.0929645166896997
13,2.8000000000000003,0.06096616095355183,1.101035541067188
14,3.0,0.05288000468265282,1.109128259657784
15,3.2,0.05932723209140825,1.117329365272057
16,3.4000000000000004,0.06990593795903634,1.1250678010269268
17,3.6,0.0745109293857367,1.1328228794879696
18,3.8000000000000003,0.0751923024032045,1.132905792870951
19,4.0,0.07394504111544087,1.1361474426134544
20,4.2,0.06935289754321869,1.136804380201034
21,4.4,0.06362996086696898,1.1337351887950473
22,4.6000000000000005,0.0562039215321113,1.1339510724101431
23,4.800000000000001,0.0486177711730666,1.1354636922712535
24,5.0,0.041805784522197326,1.138915006648844
25,5.2,0.03570886548039555,1.1398529795558525
26,5.4,0.029729749920289317,1.1404018295383211
27,5.6000000000000005,0.023635229259610716,1.1423712318788084
28,5.800000000000001,0.018201020293248427,1.1445937786787077
29,6.0,0.015543703652432003,1.1430454419021676
30,6.2,0.013607950135751688,1.1382486499081979
31,6.4,0.013187824833530025,1.1386441264248046
32,6.6000000000000005,0.01426950193395664,1.1398799845519083
33,6.800000000000001,0.013225212981717973,1.137179893764211
34,7.0,0.01229177559702593,1.1328962768439876
35,7.2,0.017433189575459567,1.1271728988262246
36,7.4,0.01928095402869924,1.1221454350164113
37,7.6000000000000005,0.01572436539090624,1.1225417309894632
38,7.800000000000001,0.01316768155637491,1.127106586553065
39,8.0,0.012022100855529558,1.1327436600913106
40,8.200000000000001,0.013093628883537978,1.136733959518167
41,8.4,0.015337302314229685,1.1374763730889443
42,8.6,0.01536858949064496,1.1376991091138058
43,8.8,0.013248626669762205,1.1385117605790038
44,9.0,0.015275372511294311,1.1366271116636921
45,9.200000000000001,0.01446717090144431,1.1345240402415881
46,9.4,0.011820306058258453,1.1345833107685115
47,9.600000000000001,0.012010789953041808,1.1336905488948927
48,9.8,3.005735031194074,1.1344943217204935
49,10.0,3.0045667369051086,1.1345916120892217
50,10.200000000000001,3.005329698570744,1.1344721554658486
51,10.4,3.005636862580724,1.1336197807306967
52,10.600000000000001,3.0054866294097784,1.1342872042890402
53,10.8,3.0054868148807636,1.1098120171667458
54,11.0,3.006707200279403,1.0695982418366345
55,11.200000000000001,3.0109131473658053,1.0044170497755414
56,11.4,3.012643001836564,0.9189769456306752
57,11.600000000000001,3.0134077127167056,0.8323745829328065
58,11.8,3.0120455738895853,0.7469923429816906
59,12.0,2.998626961122026,0.6622299442368366
60,12.200000000000001,2.972113017665024,0.5929011655352547
61,12.4,2.925116116084638,0.5316095938769861
62,12.600000000000001,2.8600474593969922,0.479498571572671
63,13.0,2.71577994928559,0.40040336769856977
64,13.200000000000001,2.6434014562546206,0.39018534994656284
65,13.4,2.5744944657452176,0.37903865908645284
66,13.600000000000001,2.514590146016282,0.3669793978049352
67,13.8,2.469082981350964,0.35514649238952795
68,14.0,2.4390698524245034,0.34189241356595007
69,14.200000000000001,2.41357180173246,0.33573790112704793
70,14.600000000000001,2.36063974158938,0.304950240760338
71,14.8,2.323543415670399,0.2980127762384355
72,15.200000000000001,2.254041653498794,0.30546634582031856
73,15.4,2.225384702456187,0.3335590017385954
74,15.600000000000001,2.199707069639991,0.37259300684491004
75,15.8,2.178499892416762,0.3879831984981985
76,16.0,2.162657694348592,0.3812345159145171
77,16.2,2.1425833764059914,0.37182157479556277
78,16.400000000000002,2.120696373603527,0.3662637563937855
79,16.6,2.105197402768919,0.3649347994007294
80,16.8,2.0998455862533723,0.3628208950096648
81,17.0,2.091854991373345,0.36136753664562055
82,17.2,2.0822708202808498,0.36633253592104353
83,17.400000000000002,2.0734559525268486,0.3749471210664951
84,17.6,2.0665948790275777,0.38248538795138703
85,17.8,2.058992133762476,0.3860031399473405
86,18.0,2.051440013617836,0.3847919946820835
87,18.2,2.049653877706485,0.38170189249696795
88,18.400000000000002,2.049848423885618,0.37808815306514953
89,18.6,2.0499200834853792,0.3764424742834199
90,18.8,2.0510058723660474,0.3800776505662189
91,19.200000000000003,2.053685257641057,0.3874357532049048
92,19.400000000000002,2.05442447657748,0.38920882227264975
93,19.6,2.055595213809225,0.3913518426867647
94,19.8,2.057500050706377,0.3950301885185449
95,20.0,2.0582470558002712,0.3954598596965534
96,20.200000000000003,2.058684329006052,0.39827964451182274
97,20.400000000000002,2.0574130382303784,0.3956589401128798
98,20.8,2.057546805085598,0.3908157295640365
99,21.0,2.060959649169777,0.3924683285030224
100,21.200000000000003,2.0624630616825974,0.3934881920615174
101,21.400000000000002,2.0603776787726886,0.3858447923514494
102,21.6,2.058096422601785,0.39425219262417743
103,21.8,2.056932809396323,0.397760450038156
104,22.0,2.055237207163994,0.3925680170795569
105,22.200000000000003,2.0530416592922456,0.3862440512014111
106,22.400000000000002,2.051200007423932,0.38316505185509575
107,22.6,2.050010359064055,0.3822841980987887
108,22.8,2.0489408191492022,0.3854209252338146
109,23.0,2.048510831363883,0.38845462338502634
110,23.200000000000003,2.058204581560244,0.3905998741187622
111,23.400000000000002,2.0827650755823863,0.3937037059176743
112,23.6,2.108946841239654,0.39428003837223735
113,23.8,2.1368312508276373,0.39437826530137843
114,24.0,2.192220199874322,0.39384639008173017
115,24.200000000000003,2.2432814704788453,0.39605183288712914
116,24.400000000000002,2.290125159731929,0.3931743530444431
117,24.6,2.331373742196363,0.39076567983767896
118,24.8,2.3656572498728825,0.3901570925987865
119,25.0,2.3966396773152394,0.38963021207063725
120,25.200000000000003,2.423153362311878,0.3893145788121057
121,25.400000000000002,2.4430423603302205,0.3922253334832752
122,25.6,2.4544275123018773,0.3964450117209553
123,25.8,2.460022802849763,0.40087157107356525
124,26.0,2.4620062881916756,0.40564429148954095
125,26.200000000000003,2.4623571885380193,0.406207838518601
126,26.400000000000002,2.462478138309255,0.4059783726405687
127,26.6,2.4612480254055247,0.40640400300906954
128,26.8,2.4599647850080673,0.40948564772442225
129,27.0,2.4590379723858233,0.41378394770528554
130,27.200000000000003,2.459028933135739,0.4178966097582052
131,27.400000000000002,2.459648764651841,0.41681840711902424
132,27.6,2.460528227442367,0.41408334756047294
133,27.8,2.4617707405543725,0.4123593873584719
134,28.0,2.463375968814556,0.41311128717158824
135,28.200000000000003,2.4651744779532643,0.41608652547569236
136,28.400000000000002,2.4663682472390174,0.41841182565968854
137,28.6,2.4663859203503886,0.4203916095248198
138,28.8,2.462007867303433,0.41973228459689693
139,29.0,2.454291927399407,0.4157523899857107
140,29.200000000000003,2.438993681617444,0.41298349087007974
141,29.400000000000002,2.4174941106978625,0.4127065383525992
142,29.6,2.3913539939900255,0.4162535905309826
143,29.8,2.3641371525213772,0.42273506320366533
144,30.0,2.3370933321544953,0.4165722325255967
145,30.200000000000003,2.3118874775838623,0.4089024174833146
146,30.400000000000002,2.291149591992153,0.40252331933569496
147,30.6,2.2741876915336383,0.40003413215587313
148,30.8,2.262642872733173,0.39821278685407496
149,31.0,2.2564030022822927,0.39901600249897506
150,31.200000000000003,2.2528067061401424,0.3979080286636764
151,31.400000000000002,2.2502956908112273,0.39712241970900397
152,31.6,2.247820041907554,0.39497996541302954
153,31.8,2.2465632391589603,0.392021539609095
154,32.0,2.246856639697596,0.3919041556691206
155,32.2,2.2464269775102155,0.3927537718921774
156,32.4,2.2468858173378266,0.39700592813531077
157,32.6,2.2480042360237382,0.3978726534106414
158,32.800000000000004,2.2491337502809805,0.3983112715525285
159,33.0,2.248038688753983,0.40169170060078696
160,33.2,2.246431420917678,0.4135951962175278
161,33.4,2.2446029811963326,0.41281608948868415
162,33.6,2.242223567678833,0.41178048185220373
163,33.800000000000004,2.2287520668266922,0.40504791341370866
164,34.0,2.2080843867224234,0.40541740703751167
165,34.2,2.1725878867436674,0.40816044903788345
166,34.4,2.1284606274301154,0.42264356448539836
167,34.6,2.06433631700896,0.4467708097911836
168,34.800000000000004,1.988511858418851,0.4995138422837367
169,35.0,1.8900734960584633,0.5055315788126883
170,35.2,1.7692813413642605,0.5570657152369322
171,35.4,1.6394287538819023,0.6687763002677819
172,35.6,1.5019852435381624,0.7013277980842085
173,35.800000000000004,1.3583681661423332,0.7063367269561633
174,36.0,1.2052639623476535,0.7318828054794917
175,36.2,1.0475615044551527,0.7381704815876191
176,36.4,0.8949864932805985,0.7410136214933937
177,36.6,0.7525865680760419,0.7680774330897168
178,36.800000000000004,0.6252272435370172,0.8115639043629106
179,37.0,0.5091567937969366,0.8646922178392037
180,37.2,0.40249788851392687,0.9132369224132046
181,37.4,0.30388493224195107,0.9467310055503587
182,37.6,0.2192043869635179,0.9655217440343
183,37.800000000000004,0.14971810911470307,0.9824048277292372
184,38.0,0.09881490629839791,0.99692353691179
185,38.2,0.09065964573700871,1.0134545321766153
186,38.400000000000006,0.07398873480972268,1.0341452829824573
187,38.6,0.05772961720649624,1.0575185594038052
188,38.800000000000004,0.05669945481182877,1.0775724087488803
189,39.0,0.06933245653571381,1.0934579011888
190,39.2,0.07676174122742262,1.109415581487383
191,39.400000000000006,0.0782587745618126,1.1276490757520374
192,39.6,0.07672355180257076,1.1328295082599908
193,39.800000000000004,3.0685325463238713,1.1260363432313445
194,40.0,3.064853946575697,1.1211069994693712
195,40.2,3.0585820857989,1.118215282932488
196,40.400000000000006,3.0499424886926336,1.1167947481655855
197,40.6,3.042699944555147,1.1192391759336893
198,40.800000000000004,3.037293851523995,1.106674049279296
199,41.0,3.034472085006054,1.0682181200142795
200,41.2,3.0299252494794207,1.0294062666469492
201,41.400000000000006,3.023017967623035,0.993809910672519
202,41.6,3.0158907208664734,0.9647255890453957
203,41.800000000000004,3.0101636209990614,0.9292553006659448
204,42.0,2.997318572877553,0.8696118878400487
205,42.2,2.97746409005458,0.7940405943589594
206,42.400000000000006,2.940346950531931,0.712123784444057
207,42.6,2.888340410020169,0.5747754953102806
208,42.800000000000004,2.831158514553342,0.4985999254196598
209,43.0,2.7745249816491193,0.47518492839991355
210,43.2,2.719295442765837,0.4552772734190019
211,43.400000000000006,2.667309847397099,0.412573537365478
212,43.6,2.620827801671735,0.4147316379475439
213,43.800000000000004,2.5868618713070513,0.42315632977440204
214,44.0,2.566604530255297,0.40956322961572433
215,44.2,2.556380640176543,0.404011181948049
216,44.400000000000006,2.543597306257189,0.3987091426767554
217,44.6,2.5296952481174073,0.38917819057816533
218,44.800000000000004,2.5002798989668062,0.38134956675732595
219,45.0,2.455139140779908,0.38299832672686435
220,45.2,2.40487396978062,0.3933153644296503
221,45.400000000000006,2.3560057844261415,0.39379365086076484
222,45.6,2.310017536312732,0.3885297525729414
223,45.800000000000004,2.264629076168055,0.3867771398533514
224,46.0,2.2249618332338974,0.3814072928355078
225,46.2,2.191405340303776,0.38256890180015773
226,46.400000000000006,2.162766467232873,0.3877648355443854
227,46.6,2.1390907126224583,0.3913157854953988
228,46.800000000000004,2.1205085109002275,0.39811769926391266
229,47.0,2.107422573555674,0.3980262744662323
230,47.2,2.098491648818442,0.3905805593152052
231,47.400000000000006,2.090089165001546,0.3840929316034952
232,47.6,2.1090410338234467,0.382676097851762
233,47.800000000000004,2.1368525429432417,0.38334230386966633
234,48.0,2.1575910276067045,0.3846944069071291
235,48.2,2.1698873748790564,0.3872903765974716
236,48.400000000000006,2.1748957664587345,0.39013987460524385
237,48.6,2.176712790689185,0.39467495278963594
238,48.800000000000004,2.1783699009276654,0.39546483498443946
239,49.0,2.180472726459494,0.39926766559701954
240,49.2,2.1850364005533747,0.40537780479879876
241,49.400000000000006,2.1884121260206615,0.4041174725325889
242,49.6,2.189008362870612,0.40889376192368365
243,49.800000000000004,2.188268683554996,0.4077878165749191
244,50.0,2.1873586592187135,0.40679679231048893
245,50.2,2.1870249844377327,0.4058159422822222
246,50.400000000000006,2.18627952217693,0.4071980660525296
247,50.6,2.182947747116066,0.4076957903267116
248,50.800000000000004,2.18128374058319,0.40873493974014485
249,51.0,2.181138297616608,0.411363867314273
250,51.2,2.1815984093119445,0.41482373113363513
251,51.400000000000006,2.1835815874541016,0.4160204586461234
252,51.6,2.182962046410861,0.41724310826111216
253,51.800000000000004,2.2010819913154536,0.4199827609445365
254,52.0,2.226228793353673,0.41815531329083805
255,52.2,2.2481428590061086,0.41377207412497374
256,52.400000000000006,2.2631174850982827,0.4092522448559819
257,52.6,2.271095627586541,0.4053430527294365
258,52.800000000000004,2.27515987990412,0.40209375487071136
259,53.0,2.2758624906377887,0.39734659840653663
260,53.2,2.2725788399083418,0.39484591744380126
261,53.400000000000006,2.265622733595941,0.39663397013771884
262,53.6,2.255940117899529,0.4033816242967038
263,53.800000000000004,2.245726435214687,0.41152976595907936
264,54.0,2.2358610847732483,0.40997951575053315
265,54.2,2.2276879292884773,0.4082026619185256
266,54.400000000000006,2.220817614707032,0.40593320384910236
267,54.6,2.214645476596736,0.4070645808941525
268,54.800000000000004,2.2097831414659956,0.41031418135286807
269,55.0,2.204927426524265,0.4153578669699123
270,55.2,2.1954266807068565,0.41372027094142727
271,55.400000000000006,2.196464733063453,0.4165042301803184
272,55.6,2.1868738268821057,0.41479959408621253
273,55.800000000000004,2.1769746116334034,0.41370338637306125
274,56.0,2.1678313112313137,0.41071139492764275
275,56.2,2.157460379302397,0.4115347167072297
276,56.400000000000006,2.1457367571042996,0.41466482180084285
277,56.6,2.1326754578940337,0.41634232706088986
278,56.800000000000004,2.1271935566938773,0.4147564245618905
279,57.0,2.16998953765195,0.40889589735838117
280,57.2,2.1993966858234306,0.40055348949617237
281,57.400000000000006,2.21904856986625,0.39474456265453345
282,57.6,2.229911863001887,0.3928804143020393
283,57.800000000000004,2.2333348737806125,0.39209301609965214
284,58.0,2.23367695433702,0.3919053439418082
285,58.2,2.236684763719532,0.39485408485227175
286,58.400000000000006,2.247452704308573,0.3997093549740518
287,58.6,2.2617346902270787,0.40462819364781605
288,58.800000000000004,2.274992193011672,0.405526601873954
289,59.0,2.2890658800048675,0.4071530897601095
290,59.2,2.3063099580073385,0.4063044712516877
291,59.400000000000006,2.3258338980587343,0.4022280792272234
292,59.6,2.344041604637745,0.39921532177484415
293,59.800000000000004,2.359075476178521,0.397497640335846
294,60.0,2.3688938069317946,0.3979972574727578
295,60.2,2.3728412427371937,0.395927792771438
296,60.400000000000006,2.369657405973745,0.3927184956145669
297,60.6,2.364529702500205,0.39192509844741397
298,60.800000000000004,2.360031799722481,0.3922516313289641
299,61.0,2.355739096672799,0.3960124700147063
300,61.2,2.356540958196382,0.3966529901738081
301,61.400000000000006,2.3616963658404777,0.39661861842490953
302,61.6,2.362806198296306,0.3947116764728004
303,61.800000000000004,2.3573548640856665,0.39537588859024564
304,62.0,2.3525760552605814,0.3939570485397893
305,62.2,2.352028494926507,0.3920015523677592
306,62.400000000000006,2.359050666576008,0.3929068460885126
307,62.6,2.368926641757887,0.39394445916061843
308,62.800000000000004,2.376572768059475,0.3937275099153612
309,63.0,2.3811762757450388,0.393635568259122
310,63.2,2.3825912923319725,0.3954751680746668
311,63.400000000000006,2.3826358070193123,0.3960590053864706
312,63.6,2.38174762464937,0.39731070432406995
313,63.800000000000004,2.382217945525795,0.3994039606226762
314,64.0,2.3820400345156787,0.4000292719047213
315,64.2,2.3835966984509667,0.4004113345216234
316,64.4,2.3857941373035314,0.39598962658370584
317,64.60000000000001,2.3886388647389287,0.3931363604361717
318,64.8,2.3917978007378347,0.3939565757065285
319,65.0,2.3966314460147826,0.3948846595349141
320,65.2,2.4031262521059547,0.3966966036649415
321,65.4,2.41008574398275,0.40151437226287606
322,65.60000000000001,2.4147516930119473,0.40147658891774035
323,65.8,2.4160607086459747,0.4018045446708527
324,66.0,2.40886155884425,0.40379629678779666
325,66.2,2.388564926271768,0.41010589191094654
326,66.4,2.349739865876853,0.4071149146285849
327,66.60000000000001,2.2968733082867807,0.4071552343242286
328,66.8,2.236567900214698,0.41214207529274327
329,67.0,2.1775095604956682,0.4158310424903902
330,67.2,2.1176808688672857,0.4206610392844925
331,67.4,2.06203035296286,0.42871763516872813
332,67.60000000000001,2.00956214286705,0.4327699239192767
333,67.8,1.9597708895079182,0.4326572718772232
334,68.0,1.9160889647499992,0.42863336191448137
335,68.2,1.8767223361062908,0.42460364505312886
336,68.4,1.8622399824767375,0.4307766259412558
337,68.60000000000001,1.851102815032651,0.44459430174967834
338,68.8,1.8355152459841726,0.45787335852471395
339,69.0,1.8166167104524535,0.47152889698402994
340,69.2,1.7895322016432456,0.4806903813785777
341,69.4,1.7546615869816509,0.4814814527029179
342,69.60000000000001,1.7164729108389196,0.48937935863007803
343,69.8,3.0315876768795507,0.49646132441886603
344,70.0,3.0350335340379315,0.5153920756519246
345,70.2,3.0375072588494207,0.5511781587723783
346,70.4,3.036737974090854,0.5908888836341043
347,70.60000000000001,3.035015919295529,0.660078198436989
348,70.8,3.017994829895502,0.7475732066033741
349,71.0,3.0284666164566647,0.8201764963038747
350,71.2,3.0207270580070014,0.7954725161494329
351,71.4,2.993997480618789,0.783112341904894
352,71.60000000000001,2.9519151519632594,0.7916216786093908
353,71.8,2.9549122768782694,0.8167105955654436
354,72.0,2.9415266841670182,0.698939498704241
355,72.2,2.8994050602102894,0.6168115044051347
356,72.4,2.8440948598942053,0.5688199492908879
357,72.60000000000001,2.832471377730877,0.5405598475180674
358,72.8,2.8124209222917886,0.5169903288669077
359,73.0,2.787231067125313,0.4948859797121926
360,73.2,2.7573052386681174,0.476372524516239
361,73.4,2.7294392052709826,0.4660491164693799
362,73.60000000000001,2.7041546689606593,0.4671311742549118
363,73.8,2.6854252650110397,0.45098416951543874
364,74.0,2.6707532268755294,0.43860720425633926
365,74.2,2.656404985491496,0.4264445473919695
366,74.4,2.645578189732095,0.4142162853617565
367,74.60000000000001,2.634993342081113,0.403873069025984
368,74.8,2.625901599184266,0.3993923008357495
369,75.0,2.614384410950284,0.39669093946496314
370,75.2,2.599695115090014,0.3944612091783223
371,75.4,2.585793338792106,0.394906977263685
372,75.60000000000001,2.5737303681569164,0.39391812655266
373,75.8,2.5648362613424878,0.3933450227865044
374,76.0,2.5574665507582703,0.3946150666838559
375,76.2,2.5502560354363664,0.39709406963343125
376,76.4,2.539485771925084,0.39655309544827977
377,76.60000000000001,2.526929589965465,0.39685713396581057
378,76.80000000000001,2.516327103715695,0.39602787462192485
379,77.0,2.505050263501334,0.39437005851756923
380,77.2,2.492187414829105,0.39187670556708226
381,77.4,2.4777418643377715,0.3879689148653368
382,77.60000000000001,2.4619893143667717,0.3862861575500008
383,77.80000000000001,2.44531756221018,0.38580137040979484
384,78.0,2.4268730705616033,0.3909400217843244
385,78.2,2.4065224609294367,0.40450223596612095
386,78.4,2.3863171555452407,0.40942957720083223
387,78.60000000000001,2.3690130995577148,0.4089959940238898
388,78.80000000000001,2.3549791391261916,0.4118910424581796
389,79.0,2.343752480878898,0.41484859643705846
390,79.2,2.3331806128390924,0.4231206991148026
391,79.4,2.3240173792890384,0.42159448599970356
392,79.60000000000001,2.3146895615876844,0.4163147824474214
393,79.80000000000001,2.3062778604061847,0.4133772382846407
394,80.0,2.2982717498998606,0.4095197639612876
395,80.2,2.290927352307349,0.40903026495376943
396,80.4,2.283824307994866,0.4111699841798478
397,80.60000000000001,2.2766091653014477,0.41609589878426095
398,81.0,2.2581695621590283,0.4573280108408707
399,81.4,2.2401708329458883,0.5634469842341899
400,81.60000000000001,2.2326448901392575,0.6174922853605732
401,81.80000000000001,2.2258511885477623,0.654774531904841
402,82.0,2.219904039771793,0.685314009083778
403,82.2,2.2160022437100486,0.7059393193527825
404,82.4,2.186924713071436,0.7431369699304762
405,82.60000000000001,2.135731790702345,0.7948522650714405
406,82.80000000000001,2.0380326231358543,0.8726343668997827
407,83.0,1.9063837960570453,0.9504542080926289
408,83.2,1.7651392497168459,1.0115027106483105
409,83.4,1.6162092786558455,0.9760851112607309
410,83.60000000000001,1.477996979917261,0.9275515442233582
411,83.80000000000001,1.325878727130165,0.8717345130671956
412,84.0,1.1768964048602852,0.8350242597959712
413,84.2,1.0266041317926375,0.8163308527834265
414,84.4,0.8790054069644797,0.8094567642944339
415,84.60000000000001,0.7410649115181576,0.8221099624618988
416,84.80000000000001,0.6167319057221939,0.854789332968259
417,85.0,0.5063925034157517,0.8932292390666452
418,85.2,0.40787508431016906,0.8993454580652375
419,85.4,0.3219002402627768,0.9225651652735837
420,85.80000000000001,0.18458364645667902,0.9858573221577921
421,86.2,0.09346163559622354,1.047501569970183
422,86.4,0.0664988966281524,1.0741174214776117
423,86.60000000000001,0.05326896692118922,1.0936303293159122
424,86.80000000000001,0.049779388181421164,1.1086967277679427
425,87.0,0.05241558586940385,1.1144499936440033
426,87.4,0.05409004753295108,1.1212979247703965
427,87.60000000000001,0.04990178912751475,1.125118101708286
428,87.80000000000001,0.045571711622526344,1.1195327525880527
429,88.0,0.04045497988798614,1.1173607906614467
430,88.2,0.035662160155415894,1.122859878091852
431,88.4,0.031370302480373424,1.1300511305743999
432,88.60000000000001,0.030845162003361466,1.1358460449913776
433,88.80000000000001,0.029435500440665525,1.1354548846577788
434,89.0,0.02565745397828831,1.1336947079660542
435,89.2,0.021691819805244292,1.132582655392505
436,89.4,0.023054303307235218,1.134821141611618
437,89.60000000000001,0.023934715418296823,1.1357227326957045
438,90.0,0.01856168853747816,1.1393856734141432
439,90.4,0.014401645628456104,1.1392466081661223
440,90.60000000000001,0.015951032423422266,1.137145924170966
441,91.0,0.014874659390524061,1.1302896678546992
442,91.2,0.017252722551405583,1.1256308416826906
443,91.4,0.019071244218849148,1.1227641530874444
444,91.60000000000001,0.0213178028852475,1.123119544989386
445,91.80000000000001,0.02126462057059773,1.1259468234344912
446,92.0,0.01880166231937949,1.1297556293076694
447,92.2,0.017275903548605216,1.1342061368848442
448,92.4,0.01580388043285515,1.1364333218768083
449,92.60000000000001,0.01381150411181181,1.1400618226423818
450,92.80000000000001,0.012086315810140165,1.142474128755028
451,93.0,0.010045957935302574,1.1401239503916005
452,93.2,0.014471956621294543,1.1353417227914493
453,93.4,0.017909350078940893,1.1321662641293206
454,93.60000000000001,0.01747555722683914,1.1309279576428708
455,93.80000000000001,0.016783174214551465,1.1340991329995027
456,94.0,0.0167411304791397,1.1299059912953007
457,94.2,0.01829691467714166,1.126641206330231
458,94.4,0.01675092953945721,1.127695441450783
459,94.60000000000001,0.015702277519965443,1.1312710184922623
460,94.80000000000001,0.015649758611542833,1.1329228105341385
461,95.0,0.017322897876225957,1.1340811782694644
462,95.2,0.01717477514491137,1.1366598676621023
463,95.4,0.01741931745378984,1.136634650338572
464,95.60000000000001,0.01522951323808477,1.136987713648854
465,95.80000000000001,0.014560892595554292,1.1369222605600746
466,96.0,0.01327286466894491,1.136914887635596
467,96.2,0.014751316891963798,1.1334568461947234
468,96.4,0.016812885078097934,1.1305184848881475
469,96.60000000000001,0.01655773033920621,1.1310429815968224
470,96.80000000000001,0.01648254971389536,1.1317067091500368
471,97.0,0.016532116582975414,1.1310770830142147
472,97.2,0.01668529305969867,1.1309113526281085
473,97.4,0.016910790776763985,1.1318419589106818
474,97.60000000000001,0.016910790776763985,1.132544281832506
475,97.80000000000001,0.014634839619083564,1.1346377248713038
476,98.0,0.012847328691764878,1.136043409056245
477,98.2,0.01252064057584219,1.1391117469972587
478,98.4,0.012786916803643618,1.1433999061311289
479,98.60000000000001,0.011605250639812402,1.1432344651489896
480,98.80000000000001,0.011931894599125668,1.1437247105691881
481,99.0,0.012319859340461219,1.1458104883749332
482,99.2,0.014780777823378586,1.146111571481046
483,99.4,0.01609979962002662,1.1453379181243908
484,99.60000000000001,0.017175780298755862,1.141099843097319
485,99.80000000000001,3.0164189386807227,1.1372847139695406
486,100.0,3.0149131703693586,1.1349864959860654
487,100.2,3.0109249721192164,1.135517223455966
488,100.4,3.0093067970563827,1.1381238691719924
489,100.60000000000001,3.0045509262057,1.1362126124475882
490,100.80000000000001,3.0115627961321954,1.100829214318104
491,101.0,3.0141543801440833,1.0445406267059358
492,101.2,3.0133975044559786,1.0014432188231537
493,101.4,3.0127492982369155,0.9196634214249504
494,101.60000000000001,3.0136116342462977,0.8391213053266764
495,101.80000000000001,3.0109215266080502,0.7768717225932984
496,102.0,3.0122175740340653,0.7359377992932518
497,102.2,3.0061655244661996,0.7208007426898416
498,102.4,2.99688666176916,0.7358643135751135
499,102.60000000000001,2.9805121952739464,0.7355871217337827
500,102.80000000000001,2.9631490054477343,0.7168731128541646
501,103.0,2.9398291013797144,0.7059457511435429
502,103.2,2.902260077060369,0.615241740550077
503,103.4,2.8530168965572096,0.5524006388469342
504,103.60000000000001,2.8010318257690416,0.48003406012710337
505,103.80000000000001,2.7498019644774008,0.4471710737183176
506,104.0,2.6976767158394197,0.43316345124516437
507,104.2,2.6372813364700987,0.4124005776026774
508,104.4,2.570735653508302,0.39298897477801115
509,104.60000000000001,2.5018468154488933,0.3852410635768381
510,104.80000000000001,2.4195106094267183,0.3864000658255562
511,105.0,2.3282831103110158,0.39653166309285554
512,105.2,2.225214894647448,0.4163889669819765
513,105.4,2.1830314189840814,0.4231909120319527
514,105.60000000000001,2.1427495292918546,0.41832333330562976
515,105.80000000000001,2.1061790429494964,0.4240323954652076
516,106.0,2.074281302777571,0.4266755035349198
517,106.2,2.043784230360511,0.4086272860365729
518,106.4,2.0166380575251917,0.40970863120168943
519,106.60000000000001,1.9885644946576664,0.4004698887147653
520,106.80000000000001,1.9383761601368936,0.4439383506651969
521,107.0,1.8752450687649505,0.47535608219389663
522,107.2,1.7895725702264114,0.5191911812168442
523,107.4,1.6743117475412719,0.5790201169629086
524,107.60000000000001,1.5424125853293582,0.5322248027111621
525,107.80000000000001,1.4833709008930647,0.4997856695035288
526,108.0,1.4291114390622814,0.5081857397125426
527,108.2,1.3597686127505209,0.5451387281925354
528,108.4,1.2782115340353346,0.5979569450068158
529,108.60000000000001,1.1712854815925147,0.6483498602634133
530,108.80000000000001,1.048322587335616,0.7050178297188993
531,109.0,0.9259961833599147,0.7784002651382402
532,109.2,0.807588352041435,0.8457897535812106
533,109.4,0.6880972925348323,0.90841896103299
534,109.60000000000001,0.5778834418045,0.9663444712856553
535,109.80000000000001,0.47920032231074394,1.0191720438297651
536,110.0,0.39375639853641164,1.034480757250314
537,110.2,0.30822271258860234,1.0483345331484382
538,110.4,0.2250510447289993,1.071780648348561
539,110.60000000000001,0.16137092215209395,1.092960181322789
540,110.80000000000001,0.10337241949921155,1.1142132270451457
541,111.0,0.06331742325768087,1.1162474531836388
542,111.2,0.06335251819751939,1.1053941578393578
543,111.4,0.06852607938992507,1.098440830713084
544,111.60000000000001,0.06570646011915608,1.1023722437702221
545,111.80000000000001,0.05973781642023943,1.1119214966410014
546,112.0,0.05564356577012549,1.1156747412833152
547,112.2,0.054005996295491195,1.1167086473043706
548,112.4,0.04930504323102279,1.117583202139495
549,112.60000000000001,0.04889745655359993,1.1235925801239381
550,112.80000000000001,0.04673785339000505,1.1243600624639198
551,113.0,0.04349249963085364,1.127875765349122
552,113.2,0.040171151407102104,1.1313186867622358
553,113.4,0.037374103717056545,1.1338581833190828
554,113.60000000000001,0.03422657858479733,1.1367605060470332
555,113.80000000000001,0.029682354335058284,1.1377983356176944
556,114.0,0.025345319470300488,1.136103512347218
557,114.2,0.020132010852550706,1.138108218192008
558,114.4,0.019307027958049977,1.1388105818574006
559,114.60000000000001,0.020015707481839996,1.1340294374918387
560,114.80000000000001,0.01767463617047675,1.132496901593008
561,115.0,0.01516553840687157,1.134316035297774
562,115.2,0.018461863426207873,1.1364387822063877
563,115.4,0.01855038509971591,1.1371875004388328
564,115.60000000000001,0.01717763993288077,1.1372343781356145
565,115.80000000000001,0.017794198429635713,1.1262666135991957
566,116.0,0.021457733802930045,1.1197245701607577
567,116.2,0.023334919026730135,1.11645525812607
568,116.4,0.023678507225675677,1.11904177158298
569,116.60000000000001,0.021065256271483337,1.122608437356347
570,116.80000000000001,0.017053034980584258,1.1290902495800774
571,117.0,0.012280546289555343,1.135342625177872
572,117.2,0.01338663335139813,1.1341809984487545
573,117.4,0.013343828913959133,1.1383878779744465
574,117.60000000000001,0.01311317527523778,1.1347028582916248
575,117.80000000000001,0.012867628609390638,1.1306072823011517
576,118.0,0.01605149920715662,1.126632278077347
577,118.2,0.019941896754832523,1.1228629471294176
578,118.4,0.022921875592355416,1.1193363673076047
579,118.60000000000001,0.022745114925644024,1.1183420351551403
580,118.80000000000001,0.023138346372749218,1.1209250777489255
581,119.0,0.023813862051470118,1.124067839790634
582,119.2,0.023797324021805375,1.1299703671470858
583,119.4,0.020764278560159364,1.135358047671305
584,119.60000000000001,0.016616416237288437,1.1363884293921807
585,119.80000000000001,0.017295364917588454,1.1360731997805114
586,120.0,0.01886163412657905,1.1376849872826555
587,120.2,0.018885321447323657,1.1378142364309243
588,120.4,0.017228838207530454,1.1398501401128927
589,120.60000000000001,0.015893417691478902,1.140638028703542
590,120.80000000000001,0.016826064342369235,1.1388831026451491
591,121.0,0.017770118834633884,1.1359747757149516
592,121.2,0.016755312362098984,1.1359028584459896
593,121.4,0.016736652495653363,1.1372456084303464
594,121.60000000000001,0.0171912530074454,1.1396611582610208
595,121.80000000000001,0.015846437690010252,1.142810860919853
596,122.0,0.010641004283929585,1.1466968093677006
597,122.2,0.010897048670176676,1.143487306166685
598,122.4,0.012811465632263075,1.1427611861998987
599,122.60000000000001,0.013324131340989366,1.141925499952456
600,122.80000000000001,0.017104104285380527,1.142909765863539
601,123.0,0.018571319469680755,1.1458030100713923
602,123.2,0.01818361354927027,1.1466796813788052
603,123.4,0.018632578787898646,1.1450432913295359
604,123.60000000000001,0.021384862269727373,1.144183132165543
605,123.80000000000001,0.020671450786986973,1.143044953008418
606,124.0,0.018298828296766594,1.1424626543322407
607,124.2,0.017463772997014588,1.1413264010663482
608,124.4,0.01657293909517667,1.1417736006654078
609,124.60000000000001,0.014679289168272793,1.141227226280059
610,124.80000000000001,0.012743566682291613,1.140436947597071
611,125.0,0.01072813122740689,1.1397021422304783
612,125.2,0.008998253531511496,1.1384367004155374
613,125.4,0.013181284864419303,1.1358262113735014
614,125.60000000000001,0.016054670683799514,1.1335865876970874
615,125.80000000000001,0.016995763290549824,1.1326132772390978
616,126.0,0.01483646009608245,1.1367433717264592
617,126.2,0.012556686887494062,1.1409036496695173
618,126.4,0.01207916845794508,1.1415119557549838
619,126.60000000000001,0.011930655545359077,1.1381206776170731
620,126.80000000000001,0.0136575840175074,1.135456350889209
621,127.0,0.015347424644098094,1.1333029591897197
622,127.2,0.017055325928040967,1.132635037880308
623,127.4,0.018999399226890513,1.1349526966754835
624,127.60000000000001,0.020514714694376174,1.1392568273675303
625,127.80000000000001,0.02128729093243217,1.1393826386641155
626,128.0,0.02192468118849295,1.1402206991441666
627,128.20000000000002,0.020952272447036128,1.1400882916832042
628,128.4,0.01647041286070747,1.137942938889377
629,128.6,0.01256403771587931,1.1342571100514705
630,128.8,0.011309731336957922,1.1318206459049862
631,129.0,0.01074588456605026,1.1313330115493263
632,129.20000000000002,0.011375760390068365,1.1382897870132105
633,129.4,0.01195969689190079,1.1374444696749932
634,129.6,0.011223695479735885,1.137789679096998
635,129.8,3.007920246213397,1.137087565357743
636,130.0,3.0085318231577807,1.136100561057804
637,130.20000000000002,3.009431224568218,1.1378342911938004
638,130.4,3.0104097625339796,1.1392928799779407
639,130.6,3.0087751492135384,1.136866307059969
640,130.8,3.0070084736411458,1.1099661402013157
641,131.0,3.0070094414117916,1.0675463822952982
642,131.20000000000002,3.002173789471912,1.0099980485235855
643,131.4,2.9906319302311632,0.9306535899957616
644,131.6,2.965595466289316,0.8488457473678603
645,131.8,2.913823325717735,0.7728948998268503
646,132.0,2.8432380115219,0.7187591689157147
647,132.20000000000002,2.7672267708204443,0.6542499559563255
648,132.4,2.6934259186958807,0.598924659907156
649,132.6,2.62009387889205,0.5523696355886221
650,132.8,2.5482470727339854,0.5147544653452564
651,133.0,2.4784585916944697,0.48487539511583977
652,133.20000000000002,2.41416383883811,0.45563401318569346
653,133.4,2.3529996164936073,0.4290104123223069
654,133.6,2.299374792797412,0.4086244084248738
655,133.8,2.257318935255125,0.3879666342366154
656,134.0,2.2230227375488356,0.38216817961560307
657,134.20000000000002,2.1934403278293146,0.37460152655146556
658,134.4,2.1690822902770175,0.37146445368106323
659,134.6,2.150423087801272,0.37491880206954464
660,134.8,2.137985776233195,0.37418981427406284
661,135.0,2.1292726659240557,0.3611597727643582
662,135.20000000000002,2.1211522515269703,0.3499418898700477
663,135.4,2.112123816649265,0.34781358278334484
664,135.6,2.1036822051254136,0.35064482479352543
665,135.8,2.0958621913382602,0.3531885952501464
666,136.0,2.0921060002521,0.3601334444552399
667,136.20000000000002,2.0953416065464516,0.37187135654070286
668,136.4,2.0985056377160567,0.38207705193393354
669,136.6,2.100028097477592,0.3881440331162433
670,136.8,2.1025661091916734,0.3879299322752779
671,137.0,2.1035231832794836,0.38888563214818206
672,137.20000000000002,2.10256233243641,0.3890608764113745
673,137.4,2.0926774908906385,0.3934741674439468
674,137.6,2.0782666307224598,0.4064662767479086
675,137.8,2.054347081971592,0.40287013204911926
676,138.0,2.0038779601017382,0.3998270098120647
677,138.20000000000002,1.934235760017101,0.3973837197324447
678,138.4,1.9117445106523976,0.3952680131354946
679,138.6,1.8925538572320382,0.39655479824328493
680,138.8,1.8693694804299905,0.3970669783215719
681,139.0,1.8448694304620699,0.39936950496902046
682,139.20000000000002,1.8185391425726654,0.4045707304997721
683,139.4,1.7946001652215717,0.4107893688291659
684,139.6,1.7603547826837702,0.41696354035391003
685,139.8,1.7154571588947898,0.4234777505493847
686,140.0,1.654122446647324,0.4401899344236024
687,140.20000000000002,1.5738019992152918,0.44807873319978864
688,140.4,1.4815879976937911,0.46163222906087514
689,140.6,1.4081662102249854,0.48629281743406094
690,140.8,1.3296149406398023,0.5356744803776493
691,141.0,1.2380919300231608,0.6308583768664605
692,141.20000000000002,1.127474336187989,0.7528143852710866
693,141.4,1.008457958104087,0.8121333047269187
694,141.6,0.8885651325166486,0.7916755772939855
695,141.8,0.7698413976547959,0.7957824384543412
696,142.0,0.654541545896658,0.8154603981927477
697,142.20000000000002,0.541946337757178,0.8493308726324154
698,142.4,0.43859372012456244,0.8930031899496478
699,142.6,0.34646185885632746,0.935193475924255
700,142.8,0.2640493823824456,0.9769058067540833
701,143.0,0.19628730010811385,1.0178049764878097
702,143.20000000000002,0.14422426990066603,1.0365973057867792
703,143.4,0.10206009891062698,1.0553037905185514
704,143.6,0.06659608993541959,1.0730987654478987
705,143.8,0.0615553827938898,1.089721437542181
706,144.0,0.058596320304975545,1.1060830972066003
707,144.20000000000002,0.05485605436927429,1.119480609795009
708,144.4,0.0501233179859765,1.1326925468681197
709,144.6,0.05005295522212398,1.143913580861687
710,144.8,0.04943347063301331,1.1505377895209847
711,145.0,0.04708486209529953,1.145687943715339
712,145.20000000000002,0.041156746483063264,1.1414355527363638
713,145.4,0.03998109045292704,1.1363514445204506
714,145.6,0.03611142799433613,1.135095641909131
715,145.8,0.03299816132588698,1.1347079883643814
716,146.0,0.02840340118396716,1.1373451508804466
717,146.20000000000002,0.025730767077653635,1.1377292453339645
718,146.4,0.023324716202879722,1.1351119190457015
719,146.6,0.021415219087998955,1.1343410270531047
720,146.8,0.021553013421885557,1.1375602061238077
721,147.0,0.020201556935193755,1.1405924647223302
722,147.20000000000002,0.017662899726269048,1.1379286666179462
723,147.4,0.01443952597382193,1.1370294288110754
724,147.6,0.015320182631612732,1.1329842096999982
725,147.8,0.015256215096891882,1.1289015909432887
726,148.0,0.01419636988106464,1.126907223406315
727,148.20000000000002,0.01472926499223666,1.1293644625000685
728,148.4,0.015965276588012566,1.1335337048322844
729,148.6,0.018323751495443488,1.1323811925466096
730,148.8,0.019482463102415574,1.1287586864352273
731,149.0,0.02035294955888953,1.1260735118113947
732,149.20000000000002,0.01842945068172792,1.1274379643481793
733,149.4,0.014487853907982821,1.1299403949156586
734,149.6,0.01216944115492948,1.1290895174866915
735,149.8,0.010518283431523896,1.1301805316563562
736,150.0,0.009534489494829662,1.1325115095978855
737,150.20000000000002,0.010156723640812599,1.1328899670368975
738,150.4,0.014312025248479562,1.1324025566882936
739,150.6,0.02063861198735785,1.1311433169073843
740,150.8,0.02341774001156819,1.1325039126364578
741,151.0,0.022508751935578625,1.1336981276353573
742,151.20000000000002,0.022512300248676332,1.1280452237144878
743,151.4,0.024484028895656224,1.1239012208453079
744,151.6,0.024636665263372246,1.121618770529342
745,151.8,0.022394532376301988,1.124273039455983
746,152.0,0.020336401682682463,1.1296622612593525
747,152.20000000000002,0.020635616559246943,1.1343843790015409
748,152.4,0.022004125156575273,1.1359331140639455
749,152.6,0.020401074243392346,1.1360426302033018
750,152.8,0.018509262782897874,1.1338861935644768
751,153.0,0.01905998667031507,1.1323042453968286
752,153.20000000000002,0.02191709386381934,1.1305766782051727
753,153.4,0.023400346316915743,1.1275850939453225
754,153.60000000000002,0.020075708974768715,1.1301466504229363
755,153.8,0.023574105993956814,1.1324210931988017
756,154.0,0.02583567494852893,1.1322710549265291
757,154.20000000000002,0.027657961922855703,1.1321568344356383
758,154.4,0.028467631318527982,1.1327966517801766
759,154.60000000000002,0.029485740946853575,1.1319809567691637
760,154.8,0.031141108514763007,1.131517581320753
761,155.0,0.03029011279781087,1.1310856365136142
762,155.20000000000002,0.02990872499676599,1.1324566643547356
763,155.4,0.02682070265266222,1.1342141022346717
764,155.60000000000002,0.024611730750701583,1.1363914823832104
765,155.8,0.021636293555073613,1.138032323230823
766,156.0,0.020938938842402086,1.136192703254873
767,156.20000000000002,0.022060754441161862,1.1344757575116997
768,156.4,0.02433867874300178,1.1346657158730122
769,156.60000000000002,0.025690875060156316,1.134149176844525
770,156.8,0.023560336901949554,1.134415783497563
771,157.0,0.020955694257136573,1.1352680528258998
772,157.20000000000002,0.01998520642160682,1.1365102865401782
773,157.4,0.018634728088100176,1.1365808542432685
774,157.60000000000002,0.017938690827164334,1.137452739879123
775,157.8,0.021002088105417538,1.138336578407202
776,158.0,0.02336481240199374,1.140072534916957
777,158.20000000000002,0.02302704781789391,1.1393091380239544
778,158.4,0.02007868402970215,1.141167964160629
779,158.60000000000002,0.016895445136432242,1.1425411590924344
780,158.8,0.015162522153503537,1.1399539590310876
781,159.0,0.012030929452391741,1.1407564926609386
782,159.20000000000002,0.009888251858817615,1.1460484273889937
783,159.4,0.00838289682344861,1.1439643657310885
784,159.60000000000002,0.00889285539589988,1.1486491145141013
785,159.8,3.0124974763572014,1.1477459008305115
786,160.0,3.0121927124120025,1.1440829838895885
787,160.20000000000002,3.0091409555143884,1.141053787404041
788,160.4,3.004656322127958,1.1403496098438128
789,160.60000000000002,3.0029291600721644,1.1394461112809273
790,160.8,3.0027132103160983,1.1337653071549507
791,161.0,3.0023891890874825,1.1066902184452847
792,161.20000000000002,3.002712698520243,1.0519063737242085
793,161.4,2.9865292305618443,0.9666089065441088
794,161.60000000000002,2.955465602414319,0.8717510333696679
795,161.8,2.8980195247845906,0.7834006271636172
796,162.0,2.81521133115847,0.7041473167392688
797,162.20000000000002,2.7333679221880294,0.6423699868804368
798,162.4,2.646780060786316,0.5935249499226644
799,162.60000000000002,2.562997073274137,0.5512044556171297
800,162.8,2.478777569645311,0.5072665382974788
801,163.0,2.3985852507530137,0.47069668827891925
802,163.20000000000002,2.3257697210834176,0.4445016452596422
803,163.4,2.2611745998631743,0.4209837014974351
804,163.60000000000002,2.2069251356406387,0.3996807223328521
805,163.8,2.157536312308611,0.3870453941096745
806,164.0,2.1219367662036555,0.38065944354583303
807,164.20000000000002,2.0943646671654728,0.36665985628794795
808,164.4,2.074306030817117,0.3538608013514955
809,164.60000000000002,2.0583961101561026,0.3595353077674886
810,164.8,2.0438981964144753,0.3574557857776773
811,165.0,2.0346751561086225,0.36505706026131457
812,165.20000000000002,2.030556105630407,0.3723376663561608
813,165.4,2.030034440480501,0.3713762796555733
814,165.60000000000002,2.0379479972484464,0.38015743652427175
815,165.8,2.0536713700983666,0.36626130882513586
816,166.0,2.075424080396868,0.3660737509877527
817,166.20000000000002,2.102401721512244,0.37555939998582044
818,166.4,2.125243439726266,0.38521208086481873
819,166.60000000000002,2.150029253518825,0.38756097919821886
820,166.8,2.1783507568692997,0.3888940444796257
821,167.0,2.209574106015774,0.39227831323272555
822,167.20000000000002,2.248082398067103,0.40042590118601334
823,167.4,2.281946266735936,0.4038586266965505
824,167.60000000000002,2.3121009976865214,0.4024012740594073
825,167.8,2.3402208031970098,0.3973283734082611
826,168.0,2.373031631561713,0.3953861356692795
827,168.20000000000002,2.416844878293184,0.3972048784862675
828,168.4,2.458381530348923,0.4026531344277687
829,168.60000000000002,2.4993746907353938,0.40895104465566545
830,168.8,2.5342415678943735,0.4143726132984867
831,169.0,2.5628444979204246,0.42038183349840585
832,169.20000000000002,2.581230410013562,0.4242103829564375
833,169.4,2.589618963876213,0.41605160454504936
834,169.60000000000002,2.592564562738823,0.4100995044752334
835,169.8,2.592679259280649,0.4091840502852951
836,170.0,2.5890579448575792,0.41254833739659863
837,170.20000000000002,2.581748095608573,0.4162317740529098
838,170.4,2.573478098691182,0.41778585497534004
839,170.60000000000002,2.565363416676241,0.4169752672142359
840,170.8,2.5611892355111374,0.4160221657144572
841,171.0,2.5555671955882775,0.41770690163080776
842,171.20000000000002,2.5455165499890224,0.4184984076084389
843,171.4,2.5307320652612866,0.4199282583871577
844,171.60000000000002,2.518464258602296,0.41981851102398926
845,171.8,2.5094611311639814,0.4128582493381664
846,172.0,2.5084530982711786,0.40998624581577
847,172.20000000000002,2.515438316120324,0.41152738957881196
848,172.4,2.5241792658741713,0.41502707210272943
849,172.60000000000002,2.5312489412440446,0.4145371393294983
850,172.8,2.5348980095028604,0.41010481315100833
851,173.0,2.538740107748017,0.40311580787920254
852,173.20000000000002,2.5443118960051403,0.39694841742786036
853,173.4,2.549973918421178,0.39340563490785463
854,173.60000000000002,2.5576459689334037,0.3948703896787088
855,173.8,2.5679379830214453,0.3959275575316509
856,174.0,2.5773782926499242,0.40419107296750234
857,174.20000000000002,2.5865031603828212,0.4118180265981545
858,174.4,2.5920735147539538,0.4238641390365623
859,174.60000000000002,2.5995491120969345,0.43770304448612957
860,174.8,2.6045391069962682,0.46328130237624765
861,175.0,2.6066871349410157,0.45717361295190606
862,175.20000000000002,2.6082542820070813,0.4302353841378196
863,175.4,2.6092816596960424,0.4091978494363746
864,175.60000000000002,2.6101146803320687,0.4038901051219343
865,175.8,2.609984839991438,0.4154162481621597
866,176.0,2.6077220258783593,0.4373513774893689
867,176.20000000000002,2.6025935432217513,0.44546006545138
868,176.4,2.5979196687449293,0.4399614417951354
869,176.60000000000002,2.594555059610212,0.4353202222869385
870,176.8,2.591576057979854,0.4294550187942069
871,177.0,2.5898811638554498,0.4246627838976019
872,177.20000000000002,2.591954115572704,0.42488130958031056
873,177.4,2.595947318559604,0.4260706639492026
874,177.60000000000002,2.6002813653729273,0.4265299081970102
875,177.8,2.6050856568414353,0.427549423116092
876,178.0,2.608134617164448,0.4304281987654724
877,178.20000000000002,2.6120026087565296,0.4383275041052496
878,178.4,2.6177247763235276,0.4509172773930474
879,178.60000000000002,2.6164728687756633,0.460207739029405
880,178.8,2.6085172104694476,0.4682344523407458
881,179.0,2.5914651118253276,0.4790973217666684
882,179.20000000000002,2.571741842739181,0.49864183667236694
883,179.4,2.551500999312231,0.5187285289132912
884,179.60000000000002,2.531661105207525,0.506968249061023
885,179.8,2.5040625309036746,0.48558593013266965
886,180.0,2.472071308827615,0.46457685045714103
887,180.20000000000002,2.435298915143811,0.44932276716017105
888,180.4,2.389647194789061,0.4620551720365203
889,180.60000000000002,2.3390149493771824,0.4586822833231069
890,180.8,2.2846731713031767,0.46282826403204996
891,181.0,2.2288459091545163,0.4500289251047314
892,181.20000000000002,2.174101791122424,0.4350638849545387
893,181.4,2.1231992423763546,0.39294026849240615
894,181.60000000000002,2.0789346427809594,0.3887162690719455
895,181.8,2.0400169254651352,0.39952826194376495
896,182.0,2.001891777904728,0.42740398928209367
897,182.20000000000002,1.9503956201380204,0.47926775855453563
898,182.4,1.8871669376336202,0.46564812830267754
899,182.60000000000002,1.799689687369372,0.45115304669508843
900,182.8,1.6853780250201211,0.4499645042244836
901,183.0,1.5558679644179167,0.5051776956624662
902,183.20000000000002,1.412790117356887,0.6162432975678936
903,183.4,1.260947219179835,0.7649874255257055
904,183.60000000000002,1.1076500270656058,0.884067715698431
905,183.8,0.9568885491110084,0.9008171245325636
906,184.0,0.8116859873778413,0.9231940545455296
907,184.20000000000002,0.6703542781610806,0.9473291667008575
908,184.4,0.5382623633468522,0.9740500688945827
909,184.60000000000002,0.4218051650336393,0.9748717729906169
910,184.8,0.3193075027364764,0.9858799838620509
911,185.0,0.235949171073398,1.0064878806217388
912,185.20000000000002,0.16761362851063924,1.0325360397560817
913,185.4,0.11616935892436091,1.0603727373896945
914,185.60000000000002,0.07653143135380135,1.0888900042966958
915,185.8,0.05259057735585866,1.1128719686149784
916,186.0,0.05377075930893501,1.1304821009580228
917,186.20000000000002,0.052185503713230275,1.1368734754879422
918,186.4,0.0564460487727837,1.134837966409717
919,186.60000000000002,0.05962111123986059,1.1293373606879598
920,186.8,0.061370248387970165,1.124439862150814
921,187.0,0.061385270904485034,1.1204559455172798
922,187.20000000000002,0.057965046188407254,1.1188431669756251
923,187.4,0.05354394197160609,1.1153856603763952
924,187.60000000000002,0.05044450459896855,1.1114263886353943
925,187.8,0.04771599193051289,1.1101802174925284
926,188.0,0.04374016239079747,1.1106039922705753
927,188.20000000000002,0.04052789123146167,1.114133990626213
928,188.4,0.03565828260808913,1.116027143541042
929,188.60000000000002,0.030964394301958274,1.1192380941328932
930,188.8,0.027873507663822822,1.1275605203323475
931,189.0,0.02459547277697741,1.1366194807530086
932,189.20000000000002,0.021097340424608903,1.139208285344401
933,189.4,0.015423764649168803,1.1398735908398467
934,189.60000000000002,0.014576779093864234,1.1402311648759937
935,189.8,3.0184509922006733,1.1418339835105957
936,190.0,3.019060243254008,1.144355008179705
937,190.20000000000002,3.0147872486344145,1.1450636668446654
938,190.4,3.010819924963659,1.145772507028836
939,190.60000000000002,3.010168142890903,1.144316459651941
940,190.8,3.0082372094969987,1.1331521335532648
941,191.0,3.005850585283869,1.102869906875156
942,191.20000000000002,3.0058417584164783,1.0481459453852282
943,191.4,2.991814716156771,0.9688943552476549
944,191.60000000000002,2.9604190013171796,0.8722898483001706
945,191.8,2.902772184127647,0.7817079103877828
946,192.0,2.8327633594561497,0.7056785350938934
947,192.20000000000002,2.7510882696015346,0.6494377179636811
948,192.4,2.6638801570935615,0.6023212696944558
949,192.60000000000002,2.585388405616568,0.5646001167427704
950,192.8,2.5042181220400406,0.528268104332529
951,193.0,2.426311679374568,0.4979264105603299
952,193.20000000000002,2.355870869863869,0.4734735284483689
953,193.4,2.292260418911293,0.4521214179013769
954,193.60000000000002,2.235551010103394,0.43236965686840684
955,193.8,2.186499530661436,0.4073559727006715
956,194.0,2.1509710680133787,0.38716849110010226
957,194.20000000000002,2.1211571483735394,0.375238136297805
958,194.4,2.0957069081640576,0.3683638771289676
959,194.60000000000002,2.0755581347060006,0.36486830904565476
960,194.8,2.060997349165511,0.36451143422703913
961,195.0,2.0509277985695,0.36635970726795103
962,195.20000000000002,2.043373868418312,0.3651266410357218
963,195.4,2.045488808184772,0.3642654185395322
964,195.60000000000002,2.0538456563175056,0.37297433198261853
965,195.8,2.0734163520890387,0.38014941274385866
966,196.0,2.102337176114208,0.3787745700664803
967,196.20000000000002,2.135031725287373,0.38023937963859866
968,196.4,2.167916143573721,0.39109984882505067
969,196.60000000000002,2.1996882857417748,0.3952455096027624
970,196.8,2.231881971348253,0.39537164834192656
971,197.0,2.262841019582234,0.3995059109592935
972,197.20000000000002,2.2929272768744076,0.4043666228688093
973,197.4,2.319845446458086,0.40315707620219726
974,197.60000000000002,2.343414565797131,0.40606539801542474
975,197.8,2.366517660332003,0.41239298354896653
976,198.0,2.386981982313588,0.42241481366326383
977,198.20000000000002,2.40386847443924,0.42904330163446336
978,198.4,2.415038853838317,0.43596294315985995
979,198.60000000000002,2.42428077695628,0.4441171161006776
980,198.8,2.436156072203079,0.4362851226712856
981,199.0,2.4496096617585614,0.42260182986514205
982,199.20000000000002,2.460459201267714,0.4268324506899053
983,199.4,2.467156409198538,0.44919617582602833
984,199.60000000000002,2.4717434454053,0.4602035395756549
985,199.8,2.4732115330701996,0.45014876480149885
986,200.0,2.472766476629157,0.4410700185865106
987,200.20000000000002,2.470830022914288,0.42923765530488706
988,200.4,2.467752506203172,0.4144355999046702
989,200.60000000000002,2.463491213281034,0.40777739578074523
990,200.8,2.4601752877803698,0.40697416473262316
991,201.0,2.4605510753358724,0.41260993773851234
992,201.20000000000002,2.4600471531812955,0.4231801827556257
993,201.4,2.4562876591556666,0.43101849632199213
994,201.60000000000002,2.4526052188315117,0.4266002968525637
995,201.8,2.450812438273982,0.42309392599633516
996,202.0,2.450340383573119,0.42005613139645553
997,202.20000000000002,2.4506277115359723,0.41715210737107244
998,202.4,2.44928137756241,0.42220003005153306
999,202.60000000000002,2.4474077403522427,0.4338584500678628
1000,202.8,2.446384657696903,0.43783599017842373
1001,203.0,2.4475067778722033,0.44048523560566993
1002,203.20000000000002,2.44990116723914,0.43643098486085335
1003,203.4,2.448887498625802,0.4237143354451061
1004,203.60000000000002,2.4472158606337824,0.4131045516531234
1005,203.8,2.440519514247984,0.40734725570062186
1006,204.0,2.443491383470928,0.39768144385695064
1007,204.20000000000002,2.444320204567556,0.3981243374191074
1008,204.4,2.4572599712394108,0.4189812353152209
1009,204.60000000000002,2.4700045517677585,0.4436462664438879
1010,204.8,2.4796148901300024,0.4814184595672909
1011,205.0,2.4840765482111307,0.4838106439696514
1012,205.20000000000002,2.4871767570873984,0.4936285889151597
1013,205.4,2.49055684449068,0.5057115469471126
1014,205.60000000000002,2.4904907665547547,0.5166471339367696
1015,205.8,2.486779354535189,0.5237221204306983
1016,206.0,2.4822569207378864,0.5246004173074804
1017,206.20000000000002,2.480449388912592,0.5278130334446425
1018,206.4,2.4815473510544823,0.5022084321594059
1019,206.60000000000002,2.4798160121134427,0.48048432327817325
1020,206.8,2.4747585955853557,0.47502569782228476
1021,207.0,2.4730947242106884,0.47271055621004804
1022,207.20000000000002,2.477161108273393,0.4761912965798092
1023,207.4,2.4822886202829886,0.4900159643540669
1024,207.60000000000002,2.481582104610542,0.5105901004122315
1025,207.8,2.4773927638713604,0.5358108860815055
1026,208.0,2.4758701106350127,0.544967999136322
1027,208.20000000000002,2.482031241032101,0.548447823020856
1028,208.4,2.488520089409855,0.5446520531167522
1029,208.60000000000002,2.490324100377749,0.5433667417579893
1030,208.8,2.490548475161835,0.5446049179668973
1031,209.0,2.4920131410060966,0.5405555184873869
1032,209.20000000000002,2.4924910599060603,0.5400275475409165
1033,209.4,2.491410854698156,0.5438854348922102
1034,209.60000000000002,2.487826835143745,0.5454446166196542
1035,209.8,2.481197304768176,0.5401479820601334


==> plot_data/MessageLossHardwareExperiments_testbed_experiment_message_loss.csv <==
,t,d,m
0,0.2,0.660931157150231,0.7192608956203617
1,0.4,0.5457767097215535,0.7762883211869331
2,0.6000000000000001,0.4402782006640327,0.8443926423464703
3,0.8,0.34685253308467817,0.9156512472470433
4,1.0,0.2661265620461934,0.9555004645928544
5,1.2000000000000002,0.19531810875334535,0.9953871056676064
6,1.4000000000000001,0.13392253050457317,1.037385246382159
7,1.6,0.08840977488203958,1.0731829192453406
8,1.8,0.07390127747697682,1.1007632188198306
9,2.0,0.06420197494522095,1.1230684084106881
10,2.2,0.06238660363907279,1.1315060986809269
11,2.4000000000000004,0.06459192178102256,1.1279116553250113
12,2.6,0.06665147734344697,1.1237571313716022
13,2.8000000000000003,0.06532516295524275,1.1193602790029606
14,3.0,0.06172823593823525,1.1197298416385315
15,3.2,0.058625051140858746,1.1139336017280939
16,3.4000000000000004,0.05378694362758128,1.109360685847148
17,3.6,0.0489874878871047,1.1111292766127094
18,3.8000000000000003,0.043466815805728316,1.1140492725838533
19,4.0,0.037958578205518546,1.116882531058107
20,4.2,0.03343282042347849,1.1208764792869486
21,4.4,0.029023831127929684,1.121818087598698
22,4.6000000000000005,0.02495707740339671,1.1224997056024157
23,4.800000000000001,0.021451612273126405,1.1231836567899667
24,5.0,0.025331711071827405,1.1249111622411767
25,5.2,0.02845104739466576,1.128138261199395
26,5.4,0.02757840215185689,1.1303108964279402
27,5.6000000000000005,0.026301712204907707,1.1326970487889707
28,5.800000000000001,0.027859227968281993,1.1338104472558401
29,6.0,0.026251080320746415,1.1364424804634896
30,6.2,0.023908606409405255,1.1422304406473278
31,6.4,0.023830492126425212,1.139762736964506
32,6.6000000000000005,0.021863818409661458,1.1370189950443657
33,6.800000000000001,0.019315551235793944,1.139537012378651
34,7.0,0.019877222715272626,1.1403429329010675
35,7.2,0.02064648113377328,1.1397597542916889
36,7.4,0.017384194937121688,1.1369574041763046
37,7.6000000000000005,0.016551710449069622,1.1399432660682354
38,7.800000000000001,0.016589874382980263,1.1406021206821673
39,8.0,0.021082521568115967,1.1396232682303713
40,8.200000000000001,0.02432247560200643,1.138074654809257
41,8.4,0.027383323990549706,1.1337231740879639
42,8.6,0.026302453869068324,1.1318994773361168
43,8.8,0.02226518032831555,1.1306163954065402
44,9.0,0.02177414723161556,1.1296618490212784
45,9.200000000000001,0.020201095886547,1.1290157179753932
46,9.4,0.018821558119542246,1.132073958754706
47,9.600000000000001,0.01949917091687321,1.1377939152749292
48,9.8,3.004439698107319,1.1285992898492814
49,10.0,3.0044131059045607,1.118689871471049
50,10.200000000000001,3.0071603110176075,1.114037986111899
51,10.4,3.008229479243003,1.109411677700562
52,10.600000000000001,3.0080768869361196,1.1045916175850468
53,10.8,3.0072557541949623,1.1060685611894265
54,11.0,3.004112385637604,1.0979239925148638
55,11.200000000000001,2.996327741288376,1.0407807227014583
56,11.4,2.978164889348845,0.9510443842139605
57,11.600000000000001,2.9429518346601826,0.8422056435101443
58,11.8,2.880396314765536,0.7407657195060092
59,12.0,2.7982494805224443,0.6592996180829439
60,12.200000000000001,2.7091990532490295,0.5980711842606127
61,12.4,2.6245905913379977,0.5523906067117682
62,12.600000000000001,2.5442707791963803,0.5089475714065921
63,12.8,2.470317010313593,0.47125808885078463
64,13.0,2.3986858362465333,0.43571051102823055
65,13.200000000000001,2.331815855136957,0.41333856768177735
66,13.4,2.270791372229671,0.4068477314897079
67,13.600000000000001,2.2198303863550346,0.42416872015630075
68,13.8,2.1779097616655854,0.4105109644032644
69,14.0,2.141884299460056,0.405444974115002
70,14.200000000000001,2.1129260295372427,0.39890400398448245
71,14.4,2.0852233315121715,0.39258649272262497
72,14.600000000000001,2.07087170405628,0.3910977055264072
73,14.8,2.0636332655046488,0.37706325526912915
74,15.0,2.058132785242211,0.3724156405072542
75,15.200000000000001,2.0552811406608167,0.3574924574262059
76,15.4,2.054894467935511,0.3487187105654291
77,15.600000000000001,2.0557483633069,0.3448792433446242
78,15.8,2.0585317818283744,0.34241152224331095
79,16.0,2.0629824270553043,0.34143850079098165
80,16.2,2.064448218594791,0.3501826086372434
81,16.400000000000002,2.0650818537628925,0.3648749458634051
82,16.6,2.0671059339435565,0.37657991978163347
83,16.8,2.069347247726493,0.3774043745010912
84,17.0,2.0714256009722742,0.38089465670667677
85,17.2,2.0725911074885963,0.3777274635657244
86,17.400000000000002,2.075434147864688,0.3773987292396603
87,17.6,2.0760329094452223,0.38138833668926664
88,17.8,2.0756229480599004,0.38713020981404717
89,18.0,2.0754305427187085,0.39419862167725234
90,18.2,2.0773725294989203,0.39631181180557024
91,18.400000000000002,2.077036460175485,0.3965997728713202
92,18.6,2.077760068479461,0.39317909075839597
93,18.8,2.078171423822049,0.3919211773315229
94,19.0,2.0764979802341634,0.3946716194669159
95,19.200000000000003,2.0715414162163106,0.3932204544983192
96,19.400000000000002,2.0672575248082823,0.3936214897380177
97,19.6,2.0607739951079,0.39267865036087096
98,19.8,2.0504782386451796,0.39684164419980544
99,20.0,2.0365609983741475,0.398004102397761
100,20.200000000000003,2.022121856789514,0.39824743028602877
101,20.400000000000002,2.007307792698113,0.39824804419308973
102,20.6,1.9876196152613448,0.4015500935372909
103,20.8,1.9627610689262767,0.404332618907913
104,21.0,1.9155096585016704,0.4067582975196501
105,21.200000000000003,1.8824936045109284,0.408500765945334
106,21.400000000000002,1.865515217146152,0.39423857908777593
107,21.6,1.8450915638717538,0.3855429102513603
108,21.8,1.801990548196277,0.43655597080528163
109,22.0,1.7425526344740756,0.4540591182460628
110,22.200000000000003,1.6556036302994406,0.49924224017685187
111,22.400000000000002,1.541879348355715,0.589637407392351
112,22.6,1.4167989547417152,0.7214731200224955
113,22.8,1.2806656749689096,0.8648272246017897
114,23.0,1.1337098819397764,0.8626143216155849
115,23.200000000000003,0.9801517800233454,0.8349496506771015
116,23.400000000000002,0.8311407640049249,0.8192155556706363
117,23.6,0.6938030324616482,0.8254233307926981
118,23.8,0.5677255386105929,0.8534488624877973
119,24.0,0.4508318418107885,0.8936491050358558
120,24.200000000000003,0.3468309646329816,0.9413770890347523
121,24.400000000000002,0.2554670402477774,0.9887516792354816
122,24.6,0.17825537024196153,1.03342947564456
123,24.8,0.11532476085880507,1.0731283507567053
124,25.0,0.06849877175575705,1.1119957187013747
125,25.200000000000003,0.06942935022020659,1.1395361746136232
126,25.400000000000002,0.07224288427597311,1.1449661478083828
127,25.6,0.07192724791605881,1.1489338691796214
128,25.8,0.06866848696935877,1.1488987473756147
129,26.0,0.06362242946090763,1.1477719492268692
130,26.200000000000003,0.0626641052644228,1.1491249632415463
131,26.400000000000002,0.06341006328327889,1.1400530097042285
132,26.6,0.0592506263607262,1.1389503034366437
133,26.8,0.05300159662562435,1.1395591311959221
134,27.0,0.046128062384534235,1.13790857259331
135,27.200000000000003,0.039868918817546686,1.1363055754602542
136,27.400000000000002,0.03316649351049883,1.1385683387636696
137,27.6,0.030617063629649336,1.1429698951522083
138,27.8,0.028630702713122985,1.1421624441113933
139,28.0,0.027324758360884403,1.1405819716838632
140,28.200000000000003,0.02563880889091795,1.1400361291121925
141,28.400000000000002,0.02137712853021737,1.139808007259393
142,28.6,0.01699437512039935,1.1351602054852983
143,28.8,0.01789407809488684,1.1319014110235268
144,29.0,0.018634752931450223,1.130935472541516
145,29.200000000000003,0.018831627583872197,1.1321006659742925
146,29.400000000000002,0.01810521506323451,1.1341227334386808
147,29.6,0.014923584565156689,1.129916212546155
148,29.8,0.01205417708818738,1.1285890979345015
149,30.0,0.018637269229149205,1.1285755842213612
150,30.200000000000003,0.02359903568827535,1.12663562618047
151,30.400000000000002,0.027357369882976015,1.1248047335294404
152,30.6,0.0303573694449055,1.1226025156672461
153,30.8,0.03185773822561699,1.1219284523386783
154,31.0,0.03089011222698731,1.1233026037697331
155,31.200000000000003,0.02747757690989647,1.1282180206726655
156,31.400000000000002,0.023632609083977865,1.1335231259090937
157,31.6,0.021888410902533014,1.1336103631277792
158,31.8,0.019159719296028797,1.132920087314154
159,32.0,0.015953961167252943,1.1352593975217005
160,32.2,0.018733992822168234,1.135394818808443
161,32.4,0.01945006585044566,1.13586491479418
162,32.6,0.016963480379512286,1.1363596919437764
163,32.800000000000004,0.014991373975504263,1.1367366326342128
164,33.0,0.015133919009455873,1.1335629966364889
165,33.2,0.015816527297901808,1.1299925804983377
166,33.4,0.01604079634248174,1.1299767653788397
167,33.6,0.015916304309959262,1.130942843270309
168,33.800000000000004,0.013769481872036603,1.1327100610897332
169,34.0,0.013926710964439233,1.1377082165785994
170,34.2,0.014395144842089156,1.135057722557822
171,34.4,0.016827309747178373,1.1341720371647142
172,34.6,0.017197671845011364,1.1340403094106566
173,34.800000000000004,0.015506358562084623,1.1331682023034635
174,35.0,0.011126875923230892,1.1324642205113187
175,35.2,0.008948893283056866,1.1351830762128745
176,35.4,0.009228981444523087,1.1415200129104728
177,35.6,0.00995349899372525,1.1404369884313936
178,35.800000000000004,0.009413524123172689,1.1395653223445452
179,36.0,0.00938412220797134,1.1403506205702711
180,36.2,0.011709802327927782,1.1406488988736967
181,36.4,0.012416939054186005,1.1390742884060419
182,36.6,0.011393139293365709,1.139140323036916
183,36.800000000000004,0.011575184655142914,1.1395925384801542
184,37.0,0.013019011928400883,1.1388690159406396
185,37.2,0.012888440616928497,1.136446885573972
186,37.4,0.014256045120713514,1.1341232056477635
187,37.6,0.014339036831238184,1.1326360657698828
188,37.800000000000004,0.015664690721680016,1.132843392585447
189,38.0,0.015456485007158642,1.1306332415864935
190,38.2,0.015432681209637391,1.1315062633074109
191,38.400000000000006,0.013873077323421289,1.1320899913891438
192,38.6,0.01361106397106319,1.133233111981446
193,38.800000000000004,0.014864344172714292,1.1352661248728568
194,39.0,0.014959593407504327,1.1345571134953563
195,39.2,0.014997089000840621,1.1339637109809921
196,39.400000000000006,0.014064941403024066,1.1330631965030415
197,39.6,0.01346964962735212,1.131667277119129
198,39.800000000000004,3.0049809377627885,1.1313094455317858
199,40.0,3.0046562993445245,1.130742550308698
200,40.2,3.004655163427404,1.1285131405126652
201,40.400000000000006,3.005734907402029,1.1248787886097336
202,40.6,3.005523474607779,1.1201974695725678
203,40.800000000000004,3.0021755235300085,1.11059336265756
204,41.0,3.001204859658162,1.0892222454497555
205,41.2,3.0013115624005127,1.0493240406489786
206,41.400000000000006,2.983183379250189,0.9860709048674667
207,41.6,2.94865546834679,0.9094383840577094
208,41.800000000000004,2.8842413589571207,0.8424998947519045
209,42.0,2.7980477580497083,0.7738023294820195
210,42.2,2.708097688110265,0.7097628080363669
211,42.400000000000006,2.618149822139152,0.6490587814412124
212,42.6,2.5338181654148935,0.5946911376489806
213,42.800000000000004,2.453168286559003,0.5514476155927162
214,43.0,2.3796614810764893,0.519424919212903
215,43.2,2.3105392330588597,0.4954709385174196
216,43.400000000000006,2.2556395072505184,0.4761779718695035
217,43.6,2.208327267501421,0.44836224339849756
218,43.800000000000004,2.1689364298485723,0.4230678391496135
219,44.0,2.1364293503204523,0.4064854954645843
220,44.2,2.1098769457273687,0.39118164261270655
221,44.400000000000006,2.0873875875292867,0.38231105795184495
222,44.6,2.0731006806764034,0.3725536341226336
223,44.800000000000004,2.068028152337067,0.3599519763558468
224,45.0,2.062379625497767,0.35563954483168075
225,45.2,2.058861878006248,0.34732132034967966
226,45.400000000000006,2.0568936070168395,0.35078793105171285
227,45.6,2.0579706903774433,0.3646192773151747
228,45.800000000000004,2.0654725887980185,0.3639278191423452
229,46.0,2.0829818072533226,0.3617727304635552
230,46.2,2.1067301895355226,0.3582823945973491
231,46.400000000000006,2.1309325235696144,0.35657835483124883
232,46.6,2.159413273834566,0.35698689736854394
233,46.800000000000004,2.20841522499182,0.3610844300444872
234,47.0,2.2573521408516464,0.37105770075143824
235,47.2,2.297723554125144,0.39062771198554863
236,47.400000000000006,2.332214674141683,0.39862813409393477
237,47.6,2.3604380230442894,0.4124140997536142
238,47.800000000000004,2.383056550143999,0.41047477497622176
239,48.0,2.4014252877261546,0.40548465592929367
240,48.2,2.4172414832412077,0.40459593817342154
241,48.400000000000006,2.4284832005703727,0.4078570724025775
242,48.6,2.435334775139891,0.41679779337579254
243,48.800000000000004,2.4381473527401885,0.43113022636814796
244,49.0,2.4382645755418686,0.4394683908737658
245,49.2,2.4363831500211575,0.4370476989059947
246,49.400000000000006,2.4341126169348906,0.4243765543150702
247,49.6,2.4320711298575564,0.41828734662688627
248,49.800000000000004,2.430168879953429,0.4201872903762121
249,50.0,2.4277210355150993,0.425293497173063
250,50.2,2.424112895951942,0.4286905869704778
251,50.400000000000006,2.420938943788099,0.4310314073890065
252,50.6,2.4188181916921656,0.4309897016288337
253,50.800000000000004,2.4163361285758325,0.431332600891328
254,51.0,2.414839933535407,0.43446142479695377
255,51.2,2.4144353031956802,0.420774053157697
256,51.400000000000006,2.4137066951996746,0.4146687805364451
257,51.6,2.4119665796077983,0.41584170941312065
258,51.800000000000004,2.41059423111216,0.4131117944446826
259,52.0,2.411816050596555,0.41076808407475135
260,52.2,2.4123570575948476,0.41454542429836455
261,52.400000000000006,2.4116007546730818,0.4276733568799575
262,52.6,2.409581557945514,0.4380058168437909
263,52.800000000000004,2.409285261902301,0.4469703223610611
264,53.0,2.410957317813943,0.44888704977524335
265,53.2,2.4133310311570653,0.4429926697520864
266,53.400000000000006,2.413313131993717,0.44295432427024944
267,53.6,2.4107241514102444,0.443712732893043
268,53.800000000000004,2.4096474488935975,0.4466581961853557
269,54.0,2.4085840974466124,0.433370625305811
270,54.2,2.4093627396206085,0.4191274251454481
271,54.400000000000006,2.4093711281035515,0.41476723139887367
272,54.6,2.4074969600210587,0.41256357608358535
273,54.800000000000004,2.4061816431570686,0.42419910311609604
274,55.0,2.4044589606559805,0.4269607645513845
275,55.2,2.40302567270323,0.42380049340257475
276,55.400000000000006,2.403001591274934,0.4206437413874856
277,55.6,2.4041467213328565,0.41658047702045164
278,55.800000000000004,2.405605069158263,0.4114565728072707
279,56.0,2.4057798428203876,0.4121826658561658
280,56.2,2.4057349871140508,0.41720649820729944
281,56.400000000000006,2.4054774311309424,0.4312558307024618
282,56.6,2.4043463930187605,0.45444299740060856
283,56.800000000000004,2.40466792403103,0.48138421492675953
284,57.0,2.405281143957636,0.5082631447623783
285,57.2,2.405740416687971,0.5329349932087182
286,57.400000000000006,2.4058077016209105,0.5479860764725173
287,57.6,2.4068261462233655,0.5460836168234592
288,57.800000000000004,2.407841991594191,0.5414981705783297
289,58.0,2.408776310922054,0.5339503233649623
290,58.2,2.40987058662412,0.5266317448857043
291,58.400000000000006,2.411044110876996,0.5216498927469835
292,58.6,2.4069085848097895,0.5185405055131816
293,58.800000000000004,2.3999745452208168,0.5168867523868509
294,59.0,2.389037930895417,0.5107871817266538
295,59.2,2.3719056421239872,0.49618173974953006
296,59.400000000000006,2.351245894715667,0.45699511453078323
297,59.6,2.3242042842785975,0.42584276985512237
298,59.800000000000004,2.28986045584604,0.43524880971189583
299,60.0,2.2531284349998004,0.5249166330106533
300,60.2,2.2126375034976786,0.5088967174480165
301,60.400000000000006,2.1608049875043154,0.46127980004498415
302,60.6,2.1013228428656876,0.4570819527350947
303,60.800000000000004,2.0288522124125654,0.5083894095006226
304,61.0,1.9319270243831603,0.5092522455926892
305,61.2,1.8201348090379352,0.45521541112024927
306,61.400000000000006,1.6829839590178193,0.4173005561307957
307,61.6,1.5256218758041278,0.3995043664513348
308,61.800000000000004,1.3789243206504986,0.40591648295202437
309,62.0,1.314104588728591,0.43096963064393856
310,62.2,1.2305708253842944,0.43426104456062153
311,62.400000000000006,1.128924874912486,0.4187514847603454
312,62.6,1.0154077368405383,0.42195029048888494
313,62.800000000000004,0.8989908026919821,0.44597549558763117
314,63.0,0.782264769128209,0.49488929674034615
315,63.2,0.6663485435291442,0.5674846058953126
316,63.400000000000006,0.5553732246531962,0.6519125450645149
317,63.6,0.45192349869766585,0.737822458896672
318,63.800000000000004,0.35542699460961846,0.8226372353851635
319,64.0,0.281587854408469,0.8905209289461781
320,64.2,0.21651377660547905,0.9510589148045553
321,64.4,0.1554916692405143,1.0078990493515105
322,64.60000000000001,0.1024279717879215,1.0578112597424234
323,64.8,0.06480788076270255,1.093016177601
324,65.0,0.06258480017456082,1.121867600006345
325,65.2,0.06610112885700989,1.1309739418638587
326,65.4,0.06568870371640409,1.1225141429315484
327,65.60000000000001,0.06256783024838335,1.1170305298390921
328,65.8,0.05895728511649812,1.1167544351489023
329,66.0,0.05514484735896753,1.1167092728340213
330,66.2,0.050559936542661325,1.1196243553756284
331,66.4,0.04639192306151753,1.123210958909737
332,66.60000000000001,0.04123952318551289,1.1288808308962222
333,66.8,0.03596086000421216,1.138190112374566
334,67.0,0.03042602659317169,1.1455735975238153
335,67.2,0.02765307741191941,1.1452209955030987
336,67.4,0.024071335975648065,1.1425581045704836
337,67.60000000000001,0.0203772343729814,1.1404881935214473
338,67.8,0.017565715706701,1.1381560604130458
339,68.0,0.01928950759334343,1.1338238061630845
340,68.2,0.019003562631528928,1.1305834849078458
341,68.4,0.01920131059371813,1.1292858458652195
342,68.60000000000001,0.018940919220051946,1.1281275284811811
343,68.8,0.021133189918502448,1.1255697757779375
344,69.0,0.022296615207269117,1.125154876385105
345,69.2,0.021022876555891568,1.1261246256519029
346,69.4,0.020478355315373745,1.1301180221007603
347,69.60000000000001,0.019121140926564,1.1320238437385641
348,69.8,3.016209018775133,1.1350657537298483
349,70.0,3.014807017610886,1.1366493178344614
350,70.2,3.0141576716304908,1.1370728932761767
351,70.4,3.0130763235087663,1.1356722046139416
352,70.60000000000001,3.011347752532554,1.1215439396419868
353,70.8,3.0090810169377447,1.1006835959073937
354,71.0,3.007892666068063,1.05739397399711
355,71.2,2.986204123534032,0.9977998786902786
356,71.4,2.949379914031632,0.9263564784195184
357,71.60000000000001,2.8861397908296933,0.8367677354321245
358,71.8,2.7981768919843932,0.7516636862141047
359,72.0,2.7065852843167133,0.681729914604222
360,72.2,2.614757815366077,0.6265951308407091
361,72.4,2.528138639584221,0.5800317313737064
362,72.60000000000001,2.4483548349025352,0.5404361226490629
363,72.8,2.373669060189952,0.5071485338007696
364,73.0,2.30460697092608,0.48702420973051747
365,73.2,2.2436456874197104,0.47176845657897465
366,73.4,2.191421287189269,0.4577645444256017
367,73.60000000000001,2.156342390591481,0.42779151246442004
368,73.8,2.132479903487051,0.4064784210203121
369,74.0,2.114456917257078,0.3910509072445547
370,74.2,2.10208530796856,0.3866571701628692
371,74.4,2.096354075739664,0.37304149974327355
372,74.60000000000001,2.0952911192176473,0.3700921082982077
373,74.8,2.0963941332355245,0.3737046316065372
374,75.0,2.0970739179058184,0.3671735004934727
375,75.2,2.0960586838037645,0.37114889907736315
376,75.4,2.092976147045421,0.3836623649341929
377,75.60000000000001,2.087345336469496,0.39689054638345816
378,75.8,2.0838773565168065,0.3894878366126624
379,76.0,2.0819824225439043,0.3825867952531323
380,76.2,2.079207358748356,0.37827652485329805
381,76.4,2.0776285711257185,0.3772136227697781
382,76.60000000000001,2.067253644089952,0.37734347525583567
383,76.80000000000001,2.0488340297828382,0.37642654653276325
384,77.0,2.0175803829788155,0.37786391787740214
385,77.2,1.9775497794955041,0.3846512485736686
386,77.4,1.9264131529290083,0.39341063617460115
387,77.60000000000001,1.8685944010608915,0.39983865692234316
388,77.80000000000001,1.808247088919703,0.4049614743563304
389,78.0,1.7973639945051871,0.409006355305535
390,78.2,1.7812189961948885,0.4123994201537095
391,78.4,1.7529445189339885,0.3929702810477043
392,78.60000000000001,1.7037980835473854,0.4037140307970005
393,78.80000000000001,1.6424037242171703,0.42463819169282635
394,79.0,1.563061761052328,0.43530898962464915
395,79.2,1.4618038639552688,0.4396727529281497
396,79.4,1.3476397392557424,0.4393795023988616
397,79.60000000000001,1.2545248209422881,0.44019170645116085
398,79.80000000000001,1.191858241684791,0.441249550312371
399,80.0,1.1234334650624394,0.4420164415709138
400,80.2,1.047484230817677,0.443337367236888
401,80.4,0.961709626143989,0.4521265679234685
402,80.60000000000001,0.8709033337306671,0.4815049793110339
403,80.80000000000001,0.7787165308126652,0.5284542749124164
404,81.0,0.6820710414067224,0.5817614433105985
405,81.2,0.587086010781324,0.6502255824319138
406,81.4,0.4944122401125381,0.7288760765882192
407,81.60000000000001,0.4082044420766779,0.8036860719389362
408,81.80000000000001,0.3316720010210489,0.8695499533912568
409,82.0,0.26332445142463645,0.9273690387630054
410,82.2,0.20369624681700954,0.9816622155166183
411,82.4,0.15176065056257484,1.0329234006459456
412,82.60000000000001,0.10625559548691126,1.0742380190591134
413,82.80000000000001,0.06867466482854627,1.1135722149127405
414,83.0,0.05717638362794311,1.1300923703432386
415,83.2,0.057029138014774126,1.1322981996215473
416,83.4,0.05286487617429616,1.1336569060694923
417,83.60000000000001,0.04773397261802949,1.1340943902682508
418,83.80000000000001,0.043241878190092405,1.1346618066140386
419,84.0,0.039771669364009325,1.1331565103581878
420,84.2,0.03640862448668768,1.1286201685451958
421,84.4,0.03252740569583615,1.1273434129422066
422,84.60000000000001,0.0283996778794048,1.1288363703158601
423,84.80000000000001,0.024202893326671637,1.133574386548114
424,85.0,0.020757070541039795,1.1349863831524085
425,85.2,0.020355741601654525,1.1351853735160968
426,85.4,0.01743369338772687,1.1353509619639672
427,85.60000000000001,0.015416974092549735,1.1344705750774495
428,85.80000000000001,0.0168533414455687,1.1319081480469448
429,86.0,0.018542548976957084,1.128040083982516
430,86.2,0.02025079331918466,1.1259721560463805
431,86.4,0.01995412944442,1.1265681661833034
432,86.60000000000001,0.017023247970224146,1.1285649175579413
433,86.80000000000001,0.015586162031827635,1.1308824759988396
434,87.0,0.016190248370692484,1.1315616793365213
435,87.2,0.015324704138295868,1.133131924002367
436,87.4,0.01548826838588981,1.1332840672749755
437,87.60000000000001,0.014829790479385289,1.1344344205259669
438,87.80000000000001,0.01567438787041964,1.1342351547134286
439,88.0,0.015864714793476762,1.1349956662475758
440,88.2,0.011887392000428291,1.1377940994562208
441,88.4,0.012424497511822528,1.1391730272097826
442,88.60000000000001,0.016730576030460836,1.1319062349420812
443,88.80000000000001,0.026739856028852337,1.1271531088428342
444,89.0,0.030879478095891092,1.1253953928677554
445,89.2,0.029079570851559326,1.127776718780514
446,89.4,0.024303559070556285,1.1329177545884335
447,89.60000000000001,0.02067898103136952,1.1353546740187679
448,89.80000000000001,0.014490969919696364,1.1383879188822699
449,90.0,0.012615704901913048,1.1397657604878884
450,90.2,0.01486869236177069,1.138802301067715
451,90.4,0.018705441680564466,1.1406342215678105
452,90.60000000000001,0.017590093342454365,1.1433470800372987
453,90.80000000000001,0.01790260742772893,1.1409408645271242
454,91.0,0.020619346666206885,1.139818333782838
455,91.2,0.022628451332317542,1.1389392637248332
456,91.4,0.023635002258363447,1.1395264381041597
457,91.60000000000001,0.024697739179563496,1.1403521315536083
458,91.80000000000001,0.027551488311310848,1.1382672241804785
459,92.0,0.0326957201839563,1.1378425176371523
460,92.2,0.03508530934763625,1.1375546795360045
461,92.4,0.03083087629864728,1.1390192685473755
462,92.60000000000001,0.025672888459331696,1.1403290582115286
463,92.80000000000001,0.02267432454281109,1.1399354224557807
464,93.0,0.022332515797242367,1.136852267050794
465,93.2,0.022814538869906573,1.1338370930369146
466,93.4,0.02317295195141285,1.1349537122081312
467,93.60000000000001,0.021622389708084847,1.1309848946240015
468,93.80000000000001,0.020591255142386095,1.1274175491031266
469,94.0,0.020177847058247073,1.1258810180193988
470,94.2,0.01880050919426564,1.1248830941080397
471,94.4,0.019089429161378502,1.1262853751378517
472,94.60000000000001,0.019140103837289174,1.1288169395332326
473,94.80000000000001,0.018806544833535003,1.1290711943750795
474,95.0,0.019436035924564308,1.1265141270675878
475,95.2,0.02003254605525229,1.1233112061040078
476,95.4,0.01990577515667381,1.122813893365764
477,95.60000000000001,0.018662496747037165,1.126375105756592
478,95.80000000000001,0.019238684277956646,1.1307326557095794
479,96.0,0.018681180054276315,1.1334963700365144
480,96.2,0.018447824941367097,1.1351155395742771
481,96.4,0.01800661599011198,1.1371431496355529
482,96.60000000000001,0.018084345978153525,1.1387993363259057
483,96.80000000000001,0.01754785299109226,1.1426064227677057
484,97.0,0.016219096121832102,1.1451594086099337
485,97.2,0.015649206472375075,1.147336078087335
486,97.4,0.012387523145970592,1.1453201294152915
487,97.60000000000001,0.013158766277888742,1.1455425395662615
488,97.80000000000001,0.012088081114509786,1.144628646071009
489,98.0,0.00945494798595426,1.1434267459021996
490,98.2,0.010962876033463199,1.1431066538216248
491,98.4,0.011517994781305933,1.1439394417352269
492,98.60000000000001,0.014368899907916316,1.138811726850742
493,98.80000000000001,0.01666955636832256,1.1350528094628847
494,99.0,0.01573308975225667,1.1366382865021951
495,99.2,0.013279718554332484,1.1387209212148588
496,99.4,0.013594460026252218,1.1399858432780783
497,99.60000000000001,0.01271437182908956,1.1402783973155248
498,99.80000000000001,3.010821178425746,1.1410521549129222
499,100.0,3.0100558560138158,1.1447199085780262
500,100.4,3.0118872057709254,1.1436158690082248
501,100.60000000000001,3.012955481647511,1.1370862036163423
502,100.80000000000001,3.011584030464469,1.1028099453727669
503,101.0,3.010819464659583,1.0413518384399518
504,101.2,3.009140356909004,0.9503741443682349
505,101.4,3.0072470444967725,0.8487293232305824
506,101.60000000000001,3.0045475828114365,0.5845910507486156
507,102.2,2.9940360617219404,0.5254382731015279
508,102.4,2.9853359186187025,0.47992510350384276
509,102.60000000000001,2.969168782273525,0.44501470599817344
510,102.80000000000001,2.9357966447405217,0.4189568931727423
511,103.0,2.8900355478675217,0.39939728543631486
512,103.2,2.8401651535051515,0.3876037234340911
513,103.4,2.791163489147365,0.3894997928926516
514,103.60000000000001,2.740111976731128,0.40169161365168643
515,103.80000000000001,2.696002585409535,0.4140990077086876
516,104.0,2.6594006428584627,0.4179978376352759
517,104.2,2.603368887699274,0.4027133574241566
518,104.60000000000001,2.574774268704478,0.39323049128526966
519,104.80000000000001,2.4505140427442074,0.3911640232712485
520,105.4,2.4093239305233305,0.3870368212756265
521,105.60000000000001,2.3746888192338624,0.3817749046153925
522,105.80000000000001,2.343431999813338,0.37681304496658297
523,106.0,2.3159629917692386,0.373612467907619
524,106.2,2.29712106220663,0.3774302552471221
525,106.4,2.286889258339787,0.38386583504038635
526,106.60000000000001,2.281788904888352,0.37830323840606433
527,106.80000000000001,2.2793155024284886,0.3641611792002452
528,107.0,2.2816971757261078,0.36799526997751764
529,107.4,2.279588774152815,0.3710662348786322
530,107.80000000000001,2.2768741337470533,0.37136308152859293
531,108.0,2.2750945588697022,0.37359327206595117
532,108.2,2.275675397541729,0.38002940332985974
533,108.4,2.271142222801438,0.39041932690033226
534,108.60000000000001,2.2623893264002346,0.39807254517431195
535,108.80000000000001,2.2418801744343555,0.4003835662583065
536,109.0,2.214629359539084,0.4025087996520038
537,109.2,2.186067843397861,0.4017196972324866
538,109.4,2.1575767442768785,0.40228005997663874
539,109.60000000000001,2.102155999020773,0.4046775645768366
540,110.0,2.078220001351037,0.4014687012320685
541,110.2,2.059906379639356,0.39841379371324714
542,110.4,2.0482766214149533,0.3941034517990337
543,110.60000000000001,2.044664505531545,0.38726635730603326
544,110.80000000000001,2.045650487364601,0.38509516077747347
545,111.0,2.0473381995535833,0.3845744837791683
546,111.2,2.0494587546006797,0.38142722477184643
547,111.4,2.0506069834472718,0.38253807319108923
548,111.60000000000001,2.0503856622270535,0.38655466217556067
549,111.80000000000001,2.050053030215426,0.39075569891731016
550,112.2,2.049784518791044,0.3864080200696802
551,112.4,2.050666164227702,0.38393452393728106
552,112.60000000000001,2.0502605406727343,0.3836212755746341
553,112.80000000000001,2.04822638630403,0.3839221214209604
554,113.0,2.0479172194233644,0.3846056940277675
555,113.2,2.0477435250589773,0.38581875184305503
556,113.60000000000001,2.046828214293736,0.3960069724239172
557,113.80000000000001,2.0453096214840962,0.39416512875401666
558,114.0,2.04482406690714,0.390151273777829
559,114.2,2.0448238564747014,0.38185384812398143
560,114.4,2.049116657291681,0.377276517934236
561,114.60000000000001,2.0597394946560077,0.37449391557918843
562,114.80000000000001,2.078681138560038,0.3747042285847846
563,115.0,2.1061085955741907,0.3791052744702193
564,115.2,2.1385598024134693,0.3846381124675091
565,115.4,2.1746010057991767,0.39337029870282053
566,115.60000000000001,2.2067287537457827,0.4057787029258783
567,115.80000000000001,2.235851354026774,0.40447520909159795
568,116.0,2.285723044123843,0.39314337883279526
569,116.4,2.311864493831031,0.3896737152658888
570,116.80000000000001,2.3163825115168386,0.3919273857469006
571,117.0,2.3191630253896784,0.402480539722044
572,117.2,2.3220046343960403,0.4108777553645227
573,117.4,2.3266834932848215,0.4083955021457928
574,117.60000000000001,2.3352504186659897,0.40198359857477417
575,118.4,2.334462280191735,0.4012705592843869
576,118.60000000000001,2.3156137321826415,0.3942978727917063
577,118.80000000000001,2.2944088851034765,0.3898766460865746
578,119.2,2.2983070036772526,0.3886405169013433
579,119.4,2.2986891187673097,0.3935546690496708
580,119.60000000000001,2.294737206888304,0.4017670494128328
581,119.80000000000001,2.289719637940788,0.4066292489976323
582,120.0,2.290727873201535,0.4065622753389162
583,120.2,2.2906902823290007,0.40243298219797996
584,120.4,2.2878572458480386,0.3925098264670492
585,120.60000000000001,2.2826887090778527,0.3812484105743733
586,120.80000000000001,2.273537817058538,0.37474284720967627
587,121.0,2.2586010747236824,0.37330880247137366
588,121.2,2.245761243079547,0.38598425869622355
589,121.4,2.238930356357648,0.4039551297046878
590,121.60000000000001,2.2358997813877073,0.41475221402969725
591,121.80000000000001,2.23209735404562,0.41602902190195673
592,122.0,2.22481682795833,0.41446593794026193
593,122.2,2.2170915373359708,0.41370169787832334
594,122.4,2.2119218420234255,0.41182444391926326
595,122.60000000000001,2.2091359154825647,0.4121328098020831
596,122.80000000000001,2.2092576147246077,0.4123702570137398
597,123.0,2.2092339585735847,0.41220006462320397
598,123.2,2.2090686008293337,0.41135082008418544
599,123.4,2.2094194289421587,0.4162918225495611
600,123.80000000000001,2.2050239046722306,0.4192790897295686
601,124.0,2.1969563082329864,0.42006433522910397
602,124.2,2.1758077824561397,0.41588840547611666
603,124.60000000000001,2.1622992869126425,0.4097123820843716
604,124.80000000000001,2.148755734449278,0.4037556416633221
605,125.0,2.137323730367063,0.4024810314675732
606,125.2,2.1294093826855724,0.4037474813117228
607,125.4,2.116016799998339,0.4045426146091041
608,126.0,2.113247201302546,0.4104973795613512
609,126.2,2.1090287070693456,0.4210746484880601
610,126.4,2.098738554720475,0.4401383309104239
611,126.80000000000001,2.095586057479675,0.4354928746316359
612,127.0,2.0923609414688036,0.4303339259929039
613,127.2,2.0834839137260857,0.4279987298792897
614,127.4,2.06719663041519,0.4274331072451742
615,127.60000000000001,2.0404789435636954,0.4286188032061523
616,127.80000000000001,2.043431105741201,0.42808563011330886
617,128.0,2.047361955221064,0.430296427551451
618,128.20000000000002,2.049562459606436,0.4293950487436615
619,128.4,2.048371397242882,0.428950352971657
620,128.6,2.0478490661203725,0.4262331874484301
621,128.8,2.047947093680276,0.4236237902690463
622,129.20000000000002,2.0479583434844484,0.42371444535161884
623,129.4,2.0488408322560065,0.42006707904278234
624,129.6,2.05034257813416,0.41340999139896417
625,129.8,2.953311583436178,0.40856217867567146
626,130.0,2.950807501740776,0.4057086044812123
627,130.20000000000002,2.946232093389281,0.40637389392961565
628,130.4,2.942815183104673,0.40623119640132177
629,130.6,2.9388586881722243,0.4118192987622684
630,131.0,2.9378881328399276,0.4170799287961272
631,131.20000000000002,2.9360161876384083,0.4230819009303304
632,131.4,2.9356280458504718,0.44326025982379763
633,131.8,2.9362262037595572,0.4594837537005457
634,132.0,2.936404922320641,0.4829811572439189
635,132.20000000000002,2.936549173868863,0.4956517174704205
636,132.4,2.936501016112519,0.4999769736749065
637,132.6,2.937517718156893,0.5046109110402373
638,132.8,2.9389669470492454,0.5083213225086597
639,133.0,2.9402528123606255,0.5106201063627553
640,133.20000000000002,2.9401113768998752,0.5124239730984107
641,133.4,2.9398176543010015,0.5165914939392049
642,133.6,2.939724850168872,0.5204690885272576
643,133.8,2.938590117525896,0.5018365464195241
644,134.0,2.9376428033550543,0.48371705144036153
645,134.20000000000002,2.936775905821225,0.4754434602800331
646,134.4,2.9367643023101073,0.4715993828421786
647,134.6,2.937830125060684,0.47173020432272317
648,134.8,2.939737947700593,0.46916821369137135
649,135.0,2.9417978123206416,0.46344667828683167
650,135.20000000000002,2.9438452560803325,0.457227418794405
651,135.4,2.916812225754065,0.4560559581421003
652,135.8,2.8830593680535217,0.4526639078608178
653,136.0,2.8364585494452843,0.4456934450231189
654,136.20000000000002,2.7832776536669925,0.4397330157680363
655,136.4,2.729139773295226,0.4396200294080739
656,136.6,2.6779335268221356,0.43824914332245496
657,136.8,2.647098692764532,0.43728354476558334
658,137.0,2.603526287911974,0.43968766054184794
659,137.20000000000002,2.5398711833473584,0.4324930976866501
660,137.6,2.5300408451030885,0.42636056211016365
661,137.8,2.526388773871626,0.41408719939332
662,138.20000000000002,2.5183246794668976,0.40615165946028414
663,138.4,2.499050292105864,0.406499042538525
664,138.6,2.4710411762211555,0.4119424821755154
665,138.8,2.4396244036427457,0.42099036626446784
666,139.0,2.3710399471278,0.4184395104611442
667,139.4,2.3356967468742535,0.4130241960567472
668,139.6,2.2979806696927962,0.40305079231432583
669,139.8,2.2565202358083334,0.39489323889032363
670,140.0,2.210962609377263,0.3933432468999368
671,140.20000000000002,2.1657674908995665,0.39454844377542425
672,140.4,2.124875423341565,0.4018645182187266
673,140.6,2.0790402403011274,0.40629449954208574
674,140.8,2.009945130396851,0.44165439631914055
675,141.20000000000002,1.9888835552681663,0.43657583830011853
676,141.4,1.971453178858882,0.4233824251183358
677,141.6,1.9595589566174865,0.4282053848140173
678,141.8,1.9520135125242306,0.4434768933603721
679,142.0,1.949211945711121,0.4537460439851623
680,142.20000000000002,1.9473527824046706,0.4799208339963198
681,142.4,1.961971509118986,0.5639669442883616
682,142.8,1.9793755668679311,0.565293153216851
683,143.0,1.9416418943807265,0.5346344211181316
684,143.4,1.7528420053815743,0.5614840542198748
685,143.8,1.6357192326473564,0.6063894399328515
686,144.0,1.5185917800866704,0.6687483942183193
687,144.20000000000002,1.4604062701151475,0.7967603897879462
688,144.6,1.4552154500965808,0.7537913222965065
689,144.8,1.4314645241811632,0.7308094880371396
690,145.0,1.3911856614360454,0.7269114652983748
691,145.20000000000002,1.3318532742202167,0.727557633504803
692,145.4,1.262685459208922,0.7275884523480377
693,145.6,1.1837728984844964,0.7222256045525003
694,145.8,1.0947835358049813,0.7216253220798627
695,146.0,0.9920823244931297,0.7317726872108511
696,146.20000000000002,0.8783553861887738,0.7487981551897344
697,146.4,0.6595681748997123,0.7682524839070791
698,146.8,0.5641361900227571,0.7757541579034126
699,147.0,0.4780629002085975,0.7939043431361963
700,147.20000000000002,0.34482828124136033,0.8547310236991678
701,147.6,0.2925623613987382,0.8885978688039443
702,147.8,0.24289391883245678,0.9237732773983252
703,148.0,0.22654744157862813,0.9567921783141394
704,148.20000000000002,0.21863783173596713,0.9871022828181086
705,148.4,0.21053912799207034,1.0092426671662071
706,148.6,0.19277246542010543,1.0183233781371996
707,148.8,0.1695815185962903,1.026075042653482
708,149.0,0.13363551204959703,1.0464963997727377
709,149.4,0.11621574797518702,1.0587621117014197
710,149.6,0.08572492986278948,1.0794176129096444
711,150.0,0.0740634305256923,1.0884520210227318
712,150.20000000000002,0.06302078731055964,1.0996883312411243
713,150.4,0.055337719685659155,1.1082895040585898
714,150.6,0.04959989626050217,1.1129570482501463
715,150.8,0.04162451057350831,1.1137434523706151
716,151.0,0.03410445017900746,1.109902848815068
717,151.20000000000002,0.02963237907489837,1.1102765975279019
718,151.4,0.027858174247201987,1.1108771510047228
719,151.6,0.027339659548588833,1.110876354507319
720,151.8,0.02856255913684935,1.1113641232166922
721,152.0,0.027909981491238297,1.1131879010883563
722,152.20000000000002,0.025531936054208847,1.1192728360591322
723,152.4,0.02513712678506776,1.123026972909159
724,152.8,0.0256540533364629,1.1272605551853965
725,153.20000000000002,0.02453303465037169,1.1295881281286901
726,153.4,0.023855915182754414,1.1309312415567776
727,153.60000000000002,0.02492411075873089,1.1323159769877198
728,153.8,0.025423091204873245,1.1331123202908624
729,154.0,0.025879798449235197,1.134012764960597
730,154.20000000000002,0.024528681019284196,1.1322104705556189
731,154.4,0.02348974595128748,1.1306355893226958
732,154.60000000000002,0.023259356371120594,1.1293147736295146
733,154.8,0.024170689243712035,1.1297525789944698
734,155.0,0.02353421224711702,1.131835704942893
735,155.20000000000002,0.02283862865637232,1.1343719709071283
736,155.4,0.02044602949748591,1.1348932710463828
737,155.60000000000002,0.018298814779208465,1.1334992356668854
738,155.8,0.017343211174794853,1.1327481823647678
739,156.0,0.01789704257479325,1.1336282739652517
740,156.4,0.013728555688266999,1.1359799820328162
741,156.60000000000002,0.011466854769040755,1.1426838376694415
742,157.0,0.01229814180453575,1.1411883680609205
743,157.20000000000002,0.012411334506999683,1.1393562860672934
744,157.4,0.013132941572947697,1.1382215448370399
745,157.60000000000002,0.013139393647083447,1.1382829957089744
746,157.8,0.016246997471743817,1.1359979682426184
747,158.20000000000002,0.015024668875023123,1.1419776475855734
748,158.60000000000002,0.015146481373504354,1.134281795185826
749,158.8,0.013382371973024863,1.131955480934391
750,159.0,0.0139800228716525,1.1318559890679614
751,159.20000000000002,0.01789497271322507,1.1267672586830197
752,159.4,0.01695614016691623,1.1254133413418996
753,159.60000000000002,0.013756686918196355,1.1274415372362125
754,159.8,3.0115612310820534,1.1217313344331488
755,160.4,3.012316158941456,1.1273194846853496
756,160.60000000000002,3.013718590755378,1.1339206612342925
757,160.8,3.0133971530325563,1.1373900977268818
758,161.0,3.0142585959557633,1.1409679152013892
759,161.20000000000002,3.0150134443180128,1.1415164534905666
760,161.4,3.0135027886225316,1.140611490763775
761,161.60000000000002,3.011344858196355,1.1424530650503761
762,161.8,3.0108064910246437,1.1409934653058866
763,162.0,3.0107063190309957,1.138987224362111
764,162.20000000000002,3.0135264230141345,1.1403675679713792
765,162.4,3.0178442261106486,1.1398454825940163
766,162.60000000000002,3.0202103193029064,1.1371223864766882
767,162.8,3.0202050200567236,1.1328022632452102
768,163.0,3.0189108165682854,1.1271095304049534
769,163.20000000000002,3.0174002341395827,1.1149104693788399
770,163.4,3.01675092025471,1.0926007227783794
771,163.60000000000002,3.013398833652113,1.064886320215351
772,163.8,3.013287340089063,1.0196475279203643
773,164.20000000000002,3.0104849159303173,1.0101891019276354
774,164.60000000000002,3.012425409644305,1.01549223632558
775,164.8,3.016095099997784,0.908010604670266
776,165.0,3.018359432915752,0.7677021139626631
777,165.20000000000002,3.0173879751511654,0.6784534073453639
778,165.4,3.015984895353432,0.6328422832764645
779,165.60000000000002,3.014042346254173,0.6030179656498409
780,165.8,3.002273649610722,0.5759799697719394
781,166.0,3.0002903953899014,0.5480364897448644
782,166.20000000000002,3.0010539558982545,0.5042736743460833
783,166.4,3.0024265388718754,0.4607055075955884
784,166.60000000000002,3.0039522090122155,0.4307134070884152
785,166.8,3.005173499328623,0.41351789216065205
786,167.0,3.0053264748931774,0.4053707684633187
787,167.20000000000002,3.0042582072826245,0.40176878806475824
788,167.4,3.0031903046099,0.3954872671619568
789,167.60000000000002,3.002122342855707,0.3918552254125006
790,167.8,3.003191060551689,0.3961826811746965
791,168.0,3.0044104873014863,0.4113805366005101
792,168.4,3.005172922247583,0.41315820729709624
793,168.60000000000002,3.004259382102291,0.40523495761967815
794,168.8,3.0022885352403663,0.39687599663338674
795,169.20000000000002,2.9995524286201647,0.40073777979459607
796,169.4,2.996353440210995,0.4046462049527061
797,169.60000000000002,2.9942205839054283,0.4060063317551372
798,169.8,2.993770694326371,0.4085943489921989
799,170.0,2.9943893456387247,0.4097621916872754
800,170.20000000000002,2.9952934266130717,0.40685494258847515
801,170.4,2.993278201961101,0.4033608722659663
802,170.8,2.993275527410041,0.4086836945303014
803,171.0,2.994189630259023,0.41407966438752447
804,171.20000000000002,2.9943420863944827,0.41743132586710596
805,171.4,2.993425687671989,0.4202456932428585
806,171.60000000000002,2.9922039677866574,0.41648295795220963
807,171.8,2.9912881482858715,0.40897814581609515
808,172.0,2.993271366456649,0.4048550890336492
809,172.20000000000002,2.9943389683079067,0.40593136831258053
810,172.4,3.000148377243983,0.4083049530031637
811,172.8,3.0009157586370305,0.404825957582535
812,173.0,3.0009124791627575,0.40504975295372336
813,173.20000000000002,3.003044627896768,0.4073204176013381
814,173.4,3.0050235563424597,0.40791392989691966
815,173.60000000000002,3.008532724652804,0.4134446849031285
816,173.8,3.0108204938474303,0.41241071220001324
817,174.0,3.010820114282251,0.41185350436838675
818,174.20000000000002,3.0106675791871322,0.4117230837939936
819,174.4,3.00853091407779,0.4118216169178821
820,174.60000000000002,3.005634390686402,0.4088979473651988
821,174.8,3.005718002460069,0.4060029194125162
822,175.0,3.006375016338979,0.4055451187236683
823,175.20000000000002,3.003447310752266,0.4045656945319931
824,175.4,2.997768455069945,0.40365808150024773
825,175.60000000000002,2.9818723379288823,0.406033543444402
826,175.8,2.922926086988577,0.42961374176661743
827,176.20000000000002,2.88981711158804,0.4399989632566376
828,176.4,2.8562600647058125,0.4504225459159911
829,176.60000000000002,2.794927019860461,0.4225385727086013
830,177.0,2.7727976405343853,0.4003056303732648
831,177.20000000000002,2.760918549741132,0.3899414696871455
832,177.4,2.757619971495118,0.38617152227517626
833,177.60000000000002,2.7598260447864873,0.38467664175594274
834,177.8,2.760653486985055,0.3820657165801635
835,178.0,2.7620952670382253,0.3839698492024766
836,178.20000000000002,2.759739185633163,0.37957137749397074
837,178.4,2.7573761424395866,0.36998900708747634
838,178.60000000000002,2.7547275950695393,0.37128604652141156
839,178.8,2.7535289525643094,0.374991023703998
840,179.0,2.7542918834876198,0.3795090773915528
841,179.20000000000002,2.7539342293645905,0.3831229671406801
842,179.4,2.7536857488361917,0.3864021749213898
843,179.60000000000002,2.7524852280622887,0.38933302942752057
844,179.8,2.757503479394041,0.39207407179302606
845,180.4,2.7586889530118177,0.39599700600859006
846,180.60000000000002,2.7614192117934717,0.3966698667569731
847,180.8,2.7640291652718845,0.3919154441141896
848,181.0,2.7622257673935873,0.38928452366836236
849,181.20000000000002,2.7546769710712806,0.3855859385882071
850,181.60000000000002,2.7508485585792632,0.3856523286855638
851,181.8,2.746228108848056,0.38509234918013513
852,182.0,2.743153476005669,0.3842863883398694
853,182.20000000000002,2.7398896077492694,0.38317437975440316
854,182.4,2.737327690540368,0.3824484643914684
855,182.60000000000002,2.735744071883392,0.3821891685032744
856,182.8,2.7349533638044536,0.38366697734975347
857,183.0,2.734872935360433,0.3841548216893688
858,183.20000000000002,2.736420265034264,0.38405352527557485
859,183.4,2.7371482699573804,0.3851246661953654
860,183.60000000000002,2.7354255232686246,0.3884196460461361
861,183.8,2.733794479207327,0.3959818942100915
862,184.0,2.735453478548179,0.3936989449454273
863,184.4,2.735465295206338,0.38966947272294467
864,184.60000000000002,2.73545990229084,0.3881943308781744
865,184.8,2.7367623464056257,0.38812624588377487
866,185.0,2.7357414659206323,0.3875709522736109
867,185.20000000000002,2.7349621444472056,0.3903196264373966
868,185.4,2.7356111549142756,0.396995634888047
869,185.8,2.7374014579087635,0.39557465809216064
870,186.0,2.7372689545326425,0.39214028379530635
871,186.20000000000002,2.7345168691309167,0.38978851528355557
872,186.4,2.731224849115565,0.3896404010979492
873,186.60000000000002,2.7235945424831725,0.3959408483604993
874,186.8,2.7123548736705767,0.4076953905397077
875,187.0,2.6983766867871912,0.42871929167962947
876,187.20000000000002,2.682583192600751,0.4345062537879831
877,187.4,2.6675386298364674,0.4458125960081203
878,187.60000000000002,2.6525485042520165,0.4523734684117072
879,187.8,2.639489944043524,0.4491247662054854
880,188.0,2.6287264446325254,0.42637041949713866
881,188.20000000000002,2.619843896371663,0.4137761258115275
882,188.4,2.611722189894729,0.4001393552118163
883,188.60000000000002,2.601346216521651,0.39166978756787246
884,188.8,2.5867576023904277,0.3896309590758256
885,189.0,2.570147678502246,0.3930694868960252
886,189.20000000000002,2.5393934667106435,0.39270969087300395
887,189.60000000000002,2.529612811804791,0.39781570698403856
888,189.8,2.8477472030936473,0.3937867623132153
889,190.0,2.8514220830425114,0.39136528890766414
890,190.20000000000002,2.8516756475293215,0.3935535745039445
891,190.4,2.845286238592393,0.3960137929529688
892,190.60000000000002,2.8431575616125695,0.393154513247172
893,191.0,2.8744440964988365,0.3913852491491735
894,191.20000000000002,2.895522008330728,0.392753949747734
895,191.4,2.9017540358958485,0.39931405485876553
896,191.60000000000002,2.899941918180468,0.40408428313758177
897,191.8,2.892845711522237,0.3989172248309049
898,192.0,2.883055779256274,0.39434027059034354
899,192.20000000000002,2.850677710852585,0.3980268302146141
900,192.60000000000002,2.836564276083956,0.40006559139539266
901,192.8,2.827987578832256,0.400578078060079
902,193.0,2.8182495572412773,0.4044125423929428
903,193.4,2.8164397610692062,0.4135343901606019
904,193.60000000000002,2.8189773684498505,0.4330821399295246
905,193.8,2.8230480580181,0.46126983053063614
906,194.0,2.8253324175892334,0.49177408178718235
907,194.20000000000002,2.8231615866885864,0.5240298684081388
908,194.4,2.8258769281269287,0.5575973051224724
909,194.60000000000002,2.8189149064414822,0.5637229474525678
910,194.8,2.7599168713974933,0.5396356854408654
911,195.20000000000002,2.7133510367934717,0.5235903033038362
912,195.4,2.6631385382993344,0.5140698207651748
913,195.60000000000002,2.567438795067386,0.49697898123646944
914,196.0,2.5220870728731275,0.4838516466662565
915,196.20000000000002,2.4847223492265904,0.46605975813485495
916,196.4,2.442044332263035,0.4588176252017301
917,196.60000000000002,2.39378118316893,0.4695118203322667
918,196.8,2.3517985469173888,0.48937474338485887
919,197.0,2.2728263856993114,0.4946738789983318
920,197.4,2.230277044327309,0.510737673481913
921,197.60000000000002,2.1894623916966536,0.4972235590487258
922,197.8,2.129881875646921,0.4775905162644087
923,198.0,2.053100764664085,0.5097629428395882
924,198.20000000000002,1.9519270742632793,0.5975590397967335
925,198.4,1.8261001381222004,0.6686301244032241
926,198.60000000000002,1.5364182734358507,0.8332742860549386
927,199.0,1.3700536476796055,0.951823300130033
928,199.20000000000002,1.2001032012200936,0.9876414328312358
929,199.4,1.0315801327128786,0.8997665716908406
930,199.60000000000002,0.8707449946351039,0.8457112072029146
931,199.8,0.5741401814065954,0.854460891328873
932,200.20000000000002,0.4534235710234074,0.8947911049951348
933,200.4,0.3326228882102014,0.9496051352101729
934,200.60000000000002,0.22945689261345878,1.0044919135422394
935,200.8,0.14136592433688444,1.0616797525506585
936,201.0,0.07498446065501875,1.110368513070398
937,201.20000000000002,0.03863215795228102,1.1276930462977222
938,201.4,0.03699280301194819,1.1355749453112292
939,201.60000000000002,0.050014402829651194,1.13540725674006
940,201.8,0.05767339061811193,1.136931640489332
941,202.0,0.05949578308031313,1.139938578290718
942,202.20000000000002,0.05971501215310717,1.1414832860987423
943,202.4,0.060239603616220924,1.142662441603547
944,202.60000000000002,0.0587199307793553,1.144071729125724
945,202.8,0.05453886114479259,1.147211869698929
946,203.0,0.05003231420204276,1.1471382414668663
947,203.20000000000002,0.04860080636615677,1.1472109259072456
948,203.4,0.043505759319890105,1.1466370278180216
949,203.60000000000002,0.0411804668900371,1.1454727882109745
950,203.8,0.03750742204254902,1.145592947343898
951,204.0,0.03415484220989125,1.143326073146326
952,204.20000000000002,0.030026123177987106,1.1425641877625736
953,204.4,0.026364528454524465,1.1459006102871787
954,204.60000000000002,0.022131383214574953,1.1403279045321697
955,204.8,0.019483447481100088,1.134619193791594
956,205.0,0.01878377467092798,1.1297439535710199
957,205.4,0.020020579712131104,1.1242200498724482
958,205.8,0.018830499069683263,1.1232666183512048
959,206.20000000000002,0.01684972436801425,1.1245259197712383
960,206.4,0.025553988477808934,1.1272159480702644
961,206.8,0.026876159807951557,1.1317221503301798
962,207.0,0.02273170947848261,1.1354161159916105
963,207.20000000000002,0.015969854274659558,1.1387306237162376
964,207.4,0.018283539158332297,1.139939548529477
965,207.60000000000002,0.022518631572550504,1.1411051994762014
966,207.8,0.025221906440227333,1.1381222631663086
967,208.0,0.019227772417564567,1.1345727313706557
968,208.4,0.015174482967218135,1.1373867915174434
969,208.60000000000002,0.013802176338007446,1.1362691719152735
970,208.8,0.013982687504395595,1.1342580440933605
971,209.0,0.01588222084524494,1.1365564136680224
972,209.20000000000002,0.018246072391987757,1.141030116054221
973,209.4,0.0199385856101783,1.140272455079878
974,209.60000000000002,0.020537186552905713,1.1360615684761406
975,209.8,0.02367443014906896,1.1302300485551249
976,210.20000000000002,0.023784215730194194,1.1304458806377709
977,210.4,0.023927447105695367,1.1313000292783473
978,210.60000000000002,0.02195323099974351,1.1339272630544703
979,210.8,0.018422213897168586,1.1365852280879216
980,211.0,0.016722372412952418,1.1343183035660493
981,211.20000000000002,0.014849141681117386,1.131680342410713
982,211.4,0.01441232573855208,1.1328685401495455
983,211.60000000000002,0.013199637166316069,1.1348478457328515
984,211.8,0.011006796082641733,1.1358702753599614
985,212.0,0.012413440914590143,1.1371617726789003
986,212.20000000000002,0.014810541274233669,1.1422815755343436
987,212.4,0.01626335814373721,1.147809509405595
988,212.60000000000002,0.014956723301779398,1.147293083617127
989,212.8,0.013932337403525672,1.1468002521088778
990,213.0,0.013247790840386147,1.147079518168858
991,213.20000000000002,0.011764649645800634,1.148272099710346
992,213.4,0.012748421755164743,1.146069313271674
993,213.60000000000002,0.0128523299395204,1.1470744028273836
994,213.8,0.01199170315983349,1.147814114322671
995,214.0,0.01008817524526098,1.1429664624793814
996,214.20000000000002,0.010335997258689606,1.1372780804544529
997,214.4,0.0120355675637049,1.132860421462858
998,214.60000000000002,0.012227781830726692,1.1309923576751801
999,214.8,0.012989934237796721,1.1313777959206346
1000,215.0,0.014063352034927857,1.1317956705015035
1001,215.20000000000002,0.014850624524664782,1.1307580252469356
1002,215.4,0.01789487504667366,1.1309183837955528
1003,215.60000000000002,0.019676923409861734,1.1331385201435027
1004,215.8,0.020680935179129355,1.1342046382431858
1005,216.0,0.02082144033351103,1.134690956433506
1006,216.20000000000002,0.021412154856462376,1.1337098961481793
1007,216.4,0.02008440821958583,1.1329235812555873
1008,216.60000000000002,0.014741798228921566,1.134572731370656
1009,216.8,0.009623808125325428,1.1354764985629064
1010,217.0,0.011014409121717481,1.1338582962650101
1011,217.20000000000002,0.011715547002469868,1.132568994019652
1012,217.4,0.01286258003863637,1.131185227011589
1013,217.60000000000002,0.011049445833149174,1.1310664605278027
1014,217.8,0.013344108251229746,1.1296821206503993
1015,218.0,0.01455139077515733,1.1296457716190367
1016,218.20000000000002,0.014544572516053476,1.1307260043487082
1017,218.4,0.01558060056802268,1.1293559887435733
1018,218.60000000000002,0.014919257017276134,1.1281494891645503
1019,218.8,0.014191940726278876,1.1293415770262878
1020,219.0,0.013648681664047226,1.1305823727716318
1021,219.20000000000002,0.013671182157520922,1.1303703878694247
1022,219.4,0.014300792811901506,1.1306407687410243
1023,219.60000000000002,0.014229037320998728,1.130867919015632
1024,219.8,2.9990749344960173,1.1314230827250207
1025,220.0,2.9980082211942314,1.1317764551124945
1026,220.20000000000002,2.9990749855824075,1.1294445270827027
1027,220.4,2.9989195857637,1.1281216254426392
1028,220.60000000000002,2.9982907701168644,1.1291853970580483
1029,220.8,3.000986977833997,1.1101352281901942
1030,221.0,2.9975434702102253,1.065722835750985
1031,221.20000000000002,2.994312415143885,1.0078909174141193
1032,221.4,2.978460252666409,0.9349178513406534
1033,221.60000000000002,2.9507515748814135,0.857954837430712
1034,221.8,2.9000022943674364,0.7846321546827695
1035,222.0,2.8306381316760167,0.7127967027732878
1036,222.20000000000002,2.757821949456023,0.6430498710361751
1037,222.4,2.6845485928050934,0.5856590430104557
1038,222.60000000000002,2.6161416796528325,0.5368715446540373
1039,222.8,2.550040876486794,0.4980438651250772
1040,223.0,2.484295883134445,0.47197202979933006
1041,223.20000000000002,2.4221320425964983,0.450941159355254
1042,223.4,2.3678326517619817,0.43285933590365294
1043,223.60000000000002,2.3266763992635657,0.41997231008669644
1044,223.8,2.295078628998413,0.4094269895825998
1045,224.0,2.2680262918342184,0.4004027861724313
1046,224.20000000000002,2.239373780968801,0.3918781315937576
1047,224.4,2.221387419852081,0.37858075694936566
1048,224.60000000000002,2.2138667451190135,0.36984256468728843
1049,224.8,2.207966146821656,0.3610904270883653
1050,225.0,2.2000868706005132,0.35421664013833437
1051,225.20000000000002,2.193738807889218,0.3532628536382493
1052,225.4,2.1884267912030952,0.37359548462396525
1053,225.60000000000002,2.1847805276620984,0.3757998189945571
1054,225.8,2.1814675353029873,0.3757838949859171
1055,226.0,2.174751808562418,0.37585399894308597
1056,226.20000000000002,2.166630735909725,0.37689624033211366
1057,226.4,2.1964012337418506,0.3788605305848512
1058,226.60000000000002,2.237812440566438,0.3814221884697356
1059,226.8,2.276149421388705,0.38158392737414515
1060,227.0,2.3089952382221672,0.38352530233389814
1061,227.20000000000002,2.3411647366968875,0.38989910117468096
1062,227.4,2.3620181868237613,0.3998526038905153
1063,227.60000000000002,2.3737863207350984,0.4043661334163286
1064,227.8,2.380979783322725,0.40527787738585375
1065,228.0,2.384126243903776,0.4082135852165172
1066,228.20000000000002,2.3836758587665847,0.41424832573274245
1067,228.4,2.38074317041145,0.4207610486993347
1068,228.60000000000002,2.3775976963307435,0.4345080489949487
1069,228.8,2.373227851870503,0.45643106696848873
1070,229.0,2.3778741254481983,0.45631083606874434
1071,229.20000000000002,2.3892496532782417,0.45727284198775103
1072,229.4,2.3980014150343805,0.45525520445222845
1073,229.60000000000002,2.4035163684704144,0.44974571484499304
1074,229.8,2.404989214993115,0.4432728143289833
1075,230.0,2.404886795757731,0.43861906911417786
1076,230.20000000000002,2.4022404673576636,0.43174669212382105
1077,230.4,2.399356211641925,0.42675989060650715
1078,230.60000000000002,2.3991079943981104,0.4253297669820475
1079,230.8,2.4030531553102494,0.42881367507337786
1080,231.0,2.4201241108849305,0.42428140338289927
1081,231.20000000000002,2.436274014307539,0.41910417487144697
1082,231.4,2.456258611008595,0.4191301750925591
1083,231.60000000000002,2.4830580249002625,0.42016589981920816
1084,231.8,2.507038675233107,0.41772053071811854
1085,232.0,2.526646643009224,0.41553688036956604
1086,232.20000000000002,2.540770663325251,0.41254128225829556
1087,232.4,2.5561898804668823,0.41124563467075836
1088,232.60000000000002,2.5711874063680833,0.40928820103852576
1089,232.8,2.583470867615706,0.4070059456853479
1090,233.0,2.591896397715729,0.4079280574124309
1091,233.20000000000002,2.5983549398660553,0.4119102624449125
1092,233.4,2.6009693071684206,0.41585870313164586
1093,233.60000000000002,2.594091385762034,0.4184932332266476
1094,233.8,2.5804947013397515,0.4127111928929182
1095,234.0,2.558116636230141,0.4119756319522249
1096,234.20000000000002,2.5333520073818128,0.4186180960158962
1097,234.4,2.497974067934474,0.42141558705471216
1098,234.60000000000002,2.455038051128315,0.4272215823477543
1099,234.8,2.3992590943581797,0.42846536346323305
1100,235.0,2.3503033606811132,0.42841949474332924
1101,235.20000000000002,2.3153783708348192,0.4254960210513277
1102,235.4,2.2748512944912243,0.42656964823749605
1103,235.60000000000002,2.2240818343954634,0.4278043304237044
1104,235.8,2.1677812635127274,0.42407961719357556
1105,236.0,2.123810207055957,0.43386467555670843
1106,236.20000000000002,2.078057964495123,0.42331342658238913
1107,236.4,2.0193115072326706,0.4154209844425017
1108,236.60000000000002,1.9432293568911696,0.4288309420537709
1109,236.8,1.8806772434504189,0.46493188855346734
1110,237.0,1.814664775059365,0.4870442893941662
1111,237.20000000000002,1.7424668452104433,0.46434819791165394
1112,237.4,1.6705893386242563,0.44845807422921136
1113,237.60000000000002,1.601984679856054,0.47361150183886336
1114,237.8,1.5396915831709899,0.5435460059861451
1115,238.0,1.4821055134903083,0.5490872295776694
1116,238.20000000000002,1.4280418369054815,0.5257153866434954
1117,238.4,1.4029367013016711,0.48464983328252187
1118,238.60000000000002,1.390002553060449,0.4448344168895163
1119,238.8,1.378383557352113,0.418770528883746
1120,239.0,1.345389547114118,0.40957732866710095
1121,239.20000000000002,1.2982228177061366,0.43239367472430046
1122,239.4,1.216363553813214,0.49828100431709815
1123,239.60000000000002,1.1652189050685517,0.6203108146712658
1124,239.8,1.130588822750318,0.7291512850990055
1125,240.0,1.0862147006722336,0.7366397441043363
1126,240.20000000000002,1.0193873071054804,0.7023859155850283
1127,240.4,0.9317213736826548,0.6792472952154842
1128,240.60000000000002,0.8364321404141956,0.6759988489724567
1129,240.8,0.740712070374722,0.691585332874115
1130,241.0,0.6458563039897691,0.7200611429688596
1131,241.20000000000002,0.552432362957511,0.7655207978821669
1132,241.4,0.4592413801353542,0.8235603558360828
1133,241.60000000000002,0.3736338587638421,0.8865557928773227
1134,241.8,0.29666926598401855,0.9482553455109236
1135,242.0,0.23151263996172763,1.0018055073994776
1136,242.20000000000002,0.1775472344187963,1.0476468904275928
1137,242.4,0.13123370593798925,1.0878574844587112
1138,242.60000000000002,0.09140441927763614,1.1201320019812484
1139,242.8,0.0582921986864451,1.124446540341914
1140,243.0,0.04200205603853528,1.1290694930018514
1141,243.20000000000002,0.044066502248717096,1.1295063627026105
1142,243.4,0.04419177554181959,1.1332723046132365
1143,243.60000000000002,0.04081028168435633,1.1359578140217645
1144,243.8,0.038211835731153915,1.1378501301138377
1145,244.0,0.036866301466843596,1.1403147953856103
1146,244.20000000000002,0.03590060541712373,1.1421070531452902
1147,244.4,0.03254999567378901,1.1395016213779756
1148,244.60000000000002,0.02960523279917856,1.138936800218983
1149,244.8,0.02597536074485517,1.1404904086817964
1150,245.0,0.021134591098884326,1.1389369024392488
1151,245.20000000000002,0.019267826818577687,1.1384578588834762
1152,245.4,0.01838667152667768,1.1319428816520076
1153,245.60000000000002,0.017709311076611455,1.1268515991448531
1154,245.8,0.01722081838859316,1.1248719887867764
1155,246.0,0.02073839923365156,1.1248223912700732
1156,246.20000000000002,0.02331904948768053,1.122848234335885
1157,246.4,0.022967398336666053,1.1235908393699203
1158,246.60000000000002,0.021310445282681795,1.1255012278355288
1159,246.8,0.021568950647711176,1.1255492852731903
1160,247.0,0.023762249230814637,1.1219023020136654
1161,247.20000000000002,0.025965209960579768,1.1144091256920776
1162,247.4,0.024117218548391828,1.1109134853514262
1163,247.60000000000002,0.021249527966153727,1.1127246408720992
1164,247.8,0.021148595331475156,1.1107267705543913
1165,248.20000000000002,0.025330352018135025,1.1036993635906058
1166,248.4,0.024062686654891766,1.1073138607951587
1167,248.60000000000002,0.020755063905084862,1.111318134236004
1168,248.8,0.019213296241821796,1.1129664627861178
1169,249.0,0.018435665753308586,1.1138772773364567
1170,249.20000000000002,0.016992698321405795,1.116173107060998
1171,249.4,0.015997598465407006,1.1224381685531475
1172,249.60000000000002,0.013096255014244001,1.1296076074845207
1173,249.8,3.00735641229937,1.1368590669018355
1174,250.0,3.0099465897356317,1.138722188985804
1175,250.20000000000002,3.0109182786027118,1.139898981631758
1176,250.4,3.010164243844466,1.13790692535865
1177,250.60000000000002,3.0108051647055465,1.1362674300896265
1178,250.8,3.014305381806216,1.1344776970701131
1179,251.0,3.007895433210806,1.1052176449808915
1180,251.20000000000002,3.0078957738201546,1.0466066424348568
1181,251.4,2.9841543565114375,0.9576571265098307
1182,251.60000000000002,2.94415002199367,0.8565916760934664
1183,251.8,2.8734485044291986,0.763730775875532
1184,252.0,2.7783369300668492,0.6816301747068324
1185,252.20000000000002,2.680654299715874,0.6163916596990857
1186,252.4,2.589225394824511,0.5635357434913777
1187,252.60000000000002,2.508678668022911,0.5206714192778944
1188,252.8,2.4294353765821435,0.4806775204730024
1189,253.0,2.3531264968459236,0.45055396067318226
1190,253.20000000000002,2.278525625885042,0.43285118629829367
1191,253.4,2.2082229177261,0.4209918872546052
1192,253.60000000000002,2.1390529330101473,0.4164996739337986
1193,253.8,2.0762601831684337,0.418417362766522
1194,254.0,2.058531426428263,0.413682476694143
1195,254.20000000000002,2.0417686976784104,0.40500749891102494
1196,254.4,2.029078622065379,0.39536198982876797
1197,254.60000000000002,2.0243613302940737,0.37764056689811043
1198,254.8,2.022242268671993,0.3549932712823853
1199,255.0,2.0164719200565013,0.3414741991406207
1200,255.20000000000002,2.0040071132819377,0.34003759002756623
1201,255.4,1.989141613618524,0.354451499719437
1202,255.60000000000002,1.9745523442060702,0.3638331788574916
1203,255.8,1.9702591007176753,0.37464640194692017
1204,256.0,1.9703478388828486,0.3969048316070317
1205,256.2,1.966787330931841,0.40354985239844265
1206,256.40000000000003,1.9612204716754045,0.408444531715142
1207,256.6,1.9584647295628075,0.41021375357858675
1208,256.8,1.955940482004808,0.413709296050375
1209,257.0,1.9524863289936794,0.4163946987460915
1210,257.2,1.9470539124870536,0.4180633134983437
1211,257.40000000000003,1.934446137511198,0.4156952882976466
1212,257.6,1.917308816941067,0.413428690207724
1213,257.8,1.8966559395960063,0.4094618215333724
1214,258.0,1.8749406941669708,0.4080586352841957
1215,258.2,1.851969523186572,0.4069316241456961
1216,258.40000000000003,1.8289110414439251,0.40612769500792645
1217,258.6,1.80448655011954,0.4087465893667565
1218,258.8,1.7802912820772758,0.4221594098540864
1219,259.0,1.757240568112766,0.4363853931570896
1220,259.2,1.720130460192953,0.44091235676538243
1221,259.40000000000003,1.6713594986115998,0.4430192652170142
1222,259.6,1.6005349947139618,0.4643801638989692
1223,259.8,1.501478279355461,0.5263280177919474
1224,260.0,1.3880700519408993,0.630667010487116
1225,260.2,1.2588313480005675,0.7511287973204033
1226,260.40000000000003,1.120258989278881,0.8514662366291279
1227,260.6,0.9775484499843581,0.8628564142002257
1228,260.8,0.8368028387455227,0.8906806730271902
1229,261.0,0.7072409572811653,0.9277466381068062
1230,261.2,0.5845609039856556,0.9686800861244234
1231,261.40000000000003,0.46865189897942755,1.0074604317170737
1232,261.6,0.3646627589359517,1.0427457585495974
1233,261.8,0.27195561600146456,1.0734111980772485
1234,262.0,0.19237370910958454,1.0929738158339402
1235,262.2,0.12612181783744,1.1126229375690257
1236,262.40000000000003,0.07294213533353074,1.1248313752896268
1237,262.6,0.06262912007533547,1.1302650603390287
1238,262.8,0.06705538443661001,1.1345643067747468
1239,263.0,0.06920367336393964,1.1330433038969565
1240,263.2,0.06769134418203027,1.129442795348
1241,263.40000000000003,0.06384310206634286,1.1290224103473732
1242,263.6,0.06417699310353704,1.1343953193592924
1243,263.8,0.06699612921483747,1.1342663888510585
1244,264.0,0.06695096367884451,1.1322934699108973
1245,264.2,0.06484205384177495,1.1313858223439675
1246,264.40000000000003,0.06155542406130845,1.1334339817214458
1247,264.6,0.057310430035865265,1.1326404651267228
1248,264.8,0.05235160038656418,1.137419013854942
1249,265.0,0.04675164140654827,1.1341538577558643
1250,265.2,0.040499942417569275,1.1320219308292252
1251,265.40000000000003,0.032995122803497236,1.1348026443048633
1252,265.6,0.024842000093425794,1.1349016008749822
1253,265.8,0.019289660725011478,1.135126657499198
1254,266.0,0.018432920502024046,1.1306545769749357
1255,266.2,0.019793494921795277,1.1304880328646216
1256,266.40000000000003,0.01812684331396959,1.1300931326930215
1257,266.6,0.017863960432674398,1.1231045971364608
1258,266.8,0.01819934074662114,1.1213951453509903
1259,267.0,0.018022793622450826,1.1235879381072305
1260,267.2,0.019680224434209796,1.12537649234953
1261,267.40000000000003,0.020514949249727233,1.125293500110137
1262,267.6,0.02293292406925331,1.1276085519535466
1263,267.8,0.026665920876447192,1.1270396712423791
1264,268.0,0.026230704403856397,1.1271642949773915
1265,268.2,0.025654758110053674,1.1290152642538231
1266,268.40000000000003,0.023878533750214728,1.132605259514358
1267,268.6,0.02317127491627611,1.1344015079014298
1268,268.8,0.021888493002711115,1.1344006458179818
1269,269.0,0.018950698337305928,1.1345418648236116
1270,269.2,0.01719910695350156,1.1365890795156475
1271,269.40000000000003,0.016350272867221786,1.1386828874301649
1272,269.6,0.0168558457779366,1.1387772436447452
1273,269.8,0.016969866795895565,1.138629382377599
1274,270.0,0.01790514500808492,1.1403132639334241
1275,270.2,0.019189504143264702,1.1399561854424463
1276,270.40000000000003,0.020649180970954552,1.1362558827426625
1277,270.6,0.022506597104602285,1.1335102051097485
1278,270.8,0.02441908761733663,1.1319564271605493
1279,271.0,0.024447619823939004,1.1348705791342009
1280,271.2,0.024402032432998544,1.1388282882328242
1281,271.40000000000003,0.02349252160492661,1.138358751231093
1282,271.6,0.022456883190223945,1.137541507726818
1283,271.8,0.023415522244116527,1.1353881127277712
1284,272.0,0.02143960392117695,1.1352270728638336
1285,272.2,0.0194366109588851,1.133010196729667
1286,272.40000000000003,0.0206429555551315,1.130875990237387
1287,272.6,0.021685874108056218,1.1293328247562895
1288,272.8,0.02115772371513766,1.127184921381339
1289,273.0,0.020023849918347048,1.1277076236160615
1290,273.2,0.02017029706005615,1.1312823903150864
1291,273.40000000000003,0.0199334094775685,1.1381877393060373
1292,273.6,0.018658778344240352,1.139562339155018
1293,273.8,0.017595989391556276,1.1370688079943687
1294,274.0,0.017494545164767457,1.1338476176912198
1295,274.2,0.017397033698263162,1.135548606874805
1296,274.40000000000003,0.01734295791400877,1.1362617127843242
1297,274.6,0.020960342088809918,1.1342269431641019
1298,274.8,0.022278332076598413,1.1343964585462014
1299,275.0,0.021941299081195773,1.1361555992942
1300,275.2,0.021430193394837146,1.1391945501312741
1301,275.40000000000003,0.021226026597975674,1.1428203860757529
1302,275.6,0.02194609449247821,1.1420644122996328
1303,275.8,0.022501533281703335,1.1415516086499349
1304,276.0,0.0210414559334597,1.1413182099349828
1305,276.2,0.01880244756986318,1.140076476681887
1306,276.40000000000003,0.01580679301916213,1.1362241192485787
1307,276.6,0.014926823786002907,1.1345690578030299
1308,276.8,0.014861456804089197,1.1374005485610064
1309,277.0,0.013526705466032931,1.1387380871225825
1310,277.2,0.011913494578938675,1.1380770281135848
1311,277.40000000000003,0.012347879051021407,1.1379073550722694
1312,277.6,0.014752566454184948,1.1355736227651512
1313,277.8,0.016660512877012187,1.1329543377515858
1314,278.0,0.01720579524918957,1.131266552061806
1315,278.2,0.015814024474971024,1.1327208428907862
1316,278.40000000000003,0.015277699129643127,1.1335577894881845
1317,278.6,0.014707247718418274,1.1344176307937843
1318,278.8,0.012370263720643537,1.1332708663754767
1319,279.0,0.011701745452591209,1.1319849369951553
1320,279.2,0.01178447451038713,1.132934556272125
1321,279.40000000000003,0.014610339344595807,1.128342225356608
1322,279.6,0.016566804780294406,1.1257795415089182
1323,279.8,3.007464810547509,1.1270830354611527
1324,280.0,3.005961108334376,1.1297776716977932
1325,280.2,3.0100834870541617,1.13187935856261
1326,280.40000000000003,3.0154878617676033,1.1345962809141097
1327,280.6,3.018943171756482,1.1360949556363151
1328,280.8,3.005744578814484,1.1321285345998418
1329,281.0,3.007796156556852,1.107057637727374
1330,281.2,3.0096285495574446,1.0636145075616967
1331,281.40000000000003,2.990639334058102,1.0006874179193876
1332,281.6,2.9557954465688168,0.9226295221010469
1333,281.8,2.891185880455947,0.8401310678351742
1334,282.0,2.8020990966011525,0.759045104148233
1335,282.2,2.709359987381028,0.6940772954038719
1336,282.40000000000003,2.619975635615613,0.6440932690187253
1337,282.6,2.5381588115557965,0.5967511961453926
1338,282.8,2.4634316930745372,0.5427852470167865
1339,283.0,2.3943951736103357,0.5082075261080947
1340,283.2,2.3360982259215093,0.4818714639353496
1341,283.40000000000003,2.284777494571818,0.46120498556983464
1342,283.6,2.2376558341856847,0.4389900887674372
1343,283.8,2.196512262869977,0.41480416900656353
1344,284.0,2.164677125861307,0.39775562054413044
1345,284.2,2.14147931278782,0.39410817834396156
1346,284.40000000000003,2.1226996204683757,0.37971747115673815
1347,284.6,2.1087240279223205,0.3676099518288928
1348,284.8,2.1005803024117227,0.3646838337787315
1349,285.0,2.0946215875509697,0.3614032637314736
1350,285.2,2.0891304853116353,0.3622371274150484
1351,285.40000000000003,2.092498142076885,0.3679430336889657
1352,285.6,2.1190158320542576,0.3746030183407405
1353,285.8,2.1580913407694196,0.37700850796942603
1354,286.0,2.1997554236643513,0.37690844159856807
1355,286.2,2.240548853844625,0.3764341857516464
1356,286.40000000000003,2.277725358110885,0.38009226137811314
1357,286.6,2.313483894658505,0.38557322685651607
1358,286.8,2.348262499221522,0.39055596732661485
1359,287.0,2.382660760961728,0.39597795446356976
1360,287.2,2.41296082134818,0.40607927447287306
1361,287.40000000000003,2.43867287597456,0.42245298414688637
1362,287.6,2.461090958225927,0.4168857996823476
1363,287.8,2.4793742373601173,0.4131197416418407
1364,288.0,2.4944583870989083,0.4096552910702468
1365,288.2,2.505328958534259,0.40507044720325347
1366,288.40000000000003,2.5101355729144617,0.40378499449733907
1367,288.6,2.5114016704886413,0.407205556853201
1368,288.8,2.5122176555417717,0.4151945914991556
1369,289.0,2.5127237062985066,0.4261610990284919
1370,289.2,2.515139477573909,0.43113708533083933
1371,289.40000000000003,2.516448239522536,0.4275351542697895
1372,289.6,2.5187002485472414,0.4253095931379605
1373,289.8,2.5177631936056137,0.4268936807121108
1374,290.0,2.5154192882329456,0.42246111387657526
1375,290.2,2.5142439548109916,0.4111911631900937
1376,290.40000000000003,2.519506591099338,0.40627283601922487
1377,290.6,2.5253138367988535,0.40596374710591016
1378,290.8,2.522903628107086,0.4029698475776943
1379,291.0,2.516457094733134,0.40069864481017686
1380,291.2,2.507417895754927,0.4032352405162474
1381,291.40000000000003,2.5002281671443614,0.4073356232165594
1382,291.6,2.4956359942456143,0.41595589273869615
1383,291.8,2.4882013085283226,0.423313646603565
1384,292.0,2.482838505124317,0.4217791056702539
1385,292.2,2.481000938976437,0.4178088999614508
1386,292.40000000000003,2.4798990162370016,0.4124670548909475
1387,292.6,2.482356668684674,0.4086623570813505
1388,292.8,2.49412649120391,0.4065235292327538
1389,293.0,2.507871308753419,0.4048305589383031
1390,293.2,2.51221483346777,0.40200181525027295
1391,293.40000000000003,2.502034074698176,0.4004759646029825
1392,293.6,2.489764993836669,0.4016732959548714
1393,293.8,2.4868349794551983,0.39725364803509233
1394,294.0,2.4940414423957162,0.39570781192906623
1395,294.2,2.5029711553030833,0.39398181238864866
1396,294.40000000000003,2.5021468719465165,0.3903979753094003
1397,294.6,2.4994718664565383,0.3903020576684933
1398,294.8,2.4888882314406584,0.3919554857655368
1399,295.0,2.4696926344999923,0.395386047333526
1400,295.2,2.447913830404829,0.39225646922819857
1401,295.40000000000003,2.4264913417131937,0.3873121099165884
1402,295.6,2.405621851587661,0.3835901369839559
1403,295.8,2.383185971685228,0.38339511428344497
1404,296.0,2.357546055310171,0.38249104945165585
1405,296.2,2.3320682589558874,0.38137862931240823
1406,296.40000000000003,2.306132216883373,0.377602707112797
1407,296.6,2.275474555901779,0.37386183073774265
1408,296.8,2.236035183872457,0.3747066831451959
1409,297.0,2.1971465420852545,0.3824547961372424
1410,297.2,2.157750556927154,0.39415006487130927
1411,297.40000000000003,2.119236509026575,0.4027895267595359
1412,297.6,2.074193993018604,0.4059543692799816
1413,297.8,2.0239048857320734,0.4082510872658837
1414,298.0,1.964988119879724,0.40181488857368186
1415,298.2,1.9241564673217537,0.41450107672246345
1416,298.40000000000003,1.9069189195962963,0.41668300254743407
1417,298.6,1.89199786378831,0.41666634980350586
1418,298.8,1.879414397015292,0.4189149024316776
1419,299.0,1.8690218446940565,0.42497859997739496
1420,299.2,1.8611358246741059,0.42957122082017946
1421,299.40000000000003,1.8465241914233939,0.4299567906653962
1422,299.6,1.8265246679784108,0.4236122199766087
1423,299.8,1.7975269541448229,0.41372477337661395


==> plot_data/NoCrash.csv <==
,0d0,0d1,0d2,1d0,1d1,1d2,2d0,2d1,2d2,3d0,3d1,3d2,4d0,4d1,4d2,5d0,5d1,5d2,6d0,6d1,6d2,7d0,7d1,7d2,mindists,t
0,0.5642001032829285,0.5794511437416077,1.196262001991272,0.01245336513966322,0.7846119999885559,1.1985177993774414,-0.5604208707809448,0.5517361760139465,1.198764443397522,0.003945728298276663,-0.8118587732315063,1.201718807220459,-0.8124856948852539,-0.011379587464034557,1.2049615383148193,-0.5660973191261292,-0.5671254992485046,1.1992865800857544,0.7998257875442505,0.00964516680687666,1.200562834739685,0.5698513984680176,-0.5629578232765198,1.2015910148620605,0.5886599430992068,0.0
1,0.5644830465316772,0.5772948861122131,1.1980032920837402,0.010680410079658031,0.7846547365188599,1.1986041069030762,-0.562537431716919,0.5532594323158264,1.1990325450897217,0.0029907685238868,-0.8116756081581116,1.2012559175491333,-0.8123820424079895,-0.008984697051346302,1.2053052186965942,-0.5682286620140076,-0.5671088695526123,1.1988471746444702,0.8004326820373535,0.008854648098349571,1.200652003288269,0.5692650675773621,-0.5632097721099854,1.201802372932434,0.5913508507479476,0.1
2,0.5633123517036438,0.5713409185409546,1.1989840269088745,0.006668595131486654,0.785990297794342,1.1988499164581299,-0.5639232397079468,0.5542346835136414,1.1981306076049805,0.002217160305008292,-0.8109145760536194,1.2009001970291138,-0.8106288313865662,-0.0060373879969120026,1.2039189338684082,-0.5706552863121033,-0.5684625506401062,1.1993217468261719,0.8009313344955444,0.008255146443843842,1.2009085416793823,0.5688896775245667,-0.562842845916748,1.2022666931152344,0.5965958814224588,0.2
3,0.5585401654243469,0.5597403645515442,1.2007359266281128,0.00044858953333459795,0.788654625415802,1.1987335681915283,-0.5652133822441101,0.5550785660743713,1.1971383094787598,0.0015961608150973916,-0.8092491030693054,1.2005441188812256,-0.8074960708618164,-0.0028962665237486362,1.2026445865631104,-0.5738710165023804,-0.5701392292976379,1.2024123668670654,0.8016650676727295,0.007210622075945139,1.2010438442230225,0.5687455534934998,-0.5625589489936829,1.2028427124023438,0.6032179998531639,0.30000000000000004
4,0.5502720475196838,0.5423771739006042,1.202520489692688,-0.007021856494247913,0.7917771935462952,1.1992007493972778,-0.5665498971939087,0.5558382868766785,1.197481393814087,0.0016008967068046331,-0.8067890405654907,1.2008503675460815,-0.8045021891593933,-0.0005709874094463885,1.2021934986114502,-0.5774897933006287,-0.5702763199806213,1.2037526369094849,0.8020719289779663,0.005934569053351879,1.2008132934570312,0.5692408680915833,-0.5623108148574829,1.2032231092453003,0.592601690106177,0.4
5,0.5384389758110046,0.519890546798706,1.202571153640747,-0.01521130371838808,0.7945183515548706,1.1998811960220337,-0.5685725212097168,0.5568905472755432,1.1976314783096313,0.001983148977160454,-0.8042639493942261,1.2014731168746948,-0.803004801273346,0.0007802613545209169,1.2019816637039185,-0.5801999568939209,-0.5681870579719543,1.2029247283935547,0.8022056818008423,0.005265902727842331,1.2008479833602905,0.5700545310974121,-0.5622991323471069,1.2030956745147705,0.5782857155330815,0.5
6,0.5222761034965515,0.4926994740962982,1.202430248260498,-0.02308211661875248,0.7981002926826477,1.2003363370895386,-0.5707883834838867,0.5580674409866333,1.1975606679916382,0.003013273933902383,-0.8027321100234985,1.2010923624038696,-0.8029900193214417,0.0018962519243359566,1.2010947465896606,-0.5819672346115112,-0.5638625025749207,1.203472375869751,0.8017458915710449,0.005410246551036835,1.2015069723129272,0.5704836845397949,-0.5622704029083252,1.2025920152664185,0.561742829207935,0.6000000000000001
7,0.5045015811920166,0.46523919701576233,1.202648401260376,-0.03040761500597,0.8019752502441406,1.2006012201309204,-0.5728909969329834,0.5589751601219177,1.1972904205322266,0.00358862173743546,-0.8019832372665405,1.2003839015960693,-0.8044527769088745,0.0033870514016598463,1.2010793685913086,-0.5832319259643555,-0.5585452914237976,1.2044686079025269,0.8012399673461914,0.00499554630368948,1.2012453079223633,0.5704461336135864,-0.5617717504501343,1.2027376890182495,0.547612871022108,0.7000000000000001
8,0.4825056791305542,0.4330764710903168,1.2023861408233643,-0.03764057904481888,0.8064952492713928,1.2012702226638794,-0.5756304264068604,0.5597538948059082,1.1974191665649414,0.0035729592200368643,-0.8014761209487915,1.1998589038848877,-0.8072037696838379,0.005974407773464918,1.2013791799545288,-0.5843464732170105,-0.552494466304779,1.203888177871704,0.8006787896156311,0.004687512293457985,1.20077383518219,0.5700198411941528,-0.5614643096923828,1.2030102014541626,0.5336233013880544,0.8
9,0.4590508043766022,0.39914825558662415,1.202025055885315,-0.044562652707099915,0.8114104866981506,1.201517105102539,-0.5776519179344177,0.5597845315933228,1.1981934309005737,0.0026471579913049936,-0.8011442422866821,1.1997106075286865,-0.8096499443054199,0.00781705416738987,1.2008593082427979,-0.5843989253044128,-0.5454835295677185,1.2028768062591553,0.8003106713294983,0.004470122046768665,1.2009364366531372,0.5695064067840576,-0.5613042116165161,1.203249454498291,0.5217569462681307,0.9
10,0.43751049041748047,0.36681321263313293,1.201812505722046,-0.05056307092308998,0.8157638907432556,1.2014777660369873,-0.5793392658233643,0.5602020025253296,1.1993049383163452,0.0013921853387728333,-0.8008232116699219,1.2000362873077393,-0.8107321262359619,0.009313738904893398,1.2013144493103027,-0.5845065116882324,-0.5394039750099182,1.2029733657836914,0.8001244068145752,0.004468944855034351,1.2011085748672485,0.56939297914505,-0.561200737953186,1.202775239944458,0.5126233668836546,1.0
11,0.4165143072605133,0.3335948586463928,1.2020113468170166,-0.0564446896314621,0.8192704319953918,1.201453447341919,-0.5806547403335571,0.5610587000846863,1.199424386024475,4.926377005176619e-05,-0.800561249256134,1.2001805305480957,-0.8112226724624634,0.00870116800069809,1.2029106616973877,-0.58420729637146,-0.5337758660316467,1.2017569541931152,0.799782931804657,0.005501708947122097,1.201101303100586,0.5697361826896667,-0.5607885122299194,1.2025257349014282,0.5045203480724179,1.1
12,0.3919253945350647,0.2929431200027466,1.2025803327560425,-0.06296335160732269,0.8229113817214966,1.2014055252075195,-0.5816105008125305,0.5620512366294861,1.1989799737930298,-0.0013524256646633148,-0.8009073734283447,1.1998405456542969,-0.8112469911575317,0.006859889253973961,1.2035584449768066,-0.583861768245697,-0.5286485552787781,1.200664758682251,0.7996971607208252,0.005989717319607735,1.1999900341033936,0.570228636264801,-0.5602055788040161,1.20294189453125,0.4986248873219187,1.2000000000000002
13,0.3720623552799225,0.25839459896087646,1.202630877494812,-0.06786859035491943,0.8254792094230652,1.2007039785385132,-0.582129955291748,0.5628852248191833,1.1987781524658203,-0.002877655904740095,-0.8020088076591492,1.1999861001968384,-0.8101458549499512,0.005798928905278444,1.2019379138946533,-0.583227813243866,-0.5258796811103821,1.200289249420166,0.799881637096405,0.006670490838587284,1.2002884149551392,0.5704055428504944,-0.5598649978637695,1.203064203262329,0.496386796394387,1.3
14,0.3505491018295288,0.22126151621341705,1.2023446559906006,-0.07261122018098831,0.8273742198944092,1.1996883153915405,-0.5821697115898132,0.5633201599121094,1.1989710330963135,-0.004630275070667267,-0.8045612573623657,1.199986457824707,-0.8084546327590942,0.006431025918573141,1.2005945444107056,-0.5815856456756592,-0.5254483222961426,1.1998175382614136,0.8004345297813416,0.006797098554670811,1.2008824348449707,0.5700045824050903,-0.5596121549606323,1.2028076648712158,0.49839143533548963,1.4000000000000001
15,0.3301386833190918,0.18722616136074066,1.2014037370681763,-0.07686054706573486,0.8289061784744263,1.200202226638794,-0.5809831023216248,0.5632212162017822,1.199582815170288,-0.006789317354559898,-0.8075989484786987,1.199039340019226,-0.8068057894706726,0.008783886209130287,1.2005109786987305,-0.5789676308631897,-0.5263710618019104,1.1991136074066162,0.8011588454246521,0.00699475547298789,1.2011369466781616,0.568963348865509,-0.5593121647834778,1.2026399374008179,0.5043247207458071,1.5
16,0.31339454650878906,0.15986646711826324,1.2015514373779297,-0.08017050474882126,0.8300905227661133,1.2015337944030762,-0.5787617564201355,0.5625048875808716,1.1995755434036255,-0.008507531136274338,-0.8105297088623047,1.1986570358276367,-0.8051283955574036,0.011992991901934147,1.2002321481704712,-0.5767043232917786,-0.528400182723999,1.199185848236084,0.8020812273025513,0.007321224547922611,1.2003601789474487,0.5674293041229248,-0.5599299073219299,1.2026947736740112,0.5119434950389707,1.6
17,0.2983345091342926,0.13377231359481812,1.202661395072937,-0.08324220031499863,0.8319417834281921,1.2019944190979004,-0.5758939385414124,0.5612736940383911,1.1994874477386475,-0.009338455274701118,-0.8133388161659241,1.1990714073181152,-0.8028478622436523,0.014485570602118969,1.199483871459961,-0.5748273730278015,-0.531123161315918,1.1997681856155396,0.8029053211212158,0.007709512021392584,1.2000516653060913,0.5656033158302307,-0.5609859228134155,1.202828049659729,0.520086862878827,1.7000000000000002
18,0.28810372948646545,0.11317086964845657,1.2036545276641846,-0.08563848584890366,0.8338414430618286,1.2015984058380127,-0.5731189250946045,0.560692548751831,1.1999123096466064,-0.009438631124794483,-0.8154875636100769,1.1998976469039917,-0.8008997440338135,0.0146940927952528,1.1994247436523438,-0.5736072063446045,-0.5342733263969421,1.199609637260437,0.8035288453102112,0.007464578375220299,1.2003356218338013,0.5640121102333069,-0.5612520575523376,1.202889084815979,0.5261633635788175,1.8
19,0.2784266173839569,0.0905715674161911,1.2035725116729736,-0.08737919479608536,0.8352437019348145,1.2015870809555054,-0.5708861351013184,0.5606809258460999,1.20035719871521,-0.008724967017769814,-0.8172073364257812,1.2005290985107422,-0.7992185950279236,0.01324325893074274,1.1991018056869507,-0.5720939040184021,-0.5402665138244629,1.2000091075897217,0.8044005036354065,0.007055537309497595,1.2002383470535278,0.5627230405807495,-0.561210572719574,1.202683687210083,0.5325735376048499,1.9000000000000001
20,0.26987457275390625,0.06957182288169861,1.2037744522094727,-0.08721085637807846,0.8325690031051636,1.2017892599105835,-0.5693787336349487,0.5607513189315796,1.2001045942306519,-0.007436180487275124,-0.8185292482376099,1.2008135318756104,-0.7987932562828064,0.010745421051979065,1.198866367340088,-0.5701436996459961,-0.5483567714691162,1.2014386653900146,0.8053116202354431,0.006276652682572603,1.2006654739379883,0.5619258880615234,-0.5607306957244873,1.2026245594024658,0.539174161224529,2.0
21,0.2653770446777344,0.053121767938137054,1.2069824934005737,-0.08414854854345322,0.8231120705604553,1.2013592720031738,-0.568100094795227,0.5609350800514221,1.1998403072357178,-0.005608444567769766,-0.8193082809448242,1.2021191120147705,-0.7975186109542847,0.008829070255160332,1.1988465785980225,-0.5686931014060974,-0.5579075217247009,1.2017197608947754,0.8059090971946716,0.005536133423447609,1.20149827003479,0.5614668726921082,-0.5601760149002075,1.2024264335632324,0.5426503193735948,2.1
22,0.26400262117385864,0.044966116547584534,1.2083263397216797,-0.07905930280685425,0.8092615008354187,1.2007040977478027,-0.5672765374183655,0.5608630180358887,1.2000819444656372,-0.0033963967580348253,-0.8190522789955139,1.2027392387390137,-0.7937541007995605,0.007031435612589121,1.1993646621704102,-0.5677831768989563,-0.565653920173645,1.2006371021270752,0.8064565658569336,0.004291988909244537,1.201835036277771,0.5616202354431152,-0.5601978898048401,1.2023241519927979,0.544015444433124,2.2
23,0.26463040709495544,0.04162444919347763,1.2049612998962402,-0.06880253553390503,0.7838736176490784,1.2003469467163086,-0.5654251575469971,0.560602068901062,1.199775218963623,-0.0008330377750098705,-0.8168689012527466,1.2019413709640503,-0.7824779152870178,0.003964952193200588,1.1999672651290894,-0.5679914951324463,-0.5744895339012146,1.2001103162765503,0.8073785901069641,0.0029311361722648144,1.202034831047058,0.5628951191902161,-0.5608900189399719,1.202314019203186,0.5441335560828054,2.3000000000000003
24,0.2685805559158325,0.04421161115169525,1.2033393383026123,-0.05681253597140312,0.7565473318099976,1.2011595964431763,-0.5613130331039429,0.5587250590324402,1.1992188692092896,0.0009459421853534877,-0.8142906427383423,1.2014261484146118,-0.7643303275108337,4.5307224354473874e-05,1.1998203992843628,-0.5693758130073547,-0.5796267986297607,1.2003281116485596,0.8082951903343201,0.0019332472002133727,1.2022438049316406,0.5645254850387573,-0.5614553093910217,1.2021287679672241,0.541369141027878,2.4000000000000004
25,0.2737368047237396,0.05068120360374451,1.2041765451431274,-0.044398125261068344,0.7302274107933044,1.2014492750167847,-0.553549587726593,0.5549862384796143,1.1993123292922974,0.0010984215186908841,-0.8127497434616089,1.2007931470870972,-0.7415726780891418,-0.00442612124606967,1.1996513605117798,-0.5710888504981995,-0.5822188854217529,1.2001343965530396,0.8087255358695984,0.0010202904231846333,1.2016996145248413,0.5659610629081726,-0.5615025758743286,1.2016057968139648,0.537294410855232,2.5
26,0.2789076566696167,0.055778685957193375,1.206934928894043,-0.0296374149620533,0.700219988822937,1.2005629539489746,-0.5411590933799744,0.5475015044212341,1.1996127367019653,0.0009230277501046658,-0.8108958005905151,1.2009743452072144,-0.7108838558197021,-0.009969579987227917,1.1995651721954346,-0.5721933841705322,-0.5810492634773254,1.1994969844818115,0.8089760541915894,0.00019478519971016794,1.2013168334960938,0.5671164393424988,-0.5610499382019043,1.201424479484558,0.533004351831043,2.6
27,0.28110307455062866,0.05350422114133835,1.208338975906372,-0.013690562918782234,0.6680187582969666,1.199603796005249,-0.5236493945121765,0.5370013117790222,1.1997724771499634,0.0001987585419556126,-0.8080540299415588,1.2011768817901611,-0.6769990921020508,-0.015141180716454983,1.1997631788253784,-0.5722784996032715,-0.5749318599700928,1.1991251707077026,0.8086128234863281,4.1185317968484014e-05,1.2016456127166748,0.5672421455383301,-0.5604212880134583,1.2006590366363525,0.5265202841918921,2.7
28,0.2799338698387146,0.04552318900823593,1.2077196836471558,0.0006742271361872554,0.6381449103355408,1.1998958587646484,-0.5038832426071167,0.5245571732521057,1.1993629932403564,-0.000441617623437196,-0.8030945062637329,1.2005290985107422,-0.6447704434394836,-0.019191622734069824,1.1992524862289429,-0.570111870765686,-0.5646366477012634,1.1986109018325806,0.8078271746635437,0.000296477199299261,1.201187252998352,0.5665286183357239,-0.5591840147972107,1.2000070810317993,0.5171853615824481,2.8000000000000003
29,0.27633732557296753,0.032433412969112396,1.207873821258545,0.016376914456486702,0.6052486300468445,1.1999589204788208,-0.47975170612335205,0.5088109374046326,1.1989747285842896,-0.0011279586469754577,-0.7950623035430908,1.2004340887069702,-0.6078739762306213,-0.023098012432456017,1.1982382535934448,-0.5643182992935181,-0.550148606300354,1.1987863779067993,0.8055614829063416,0.001336570712737739,1.1997774839401245,0.5637769103050232,-0.5573093891143799,1.199816107749939,0.5054154779528349,2.9000000000000004
30,0.271831750869751,0.021727554500102997,1.2097395658493042,0.03358057513833046,0.5734728574752808,1.2001091241836548,-0.4547271728515625,0.49034085869789124,1.1996173858642578,-0.001488129491917789,-0.7844546437263489,1.2007124423980713,-0.5731070041656494,-0.02659367211163044,1.1979080438613892,-0.5569051504135132,-0.5337793231010437,1.2001359462738037,0.8013044595718384,0.0027209159452468157,1.1994760036468506,0.5596585869789124,-0.5547270774841309,1.2003517150878906,0.49533385486382764,3.0
31,0.26910868287086487,0.01738288626074791,1.208788514137268,0.049906082451343536,0.5478599667549133,1.2024847269058228,-0.4322606921195984,0.47048714756965637,1.200129508972168,-0.00037972323480062187,-0.7735552191734314,1.2012361288070679,-0.534161388874054,-0.030740326270461082,1.1982706785202026,-0.5479809641838074,-0.5147241950035095,1.20088791847229,0.7938547730445862,0.005034012719988823,1.1997252702713013,0.5534473061561584,-0.5501677989959717,1.2011975049972534,0.4841882028721037,3.1
32,0.2659781575202942,0.017576763406395912,1.2062411308288574,0.06761639565229416,0.5234240293502808,1.2021931409835815,-0.40711191296577454,0.44595929980278015,1.1995857954025269,0.0027170274406671524,-0.7603440284729004,1.2011463642120361,-0.49494197964668274,-0.03564473241567612,1.1977100372314453,-0.5393680930137634,-0.4948405921459198,1.2003626823425293,0.7834230661392212,0.008854958228766918,1.1990687847137451,0.5463090538978577,-0.5435312986373901,1.2019850015640259,0.46134754108848103,3.2
33,0.2622133195400238,0.02141508460044861,1.2055649757385254,0.08403221517801285,0.5014435052871704,1.200590968132019,-0.38031989336013794,0.42183566093444824,1.1992913484573364,0.0076083289459347725,-0.7457312941551208,1.2007564306259155,-0.4571700990200043,-0.042615946382284164,1.1972981691360474,-0.5308038592338562,-0.47533711791038513,1.1998021602630615,0.770248293876648,0.013646012172102928,1.198198676109314,0.5377615690231323,-0.5347859859466553,1.2024818658828735,0.43894853104145065,3.3000000000000003
34,0.2591675817966461,0.025073908269405365,1.2060987949371338,0.09960154443979263,0.4807933270931244,1.2012721300125122,-0.3513980507850647,0.39972180128097534,1.1993129253387451,0.01292811892926693,-0.729888916015625,1.200128197669983,-0.4211219549179077,-0.05054468661546707,1.1983000040054321,-0.5217561721801758,-0.4561969041824341,1.2000101804733276,0.7553148865699768,0.019637538120150566,1.1979726552963257,0.5279078483581543,-0.5243476033210754,1.2025814056396484,0.4179520211753242,3.4000000000000004
35,0.25673913955688477,0.024845095351338387,1.20260488986969,0.1151181161403656,0.4606655538082123,1.2020339965820312,-0.3217517137527466,0.3800429403781891,1.1977729797363281,0.01641945168375969,-0.7130054831504822,1.1997891664505005,-0.3878762423992157,-0.058145638555288315,1.1996736526489258,-0.5129086375236511,-0.43648532032966614,1.2012500762939453,0.7384946346282959,0.0260574072599411,1.1980661153793335,0.5167496204376221,-0.5119448900222778,1.203057885169983,0.3984676897154887,3.5
36,0.2538733184337616,0.019798124209046364,1.1986063718795776,0.13124610483646393,0.4417429566383362,1.2016220092773438,-0.2922270596027374,0.3636544942855835,1.1961090564727783,0.01734095811843872,-0.695640504360199,1.1990412473678589,-0.35667136311531067,-0.06452760845422745,1.1997895240783691,-0.5048806071281433,-0.4152781665325165,1.2024447917938232,0.7212209701538086,0.03248785436153412,1.1988468170166016,0.5046862959861755,-0.4981532394886017,1.2035313844680786,0.3807873218080236,3.6
37,0.25071951746940613,0.012344454415142536,1.1983399391174316,0.14596199989318848,0.42605283856391907,1.200257658958435,-0.26631152629852295,0.3509843349456787,1.1964030265808105,0.015409697778522968,-0.6813257336616516,1.200661063194275,-0.3292079269886017,-0.06883005052804947,1.2000463008880615,-0.49819108843803406,-0.3954012989997864,1.2021452188491821,0.7058425545692444,0.037814751267433167,1.199506163597107,0.4934175908565521,-0.4858325719833374,1.2024277448654175,0.367707077221042,3.7
38,0.24390311539173126,0.0037105954252183437,1.2013185024261475,0.1627768576145172,0.41009461879730225,1.1999236345291138,-0.239324152469635,0.3389575779438019,1.196181058883667,0.012848980724811554,-0.6671611070632935,1.2023086547851562,-0.2996305227279663,-0.0719391256570816,1.2003364562988281,-0.4907565414905548,-0.37282171845436096,1.2016088962554932,0.6893941164016724,0.04313015192747116,1.1995089054107666,0.4807979166507721,-0.47328028082847595,1.2017247676849365,0.356456321026706,3.8000000000000003
39,0.23577819764614105,-0.003871016204357147,1.202619194984436,0.17921951413154602,0.3935597836971283,1.1996084451675415,-0.21555711328983307,0.3286566734313965,1.1958893537521362,0.011174336075782776,-0.6527199149131775,1.201306700706482,-0.2698885500431061,-0.07297786325216293,1.1996574401855469,-0.4828464984893799,-0.34994274377822876,1.2018718719482422,0.6733877062797546,0.04781815782189369,1.1989197731018066,0.4669884443283081,-0.4608004689216614,1.2025012969970703,0.349378786647523,3.9000000000000004
40,0.2278958261013031,-0.008262617513537407,1.2004414796829224,0.1952543407678604,0.3746573328971863,1.1981350183486938,-0.19480961561203003,0.319430410861969,1.1965168714523315,0.008939839899539948,-0.6359944939613342,1.2009309530258179,-0.24035018682479858,-0.07174111157655716,1.197677731513977,-0.4753574728965759,-0.3255463242530823,1.2022217512130737,0.6574982404708862,0.05214093253016472,1.1988686323165894,0.4519588053226471,-0.44705042243003845,1.2030787467956543,0.3459279673626059,4.0
41,0.2225806713104248,-0.012241017073392868,1.1990784406661987,0.20897994935512543,0.3555591106414795,1.1963610649108887,-0.1789720505475998,0.31200680136680603,1.1975195407867432,0.005317310802638531,-0.6189283728599548,1.2001299858093262,-0.21483580768108368,-0.06825827807188034,1.1958805322647095,-0.46923112869262695,-0.302351176738739,1.201742172241211,0.6435009241104126,0.056287504732608795,1.19966459274292,0.4371439516544342,-0.4329783618450165,1.202880620956421,0.3457612230745843,4.1000000000000005
42,0.21811312437057495,-0.01784552074968815,1.2003804445266724,0.2221568524837494,0.3336956799030304,1.1946965456008911,-0.16315683722496033,0.30532369017601013,1.197995662689209,-0.0019564738031476736,-0.5970601439476013,1.199833631515503,-0.1908791959285736,-0.062111157923936844,1.1984807252883911,-0.46366697549819946,-0.27733081579208374,1.2013564109802246,0.6274212002754211,0.061344414949417114,1.2006442546844482,0.42060789465904236,-0.4169003963470459,1.2028898000717163,0.34747797539355957,4.2
43,0.2157759815454483,-0.02205825038254261,1.2012979984283447,0.23318611085414886,0.3141467273235321,1.1956493854522705,-0.1485726684331894,0.29854607582092285,1.1984469890594482,-0.011540710926055908,-0.5722306966781616,1.1999197006225586,-0.1725883036851883,-0.055522091686725616,1.2038726806640625,-0.45862919092178345,-0.25292935967445374,1.2011339664459229,0.6114705204963684,0.06602354347705841,1.2001972198486328,0.40454211831092834,-0.4018346071243286,1.2041385173797607,0.33670284594199873,4.3
44,0.21357232332229614,-0.024572668597102165,1.200454831123352,0.2431613802909851,0.30096569657325745,1.196940302848816,-0.13404232263565063,0.29171478748321533,1.1991102695465088,-0.02337965928018093,-0.5471709966659546,1.2003408670425415,-0.15764766931533813,-0.049982231110334396,1.2028522491455078,-0.45397308468818665,-0.22922511398792267,1.200364589691162,0.5958900451660156,0.07027548551559448,1.1998822689056396,0.3896726071834564,-0.3894307017326355,1.2042169570922852,0.32689920678869694,4.4
45,0.21132338047027588,-0.02675778977572918,1.1991184949874878,0.2514178454875946,0.29415252804756165,1.1969413757324219,-0.11906131356954575,0.2849352955818176,1.2004543542861938,-0.034725621342659,-0.5228862166404724,1.2011641263961792,-0.1459333747625351,-0.0464557409286499,1.2010178565979004,-0.44982481002807617,-0.20787574350833893,1.1999866962432861,0.5828202962875366,0.07342212647199631,1.2000051736831665,0.3768831193447113,-0.38073745369911194,1.203626275062561,0.32341264362841676,4.5
46,0.20770002901554108,-0.0323510617017746,1.1979247331619263,0.2589280307292938,0.2898908853530884,1.1981260776519775,-0.10068628191947937,0.2775925099849701,1.2006807327270508,-0.04607974365353584,-0.49569740891456604,1.201299786567688,-0.1354822963476181,-0.04421810805797577,1.2016373872756958,-0.4455515146255493,-0.1841498762369156,1.19983971118927,0.5695532560348511,0.07594569027423859,1.20075523853302,0.36315131187438965,-0.37324681878089905,1.2023990154266357,0.32368773794073735,4.6000000000000005
47,0.20155760645866394,-0.03953586146235466,1.1972949504852295,0.26500675082206726,0.2852877080440521,1.199670672416687,-0.08218549191951752,0.27233338356018066,1.2003300189971924,-0.05606764182448387,-0.4689010679721832,1.2005265951156616,-0.1257236748933792,-0.04123528301715851,1.203115701675415,-0.4412977695465088,-0.15995685756206512,1.1998319625854492,0.5579161643981934,0.0778481736779213,1.201377034187317,0.3486364185810089,-0.36877089738845825,1.2011375427246094,0.3165890744541569,4.7
48,0.1942872852087021,-0.046909332275390625,1.196950912475586,0.2691306471824646,0.2795318365097046,1.1992878913879395,-0.06497499346733093,0.26976022124290466,1.2008134126663208,-0.06661541014909744,-0.4449627101421356,1.200711727142334,-0.11821328103542328,-0.03885455057024956,1.2038649320602417,-0.4374760687351227,-0.13431674242019653,1.2001795768737793,0.5475353002548218,0.07846681773662567,1.2016301155090332,0.33429425954818726,-0.3662443459033966,1.2014037370681763,0.31268080701896855,4.800000000000001
49,0.18827947974205017,-0.052645809948444366,1.1970422267913818,0.27202868461608887,0.272273987531662,1.1984405517578125,-0.051365334540605545,0.2711932063102722,1.2024996280670166,-0.07731074839830399,-0.4242265224456787,1.2011698484420776,-0.11293773353099823,-0.038797374814748764,1.2022020816802979,-0.43520480394363403,-0.10966939479112625,1.201175332069397,0.5387397408485413,0.07934525609016418,1.2021085023880005,0.3214828670024872,-0.3648741543292999,1.2020045518875122,0.30157952985921965,4.9
50,0.18437832593917847,-0.055822450667619705,1.1968331336975098,0.2750539481639862,0.2637472152709961,1.198495626449585,-0.04048379510641098,0.27657273411750793,1.2041009664535522,-0.08934555947780609,-0.4020625650882721,1.1994316577911377,-0.10635901242494583,-0.042353324592113495,1.1988648176193237,-0.43304529786109924,-0.08157844841480255,1.2010836601257324,0.5299700498580933,0.08045749366283417,1.2021838426589966,0.3074391186237335,-0.36436712741851807,1.2021161317825317,0.29105625747585523,5.0
51,0.18337060511112213,-0.05632534623146057,1.197020411491394,0.2774013876914978,0.25774985551834106,1.2009419202804565,-0.03385996073484421,0.28345954418182373,1.203486680984497,-0.10137943178415298,-0.38164669275283813,1.197995901107788,-0.09867828339338303,-0.048922598361968994,1.1993838548660278,-0.43072327971458435,-0.053529199212789536,1.1996687650680542,0.5215747952461243,0.08130422234535217,1.2014917135238647,0.29476800560951233,-0.3644413650035858,1.2027236223220825,0.2821559179730795,5.1000000000000005
52,0.185073122382164,-0.0538192093372345,1.1985268592834473,0.27961117029190063,0.2572488784790039,1.2018206119537354,-0.029686428606510162,0.28830862045288086,1.2030975818634033,-0.11247684806585312,-0.3639679551124573,1.1989357471466064,-0.09129508584737778,-0.05600195378065109,1.20145583152771,-0.4279947876930237,-0.028114574030041695,1.199127197265625,0.5143212676048279,0.08239313960075378,1.2005923986434937,0.28275617957115173,-0.36377570033073425,1.202447772026062,0.2763923475274239,5.2
53,0.18726100027561188,-0.0496656559407711,1.199941873550415,0.28115156292915344,0.26148173213005066,1.201585292816162,-0.025528667494654655,0.29136520624160767,1.2033662796020508,-0.12514770030975342,-0.3454064428806305,1.2008297443389893,-0.08393324911594391,-0.0626184418797493,1.2007800340652466,-0.42496171593666077,-0.0004885666421614587,1.1991757154464722,0.5068119764328003,0.08279469609260559,1.199828028678894,0.2683902382850647,-0.3622426688671112,1.2018320560455322,0.2715046925555412,5.300000000000001
54,0.18830573558807373,-0.04453433305025101,1.1995995044708252,0.2825692594051361,0.2664845585823059,1.2018331289291382,-0.020154353231191635,0.2924220860004425,1.2029129266738892,-0.13770051300525665,-0.3297334909439087,1.2012677192687988,-0.07795233279466629,-0.06676534563302994,1.1987247467041016,-0.42282557487487793,0.027286706492304802,1.1988567113876343,0.4997222125530243,0.08355463296175003,1.199683666229248,0.25256726145744324,-0.35950133204460144,1.2014130353927612,0.26718596913107917,5.4
55,0.1880675107240677,-0.03953998163342476,1.199190616607666,0.2848256826400757,0.268869012594223,1.201334834098816,-0.012926512397825718,0.292922705411911,1.202409267425537,-0.14923785626888275,-0.31782111525535583,1.2006994485855103,-0.0748869925737381,-0.06794878095388412,1.1986289024353027,-0.42196860909461975,0.05298195406794548,1.1993519067764282,0.49351444840431213,0.08383462578058243,1.199798822402954,0.2377302348613739,-0.3567972481250763,1.2009170055389404,0.2607077320350138,5.5
56,0.18722422420978546,-0.037062399089336395,1.2011702060699463,0.2886342704296112,0.27074381709098816,1.2014071941375732,-0.003961827140301466,0.2939286231994629,1.2021312713623047,-0.1620655506849289,-0.3059597611427307,1.2004377841949463,-0.07394114136695862,-0.06656810641288757,1.1997673511505127,-0.4221099019050598,0.08147450536489487,1.2001745700836182,0.4871474504470825,0.08363429456949234,1.1999057531356812,0.22236064076423645,-0.3538532853126526,1.2001538276672363,0.2550974820581353,5.6000000000000005
57,0.18657156825065613,-0.03820395469665527,1.2034281492233276,0.29359686374664307,0.27318164706230164,1.2016067504882812,0.005442398600280285,0.29654908180236816,1.2007050514221191,-0.1749843955039978,-0.2933006286621094,1.1999536752700806,-0.07401875406503677,-0.06283135712146759,1.2002429962158203,-0.42252111434936523,0.11091740429401398,1.1997944116592407,0.4811120927333832,0.08361636847257614,1.2005575895309448,0.2093510776758194,-0.35158541798591614,1.2003333568572998,0.25161524115654155,5.7
58,0.18590812385082245,-0.04202234372496605,1.2028837203979492,0.29887452721595764,0.27799519896507263,1.2018169164657593,0.013358257710933685,0.2996293008327484,1.1992158889770508,-0.18710200488567352,-0.2802206575870514,1.1988561153411865,-0.07478305697441101,-0.057376425713300705,1.199776530265808,-0.4223773181438446,0.13863855600357056,1.1994128227233887,0.4764443039894104,0.08294186741113663,1.200409173965454,0.19966351985931396,-0.3499317467212677,1.2003322839736938,0.24955148747889347,5.800000000000001
59,0.18537360429763794,-0.047111351042985916,1.2006115913391113,0.3055380582809448,0.28605514764785767,1.2021065950393677,0.021146109327673912,0.3032601475715637,1.1983683109283447,-0.20088855922222137,-0.26374831795692444,1.1978875398635864,-0.07572638988494873,-0.049381643533706665,1.1995854377746582,-0.4211800694465637,0.17010186612606049,1.2001808881759644,0.47185218334198,0.08221863210201263,1.2000693082809448,0.18993417918682098,-0.34935706853866577,1.2000701427459717,0.2482368276340124,5.9
60,0.18504299223423004,-0.05406972020864487,1.2005584239959717,0.3111213147640228,0.294582724571228,1.2018489837646484,0.027441969141364098,0.3076378405094147,1.1982649564743042,-0.2151891440153122,-0.24645033478736877,1.197407603263855,-0.07772921770811081,-0.04020044580101967,1.2002640962600708,-0.41911640763282776,0.20162959396839142,1.2010434865951538,0.4683780074119568,0.08106835931539536,1.199483036994934,0.17977724969387054,-0.35065290331840515,1.2000049352645874,0.24787579066843135,6.0
61,0.18319468200206757,-0.06209719181060791,1.2000609636306763,0.31545954942703247,0.29891514778137207,1.2001619338989258,0.03305171802639961,0.31166115403175354,1.1986079216003418,-0.23048314452171326,-0.22900067269802094,1.1974843740463257,-0.08034395426511765,-0.03011680580675602,1.200202226638794,-0.4159022271633148,0.2334209382534027,1.2011522054672241,0.4654664993286133,0.0796818658709526,1.1993184089660645,0.16783134639263153,-0.353921502828598,1.2007569074630737,0.24920665256618446,6.1000000000000005
62,0.1798252910375595,-0.06951287388801575,1.198500156402588,0.31855452060699463,0.2993345856666565,1.200348138809204,0.036886829882860184,0.31630265712738037,1.199226975440979,-0.2451755255460739,-0.21334952116012573,1.1976877450942993,-0.08292831480503082,-0.0209365114569664,1.1996227502822876,-0.41265177726745605,0.26196524500846863,1.2011152505874634,0.4634140729904175,0.07911476492881775,1.1997250318527222,0.15504984557628632,-0.35828638076782227,1.2014951705932617,0.2516955858598916,6.2
63,0.17582076787948608,-0.07648181915283203,1.1976134777069092,0.32156023383140564,0.2967057526111603,1.200803279876709,0.04111127927899361,0.32264789938926697,1.1991658210754395,-0.26130756735801697,-0.19606122374534607,1.1983710527420044,-0.08530087023973465,-0.011642064899206161,1.1994717121124268,-0.407802015542984,0.29284417629241943,1.2007662057876587,0.4616682231426239,0.07930879294872284,1.2000170946121216,0.13815975189208984,-0.364001601934433,1.201126217842102,0.25493135356612034,6.300000000000001
64,0.1728426218032837,-0.08293057978153229,1.1981981992721558,0.32454898953437805,0.2934645712375641,1.2011396884918213,0.0456264428794384,0.32973790168762207,1.1990803480148315,-0.27772021293640137,-0.1790217161178589,1.198203206062317,-0.08532153815031052,-0.003874976886436343,1.2000243663787842,-0.40160053968429565,0.3239312767982483,1.2008057832717896,0.45999258756637573,0.07931676506996155,1.2001615762710571,0.11879996955394745,-0.3694692850112915,1.2008862495422363,0.25338746582608784,6.4
65,0.17174716293811798,-0.08847884833812714,1.1983250379562378,0.32707881927490234,0.2912899851799011,1.20127534866333,0.049850184470415115,0.33698853850364685,1.1988869905471802,-0.2929357886314392,-0.16345496475696564,1.1975804567337036,-0.08348672091960907,0.0020073913037776947,1.2003470659255981,-0.39388057589530945,0.35169580578804016,1.2014483213424683,0.4588133990764618,0.07946659624576569,1.2002639770507812,0.10073575377464294,-0.3737189471721649,1.201545000076294,0.24944773097299183,6.5
66,0.17155109345912933,-0.09362570196390152,1.1972395181655884,0.3297428786754608,0.29132598638534546,1.2009146213531494,0.05564506724476814,0.345370888710022,1.1990165710449219,-0.3096558451652527,-0.14676062762737274,1.198427677154541,-0.07979971170425415,0.007873976603150368,1.2006659507751465,-0.3836459517478943,0.3825172483921051,1.2013648748397827,0.45775482058525085,0.07976233214139938,1.2001888751983643,0.08185254782438278,-0.3775004744529724,1.2018983364105225,0.24727871678745142,6.6000000000000005
67,0.17206338047981262,-0.09765151143074036,1.1963754892349243,0.33265256881713867,0.2923610806465149,1.2001256942749023,0.061365824192762375,0.35295578837394714,1.1996866464614868,-0.3248279094696045,-0.13138838112354279,1.1989997625350952,-0.07541964948177338,0.01343856193125248,1.2009918689727783,-0.372694730758667,0.40981945395469666,1.2007989883422852,0.45671921968460083,0.07979482412338257,1.2001181840896606,0.06542497128248215,-0.3796778619289398,1.2013275623321533,0.24612384550492,6.7
68,0.1729229986667633,-0.10281288623809814,1.1959017515182495,0.3354324698448181,0.2940672039985657,1.2000212669372559,0.0680587962269783,0.36134904623031616,1.199925184249878,-0.3401215672492981,-0.11398693919181824,1.198737382888794,-0.06977920234203339,0.020654037594795227,1.2009416818618774,-0.3592993915081024,0.4391191303730011,1.200670838356018,0.45552587509155273,0.07936852425336838,1.1999906301498413,0.047265131026506424,-0.3818146586418152,1.2002882957458496,0.24600396339632408,6.800000000000001
69,0.173174187541008,-0.10996904969215393,1.1959748268127441,0.3379764258861542,0.29509615898132324,1.2003237009048462,0.07453852146863937,0.36972731351852417,1.2000516653060913,-0.3545478880405426,-0.09549829363822937,1.1985267400741577,-0.06380164623260498,0.02851160056889057,1.200393795967102,-0.34549397230148315,0.46777063608169556,1.2011783123016357,0.4542872905731201,0.07837116718292236,1.2002836465835571,0.02766382321715355,-0.38342899084091187,1.1999179124832153,0.2459632918111873,6.9
70,0.17338119447231293,-0.11816591769456863,1.1965935230255127,0.34002619981765747,0.29482704401016235,1.1998493671417236,0.08017513900995255,0.3769993185997009,1.199992299079895,-0.36677995324134827,-0.077122762799263,1.1988723278045654,-0.05864609032869339,0.03632749989628792,1.1999589204788208,-0.332323282957077,0.4931228756904602,1.201153039932251,0.45345649123191833,0.07637780904769897,1.2003387212753296,0.00830440316349268,-0.3849155604839325,1.1997666358947754,0.2461437359216719,7.0
71,0.17266085743904114,-0.12809908390045166,1.1970399618148804,0.3418336510658264,0.29407644271850586,1.199345588684082,0.08600400388240814,0.38463717699050903,1.199340581893921,-0.3800719976425171,-0.05592208355665207,1.199438214302063,-0.05327335000038147,0.04508040100336075,1.1996877193450928,-0.3164216876029968,0.521005392074585,1.2005366086959839,0.4531591534614563,0.07299209386110306,1.199531078338623,-0.014779264107346535,-0.38603276014328003,1.2008225917816162,0.24753119237735094,7.1000000000000005
72,0.1705499142408371,-0.13760633766651154,1.1972224712371826,0.34402599930763245,0.29327279329299927,1.19967520236969,0.0916968584060669,0.39192432165145874,1.1996643543243408,-0.3921695053577423,-0.03366432338953018,1.1991424560546875,-0.048665232956409454,0.05320808291435242,1.1999568939208984,-0.2983238995075226,0.5486219525337219,1.200968623161316,0.4532968997955322,0.06909865140914917,1.1993364095687866,-0.038398101925849915,-0.38576945662498474,1.2012383937835693,0.24938783122550104,7.2
73,0.16727609932422638,-0.14577989280223846,1.1972293853759766,0.3473607003688812,0.2933281660079956,1.199988603591919,0.09720666706562042,0.3986363708972931,1.1998436450958252,-0.4030430316925049,-0.01048351638019085,1.1991076469421387,-0.0443185493350029,0.05967839062213898,1.1999523639678955,-0.2770415246486664,0.5762026906013489,1.2009339332580566,0.4533076584339142,0.0640907883644104,1.1998322010040283,-0.06178341805934906,-0.38278427720069885,1.2001922130584717,0.2525362502570889,7.300000000000001
74,0.16368098556995392,-0.15208062529563904,1.1979968547821045,0.35159173607826233,0.29305389523506165,1.2002081871032715,0.10222610086202621,0.4045266807079315,1.1999189853668213,-0.41149935126304626,0.011782048270106316,1.200270414352417,-0.040362756699323654,0.06435348838567734,1.1996792554855347,-0.2551959753036499,0.6009818911552429,1.2007231712341309,0.45356354117393494,0.0588192492723465,1.1998988389968872,-0.08257561922073364,-0.37858596444129944,1.1999067068099976,0.25546861666357235,7.4
75,0.16007816791534424,-0.15931721031665802,1.1995972394943237,0.357560932636261,0.29297009110450745,1.19978928565979,0.10794541984796524,0.41055750846862793,1.1998533010482788,-0.4197709262371063,0.03772822394967079,1.2011171579360962,-0.03594008833169937,0.06811177730560303,1.1997193098068237,-0.2285694181919098,0.6273691654205322,1.2015095949172974,0.45334476232528687,0.05241512507200241,1.2004262208938599,-0.10510614514350891,-0.37222084403038025,1.2004814147949219,0.2589240031346811,7.5
76,0.1566135436296463,-0.1671326905488968,1.2002336978912354,0.36381471157073975,0.29247283935546875,1.199493646621704,0.11333457380533218,0.4152919054031372,1.199790120124817,-0.4264970123767853,0.06285033375024796,1.2007924318313599,-0.03212655335664749,0.07111809402704239,1.1998707056045532,-0.20295533537864685,0.6512565612792969,1.2019797563552856,0.4526427090167999,0.046875033527612686,1.2008239030838013,-0.12571457028388977,-0.36547917127609253,1.2008706331253052,0.2611713325386029,7.6000000000000005
77,0.15281516313552856,-0.17799729108810425,1.1999069452285767,0.3712656497955322,0.29159432649612427,1.1998498439788818,0.11936169862747192,0.41968992352485657,1.1996021270751953,-0.43294697999954224,0.09080572426319122,1.1999987363815308,-0.02884906716644764,0.07456556707620621,1.1997363567352295,-0.17384383082389832,0.6769267916679382,1.201501727104187,0.45135459303855896,0.03996274992823601,1.200209617614746,-0.1483139544725418,-0.35595598816871643,1.2011725902557373,0.26406972297651776,7.7
78,0.1481240689754486,-0.19067782163619995,1.2002521753311157,0.3786385655403137,0.29042619466781616,1.2002546787261963,0.1257234811782837,0.4230559766292572,1.199435830116272,-0.43901297450065613,0.11946530640125275,1.1996662616729736,-0.026333872228860855,0.07853280007839203,1.1997877359390259,-0.14354708790779114,0.701794445514679,1.2015156745910645,0.4493943750858307,0.03209085017442703,1.1995071172714233,-0.17106272280216217,-0.3460340201854706,1.201896071434021,0.26785087949657393,7.800000000000001
79,0.14313961565494537,-0.20385634899139404,1.2008404731750488,0.385346382856369,0.28848713636398315,1.199868083000183,0.13178645074367523,0.425444632768631,1.199515700340271,-0.4433819651603699,0.1463935226202011,1.1991548538208008,-0.02434501424431801,0.08232578635215759,1.2001711130142212,-0.11491606384515762,0.7226178050041199,1.2019004821777344,0.447258323431015,0.024418633431196213,1.1997638940811157,-0.19197843968868256,-0.33666086196899414,1.2020807266235352,0.2712291899523587,7.9
80,0.13642112910747528,-0.2189515084028244,1.2008144855499268,0.39310887455940247,0.2855074107646942,1.1993690729141235,0.1388133019208908,0.42744454741477966,1.1998963356018066,-0.44573619961738586,0.17716124653816223,1.1986019611358643,-0.02225816249847412,0.08636435866355896,1.2005372047424316,-0.08217726647853851,0.7427380084991455,1.2020612955093384,0.44436341524124146,0.01572611555457115,1.2006521224975586,-0.21495582163333893,-0.3255419135093689,1.2019224166870117,0.2746099441061656,8.0
81,0.12786774337291718,-0.23465146124362946,1.2010829448699951,0.40121224522590637,0.28159299492836,1.1997158527374268,0.14663803577423096,0.4285961091518402,1.2003117799758911,-0.4448193609714508,0.21028372645378113,1.1994397640228271,-0.020612135529518127,0.09025951474905014,1.200225591659546,-0.04787791147828102,0.7597748637199402,1.2019473314285278,0.44127240777015686,0.00818606000393629,1.200879454612732,-0.2378002107143402,-0.3142268657684326,1.2015928030014038,0.2763286497219643,8.1
82,0.11924181133508682,-0.24887515604496002,1.201221227645874,0.4087570905685425,0.2774401307106018,1.200081706047058,0.15401875972747803,0.42926812171936035,1.2004115581512451,-0.44051414728164673,0.2421342134475708,1.200293779373169,-0.01987135037779808,0.09395313262939453,1.2002297639846802,-0.015403506346046925,0.7736228704452515,1.2018303871154785,0.4380680024623871,0.0019654303323477507,1.2009092569351196,-0.2583649754524231,-0.30172407627105713,1.201904535293579,0.2770309097285173,8.200000000000001
83,0.10846427828073502,-0.264786958694458,1.2007659673690796,0.41731590032577515,0.2725681960582733,1.2004367113113403,0.16252508759498596,0.42935675382614136,1.2000861167907715,-0.4313945472240448,0.27882957458496094,1.2000218629837036,-0.019791534170508385,0.09847455471754074,1.2001439332962036,0.020853901281952858,0.7866485118865967,1.2018719911575317,0.4333670437335968,-0.004303223919123411,1.200374960899353,-0.2804708480834961,-0.28456059098243713,1.2020180225372314,0.27733630526512726,8.3
84,0.09589716792106628,-0.2808862030506134,1.2007927894592285,0.42609626054763794,0.26714399456977844,1.1999963521957397,0.17099948227405548,0.4288807213306427,1.1996939182281494,-0.41903260350227356,0.31611770391464233,1.199392557144165,-0.02022586390376091,0.10318359732627869,1.1997147798538208,0.05819401517510414,0.7984908223152161,1.2014256715774536,0.4271653890609741,-0.010630826465785503,1.2005268335342407,-0.3018636107444763,-0.26423972845077515,1.2012859582901,0.2777773850542339,8.4
85,0.08214997500181198,-0.2961309850215912,1.2013053894042969,0.43391913175582886,0.2613420784473419,1.1995139122009277,0.1785871982574463,0.427538126707077,1.1997424364089966,-0.4047842025756836,0.3490046262741089,1.199438214302063,-0.02056758478283882,0.10790736973285675,1.199562668800354,0.09219896048307419,0.808040201663971,1.200840711593628,0.4200149476528168,-0.017461169511079788,1.2012288570404053,-0.3210071325302124,-0.24263820052146912,1.2009456157684326,0.27915500791413017,8.5
86,0.06419502198696136,-0.313658207654953,1.2010005712509155,0.44258198142051697,0.2548065781593323,1.1996088027954102,0.18665993213653564,0.425738126039505,1.2004255056381226,-0.3871321976184845,0.38319897651672363,1.1994251012802124,-0.02048943191766739,0.11285518109798431,1.1998652219772339,0.12970221042633057,0.8168075084686279,1.2003216743469238,0.41020312905311584,-0.026568815112113953,1.2017408609390259,-0.3413837254047394,-0.2169431746006012,1.2003729343414307,0.28324026495401167,8.6
87,0.04328567534685135,-0.332207053899765,1.199779748916626,0.4508977234363556,0.2478194236755371,1.1996040344238281,0.1944570541381836,0.4227149784564972,1.2005836963653564,-0.36861464381217957,0.41592299938201904,1.1993328332901,-0.01991843804717064,0.1177850067615509,1.2003328800201416,0.1662065088748932,0.8224014043807983,1.200155258178711,0.3990514874458313,-0.03652720898389816,1.2016407251358032,-0.36131665110588074,-0.19107043743133545,1.1998902559280396,0.28904184437586405,8.700000000000001
88,0.022329803556203842,-0.3502435088157654,1.1997097730636597,0.4582716226577759,0.24020841717720032,1.1995816230773926,0.2015760987997055,0.41886624693870544,1.2005705833435059,-0.35131677985191345,0.4439381957054138,1.1993286609649658,-0.01871880143880844,0.12220676243305206,1.2003825902938843,0.198305144906044,0.8251741528511047,1.1996303796768188,0.3884505033493042,-0.04608137533068657,1.2014217376708984,-0.37881550192832947,-0.16752350330352783,1.199478030204773,0.29468664716510995,8.8
89,-0.002625418361276388,-0.37082457542419434,1.2003200054168701,0.4659602642059326,0.22962163388729095,1.1999506950378418,0.20996883511543274,0.41421598196029663,1.2003129720687866,-0.3317898213863373,0.47423258423805237,1.199105978012085,-0.01728285290300846,0.1270921379327774,1.2005265951156616,0.23146119713783264,0.8263702392578125,1.199731469154358,0.3765309751033783,-0.05731993168592453,1.2008826732635498,-0.3975091874599457,-0.14081692695617676,1.1992775201797485,0.3005560320246615,8.9
90,-0.029141293838620186,-0.39082616567611694,1.1998066902160645,0.4740077555179596,0.2150029093027115,1.2001891136169434,0.21916693449020386,0.40818047523498535,1.1998614072799683,-0.3121486306190491,0.5040877461433411,1.198783040046692,-0.015786733478307724,0.13243219256401062,1.201033592224121,0.2627277970314026,0.825006902217865,1.2001979351043701,0.36367067694664,-0.06886584311723709,1.2009485960006714,-0.4154587984085083,-0.11167729645967484,1.199404001235962,0.30455921644501716,9.0
91,-0.054429229348897934,-0.40654462575912476,1.1998882293701172,0.48171237111091614,0.19993050396442413,1.2006421089172363,0.22798830270767212,0.4018552005290985,1.200077772140503,-0.29332783818244934,0.5308603644371033,1.1989531517028809,-0.014680800959467888,0.1375344842672348,1.201495885848999,0.2895282804965973,0.8224018812179565,1.2001986503601074,0.35064971446990967,-0.0795341357588768,1.2013452053070068,-0.43101435899734497,-0.08257544040679932,1.1998120546340942,0.3086719928435459,9.1
92,-0.08263712376356125,-0.421500563621521,1.2003097534179688,0.4901525378227234,0.1811641901731491,1.2006585597991943,0.2379136085510254,0.3942199945449829,1.200644850730896,-0.2725425362586975,0.5594923496246338,1.1992206573486328,-0.012908194214105606,0.1435863971710205,1.2016093730926514,0.3177007734775543,0.817013144493103,1.1996551752090454,0.3345176577568054,-0.09171128273010254,1.2010208368301392,-0.4470578730106354,-0.04801741614937782,1.2001399993896484,0.314139094749369,9.200000000000001
93,-0.11126088351011276,-0.43385517597198486,1.2001866102218628,0.49767637252807617,0.1609271764755249,1.2009049654006958,0.2477567195892334,0.38581281900405884,1.2002185583114624,-0.250765860080719,0.5868948101997375,1.198477864265442,-0.010175425559282303,0.15016797184944153,1.2014247179031372,0.34515419602394104,0.8104170560836792,1.1999739408493042,0.3160410523414612,-0.10433118045330048,1.2004759311676025,-0.46205833554267883,-0.010820545256137848,1.2004121541976929,0.32148649976359417,9.3
94,-0.13726308941841125,-0.444718599319458,1.1996970176696777,0.5035138726234436,0.1409420520067215,1.2011446952819824,0.2568376660346985,0.37830650806427,1.1999434232711792,-0.23088476061820984,0.6108925938606262,1.1979306936264038,-0.0066148145124316216,0.15691900253295898,1.2011207342147827,0.36910828948020935,0.8025698661804199,1.2006580829620361,0.2976008355617523,-0.1164492815732956,1.2006357908248901,-0.47477594017982483,0.02407989092171192,1.2002310752868652,0.32962211154262017,9.4
95,-0.1664682775735855,-0.45665740966796875,1.1998220682144165,0.5087610483169556,0.1156594380736351,1.2010184526443481,0.2679678499698639,0.36852166056632996,1.1997735500335693,-0.20946069061756134,0.6353745460510254,1.1981691122055054,-0.0017010611481964588,0.16454572975635529,1.2005670070648193,0.3943731188774109,0.7920244336128235,1.2007124423980713,0.2746644616127014,-0.1296226978302002,1.2005271911621094,-0.4875708520412445,0.06311212480068207,1.1996359825134277,0.3381244320475176,9.5
96,-0.1960056871175766,-0.4694719910621643,1.2003397941589355,0.5133082866668701,0.08673441410064697,1.201280951499939,0.2795804738998413,0.3591034412384033,1.2002806663513184,-0.188916876912117,0.657420814037323,1.1992508172988892,0.004745461978018284,0.17188754677772522,1.2001852989196777,0.4175596237182617,0.7792941331863403,1.2005352973937988,0.2480827271938324,-0.14160528779029846,1.1999436616897583,-0.4992867410182953,0.10131899267435074,1.1993918418884277,0.3325418530226344,9.600000000000001
97,-0.22306983172893524,-0.4815852642059326,1.2001402378082275,0.5170000791549683,0.057163599878549576,1.2017631530761719,0.29030507802963257,0.35128211975097656,1.200169563293457,-0.17126086354255676,0.6750941872596741,1.200182318687439,0.011648371815681458,0.1772451400756836,1.2002512216567993,0.4366917610168457,0.7669903039932251,1.2003296613693237,0.2210327833890915,-0.1499396413564682,1.20010244846344,-0.5088764429092407,0.13507209718227386,1.1993093490600586,0.32853985584795475,9.700000000000001
98,-0.2528667449951172,-0.4951918125152588,1.1996058225631714,0.5199168920516968,0.021482760086655617,1.2021970748901367,0.30123892426490784,0.3447147309780121,1.199507713317871,-0.15272314846515656,0.6919952034950256,1.2009239196777344,0.02051554061472416,0.18114428222179413,1.2000484466552734,0.4559066891670227,0.7513812780380249,1.1996450424194336,0.1881186068058014,-0.1575830727815628,1.200670838356018,-0.5183075070381165,0.1707252413034439,1.1990183591842651,0.32490183475453155,9.8
99,-0.2823343575000763,-0.5085309147834778,1.200101613998413,0.5196282267570496,-0.016116628423333168,1.2021760940551758,0.3116433918476105,0.3397856056690216,1.199245810508728,-0.1353643238544464,0.7077087759971619,1.2016462087631226,0.029991919174790382,0.18228790163993835,1.200087547302246,0.4732511639595032,0.7356832027435303,1.199580192565918,0.15185225009918213,-0.16401521861553192,1.2007339000701904,-0.526186466217041,0.20574963092803955,1.198693871498108,0.3226976717517971,9.9
100,-0.3084799349308014,-0.5193945169448853,1.200524091720581,0.5150875449180603,-0.05148967355489731,1.2016706466674805,0.3211677372455597,0.33500805497169495,1.1990448236465454,-0.1204252541065216,0.721574068069458,1.2026993036270142,0.039483118802309036,0.179947167634964,1.2005749940872192,0.48777952790260315,0.7216740250587463,1.2000538110733032,0.11673245579004288,-0.16886691749095917,1.2006855010986328,-0.5320532321929932,0.2378162145614624,1.199418544769287,0.32154695531251976,10.0
101,-0.3362331688404083,-0.5304111838340759,1.2006968259811401,0.5049646496772766,-0.09119841456413269,1.2019273042678833,0.33332082629203796,0.32807162404060364,1.1991380453109741,-0.10483725368976593,0.7358967661857605,1.2025980949401855,0.0507681779563427,0.1738031804561615,1.2011462450027466,0.5027762055397034,0.7074909210205078,1.2001240253448486,0.07605316489934921,-0.17483662068843842,1.2002497911453247,-0.537032961845398,0.27226147055625916,1.20050847530365,0.3219297821474169,10.100000000000001
102,-0.3623077869415283,-0.5400034189224243,1.2011229991912842,0.4904799163341522,-0.13277912139892578,1.2023341655731201,0.34826257824897766,0.3184388279914856,1.200361967086792,-0.08992595970630646,0.7496808767318726,1.2016483545303345,0.0622066892683506,0.16487863659858704,1.2006969451904297,0.5162060260772705,0.6940914988517761,1.1998100280761719,0.03387107700109482,-0.18081915378570557,1.2001622915267944,-0.5407668948173523,0.30724310874938965,1.2011158466339111,0.32466723920261864,10.200000000000001
103,-0.3846485912799835,-0.5479450225830078,1.201422095298767,0.4745939075946808,-0.1715303659439087,1.2018650770187378,0.36538445949554443,0.30647650361061096,1.201068639755249,-0.07723361998796463,0.761161744594574,1.2012711763381958,0.07288335263729095,0.15524882078170776,1.2001285552978516,0.5273818373680115,0.6820616126060486,1.199907898902893,-0.005418542772531509,-0.18504612147808075,1.1995046138763428,-0.5431719422340393,0.3380414843559265,1.2007094621658325,0.3292834543761496,10.3
104,-0.40776604413986206,-0.555793285369873,1.2011667490005493,0.45538029074668884,-0.2156868427991867,1.201270341873169,0.38724449276924133,0.29098787903785706,1.200833797454834,-0.06424866616725922,0.7730207443237305,1.201072335243225,0.08509156852960587,0.14406201243400574,1.2002164125442505,0.5384481549263,0.6692860722541809,1.2002620697021484,-0.04971740022301674,-0.18824239075183868,1.1986291408538818,-0.5454196333885193,0.3702046573162079,1.2007029056549072,0.3359821142084552,10.4
105,-0.42921093106269836,-0.562714695930481,1.2011871337890625,0.43558111786842346,-0.2608247697353363,1.2014832496643066,0.41135475039482117,0.2740900218486786,1.2004711627960205,-0.052247434854507446,0.7838667631149292,1.2007148265838623,0.09911824762821198,0.13332140445709229,1.200852632522583,0.547907292842865,0.6573825478553772,1.1997332572937012,-0.09544312953948975,-0.18895427882671356,1.1995874643325806,-0.547910213470459,0.3986858129501343,1.201406478881836,0.342501945719165,10.5
106,-0.44721662998199463,-0.568775475025177,1.2012901306152344,0.41708433628082275,-0.30193042755126953,1.2014657258987427,0.43427327275276184,0.2570917308330536,1.200400948524475,-0.04261651262640953,0.792486310005188,1.200695514678955,0.11405215412378311,0.12436763942241669,1.2013601064682007,0.5553110837936401,0.6470644474029541,1.1993759870529175,-0.13813646137714386,-0.18697606027126312,1.2003897428512573,-0.5506080389022827,0.4217057228088379,1.2015759944915771,0.3466383839691366,10.600000000000001
107,-0.4653055965900421,-0.5746557712554932,1.2014806270599365,0.3961106240749359,-0.346506267786026,1.2009941339492798,0.45972535014152527,0.23656967282295227,1.2003103494644165,-0.0333087295293808,0.8005635142326355,1.201002597808838,0.133053719997406,0.11527515202760696,1.2012419700622559,0.5625218749046326,0.6366057395935059,1.1998093128204346,-0.18532989919185638,-0.1837785243988037,1.2000254392623901,-0.5540542602539062,0.4450376331806183,1.201884388923645,0.3484646074322714,10.700000000000001
108,-0.4817485213279724,-0.5794152617454529,1.2016135454177856,0.37441280484199524,-0.3906305432319641,1.1999375820159912,0.48533859848976135,0.2125476747751236,1.2003384828567505,-0.025304509326815605,0.8070603013038635,1.2011175155639648,0.15494585037231445,0.10605284571647644,1.2008640766143799,0.5688096284866333,0.627396285533905,1.2001667022705078,-0.2312687784433365,-0.17966893315315247,1.1990476846694946,-0.5569539666175842,0.4663200378417969,1.2019948959350586,0.3471322411900503,10.8
109,-0.4954867660999298,-0.5831774473190308,1.2013260126113892,0.3537549674510956,-0.4296789765357971,1.199668049812317,0.5089311003684998,0.18738067150115967,1.2007583379745483,-0.0188305526971817,0.8127049207687378,1.2006357908248901,0.17690898478031158,0.09727519750595093,1.200940728187561,0.5735758543014526,0.6203671097755432,1.1997442245483398,-0.27174118161201477,-0.17477025091648102,1.1992563009262085,-0.5593644380569458,0.4844171404838562,1.2015860080718994,0.3440315609791451,10.9
110,-0.5094190835952759,-0.5867604613304138,1.2009488344192505,0.3301846981048584,-0.4711715579032898,1.200053095817566,0.5347856879234314,0.15574578940868378,1.2012379169464111,-0.011741203255951405,0.8183455467224121,1.2007169723510742,0.20218120515346527,0.08741524815559387,1.201606035232544,0.5780028700828552,0.6135987639427185,1.1992470026016235,-0.3152160346508026,-0.16775847971439362,1.1998752355575562,-0.5618360042572021,0.503241777420044,1.201208233833313,0.33955108649169347,11.0
111,-0.5219554305076599,-0.5895076394081116,1.2004402875900269,0.3055226504802704,-0.509826123714447,1.200292706489563,0.5601291060447693,0.12226618826389313,1.20137357711792,-0.005172115750610828,0.8231227397918701,1.2010213136672974,0.2283499836921692,0.07807603478431702,1.2019344568252563,0.5817236304283142,0.6081228256225586,1.1994824409484863,-0.35772407054901123,-0.15873214602470398,1.1997462511062622,-0.5638638734817505,0.519920825958252,1.2008110284805298,0.3347095312052768,11.100000000000001
112,-0.5324450731277466,-0.5915694832801819,1.2006505727767944,0.28289222717285156,-0.5420428514480591,1.19979727268219,0.5812374949455261,0.0906713679432869,1.2012183666229248,-8.856150816427544e-05,0.8270593285560608,1.2011228799819946,0.2531421184539795,0.07044750452041626,1.2014769315719604,0.5843556523323059,0.6034274697303772,1.1996653079986572,-0.39530643820762634,-0.14915142953395844,1.1998066902160645,-0.5653882026672363,0.5335252285003662,1.2006124258041382,0.32871818870076164,11.200000000000001
113,-0.5428853034973145,-0.5932812690734863,1.2007330656051636,0.25800204277038574,-0.5747018456459045,1.199172854423523,0.6014099717140198,0.056199803948402405,1.2012553215026855,0.004826982039958239,0.8304460644721985,1.2000616788864136,0.28156793117523193,0.06366714835166931,1.2009943723678589,0.5868473052978516,0.5993468761444092,1.1998666524887085,-0.43539515137672424,-0.13735002279281616,1.2000596523284912,-0.5675956606864929,0.5460348725318909,1.2014950513839722,0.31992930503925954,11.3
114,-0.5521189570426941,-0.5944404006004333,1.2006293535232544,0.23386868834495544,-0.6050245761871338,1.1990188360214233,0.6179511547088623,0.021326448768377304,1.201404094696045,0.00893902126699686,0.8322779536247253,1.1992347240447998,0.31161102652549744,0.05866816267371178,1.2005701065063477,0.5889943838119507,0.5952838659286499,1.200153112411499,-0.4741346538066864,-0.12446960061788559,1.200532078742981,-0.5696305632591248,0.5559936761856079,1.202494502067566,0.3086087705641057,11.4
115,-0.559490978717804,-0.5953368544578552,1.2006714344024658,0.21315981447696686,-0.631246030330658,1.1989678144454956,0.6303322911262512,-0.011728433892130852,1.2016029357910156,0.012048864737153053,0.8331127762794495,1.1990078687667847,0.339891642332077,0.055258654057979584,1.2004427909851074,0.5906301140785217,0.5917353630065918,1.1998695135116577,-0.5076833963394165,-0.11225279420614243,1.2007430791854858,-0.5713821053504944,0.5636112093925476,1.202483892440796,0.2980677546464685,11.5
116,-0.5664326548576355,-0.5960419774055481,1.2008553743362427,0.19178198277950287,-0.6584875583648682,1.199647307395935,0.6417672634124756,-0.04930742830038071,1.2017627954483032,0.014292232692241669,0.8339765667915344,1.198777675628662,0.3720102906227112,0.052744969725608826,1.200538992881775,0.5916167497634888,0.5878210663795471,1.1994999647140503,-0.5425354838371277,-0.09885282814502716,1.2009197473526,-0.5729328989982605,0.5710759162902832,1.2018862962722778,0.28841812357110036,11.600000000000001
117,-0.572543740272522,-0.5963639616966248,1.201336145401001,0.171535462141037,-0.6837445497512817,1.2001876831054688,0.6516053080558777,-0.08935542404651642,1.2016804218292236,0.015668123960494995,0.8342816233634949,1.1989843845367432,0.40454286336898804,0.05086684226989746,1.1999847888946533,0.5920649766921997,0.5839061141014099,1.199509620666504,-0.5755889415740967,-0.08716446161270142,1.2006845474243164,-0.5741577744483948,0.576630175113678,1.2015953063964844,0.2840862733688879,11.700000000000001
118,-0.5777421593666077,-0.5964417457580566,1.2013616561889648,0.15177173912525177,-0.7067199349403381,1.1999499797821045,0.6600075960159302,-0.130013570189476,1.201456904411316,0.016285579651594162,0.8339678049087524,1.1997604370117188,0.4368404746055603,0.04916488006711006,1.1995973587036133,0.5919768810272217,0.5808746218681335,1.1997733116149902,-0.6066725850105286,-0.07736311852931976,1.2005552053451538,-0.5751522779464722,0.5814381241798401,1.2018585205078125,0.2862026188300549,11.8
119,-0.5817269086837769,-0.5963602066040039,1.2011693716049194,0.13453596830368042,-0.7250729203224182,1.1993653774261475,0.6663941740989685,-0.16630306839942932,1.2008365392684937,0.016916219145059586,0.8330428004264832,1.2000718116760254,0.46543028950691223,0.0470493920147419,1.2000226974487305,0.5914605259895325,0.5783683657646179,1.1999177932739258,-0.6331214308738708,-0.07076306641101837,1.2007086277008057,-0.5757293105125427,0.5850038528442383,1.2020906209945679,0.2930979658981232,11.9
120,-0.5853677988052368,-0.5959758162498474,1.2008750438690186,0.11637963354587555,-0.7430641651153564,1.1992548704147339,0.6716872453689575,-0.2047591507434845,1.2004194259643555,0.017817838117480278,0.8319370150566101,1.199664831161499,0.49634185433387756,0.043348826467990875,1.200233817100525,0.590779185295105,0.5756353139877319,1.1997772455215454,-0.6595518589019775,-0.06554076820611954,1.2006888389587402,-0.5759621262550354,0.5885686278343201,1.2023249864578247,0.3038150900858373,12.0
121,-0.5882065296173096,-0.5953740477561951,1.2010120153427124,0.0992981344461441,-0.7588015794754028,1.1996028423309326,0.6753256320953369,-0.24085518717765808,1.2007875442504883,0.018002357333898544,0.8309492468833923,1.1992944478988647,0.5258280038833618,0.03886022791266441,1.1996982097625732,0.5897268056869507,0.5737096071243286,1.1994566917419434,-0.683526337146759,-0.06249965727329254,1.2008168697357178,-0.5755534768104553,0.5901092290878296,1.2025892734527588,0.3171615375952511,12.100000000000001
122,-0.5900700688362122,-0.594048023223877,1.2016172409057617,0.08358557522296906,-0.7728602886199951,1.2000008821487427,0.6775708198547363,-0.275533527135849,1.2008507251739502,0.017570042982697487,0.8301958441734314,1.1995044946670532,0.5542874932289124,0.03369063884019852,1.1996158361434937,0.5888750553131104,0.5717485547065735,1.1992019414901733,-0.7049948573112488,-0.05956801027059555,1.201246976852417,-0.5744290947914124,0.5906237363815308,1.20258629322052,0.33289621265257635,12.200000000000001
123,-0.5914187431335449,-0.5925100445747375,1.2015067338943481,0.06958863139152527,-0.7854474186897278,1.2005689144134521,0.6783478856086731,-0.30825456976890564,1.2008640766143799,0.016629397869110107,0.8302173614501953,1.1996880769729614,0.58141028881073,0.028655944392085075,1.200157642364502,0.5875889658927917,0.5698840022087097,1.199171543121338,-0.7246527075767517,-0.056361883878707886,1.201117753982544,-0.572737455368042,0.5891462564468384,1.202352523803711,0.3505796503999243,12.3
124,-0.5926680564880371,-0.590516984462738,1.2012850046157837,0.057114336639642715,-0.796649694442749,1.2005186080932617,0.6780626773834229,-0.3395768404006958,1.2011985778808594,0.014800024218857288,0.8305771946907043,1.1996501684188843,0.6072357296943665,0.024300789460539818,1.199877381324768,0.5861331820487976,0.5683737397193909,1.1990408897399902,-0.7422305941581726,-0.052523378282785416,1.2003093957901,-0.5709741115570068,0.5878605246543884,1.201844573020935,0.37070895806915505,12.4
125,-0.5932484269142151,-0.5887901186943054,1.2009949684143066,0.04696068912744522,-0.8056373596191406,1.200536847114563,0.6769816875457764,-0.36756226420402527,1.200985074043274,0.012754823081195354,0.8308802843093872,1.199514389038086,0.6288804411888123,0.021079331636428833,1.1997368335723877,0.5848680734634399,0.5675612092018127,1.1990188360214233,-0.7568125128746033,-0.04875006154179573,1.199851155281067,-0.5694113969802856,0.5863443613052368,1.2009817361831665,0.39160896060072653,12.5
126,-0.593208372592926,-0.5870261192321777,1.2007955312728882,0.03658662363886833,-0.8134024739265442,1.2006847858428955,0.674828052520752,-0.3959921896457672,1.2003467082977295,0.009530081413686275,0.8313295841217041,1.1992876529693604,0.650842010974884,0.01793993078172207,1.2005528211593628,0.583343505859375,0.5670740008354187,1.1991387605667114,-0.771343469619751,-0.043897517025470734,1.199647068977356,-0.5680871605873108,0.5844021439552307,1.2004467248916626,0.4146265464163496,12.600000000000001
127,-0.5925055146217346,-0.585330605506897,1.2011562585830688,0.027637869119644165,-0.8196572661399841,1.2007759809494019,0.6712890267372131,-0.42234501242637634,1.20002281665802,0.006261152680963278,0.8313047885894775,1.199281096458435,0.6715748310089111,0.014731815084815025,1.2008943557739258,0.5822120308876038,0.5669535398483276,1.1993159055709839,-0.7837442755699158,-0.039147380739450455,1.1998218297958374,-0.5669715404510498,0.5829371809959412,1.201516032218933,0.4370777898861483,12.700000000000001
128,-0.5912836194038391,-0.5841778516769409,1.2010082006454468,0.020483367145061493,-0.8243010640144348,1.2008981704711914,0.6672317981719971,-0.44488951563835144,1.1999225616455078,0.0035102046094834805,0.8299927711486816,1.1991270780563354,0.6894784569740295,0.011712601408362389,1.200900912284851,0.5812183022499084,0.5664944648742676,1.1993958950042725,-0.7930896878242493,-0.03479969874024391,1.1998772621154785,-0.5656613111495972,0.582094132900238,1.2030372619628906,0.4571447957588148,12.8
129,-0.5895416736602783,-0.5830423831939697,1.2002406120300293,0.013806415721774101,-0.8283819556236267,1.2008517980575562,0.6621355414390564,-0.4670454263687134,1.2002909183502197,0.0014340509660542011,0.8281747698783875,1.1990026235580444,0.7077038288116455,0.008773427456617355,1.2011538743972778,0.5803130269050598,0.5665596127510071,1.199613094329834,-0.8017131090164185,-0.030423155054450035,1.1998305320739746,-0.5633897185325623,0.5820707082748413,1.2032400369644165,0.4779966476481414,12.9
130,-0.5881882905960083,-0.5821309685707092,1.200442910194397,0.0077209267765283585,-0.832059919834137,1.2010090351104736,0.6565771698951721,-0.48695608973503113,1.2003391981124878,-0.00018698876374401152,0.8262096643447876,1.1988980770111084,0.723922610282898,0.006619274616241455,1.201256275177002,0.579906702041626,0.5666748881340027,1.1999112367630005,-0.8089007139205933,-0.02595854178071022,1.199894905090332,-0.5614867210388184,0.5815611481666565,1.2023589611053467,0.49814946518675546,13.0
131,-0.5872878432273865,-0.5814827084541321,1.2006210088729858,0.0029823489021509886,-0.8349824547767639,1.2009693384170532,0.6512062549591064,-0.5035133957862854,1.200278878211975,-0.001844195881858468,0.8241564631462097,1.1991413831710815,0.7369915246963501,0.005230180453509092,1.2007755041122437,0.5793331265449524,0.5673242807388306,1.2002720832824707,-0.8144466280937195,-0.022366905584931374,1.199988603591919,-0.5604885816574097,0.5798919200897217,1.201805830001831,0.5159257558083644,13.100000000000001
132,-0.5869869589805603,-0.5807887315750122,1.2005293369293213,-0.00215908233076334,-0.8370588421821594,1.200612187385559,0.6450930237770081,-0.519568681716919,1.200354814529419,-0.0038611204363405704,0.8213143944740295,1.1989338397979736,0.7498458027839661,0.004319576546549797,1.2008227109909058,0.5784201622009277,0.5685693621635437,1.2000291347503662,-0.8189825415611267,-0.018854424357414246,1.1999874114990234,-0.5603538155555725,0.5775182247161865,1.2019543647766113,0.5342586178838018,13.200000000000001
133,-0.5870541930198669,-0.5799905061721802,1.2006789445877075,-0.006700551602989435,-0.8383278250694275,1.2006500959396362,0.6388041377067566,-0.5338463187217712,1.2007803916931152,-0.0057775238528847694,0.8192048668861389,1.1994024515151978,0.7617211937904358,0.004032429773360491,1.2012758255004883,0.577284038066864,0.5699037909507751,1.199579119682312,-0.8225011825561523,-0.015598463825881481,1.2000243663787842,-0.560789167881012,0.5757778882980347,1.2023035287857056,0.5517448651447742,13.3
134,-0.58735591173172,-0.5794336199760437,1.2009435892105103,-0.011137559078633785,-0.838763952255249,1.2009679079055786,0.6324456334114075,-0.5462366938591003,1.2014191150665283,-0.007245717104524374,0.81685870885849,1.199565052986145,0.7708271145820618,0.004084894433617592,1.200906753540039,0.5760899782180786,0.5711480975151062,1.2001641988754272,-0.8249412178993225,-0.012104032561182976,1.1998684406280518,-0.5612743496894836,0.5752251148223877,1.2023513317108154,0.567453564079333,13.4
135,-0.5875455737113953,-0.5792896151542664,1.2013659477233887,-0.014493422582745552,-0.8390684127807617,1.2011440992355347,0.626709520816803,-0.5553823709487915,1.2015695571899414,-0.008000083267688751,0.8142847418785095,1.1993660926818848,0.7798565030097961,0.004295805469155312,1.2001649141311646,0.575168788433075,0.5714335441589355,1.2003333568572998,-0.8268963694572449,-0.008128019981086254,1.1999943256378174,-0.5615851283073425,0.57533198595047,1.2021130323410034,0.5802547994936896,13.5
136,-0.5878726243972778,-0.5795778632164001,1.2015280723571777,-0.017568448558449745,-0.8389980792999268,1.2010599374771118,0.6204903721809387,-0.5644970536231995,1.2017157077789307,-0.007805671542882919,0.8115997314453125,1.1988462209701538,0.7876156568527222,0.004375190939754248,1.200523853302002,0.5745536088943481,0.5713931322097778,1.2000412940979004,-0.8280506134033203,-0.004411312285810709,1.2002811431884766,-0.5613094568252563,0.5764811635017395,1.2017725706100464,0.592914759411344,13.600000000000001
137,-0.5886462330818176,-0.5800950527191162,1.2014360427856445,-0.019734231755137444,-0.8385566473007202,1.2009224891662598,0.6147201061248779,-0.5719961524009705,1.2022205591201782,-0.006822745315730572,0.8098017573356628,1.19898521900177,0.7945171594619751,0.004626630339771509,1.200679063796997,0.5744474530220032,0.5710319876670837,1.2003161907196045,-0.8289917707443237,-0.0009886743500828743,1.2002826929092407,-0.5614643096923828,0.5778452754020691,1.2021760940551758,0.6011998470798177,13.700000000000001
138,-0.5895510315895081,-0.5807434320449829,1.2016651630401611,-0.02108023315668106,-0.837517261505127,1.2014116048812866,0.6098431348800659,-0.5779058933258057,1.2027612924575806,-0.005557941738516092,0.8095723986625671,1.1997932195663452,0.8001604676246643,0.005531772971153259,1.2010866403579712,0.5745354890823364,0.5703319311141968,1.20052969455719,-0.8295479416847229,0.0010639778338372707,1.1999987363815308,-0.562080442905426,0.5778234004974365,1.202496886253357,0.6028533837254042,13.8
139,-0.5907915830612183,-0.5811681747436523,1.2023981809616089,-0.021805092692375183,-0.8362301588058472,1.2015553712844849,0.6049221158027649,-0.5832290649414062,1.2026387453079224,-0.004331283736974001,0.8108389973640442,1.2002159357070923,0.805364727973938,0.006151754409074783,1.2012782096862793,0.5746133923530579,0.5701314806938171,1.200592279434204,-0.8300130367279053,0.00310904742218554,1.1999402046203613,-0.564311683177948,0.5765529870986938,1.2026606798171997,0.6070205590734902,13.9
140,-0.5921323895454407,-0.5810527801513672,1.2028666734695435,-0.021508626639842987,-0.8347803354263306,1.2010823488235474,0.6003162860870361,-0.5869033336639404,1.2026041746139526,-0.002548112068325281,0.812649667263031,1.199857473373413,0.8095399141311646,0.006754291709512472,1.2008309364318848,0.5745983123779297,0.570407509803772,1.2007651329040527,-0.8303620219230652,0.004954465664923191,1.2006611824035645,-0.5668136477470398,0.57341068983078,1.2032968997955322,0.6106574414780309,14.0
141,-0.5933382511138916,-0.5802175998687744,1.2033464908599854,-0.02030571922659874,-0.8331084847450256,1.2009881734848022,0.5960505604743958,-0.5896094441413879,1.2026925086975098,-0.0010045015951618552,0.8146217465400696,1.2002559900283813,0.8135697245597839,0.007169425953179598,1.2006796598434448,0.5744514465332031,0.570637047290802,1.2009961605072021,-0.8300826549530029,0.006510790903121233,1.200850486755371,-0.5693936944007874,0.5696268081665039,1.203789234161377,0.6121057191000143,14.100000000000001
142,-0.5949011445045471,-0.5792564749717712,1.204023838043213,-0.018631067126989365,-0.832138180732727,1.2011817693710327,0.592091977596283,-0.5912914276123047,1.2027558088302612,0.00035513564944267273,0.8153752684593201,1.2008299827575684,0.8160032033920288,0.007598930969834328,1.2011995315551758,0.5742611885070801,0.5711413621902466,1.2011038064956665,-0.829682469367981,0.007166125345975161,1.2013063430786133,-0.5719988346099854,0.5668452978134155,1.2045079469680786,0.6132041117847588,14.200000000000001
143,-0.5963149666786194,-0.5775551199913025,1.2035921812057495,-0.01658005453646183,-0.83147132396698,1.2012220621109009,0.5881239771842957,-0.592759907245636,1.202784538269043,0.0013140975497663021,0.8155214786529541,1.2009875774383545,0.817827582359314,0.0076689524576067924,1.2014398574829102,0.5737783312797546,0.5713196992874146,1.2010877132415771,-0.8287851214408875,0.007719141431152821,1.2010917663574219,-0.5742596387863159,0.5659084320068359,1.205670714378357,0.6134977360992504,14.3
144,-0.5969957709312439,-0.5750305652618408,1.2014436721801758,-0.014749125577509403,-0.8303754329681396,1.2005969285964966,0.5844327807426453,-0.5937376618385315,1.202699065208435,0.0019350843504071236,0.8147227168083191,1.2011888027191162,0.819488525390625,0.00778252724558115,1.2010751962661743,0.5735245943069458,0.5713516473770142,1.200845718383789,-0.8278469443321228,0.00803135521709919,1.2000691890716553,-0.5756881833076477,0.5665385723114014,1.2055450677871704,0.6128167242785786,14.4
145,-0.5955121517181396,-0.5713734030723572,1.201021432876587,-0.012635205872356892,-0.8287002444267273,1.20002281665802,0.5811712741851807,-0.5938195586204529,1.2026089429855347,0.002423031022772193,0.8133100867271423,1.2009387016296387,0.820972740650177,0.007418069522827864,1.200809121131897,0.5737603902816772,0.5706448554992676,1.201339602470398,-0.8270368576049805,0.008662915788590908,1.19930899143219,-0.5761840343475342,0.5665391683578491,1.2044081687927246,0.6117017686149882,14.5
146,-0.5931448340415955,-0.5679618716239929,1.2015200853347778,-0.010934364050626755,-0.8265045881271362,1.1994513273239136,0.578687846660614,-0.5940977334976196,1.202304720878601,0.0028790587093681097,0.8121228814125061,1.2005822658538818,0.8221024870872498,0.00718533294275403,1.2010619640350342,0.5738431215286255,0.5693064332008362,1.201898455619812,-0.8262734413146973,0.00947738066315651,1.199019432067871,-0.5774834156036377,0.5656163692474365,1.2027125358581543,0.6092624151648134,14.600000000000001
147,-0.5885775685310364,-0.5660494565963745,1.1996095180511475,-0.009537874720990658,-0.8246244192123413,1.2002384662628174,0.5758770108222961,-0.5946915149688721,1.2017682790756226,0.003220893209800124,0.8107643127441406,1.200568437576294,0.8228094577789307,0.007255545351654291,1.2012296915054321,0.573939323425293,0.5684124827384949,1.2020002603530884,-0.8259297013282776,0.009747282601892948,1.1993507146835327,-0.5810336470603943,0.5642755031585693,1.2021807432174683,0.6062042839268252,14.700000000000001
148,-0.5830819606781006,-0.5666975378990173,1.1973627805709839,-0.008367808535695076,-0.8246814608573914,1.2019318342208862,0.5734729766845703,-0.5952027440071106,1.2014106512069702,0.0031689254101365805,0.8090985417366028,1.200520634651184,0.8229320049285889,0.007085156161338091,1.2007702589035034,0.5738779306411743,0.5675318837165833,1.2020665407180786,-0.8262378573417664,0.009410945698618889,1.19991135597229,-0.5859997272491455,0.5631298422813416,1.2022944688796997,0.6035931202476685,14.8
149,-0.5789701342582703,-0.5690059065818787,1.198687195777893,-0.006374652031809092,-0.8253827095031738,1.2031420469284058,0.5712282657623291,-0.5955682992935181,1.2011077404022217,0.0023824276868253946,0.8074622750282288,1.2007335424423218,0.8223704099655151,0.006827441975474358,1.2006990909576416,0.5735955238342285,0.567353367805481,1.201346755027771,-0.8270482420921326,0.008710198104381561,1.2003087997436523,-0.5912526249885559,0.5625342130661011,1.2012351751327515,0.601931450220818,14.9
150,-0.5770477652549744,-0.5712981224060059,1.2004075050354004,-0.0047556678764522076,-0.8243651390075684,1.202017068862915,0.5696959495544434,-0.5956518054008484,1.2008591890335083,0.0013692323118448257,0.8061621189117432,1.2006922960281372,0.8215255737304688,0.006718156393617392,1.2009297609329224,0.5731939077377319,0.5677480101585388,1.2009084224700928,-0.8276211023330688,0.007939958944916725,1.2004603147506714,-0.5942549109458923,0.562414824962616,1.1999660730361938,0.601583244948506,15.0
151,-0.5770940184593201,-0.5729689598083496,1.1999298334121704,-0.0039595202542841434,-0.8206010460853577,1.2010867595672607,0.5683037042617798,-0.5953010320663452,1.2005294561386108,4.0464894368597015e-07,0.8051820397377014,1.200365662574768,0.8206097483634949,0.007038759533315897,1.2012426853179932,0.5722482204437256,0.5686280131340027,1.200806975364685,-0.8279163837432861,0.0071246931329369545,1.2004516124725342,-0.595591127872467,0.5617759227752686,1.2019000053405762,0.6013444178680735,15.100000000000001
152,-0.5779416561126709,-0.5727223753929138,1.1979267597198486,-0.003152186516672373,-0.8171249032020569,1.200548529624939,0.5669904947280884,-0.5946845412254333,1.2005008459091187,-0.0010039893677458167,0.8046168684959412,1.1998045444488525,0.819178581237793,0.007080735173076391,1.2005226612091064,0.57140052318573,0.5692017674446106,1.200778603553772,-0.8276532888412476,0.00688541866838932,1.2006676197052002,-0.5941864848136902,0.5608025193214417,1.2043975591659546,0.601119634870719,15.200000000000001
153,-0.5778735280036926,-0.5708742141723633,1.1968153715133667,-0.001840722281485796,-0.8139247894287109,1.1999330520629883,0.566032350063324,-0.5942068696022034,1.2003530263900757,-0.002199227921664715,0.8043931126594543,1.1994028091430664,0.8178665041923523,0.007012884132564068,1.2002604007720947,0.5705584287643433,0.5700918436050415,1.2007938623428345,-0.8268594145774841,0.006958210840821266,1.20126473903656,-0.5920467376708984,0.5609139204025269,1.2042678594589233,0.6016751117707301,15.3
154,-0.5772190690040588,-0.5691022276878357,1.1978062391281128,-9.939443407347426e-05,-0.8103355765342712,1.1993530988693237,0.5649867057800293,-0.5936254262924194,1.2000117301940918,-0.003776714438572526,0.804078996181488,1.1993980407714844,0.8159857392311096,0.0064173005521297455,1.2007275819778442,0.5696117281913757,0.5702270269393921,1.200719952583313,-0.8257464170455933,0.0070730713196098804,1.2017415761947632,-0.5892274975776672,0.5616011619567871,1.203604817390442,0.6028648888762241,15.4
155,-0.5769848823547363,-0.5691794753074646,1.198710560798645,0.0009197508916258812,-0.8061949610710144,1.1977496147155762,0.5641120672225952,-0.5929033160209656,1.1999682188034058,-0.004923105705529451,0.8027242422103882,1.1995763778686523,0.8142373561859131,0.0054159085266292095,1.2010360956192017,0.5689697265625,0.5696415901184082,1.2003263235092163,-0.8243222832679749,0.0070594679564237595,1.2016468048095703,-0.5867154598236084,0.5628434419631958,1.2036291360855103,0.6022323747744696,15.5
156,-0.5774667263031006,-0.5719922780990601,1.19864022731781,0.001880092197097838,-0.8029186129570007,1.1963776350021362,0.5635747909545898,-0.5920832753181458,1.2001508474349976,-0.005614290479570627,0.8014281392097473,1.199920654296875,0.8123947978019714,0.004826434887945652,1.200942039489746,0.5686156749725342,0.5686560869216919,1.2002418041229248,-0.8225407004356384,0.006379454862326384,1.2014703750610352,-0.5846685767173767,0.5637337565422058,1.2032231092453003,0.5999722588100412,15.600000000000001
157,-0.5783212184906006,-0.5758137702941895,1.1993350982666016,0.002601843560114503,-0.7997352480888367,1.1961067914962769,0.5632779002189636,-0.5909360647201538,1.1997714042663574,-0.00557287409901619,0.8004067540168762,1.2000261545181274,0.8105926513671875,0.004763608332723379,1.2002785205841064,0.568617582321167,0.5680221915245056,1.1999564170837402,-0.8213656544685364,0.00585953937843442,1.2013864517211914,-0.5832663774490356,0.5644081830978394,1.202898621559143,0.5983044115437396,15.700000000000001
158,-0.579103946685791,-0.5813570618629456,1.2023086547851562,0.002400406636297703,-0.7959653735160828,1.195849061012268,0.5627331733703613,-0.5893067121505737,1.1998190879821777,-0.005191876087337732,0.8001703023910522,1.2000066041946411,0.808696448802948,0.005313757807016373,1.1999729871749878,0.5688823461532593,0.5676164627075195,1.200056552886963,-0.8193367123603821,0.004862491972744465,1.2011431455612183,-0.5814248919487,0.5640377998352051,1.2022134065628052,0.5972406323312041,15.8
159,-0.5802314281463623,-0.5876787900924683,1.2047380208969116,0.0009269788861274719,-0.7924268841743469,1.1965290307998657,0.5620713829994202,-0.5869576930999756,1.2006107568740845,-0.00441113393753767,0.8006121516227722,1.1991736888885498,0.8070582747459412,0.005670445039868355,1.2000176906585693,0.5693677663803101,0.5675959587097168,1.2001848220825195,-0.8168440461158752,0.0031708483584225178,1.2007383108139038,-0.577918529510498,0.5621806979179382,1.2018290758132935,0.5975929143122128,15.9
160,-0.5809627175331116,-0.5924983024597168,1.204572081565857,-0.001698245294392109,-0.7895696759223938,1.197803258895874,0.5615065097808838,-0.5848777294158936,1.2007873058319092,-0.003484763903543353,0.8014808893203735,1.1991403102874756,0.8060328364372253,0.005856063216924667,1.1997774839401245,0.5696004033088684,0.5673156976699829,1.1998518705368042,-0.8137625455856323,0.002221760107204318,1.2005661725997925,-0.5738532543182373,0.560749888420105,1.2017226219177246,0.5992556162775097,16.0
161,-0.580290675163269,-0.5950913429260254,1.2036283016204834,-0.005565313622355461,-0.7849897146224976,1.1985459327697754,0.5612215995788574,-0.582931637763977,1.2009108066558838,-0.0027849499601870775,0.8019861578941345,1.1990946531295776,0.8048977851867676,0.00625873077660799,1.1995608806610107,0.5694364309310913,0.5669162273406982,1.199749231338501,-0.8102268576622009,0.0009814336663112044,1.2010248899459839,-0.5696811079978943,0.5590499639511108,1.2014210224151611,0.6017312224144765,16.1
162,-0.5785098075866699,-0.5960378646850586,1.2031879425048828,-0.009715912863612175,-0.77936190366745,1.1991568803787231,0.5610254406929016,-0.5815130472183228,1.2014228105545044,-0.002275667153298855,0.8022720217704773,1.1991392374038696,0.8036146759986877,0.005918493960052729,1.2001804113388062,0.5687234997749329,0.5661780834197998,1.2001278400421143,-0.8068588972091675,-0.0002945285814348608,1.2010418176651,-0.5665867328643799,0.5573311448097229,1.2012521028518677,0.5976206551023042,16.2
163,-0.5753369927406311,-0.5969365835189819,1.20285964012146,-0.012782521545886993,-0.7725681662559509,1.2007761001586914,0.5610276460647583,-0.5807848572731018,1.2011809349060059,-0.002073426963761449,0.8030598759651184,1.1999123096466064,0.8020889759063721,0.005500205792486668,1.2005257606506348,0.5678089261054993,0.5650688409805298,1.1999468803405762,-0.8040035963058472,-0.001141653978265822,1.2001429796218872,-0.5649872422218323,0.5554713010787964,1.200701355934143,0.5893371930013135,16.3
164,-0.5698979496955872,-0.5977458953857422,1.2030961513519287,-0.014296801760792732,-0.7675122022628784,1.2018773555755615,0.5609697103500366,-0.5799739956855774,1.2006897926330566,-0.002374477917328477,0.8039720058441162,1.2008352279663086,0.80073481798172,0.005496353376656771,1.2003440856933594,0.5672484636306763,0.5641040205955505,1.199318528175354,-0.8027249574661255,-0.0017173447413370013,1.2004573345184326,-0.5651426315307617,0.5544402003288269,1.2004551887512207,0.5809601707520988,16.400000000000002
165,-0.5633679032325745,-0.5968576073646545,1.2052229642868042,-0.014007294550538063,-0.7648983001708984,1.2021740674972534,0.5606821775436401,-0.57952481508255,1.200409173965454,-0.0025550653226673603,0.8043256402015686,1.200990080833435,0.7993985414505005,0.005158471874892712,1.2001032829284668,0.5668905377388,0.5634376406669617,1.1996155977249146,-0.8023124933242798,-0.0025400053709745407,1.200702428817749,-0.5651097893714905,0.5543264746665955,1.2002933025360107,0.5744946027439538,16.5
166,-0.5591450333595276,-0.595112144947052,1.2084860801696777,-0.012415716424584389,-0.7655159831047058,1.201878547668457,0.5601301789283752,-0.5788262486457825,1.199952483177185,-0.0024206675589084625,0.8029404282569885,1.2003966569900513,0.7984994053840637,0.004986077547073364,1.2003912925720215,0.566943883895874,0.5625429749488831,1.2000550031661987,-0.8028958439826965,-0.0030086752958595753,1.2005233764648438,-0.5637326240539551,0.5557547807693481,1.2005670070648193,0.5727076684843361,16.6
167,-0.5586673021316528,-0.5948377251625061,1.21139657497406,-0.010541095398366451,-0.768240749835968,1.201733112335205,0.5598961114883423,-0.5778761506080627,1.1999551057815552,-0.001963031245395541,0.7999690771102905,1.2004092931747437,0.7979143261909485,0.005057939328253269,1.2006630897521973,0.5674336552619934,0.5626507997512817,1.200351357460022,-0.8041940927505493,-0.0032885298132896423,1.2006065845489502,-0.5617674589157104,0.5593851804733276,1.200501799583435,0.5749820257920235,16.7
168,-0.5605000257492065,-0.5929865837097168,1.210677146911621,-0.009613926522433758,-0.771447479724884,1.2021037340164185,0.5604040026664734,-0.5765926837921143,1.2000948190689087,-0.0016160093946382403,0.7965939044952393,1.2008527517318726,0.7981669902801514,0.005078822374343872,1.2007330656051636,0.5678495168685913,0.5624260902404785,1.2000552415847778,-0.8052701950073242,-0.0035525853745639324,1.201163649559021,-0.5597666501998901,0.5633463263511658,1.2006193399429321,0.5791349489855518,16.8
169,-0.5629299879074097,-0.5901405811309814,1.2061513662338257,-0.009861296974122524,-0.7745947241783142,1.2016866207122803,0.560648500919342,-0.574877142906189,1.1994463205337524,-0.0021129956003278494,0.7939757108688354,1.2015172243118286,0.7988409399986267,0.0054479604586958885,1.2008929252624512,0.5682751536369324,0.562666118144989,1.2001259326934814,-0.8056851625442505,-0.003948274068534374,1.2013332843780518,-0.5579510927200317,0.5663763284683228,1.201074242591858,0.5830336540291289,16.900000000000002
170,-0.5641810894012451,-0.5872398018836975,1.2028112411499023,-0.010985389351844788,-0.7775633931159973,1.2019752264022827,0.560137927532196,-0.573561429977417,1.199576497077942,-0.0033212865237146616,0.7915575504302979,1.2014119625091553,0.7994842529296875,0.006157909519970417,1.201127052307129,0.5686279535293579,0.5626075863838196,1.2008246183395386,-0.8056861758232117,-0.004241455812007189,1.2010668516159058,-0.5563413500785828,0.5667418837547302,1.2009145021438599,0.5850207268579156,17.0
171,-0.5646697878837585,-0.5834227800369263,1.2044649124145508,-0.012507032603025436,-0.7821081280708313,1.2026487588882446,0.5591132044792175,-0.5728847980499268,1.20011305809021,-0.005106543190777302,0.7890105843544006,1.201220154762268,0.799816370010376,0.00653310539200902,1.2007462978363037,0.568785548210144,0.5624626278877258,1.201038122177124,-0.804928719997406,-0.0045349677093327045,1.2008774280548096,-0.5541524887084961,0.5653325319290161,1.1999585628509521,0.586824398143257,17.1
172,-0.5649188756942749,-0.5804641246795654,1.2066727876663208,-0.01335693895816803,-0.7880768775939941,1.2024333477020264,0.5581464171409607,-0.5725817084312439,1.2010451555252075,-0.006798835471272469,0.7885204553604126,1.2015433311462402,0.7999516129493713,0.006816437467932701,1.200514793395996,0.568877637386322,0.5620086193084717,1.2009118795394897,-0.8033004999160767,-0.004974244628101587,1.2014421224594116,-0.552522599697113,0.5643101930618286,1.2001124620437622,0.5893569360582801,17.2
173,-0.5656651854515076,-0.5787864923477173,1.2070070505142212,-0.013035697862505913,-0.7940862774848938,1.2018383741378784,0.5580070614814758,-0.5729342699050903,1.2013311386108398,-0.008787758648395538,0.7891690731048584,1.2015467882156372,0.8000145554542542,0.0068618920631706715,1.200775384902954,0.5693103075027466,0.561277449131012,1.2009553909301758,-0.8011184930801392,-0.004738294519484043,1.2010294198989868,-0.5507210493087769,0.5644926428794861,1.1997815370559692,0.5866637077035383,17.3
174,-0.5653107762336731,-0.5785607695579529,1.2047480344772339,-0.011650153435766697,-0.8003671169281006,1.2013118267059326,0.5584865212440491,-0.5733756422996521,1.201204776763916,-0.010357907973229885,0.79019695520401,1.2019391059875488,0.7998942136764526,0.007078813388943672,1.2007533311843872,0.570196807384491,0.5604984760284424,1.2014394998550415,-0.7983592748641968,-0.003473003627732396,1.2003464698791504,-0.5498203635215759,0.5663813352584839,1.2005311250686646,0.5840506442836266,17.400000000000002
175,-0.5646864771842957,-0.5793096423149109,1.2014340162277222,-0.009524422697722912,-0.8050296306610107,1.2011702060699463,0.5590713620185852,-0.573366641998291,1.201202392578125,-0.011247828602790833,0.7917242050170898,1.201622486114502,0.7999403476715088,0.007206466980278492,1.2007687091827393,0.5712793469429016,0.5594692230224609,1.2014496326446533,-0.795631468296051,-0.0023962869308888912,1.2003036737442017,-0.5499494075775146,0.5703067779541016,1.2019938230514526,0.5824304302559878,17.5
176,-0.5656186938285828,-0.5794362425804138,1.1990046501159668,-0.0077638886868953705,-0.8077460527420044,1.2007046937942505,0.5596913695335388,-0.5733711123466492,1.2009423971176147,-0.010215985588729382,0.7926657795906067,1.2013925313949585,0.8002611398696899,0.006970515474677086,1.2009447813034058,0.5722696781158447,0.5585955381393433,1.2014786005020142,-0.7940381169319153,-0.0008903422858566046,1.199761152267456,-0.5509372353553772,0.5735369920730591,1.20163094997406,0.5834354739913703,17.6
177,-0.5679428577423096,-0.578403890132904,1.19696843624115,-0.0062730200588703156,-0.8105992078781128,1.2002993822097778,0.5598977208137512,-0.57268887758255,1.2008991241455078,-0.008081234991550446,0.7935182452201843,1.2011734247207642,0.8009393215179443,0.0066275387071073055,1.2011425495147705,0.5731545686721802,0.5575603246688843,1.201464295387268,-0.7920641303062439,-0.0006325201247818768,1.1990870237350464,-0.5523990392684937,0.575386643409729,1.2021065950393677,0.5863992995972209,17.7
178,-0.5689085721969604,-0.5773745179176331,1.195955514907837,-0.005806180648505688,-0.813435435295105,1.2012097835540771,0.560200572013855,-0.5722970366477966,1.2015190124511719,-0.0057382103987038136,0.7939523458480835,1.200446367263794,0.8013734817504883,0.005991414189338684,1.2008544206619263,0.57370924949646,0.5570672750473022,1.201375126838684,-0.7912982106208801,-0.0022817901335656643,1.2008148431777954,-0.5542126893997192,0.5760258436203003,1.2035293579101562,0.590191256560106,17.8
179,-0.568710446357727,-0.5770434141159058,1.19599449634552,-0.006067343987524509,-0.8160163164138794,1.2012603282928467,0.560484766960144,-0.5717987418174744,1.2017902135849,-0.004148556385189295,0.7932984232902527,1.200669765472412,0.8011592030525208,0.005195381585508585,1.2008031606674194,0.5740072727203369,0.5570763349533081,1.2012790441513062,-0.7911339402198792,-0.005834606941789389,1.20297372341156,-0.5562579035758972,0.5765835046768188,1.2049081325531006,0.5931340918885776,17.900000000000002
180,-0.5678136348724365,-0.5754580497741699,1.1963733434677124,-0.007305477745831013,-0.8176244497299194,1.2011746168136597,0.5612090229988098,-0.5719555616378784,1.20123291015625,-0.0031309996265918016,0.7932295203208923,1.2012823820114136,0.8005155920982361,0.003968824632465839,1.2012741565704346,0.5741240978240967,0.5576591491699219,1.2011398077011108,-0.7919636368751526,-0.010589084587991238,1.203098177909851,-0.5582413673400879,0.576456606388092,1.2051000595092773,0.5959468023401148,18.0
181,-0.5682820677757263,-0.5731696486473083,1.1962934732437134,-0.007863814942538738,-0.8173206448554993,1.2016587257385254,0.5618891716003418,-0.5721142292022705,1.2002438306808472,-0.0026989637408405542,0.7941935658454895,1.2019274234771729,0.7998604774475098,0.002883249195292592,1.2009632587432861,0.5736473798751831,0.558051586151123,1.200898289680481,-0.7933575510978699,-0.014561033807694912,1.2024532556533813,-0.5601403713226318,0.5753245949745178,1.2039973735809326,0.5988729698277583,18.1
182,-0.5691497921943665,-0.5700188279151917,1.194610357284546,-0.006412903778254986,-0.8144021034240723,1.2012815475463867,0.5620097517967224,-0.572178304195404,1.2002499103546143,-0.0013809830415993929,0.7974561452865601,1.2020771503448486,0.7992337346076965,0.001802185084670782,1.2004802227020264,0.5732592940330505,0.5590786933898926,1.2004282474517822,-0.794807493686676,-0.018516220152378082,1.2012821435928345,-0.5622151494026184,0.5732524991035461,1.2028284072875977,0.5959203280175291,18.2
183,-0.5697157979011536,-0.5674148201942444,1.1941170692443848,-0.002993366913869977,-0.8084596395492554,1.2004982233047485,0.5615861415863037,-0.5716179013252258,1.2008181810379028,0.0016449984395876527,0.8046954870223999,1.2010098695755005,0.7999227046966553,0.0010423972271382809,1.2009629011154175,0.5729389190673828,0.5602545738220215,1.2010934352874756,-0.7968310117721558,-0.020392585545778275,1.2002846002578735,-0.5647647380828857,0.5699910521507263,1.202255129814148,0.592328189444226,18.3
184,-0.5692006349563599,-0.5680323839187622,1.1953728199005127,0.0006867552292533219,-0.8010357618331909,1.2003929615020752,0.5609005093574524,-0.5707080960273743,1.2011438608169556,0.005072685889899731,0.8138347268104553,1.2017667293548584,0.8012417554855347,0.0007944085518829525,1.2010035514831543,0.5731678605079651,0.5610688328742981,1.2014466524124146,-0.7984722852706909,-0.021000303328037262,1.2006194591522217,-0.5688773393630981,0.5653189420700073,1.2014168500900269,0.5931585909828094,18.400000000000002
185,-0.5678357481956482,-0.570269763469696,1.1961348056793213,0.004284684080630541,-0.7926608920097351,1.2014555931091309,0.5594277381896973,-0.569835364818573,1.2007848024368286,0.009248527698218822,0.8241949081420898,1.2044517993927002,0.8026775121688843,0.00042927832691930234,1.2004605531692505,0.5739426016807556,0.561875581741333,1.2008494138717651,-0.7996131777763367,-0.021970462054014206,1.2011088132858276,-0.5748817920684814,0.5610935688018799,1.2025386095046997,0.5952962636768564,18.5
186,-0.5665866732597351,-0.5732204914093018,1.1957368850708008,0.006869045551866293,-0.7862135767936707,1.2021549940109253,0.5578871369361877,-0.5690687298774719,1.2006281614303589,0.011185701936483383,0.8324601650238037,1.2069400548934937,0.8039853572845459,-0.00016888474056031555,1.2002636194229126,0.5748479962348938,0.5627783536911011,1.2004393339157104,-0.8000794649124146,-0.021425029262900352,1.2003954648971558,-0.5800192952156067,0.5605559945106506,1.2051717042922974,0.5922627396627352,18.6
187,-0.5664626955986023,-0.5751356482505798,1.195178747177124,0.008255774155259132,-0.7834751605987549,1.2020721435546875,0.5565776228904724,-0.5688669085502625,1.2011994123458862,0.011617850512266159,0.8354076743125916,1.2067428827285767,0.8040719032287598,-0.001109024859033525,1.200073480606079,0.5759387016296387,0.5646699070930481,1.2008075714111328,-0.7999797463417053,-0.019781524315476418,1.2002700567245483,-0.5826799273490906,0.5631308555603027,1.2057271003723145,0.5888245182628473,18.7

